Uncertainty Quantification Metrics for Deep Regression

When deploying deep neural networks on robots or other physical systems, the learned model should reliably quantify predictive uncertainty. A reliable uncertainty allows downstream modules to reason about the safety of its actions. In this work, we address metrics for evaluating such an uncertainty. Specifically, we focus on regression tasks, and investigate Area Under Sparsification Error (AUSE), Calibration Error, Spearman's Rank Correlation, and Negative Log-Likelihood (NLL). Using synthetic regression datasets, we look into how those metrics behave under four typical types of uncertainty, their stability regarding the size of the test set, and reveal their strengths and weaknesses. Our results indicate that Calibration Error is the most stable and interpretable metric, but AUSE and NLL also have their respective use cases. We discourage the usage of Spearman's Rank Correlation for evaluating uncertainties and recommend replacing it with AUSE.

==> plot_csvs/ause_plot.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9967803955078125,0.998789370059967
0.003000000026077032,0.9941987991333008,0.9989586472511292
0.004000000189989805,0.9916397929191589,0.9998754262924194
0.004999999888241291,0.9891011714935303,1.0006778240203857
0.006000000052154064,0.986734926700592,1.0012882947921753
0.007000000216066837,0.9843767881393433,1.0004109144210815
0.00800000037997961,0.9820253252983093,0.9990798234939575
0.008999999612569809,0.979711651802063,0.9989622235298157
0.009999999776482582,0.9774152636528015,0.999208927154541
0.010999999940395355,0.975181519985199,0.9982620477676392
0.012000000104308128,0.9729452133178711,0.9986782670021057
0.013000000268220901,0.9707431793212891,0.9993942975997925
0.014000000432133675,0.9685972929000854,0.9977049231529236
0.014999999664723873,0.9664934277534485,0.9978224635124207
0.01600000075995922,0.9644085168838501,0.9983988404273987
0.017000000923871994,0.962347149848938,0.9983087778091431
0.017999999225139618,0.9603140950202942,0.998698890209198
0.01899999938905239,0.9583116173744202,0.9991639256477356
0.019999999552965164,0.9563443660736084,0.9998569488525391
0.020999999716877937,0.9543799757957458,0.9999569058418274
0.02199999988079071,0.9524214863777161,1.0009046792984009
0.023000000044703484,0.9504590630531311,1.0015045404434204
0.024000000208616257,0.9484936594963074,1.001356840133667
0.02500000037252903,0.9465520977973938,1.001654863357544
0.026000000536441803,0.944617748260498,1.0017833709716797
0.027000000700354576,0.942689061164856,1.002000093460083
0.02800000086426735,0.9407579898834229,1.0022566318511963
0.028999999165534973,0.9388229250907898,1.0028469562530518
0.029999999329447746,0.9368913769721985,1.0033189058303833
0.03099999949336052,0.934963047504425,1.0028992891311646
0.03200000151991844,0.9330766797065735,1.0027265548706055
0.032999999821186066,0.9311866164207458,1.002929449081421
0.03400000184774399,0.9293045401573181,1.003291368484497
0.03500000014901161,0.9274287819862366,1.0042530298233032
0.035999998450279236,0.9255746603012085,1.0027484893798828
0.03700000047683716,0.9237639904022217,1.0033900737762451
0.03799999877810478,0.9219531416893005,1.0028963088989258
0.039000000804662704,0.920139491558075,1.003125548362732
0.03999999910593033,0.9183247685432434,1.003816843032837
0.04100000113248825,0.9165443181991577,1.0037912130355835
0.041999999433755875,0.9147763252258301,1.004766821861267
0.0430000014603138,0.9130485653877258,1.0046340227127075
0.04399999976158142,0.9113278985023499,1.0041522979736328
0.04500000178813934,0.9096394181251526,1.0029411315917969
0.04600000008940697,0.9079863429069519,1.0034959316253662
0.04699999839067459,0.9063354134559631,1.003348708152771
0.04800000041723251,0.9046995043754578,1.0041486024856567
0.04899999871850014,0.9030635952949524,1.0030181407928467
0.05000000074505806,0.9014305472373962,1.0040006637573242
0.050999999046325684,0.8997951149940491,1.0050017833709717
0.052000001072883606,0.8981714844703674,1.0048542022705078
0.05299999937415123,0.896547257900238,1.005669355392456
0.05400000140070915,0.8949224948883057,1.0050559043884277
0.054999999701976776,0.8932958841323853,1.0051289796829224
0.0560000017285347,0.8917019367218018,1.0051943063735962
0.05700000002980232,0.8901194334030151,1.0038690567016602
0.057999998331069946,0.8886008262634277,1.0046257972717285
0.05900000035762787,0.8871052861213684,1.0041086673736572
0.05999999865889549,0.8856107592582703,1.004061222076416
0.061000000685453415,0.8841171860694885,1.0050610303878784
0.06199999898672104,0.8826344609260559,1.0059576034545898
0.06300000101327896,0.8811486959457397,1.0068150758743286
0.06400000303983688,0.8796677589416504,1.0075206756591797
0.06499999761581421,0.8781970739364624,1.0078916549682617
0.06599999964237213,0.8767240047454834,1.007476568222046
0.06700000166893005,0.875251054763794,1.0083978176116943
0.06800000369548798,0.8737879395484924,1.0094754695892334
0.0689999982714653,0.8723297119140625,1.0088112354278564
0.07000000029802322,0.8708693385124207,1.0078315734863281
0.07100000232458115,0.8694078922271729,1.0078816413879395
0.07199999690055847,0.8679438233375549,1.0081062316894531
0.0729999989271164,0.8664840459823608,1.0072444677352905
0.07400000095367432,0.8650228381156921,1.007288932800293
0.07500000298023224,0.8635632395744324,1.0069981813430786
0.07599999755620956,0.8621008992195129,1.0068241357803345
0.07699999958276749,0.8606426119804382,1.006742000579834
0.07800000160932541,0.8591858744621277,1.0073717832565308
0.07900000363588333,0.8577318787574768,1.0082889795303345
0.07999999821186066,0.8562911748886108,1.0087436437606812
0.08100000023841858,0.8548487424850464,1.009745478630066
0.0820000022649765,0.8534063696861267,1.0078613758087158
0.08299999684095383,0.8519651293754578,1.0079596042633057
0.08399999886751175,0.8505245447158813,1.0076967477798462
0.08500000089406967,0.8490828275680542,1.0085804462432861
0.0860000029206276,0.847648024559021,1.007592797279358
0.08699999749660492,0.8462197780609131,1.0078396797180176
0.08799999952316284,0.844791829586029,1.0084611177444458
0.08900000154972076,0.843362033367157,1.008558988571167
0.09000000357627869,0.8419309258460999,1.007399559020996
0.09099999815225601,0.8405101895332336,1.0065025091171265
0.09200000017881393,0.839095950126648,1.0070494413375854
0.09300000220537186,0.8376854658126831,1.008025050163269
0.09399999678134918,0.836276650428772,1.0062392950057983
0.0949999988079071,0.834872305393219,1.0066044330596924
0.09600000083446503,0.8334652781486511,1.0069968700408936
0.09700000286102295,0.8320573568344116,1.0071384906768799
0.09799999743700027,0.8306514024734497,1.006353735923767
0.0989999994635582,0.82924485206604,1.0059722661972046
0.10000000149011612,0.8278456330299377,1.005352258682251
0.10100000351667404,0.8264434933662415,1.0050996541976929
0.10199999809265137,0.8250451683998108,1.0061568021774292
0.10300000011920929,0.8236436247825623,1.007259726524353
0.10400000214576721,0.8222398161888123,1.0081371068954468
0.10499999672174454,0.8208355903625488,1.0065841674804688
0.10599999874830246,0.8194299936294556,1.007240891456604
0.10700000077486038,0.8180287480354309,1.0083528757095337
0.1080000028014183,0.8166273832321167,1.0082634687423706
0.10899999737739563,0.8152280449867249,1.0083022117614746
0.10999999940395355,0.8138289451599121,1.0072762966156006
0.11100000143051147,0.8124396204948425,1.0080902576446533
0.1120000034570694,0.8110558390617371,1.0091814994812012
0.11299999803304672,0.8096697330474854,1.0094660520553589
0.11400000005960464,0.8082824349403381,1.00967276096344
0.11500000208616257,0.8068985939025879,1.009133219718933
0.11599999666213989,0.8055126667022705,1.0101245641708374
0.11699999868869781,0.8041300177574158,1.0098575353622437
0.11800000071525574,0.8027467727661133,1.0105036497116089
0.11900000274181366,0.8013626933097839,1.006868839263916
0.11999999731779099,0.7999759316444397,1.0074859857559204
0.12099999934434891,0.7985866665840149,1.0065369606018066
0.12200000137090683,0.7971971035003662,1.0070258378982544
0.12300000339746475,0.7958062887191772,1.0078773498535156
0.12399999797344208,0.794423520565033,1.0088982582092285
0.125,0.7930454015731812,1.009329915046692
0.12600000202655792,0.7916784882545471,1.008593201637268
0.12700000405311584,0.7903215885162354,1.0073045492172241
0.12800000607967377,0.7889734506607056,1.0076903104782104
0.1289999932050705,0.7876273393630981,1.0073319673538208
0.12999999523162842,0.7862808108329773,1.0071840286254883
0.13099999725818634,0.7849509119987488,1.0065314769744873
0.13199999928474426,0.7836235761642456,1.007103681564331
0.13300000131130219,0.7822943329811096,1.0081558227539062
0.1340000033378601,0.7809628844261169,1.0078827142715454
0.13500000536441803,0.779633641242981,1.0064594745635986
0.13600000739097595,0.7783019542694092,1.0074678659439087
0.13699999451637268,0.7769750356674194,1.008367896080017
0.1379999965429306,0.7756476402282715,1.0084216594696045
0.13899999856948853,0.77431720495224,1.0083767175674438
0.14000000059604645,0.7729855179786682,1.0079455375671387
0.14100000262260437,0.7716519236564636,1.00625479221344
0.1420000046491623,0.7703174352645874,1.005435585975647
0.14300000667572021,0.7689838409423828,1.006169319152832
0.14399999380111694,0.7676483392715454,1.005582571029663
0.14499999582767487,0.76631098985672,1.0044670104980469
0.1459999978542328,0.7649710774421692,1.004069209098816
0.1469999998807907,0.7636289596557617,1.004859209060669
0.14800000190734863,0.7622869610786438,1.0034207105636597
0.14900000393390656,0.7609427571296692,1.0036805868148804
0.15000000596046448,0.7595961093902588,1.0046398639678955
0.1509999930858612,0.7582492828369141,1.0053406953811646
0.15199999511241913,0.7569014430046082,1.0042128562927246
0.15299999713897705,0.7555662989616394,1.0036052465438843
0.15399999916553497,0.7542287707328796,1.0030713081359863
0.1550000011920929,0.7529019713401794,1.0008639097213745
0.15600000321865082,0.7515757083892822,0.9981065988540649
0.15700000524520874,0.7502505779266357,0.9979594349861145
0.15800000727176666,0.7489378452301025,0.9988963007926941
0.1589999943971634,0.7476232051849365,0.9999419450759888
0.1599999964237213,0.7463074922561646,1.000942587852478
0.16099999845027924,0.7449972629547119,1.0007823705673218
0.16200000047683716,0.7436874508857727,0.9999028444290161
0.16300000250339508,0.7423759698867798,0.9988204836845398
0.164000004529953,0.7410667538642883,0.9985620379447937
0.16500000655651093,0.739762008190155,0.9988553524017334
0.16599999368190765,0.7384570240974426,0.999520480632782
0.16699999570846558,0.737153947353363,1.0002915859222412
0.1679999977350235,0.7358494997024536,1.0002573728561401
0.16899999976158142,0.7345422506332397,1.0004547834396362
0.17000000178813934,0.7332379817962646,0.9995511770248413
0.17100000381469727,0.7319320440292358,0.9996851682662964
0.1720000058412552,0.7306302785873413,1.0002402067184448
0.17299999296665192,0.7293292880058289,1.0006402730941772
0.17399999499320984,0.7280417084693909,1.0013368129730225
0.17499999701976776,0.7267580032348633,1.0014547109603882
0.17599999904632568,0.7254725098609924,1.001652717590332
0.1770000010728836,0.7241860032081604,0.9992362856864929
0.17800000309944153,0.7228988409042358,1.0000227689743042
0.17900000512599945,0.721615731716156,1.0010045766830444
0.18000000715255737,0.7203367352485657,1.000862717628479
0.1809999942779541,0.7190682888031006,1.000978708267212
0.18199999630451202,0.7178012728691101,1.0010002851486206
0.18299999833106995,0.7165333032608032,0.9998958706855774
0.18400000035762787,0.7152647376060486,1.0007193088531494
0.1850000023841858,0.713994026184082,1.001792073249817
0.1860000044107437,0.7127211689949036,1.0004914999008179
0.18700000643730164,0.7114492058753967,0.9994881749153137
0.18799999356269836,0.7101783752441406,0.9997676014900208
0.1889999955892563,0.7089074850082397,0.9998611807823181
0.1899999976158142,0.7076377272605896,0.9975531101226807
0.19099999964237213,0.7063672542572021,0.9987216591835022
0.19200000166893005,0.7050983309745789,0.9976769685745239
0.19300000369548798,0.7038283944129944,0.9964768290519714
0.1940000057220459,0.7025744318962097,0.9971634745597839
0.19499999284744263,0.7013246417045593,0.9971752762794495
0.19599999487400055,0.7000827193260193,0.9979299306869507
0.19699999690055847,0.69884192943573,0.9986588954925537
0.1979999989271164,0.6976035237312317,0.9995707273483276
0.19900000095367432,0.6963623762130737,1.0007463693618774
0.20000000298023224,0.6951198577880859,0.9980648159980774
0.20100000500679016,0.6938827037811279,0.9978736042976379
0.20200000703334808,0.692643404006958,0.9982824921607971
0.2029999941587448,0.6914107799530029,0.9989655613899231
0.20399999618530273,0.6901761293411255,0.9987831115722656
0.20499999821186066,0.6889386177062988,0.9990938305854797
0.20600000023841858,0.6877155900001526,0.997689425945282
0.2070000022649765,0.6864985823631287,0.995582103729248
0.20800000429153442,0.6852787137031555,0.9957008957862854
0.20900000631809235,0.6840572953224182,0.9965869188308716
0.20999999344348907,0.6828398108482361,0.9973567128181458
0.210999995470047,0.6816241145133972,0.9978849291801453
0.21199999749660492,0.6804081201553345,0.9991441965103149
0.21299999952316284,0.679194450378418,1.0000373125076294
0.21400000154972076,0.6779883503913879,1.001250982284546
0.2150000035762787,0.6767812371253967,1.0007942914962769
0.2160000056028366,0.6755768060684204,0.9975525736808777
0.21699999272823334,0.6743814945220947,0.9969421029090881
0.21799999475479126,0.6731866002082825,0.9981971979141235
0.21899999678134918,0.671995997428894,0.9987248182296753
0.2199999988079071,0.6708081364631653,0.9993348121643066
0.22100000083446503,0.6696211099624634,0.9996373653411865
0.22200000286102295,0.668432891368866,0.9989143013954163
0.22300000488758087,0.6672430038452148,0.999964714050293
0.2240000069141388,0.6660541892051697,0.9997463226318359
0.22499999403953552,0.6648678779602051,0.9974892735481262
0.22599999606609344,0.663680911064148,0.9983904957771301
0.22699999809265137,0.6624940037727356,0.9985553026199341
0.2280000001192093,0.6613106727600098,0.998340368270874
0.2290000021457672,0.6601274609565735,0.9994755983352661
0.23000000417232513,0.6589542627334595,1.000597596168518
0.23100000619888306,0.6577790975570679,1.0009607076644897
0.23199999332427979,0.6566020846366882,1.0000826120376587
0.2329999953508377,0.655448317527771,0.998686671257019
0.23399999737739563,0.6542946696281433,0.9972250461578369
0.23499999940395355,0.6531397700309753,0.9978389143943787
0.23600000143051147,0.6519941091537476,0.9987585544586182
0.2370000034570694,0.6508567333221436,0.9988783001899719
0.23800000548362732,0.6497182846069336,0.9993402361869812
0.23899999260902405,0.6485830545425415,1.0004582405090332
0.23999999463558197,0.6474524736404419,1.0015257596969604
0.2409999966621399,0.6463189721107483,1.0021624565124512
0.24199999868869781,0.6451984643936157,1.0031938552856445
0.24300000071525574,0.6440775990486145,1.0025569200515747
0.24400000274181366,0.6429579257965088,1.0028276443481445
0.24500000476837158,0.6418405175209045,1.0038042068481445
0.2460000067949295,0.640722393989563,1.0024181604385376
0.24699999392032623,0.6396108865737915,1.0007004737854004
0.24799999594688416,0.6384998559951782,1.0010530948638916
0.24899999797344208,0.6373894214630127,1.0002801418304443
0.25,0.6362762451171875,1.0010967254638672
0.25099998712539673,0.635165274143219,1.0008894205093384
0.25200000405311584,0.6340530514717102,1.0020939111709595
0.2529999911785126,0.6329413652420044,1.0032610893249512
0.2540000081062317,0.6318305134773254,1.0024263858795166
0.2549999952316284,0.630720317363739,1.003148078918457
0.25600001215934753,0.6296128034591675,1.0032896995544434
0.25699999928474426,0.6285157203674316,1.0037620067596436
0.257999986410141,0.6274345517158508,1.0042707920074463
0.2590000033378601,0.6263523697853088,1.00424325466156
0.25999999046325684,0.6252683401107788,1.0028620958328247
0.26100000739097595,0.6241841316223145,1.003039002418518
0.2619999945163727,0.6230972409248352,1.0036832094192505
0.2630000114440918,0.6220115423202515,1.0029062032699585
0.2639999985694885,0.6209343075752258,1.0024056434631348
0.26499998569488525,0.6198610663414001,1.0028740167617798
0.26600000262260437,0.6187857389450073,1.0000360012054443
0.2669999897480011,0.6177151203155518,0.9986189603805542
0.2680000066757202,0.616642951965332,0.9972058534622192
0.26899999380111694,0.615578293800354,0.9976627230644226
0.27000001072883606,0.6145140528678894,0.9974578619003296
0.2709999978542328,0.6134504675865173,0.9965731501579285
0.2720000147819519,0.6123867034912109,0.9955328106880188
0.27300000190734863,0.6113300323486328,0.9937552213668823
0.27399998903274536,0.6102731823921204,0.9921189546585083
0.2750000059604645,0.609216570854187,0.9925230145454407
0.2759999930858612,0.6081646680831909,0.9934732913970947
0.2770000100135803,0.6071169376373291,0.9939854741096497
0.27799999713897705,0.6060702800750732,0.9948519468307495
0.27900001406669617,0.6050258874893188,0.9934750199317932
0.2800000011920929,0.6039839386940002,0.9943931102752686
0.2809999883174896,0.6029431223869324,0.9920008778572083
0.28200000524520874,0.6019034385681152,0.9913995862007141
0.28299999237060547,0.6008631587028503,0.9911918044090271
0.2840000092983246,0.5998258590698242,0.9922668933868408
0.2849999964237213,0.5987998843193054,0.9910632371902466
0.28600001335144043,0.5977758169174194,0.9909752011299133
0.28700000047683716,0.5967561602592468,0.9919657707214355
0.2879999876022339,0.5957349538803101,0.9931230545043945
0.289000004529953,0.5947175621986389,0.9943251013755798
0.28999999165534973,0.593701183795929,0.9943097829818726
0.29100000858306885,0.5926838517189026,0.9948617219924927
0.2919999957084656,0.5916756987571716,0.9940149188041687
0.2930000126361847,0.5906774997711182,0.9952278137207031
0.2939999997615814,0.5896887183189392,0.9961413741111755
0.29499998688697815,0.5886975526809692,0.9961634874343872
0.29600000381469727,0.5877094268798828,0.9974992871284485
0.296999990940094,0.5867220163345337,0.9983980655670166
0.2980000078678131,0.5857328772544861,0.9981449842453003
0.29899999499320984,0.5847488641738892,0.9980350732803345
0.30000001192092896,0.5837664604187012,0.9977369904518127
0.3009999990463257,0.5827857255935669,0.9978795051574707
0.3019999861717224,0.5818024277687073,0.9984555244445801
0.30300000309944153,0.580818772315979,0.9991652965545654
0.30399999022483826,0.5798371434211731,0.999992847442627
0.3050000071525574,0.5788566470146179,1.0002708435058594
0.3059999942779541,0.5778740048408508,1.0008028745651245
0.3070000112056732,0.5768890380859375,1.002171516418457
0.30799999833106995,0.5759064555168152,1.002273440361023
0.3089999854564667,0.5749285817146301,1.0027374029159546
0.3100000023841858,0.5739494562149048,1.0034329891204834
0.3109999895095825,0.5729712843894958,1.0041130781173706
0.31200000643730164,0.5719919204711914,1.0040336847305298
0.31299999356269836,0.571012020111084,1.0048267841339111
0.3140000104904175,0.570030927658081,1.0058304071426392
0.3149999976158142,0.5690553188323975,1.006553053855896
0.3160000145435333,0.5680781602859497,1.0068449974060059
0.31700000166893005,0.5670996308326721,1.0067471265792847
0.3179999887943268,0.566125214099884,1.0035550594329834
0.3190000057220459,0.5651523470878601,1.0045830011367798
0.3199999928474426,0.5641869902610779,1.005436658859253
0.32100000977516174,0.5632211565971375,1.0039401054382324
0.32199999690055847,0.5622609853744507,1.0035609006881714
0.3230000138282776,0.5613057017326355,1.004411220550537
0.3240000009536743,0.5603485703468323,1.001521348953247
0.32499998807907104,0.559391975402832,1.0024124383926392
0.32600000500679016,0.5584338307380676,1.0035178661346436
0.3269999921321869,0.5575047135353088,1.0027860403060913
0.328000009059906,0.5565852522850037,1.0042304992675781
0.32899999618530273,0.5556632876396179,1.0024514198303223
0.33000001311302185,0.5547407865524292,1.0019352436065674
0.3310000002384186,0.5538181066513062,1.0004158020019531
0.3319999873638153,0.5528964996337891,1.0017061233520508
0.3330000042915344,0.551973283290863,1.0024155378341675
0.33399999141693115,0.5510497689247131,1.0037405490875244
0.33500000834465027,0.5501250624656677,1.0032570362091064
0.335999995470047,0.5492007732391357,0.9999704957008362
0.3370000123977661,0.5482780337333679,1.0006784200668335
0.33799999952316284,0.5473541021347046,1.0019934177398682
0.33899998664855957,0.5464335680007935,1.0027105808258057
0.3400000035762787,0.545510470867157,1.001529335975647
0.3409999907016754,0.5445929169654846,1.0022672414779663
0.34200000762939453,0.5436742901802063,1.002158522605896
0.34299999475479126,0.5427567362785339,1.0027881860733032
0.3440000116825104,0.5418388843536377,1.0014044046401978
0.3449999988079071,0.5409194231033325,1.0026425123214722
0.34599998593330383,0.5399981141090393,1.0023994445800781
0.34700000286102295,0.5390746593475342,1.0001782178878784
0.3479999899864197,0.538150429725647,1.000734806060791
0.3490000069141388,0.5372241139411926,1.0020620822906494
0.3499999940395355,0.5362952947616577,0.9997872114181519
0.35100001096725464,0.535365641117096,0.9996753334999084
0.35199999809265137,0.534439742565155,1.0001453161239624
0.3529999852180481,0.5335120558738708,0.9997053146362305
0.3540000021457672,0.5325815677642822,1.0004841089248657
0.35499998927116394,0.5316506624221802,1.001836895942688
0.35600000619888306,0.5307198166847229,1.0018903017044067
0.3569999933242798,0.5297900438308716,0.9999112486839294
0.3580000102519989,0.5288684368133545,1.0005234479904175
0.35899999737739563,0.5279484391212463,1.0005871057510376
0.36000001430511475,0.5270261168479919,1.0004724264144897
0.3610000014305115,0.5261034965515137,1.0004007816314697
0.3619999885559082,0.5251806974411011,1.0010337829589844
0.3630000054836273,0.5242642164230347,1.0011372566223145
0.36399999260902405,0.5233532190322876,1.0022952556610107
0.36500000953674316,0.5224431157112122,1.003339171409607
0.3659999966621399,0.5215317606925964,1.0048714876174927
0.367000013589859,0.5206184387207031,1.0059508085250854
0.36800000071525574,0.5197169780731201,1.0040313005447388
0.36899998784065247,0.5188176035881042,1.0046331882476807
0.3700000047683716,0.5179168581962585,1.0057201385498047
0.3709999918937683,0.5170135498046875,1.0070240497589111
0.3720000088214874,0.5161119103431702,1.0085289478302002
0.37299999594688416,0.5152077078819275,1.006623387336731
0.37400001287460327,0.5143010020256042,1.0076274871826172
0.375,0.5133929252624512,1.0072438716888428
0.37599998712539673,0.5124836564064026,1.0045872926712036
0.37700000405311584,0.5115755200386047,1.0042266845703125
0.3779999911785126,0.51067054271698,1.0040985345840454
0.3790000081062317,0.5097626447677612,1.0030419826507568
0.3799999952316284,0.50885409116745,1.0031328201293945
0.38100001215934753,0.5079426765441895,1.0017720460891724
0.38199999928474426,0.5070285201072693,1.0015558004379272
0.382999986410141,0.5061134696006775,1.0024670362472534
0.3840000033378601,0.5052043199539185,1.0006072521209717
0.38499999046325684,0.5043038725852966,0.9998570084571838
0.38600000739097595,0.5034022331237793,0.9972354769706726
0.3869999945163727,0.502505362033844,0.9980495572090149
0.3880000114440918,0.501605749130249,0.9981403350830078
0.3889999985694885,0.5007036924362183,0.9979720115661621
0.38999998569488525,0.4997996687889099,0.9985359311103821
0.39100000262260437,0.49889275431632996,0.9997908473014832
0.3919999897480011,0.4979885220527649,1.0003902912139893
0.3930000066757202,0.49708232283592224,1.0010350942611694
0.39399999380111694,0.4961760342121124,1.001833438873291
0.39500001072883606,0.49526816606521606,1.0031490325927734
0.3959999978542328,0.4943629503250122,1.0033982992172241
0.3970000147819519,0.49345624446868896,1.0038195848464966
0.39800000190734863,0.49255335330963135,1.0029321908950806
0.39899998903274536,0.49165278673171997,1.0032973289489746
0.4000000059604645,0.4907570481300354,1.0012785196304321
0.4009999930858612,0.48985978960990906,1.001144528388977
0.4020000100135803,0.4889601171016693,1.0001280307769775
0.40299999713897705,0.4880579113960266,1.0015637874603271
0.40400001406669617,0.4871527850627899,1.002719759941101
0.4050000011920929,0.48625093698501587,1.0028104782104492
0.4059999883174896,0.48534607887268066,1.00236976146698
0.40700000524520874,0.4844396412372589,1.0031992197036743
0.40799999237060547,0.48353102803230286,1.0022027492523193
0.4090000092983246,0.48262205719947815,1.0035346746444702
0.4099999964237213,0.48171696066856384,1.0015501976013184
0.41100001335144043,0.48081082105636597,1.001089334487915
0.41200000047683716,0.4799204170703888,1.0015758275985718
0.4129999876022339,0.47902849316596985,1.0000337362289429
0.414000004529953,0.4781343340873718,1.0013995170593262
0.41499999165534973,0.4772387444972992,1.0008927583694458
0.41600000858306885,0.47634243965148926,1.002340316772461
0.4169999957084656,0.47544312477111816,1.0039883852005005
0.4180000126361847,0.4745447039604187,1.003945231437683
0.4189999997615814,0.47364771366119385,1.0035724639892578
0.41999998688697815,0.4727517068386078,1.0038771629333496
0.42100000381469727,0.4718548357486725,1.004462480545044
0.421999990940094,0.4709623157978058,1.002587914466858
0.4230000078678131,0.47006821632385254,1.0041981935501099
0.42399999499320984,0.46917733550071716,1.003842830657959
0.42500001192092896,0.4682844877243042,1.0031071901321411
0.4259999990463257,0.4673912823200226,1.0026218891143799
0.4269999861717224,0.4664972424507141,1.0004446506500244
0.42800000309944153,0.4656001329421997,0.9991596937179565
0.42899999022483826,0.4647049903869629,0.9998003840446472
0.4300000071525574,0.46381357312202454,0.9996528625488281
0.4309999942779541,0.4629240334033966,0.9998337626457214
0.4320000112056732,0.4620373249053955,0.9997391700744629
0.43299999833106995,0.4611475467681885,0.9990264177322388
0.4339999854564667,0.4602559506893158,0.9989718198776245
0.4350000023841858,0.4593624770641327,1.0006393194198608
0.4359999895095825,0.4584701657295227,1.0020105838775635
0.43700000643730164,0.45757681131362915,1.002474069595337
0.43799999356269836,0.4566808342933655,1.0018906593322754
0.4390000104904175,0.45578306913375854,1.0008907318115234
0.4399999976158142,0.4548848569393158,1.0001599788665771
0.4410000145435333,0.45398932695388794,1.001348853111267
0.44200000166893005,0.45309293270111084,1.0018974542617798
0.4429999887943268,0.45219406485557556,1.0021716356277466
0.4440000057220459,0.4512987434864044,0.9999803304672241
0.4449999928474426,0.45040419697761536,1.0009280443191528
0.44600000977516174,0.44951027631759644,1.0016462802886963
0.44699999690055847,0.4486156105995178,0.9982531666755676
0.4480000138282776,0.4477209746837616,0.9999628663063049
0.4490000009536743,0.4468247890472412,0.9989840984344482
0.44999998807907104,0.4459257125854492,0.9984570741653442
0.45100000500679016,0.44502347707748413,0.999055027961731
0.4519999921321869,0.4441218674182892,0.9989767074584961
0.453000009059906,0.4432228207588196,0.9990983605384827
0.45399999618530273,0.4423220753669739,0.9983363151550293
0.45500001311302185,0.4414196312427521,0.9956995844841003
0.4560000002384186,0.44051891565322876,0.993363618850708
0.4569999873638153,0.4396153688430786,0.9926576614379883
0.4580000042915344,0.43870940804481506,0.9904623627662659
0.45899999141693115,0.4378123879432678,0.9904124140739441
0.46000000834465027,0.436914324760437,0.9917650818824768
0.460999995470047,0.4360211491584778,0.9935413599014282
0.4620000123977661,0.435127317905426,0.994081437587738
0.46299999952316284,0.4342309534549713,0.9950821399688721
0.46399998664855957,0.4333479106426239,0.994868278503418
0.4650000035762787,0.43246352672576904,0.9927155375480652
0.4659999907016754,0.4315758943557739,0.9938799142837524
0.46700000762939453,0.4306860864162445,0.9945459365844727
0.46799999475479126,0.42979493737220764,0.9927880764007568
0.4690000116825104,0.42890065908432007,0.9935943484306335
0.4699999988079071,0.4280059039592743,0.9918663501739502
0.47099998593330383,0.4271118640899658,0.9931160807609558
0.47200000286102295,0.426215261220932,0.9949051737785339
0.4729999899864197,0.4253218472003937,0.9931090474128723
0.4740000069141388,0.4244256913661957,0.9941897988319397
0.4749999940395355,0.42352810502052307,0.9949930310249329
0.47600001096725464,0.42262762784957886,0.9942426085472107
0.47699999809265137,0.42173126339912415,0.9898859262466431
0.4779999852180481,0.4208318889141083,0.9874657988548279
0.4790000021457672,0.4199328124523163,0.9881632328033447
0.47999998927116394,0.4190329313278198,0.9895231127738953
0.48100000619888306,0.41813012957572937,0.9871640205383301
0.4819999933242798,0.4172240197658539,0.9868060946464539
0.4830000102519989,0.4163147509098053,0.9832914471626282
0.48399999737739563,0.4154045283794403,0.9846729636192322
0.48500001430511475,0.4144974946975708,0.9851585030555725
0.4860000014305115,0.41359007358551025,0.9842911958694458
0.4869999885559082,0.41268476843833923,0.9855127334594727
0.4880000054836273,0.41177740693092346,0.9837036728858948
0.48899999260902405,0.41086944937705994,0.9855548143386841
0.49000000953674316,0.4099586009979248,0.9839892387390137
0.4909999966621399,0.4090476632118225,0.9849920272827148
0.492000013589859,0.4081348478794098,0.984844982624054
0.49300000071525574,0.40722182393074036,0.9861816167831421
0.49399998784065247,0.4063073992729187,0.9861857295036316
0.4950000047683716,0.4053919315338135,0.9825727343559265
0.4959999918937683,0.40447890758514404,0.9845142960548401
0.4970000088214874,0.4035784602165222,0.9855227470397949
0.49799999594688416,0.4026792049407959,0.983630359172821
0.49900001287460327,0.40178346633911133,0.9834400415420532
0.5,0.40089088678359985,0.9793291091918945
0.5009999871253967,0.4000023305416107,0.980012834072113
0.5019999742507935,0.3991209864616394,0.9806764721870422
0.503000020980835,0.39823630452156067,0.9815704822540283
0.5040000081062317,0.3973502814769745,0.9818558692932129
0.5049999952316284,0.3964616358280182,0.9817863702774048
0.5059999823570251,0.3955712616443634,0.9815430641174316
0.5070000290870667,0.3946789801120758,0.9830896258354187
0.5080000162124634,0.39378365874290466,0.9834890365600586
0.5090000033378601,0.392894446849823,0.9829421043395996
0.5099999904632568,0.39200446009635925,0.9840978980064392
0.5109999775886536,0.39111387729644775,0.9835302829742432
0.5120000243186951,0.3902234137058258,0.9851083755493164
0.5130000114440918,0.3893302083015442,0.9832558631896973
0.5139999985694885,0.3884468674659729,0.9846575260162354
0.5149999856948853,0.3875683844089508,0.9833919405937195
0.515999972820282,0.38670438528060913,0.9851475358009338
0.5170000195503235,0.38583695888519287,0.9856793880462646
0.5180000066757202,0.38496652245521545,0.9870051145553589
0.5189999938011169,0.3840937912464142,0.9885741472244263
0.5199999809265137,0.3832223117351532,0.9881218671798706
0.5210000276565552,0.38235175609588623,0.9871191382408142
0.5220000147819519,0.3814811408519745,0.9822500348091125
0.5230000019073486,0.38061055541038513,0.982164204120636
0.5239999890327454,0.37975066900253296,0.97954922914505
0.5249999761581421,0.37889423966407776,0.9812873601913452
0.5260000228881836,0.37803682684898376,0.9810560345649719
0.5270000100135803,0.37718215584754944,0.9819362759590149
0.527999997138977,0.3763255476951599,0.982374906539917
0.5289999842643738,0.37546613812446594,0.9841985106468201
0.5299999713897705,0.37460315227508545,0.9856060743331909
0.531000018119812,0.3737523853778839,0.9863113760948181
0.5320000052452087,0.37289997935295105,0.9853315353393555
0.5329999923706055,0.37204644083976746,0.9859364628791809
0.5339999794960022,0.3711908757686615,0.9861375689506531
0.5350000262260437,0.37033241987228394,0.9869993329048157
0.5360000133514404,0.3694729804992676,0.9863481521606445
0.5370000004768372,0.36861664056777954,0.9865596294403076
0.5379999876022339,0.3677625060081482,0.9882326126098633
0.5389999747276306,0.3669063448905945,0.9884741902351379
0.5400000214576721,0.366061270236969,0.988574743270874
0.5410000085830688,0.36521628499031067,0.9898350834846497
0.5419999957084656,0.36436763405799866,0.9905208945274353
0.5429999828338623,0.3635159730911255,0.9915415644645691
0.5440000295639038,0.3626631200313568,0.9916213154792786
0.5450000166893005,0.3618084192276001,0.9887665510177612
0.5460000038146973,0.3609520196914673,0.9906676411628723
0.546999990940094,0.3600975275039673,0.9889129400253296
0.5479999780654907,0.3592405915260315,0.9862989783287048
0.5490000247955322,0.3583831191062927,0.9842454195022583
0.550000011920929,0.3575356900691986,0.9851361513137817
0.5509999990463257,0.3566933274269104,0.9851771593093872
0.5519999861717224,0.35585033893585205,0.9869735836982727
0.5529999732971191,0.35500600934028625,0.9888112545013428
0.5540000200271606,0.3541620671749115,0.9876346588134766
0.5550000071525574,0.3533153533935547,0.989296555519104
0.5559999942779541,0.35247138142585754,0.9877546429634094
0.5569999814033508,0.35162487626075745,0.9882522225379944
0.5580000281333923,0.3507758677005768,0.98826664686203
0.5590000152587891,0.3499383330345154,0.9897830486297607
0.5600000023841858,0.3490971326828003,0.9890432357788086
0.5609999895095825,0.3482547104358673,0.9909934401512146
0.5619999766349792,0.347420334815979,0.9921377897262573
0.5630000233650208,0.34659144282341003,0.9904116988182068
0.5640000104904175,0.3457772731781006,0.9917983412742615
0.5649999976158142,0.34495973587036133,0.993947446346283
0.5659999847412109,0.34414348006248474,0.9947865605354309
0.5669999718666077,0.3433263301849365,0.9961668252944946
0.5680000185966492,0.3425058126449585,0.9970104694366455
0.5690000057220459,0.34169068932533264,0.9950931668281555
0.5699999928474426,0.3408718705177307,0.9934947490692139
0.5709999799728394,0.34005415439605713,0.9916461110115051
0.5720000267028809,0.3392378091812134,0.9929608702659607
0.5730000138282776,0.3384266793727875,0.9945313334465027
0.5740000009536743,0.3376239836215973,0.9961804747581482
0.574999988079071,0.33683085441589355,0.9929189085960388
0.5759999752044678,0.3360350430011749,0.9938036799430847
0.5770000219345093,0.3352433741092682,0.9931520223617554
0.578000009059906,0.3344492018222809,0.9946178197860718
0.5789999961853027,0.33365270495414734,0.9940776228904724
0.5799999833106995,0.3328547775745392,0.9949381351470947
0.5809999704360962,0.3320542573928833,0.9950037002563477
0.5820000171661377,0.33125150203704834,0.9952578544616699
0.5830000042915344,0.3304544687271118,0.9966086745262146
0.5839999914169312,0.32965752482414246,0.9989577531814575
0.5849999785423279,0.32886266708374023,0.9987038969993591
0.5860000252723694,0.32807040214538574,0.994057834148407
0.5870000123977661,0.3272829055786133,0.987956166267395
0.5879999995231628,0.32649317383766174,0.9889741539955139
0.5889999866485596,0.32570070028305054,0.9898101091384888
0.5899999737739563,0.3249070644378662,0.9915276169776917
0.5910000205039978,0.32411065697669983,0.9877026677131653
0.5920000076293945,0.32331669330596924,0.9895163178443909
0.5929999947547913,0.32252198457717896,0.987989068031311
0.593999981880188,0.3217255175113678,0.989261269569397
0.5950000286102295,0.32092586159706116,0.9892491102218628
0.5960000157356262,0.32012680172920227,0.9914083480834961
0.597000002861023,0.31932756304740906,0.9936403036117554
0.5979999899864197,0.31853631138801575,0.9904574155807495
0.5989999771118164,0.3177429139614105,0.9865285158157349
0.6000000238418579,0.31694748997688293,0.9887653589248657
0.6010000109672546,0.316152423620224,0.9888285398483276
0.6019999980926514,0.3153539001941681,0.9870434999465942
0.6029999852180481,0.3145558834075928,0.9846531748771667
0.6039999723434448,0.31375446915626526,0.9866275787353516
0.6050000190734863,0.31295129656791687,0.9800957441329956
0.6060000061988831,0.3121463656425476,0.9803833961486816
0.6069999933242798,0.3113377094268799,0.9820505380630493
0.6079999804496765,0.3105257451534271,0.9826873540878296
0.609000027179718,0.3097133934497833,0.9827002286911011
0.6100000143051147,0.3089006245136261,0.9838895797729492
0.6110000014305115,0.30808818340301514,0.9847893714904785
0.6119999885559082,0.3072769343852997,0.9860844612121582
0.6129999756813049,0.30646204948425293,0.9871039986610413
0.6140000224113464,0.3056449890136719,0.98440021276474
0.6150000095367432,0.3048262596130371,0.9851405620574951
0.6159999966621399,0.30401578545570374,0.9833056330680847
0.6169999837875366,0.30320653319358826,0.9844598770141602
0.6179999709129333,0.3023957312107086,0.9867278933525085
0.6190000176429749,0.30158162117004395,0.9878966212272644
0.6200000047683716,0.3007737696170807,0.9889460802078247
0.6209999918937683,0.29996219277381897,0.9906065464019775
0.621999979019165,0.2991484999656677,0.9893326163291931
0.6230000257492065,0.29833149909973145,0.9868706464767456
0.6240000128746033,0.29751452803611755,0.9858707189559937
0.625,0.296695739030838,0.9876208305358887
0.6259999871253967,0.2958804965019226,0.9899348020553589
0.6269999742507935,0.2950610816478729,0.9897753596305847
0.628000020980835,0.2942545413970947,0.990578293800354
0.6290000081062317,0.29344531893730164,0.9918468594551086
0.6299999952316284,0.29263654351234436,0.9920745491981506
0.6309999823570251,0.29183149337768555,0.9895538687705994
0.6320000290870667,0.29102325439453125,0.9898232221603394
0.6330000162124634,0.2902122437953949,0.9906876683235168
0.6340000033378601,0.2894006669521332,0.9929991960525513
0.6349999904632568,0.28858527541160583,0.989903450012207
0.6359999775886536,0.28776881098747253,0.9882567524909973
0.6370000243186951,0.28695008158683777,0.9854540228843689
0.6380000114440918,0.2861272990703583,0.9852650761604309
0.6389999985694885,0.2853013575077057,0.9853601455688477
0.6399999856948853,0.2844724953174591,0.982890784740448
0.640999972820282,0.2836446762084961,0.9775986075401306
0.6420000195503235,0.2828189432621002,0.9771185517311096
0.6430000066757202,0.28199803829193115,0.9769750237464905
0.6439999938011169,0.28117382526397705,0.9775975346565247
0.6449999809265137,0.28034520149230957,0.9744909405708313
0.6460000276565552,0.2795242965221405,0.9755738377571106
0.6470000147819519,0.27870091795921326,0.976500391960144
0.6480000019073486,0.27788224816322327,0.9741011261940002
0.6489999890327454,0.27705928683280945,0.9755653738975525
0.6499999761581421,0.27624231576919556,0.9740861058235168
0.6510000228881836,0.2754206657409668,0.9711500406265259
0.6520000100135803,0.27463433146476746,0.972773551940918
0.652999997138977,0.27385860681533813,0.9737656712532043
0.6539999842643738,0.2730819880962372,0.9762564897537231
0.6549999713897705,0.2723029553890228,0.9765148162841797
0.656000018119812,0.2715209722518921,0.9745886325836182
0.6570000052452087,0.2707397937774658,0.9746984243392944
0.6579999923706055,0.2699543237686157,0.9764100313186646
0.6589999794960022,0.269164502620697,0.974141538143158
0.6600000262260437,0.2683718502521515,0.9741987586021423
0.6610000133514404,0.2675766348838806,0.9733644723892212
0.6620000004768372,0.2667863368988037,0.9714502692222595
0.6629999876022339,0.2659951150417328,0.9683318734169006
0.6639999747276306,0.2652001976966858,0.9700783491134644
0.6650000214576721,0.2644096612930298,0.9721752405166626
0.6660000085830688,0.2636171579360962,0.9720186591148376
0.6669999957084656,0.26282528042793274,0.9694443941116333
0.6679999828338623,0.2620295286178589,0.9705297946929932
0.6690000295639038,0.2612307071685791,0.9692254662513733
0.6700000166893005,0.260427862405777,0.9670634865760803
0.6710000038146973,0.2596205770969391,0.9699587225914001
0.671999990940094,0.2588173449039459,0.9653438925743103
0.6729999780654907,0.25801172852516174,0.9631253480911255
0.6740000247955322,0.25720345973968506,0.9621859788894653
0.675000011920929,0.2563910186290741,0.9615298509597778
0.6759999990463257,0.25557392835617065,0.9585433006286621
0.6769999861717224,0.25476187467575073,0.9549938440322876
0.6779999732971191,0.2539478838443756,0.9533883333206177
0.6790000200271606,0.2531290352344513,0.9561328887939453
0.6800000071525574,0.2523057460784912,0.9562078714370728
0.6809999942779541,0.25148046016693115,0.9574980735778809
0.6819999814033508,0.2506558895111084,0.9528490304946899
0.6830000281333923,0.2498401701450348,0.9558171629905701
0.6840000152587891,0.24902060627937317,0.9575858116149902
0.6850000023841858,0.24819673597812653,0.9568670988082886
0.6859999895095825,0.24736788868904114,0.956561803817749
0.6869999766349792,0.24654579162597656,0.9580610394477844
0.6880000233650208,0.24572639167308807,0.9601362943649292
0.6890000104904175,0.24491962790489197,0.9618189930915833
0.6899999976158142,0.24411290884017944,0.959309995174408
0.6909999847412109,0.2433241754770279,0.9614571332931519
0.6919999718666077,0.2425393909215927,0.9613552689552307
0.6930000185966492,0.24176517128944397,0.9615665078163147
0.6940000057220459,0.24099218845367432,0.9590595364570618
0.6949999928474426,0.24022351205348969,0.9611102342605591
0.6959999799728394,0.23945915699005127,0.9614904522895813
0.6970000267028809,0.23869037628173828,0.963106095790863
0.6980000138282776,0.23791693150997162,0.9662697315216064
0.6990000009536743,0.23714007437229156,0.9637309908866882
0.699999988079071,0.23636355996131897,0.9665665030479431
0.7009999752044678,0.23558373749256134,0.9639455080032349
0.7020000219345093,0.23479917645454407,0.9599884152412415
0.703000009059906,0.2340296357870102,0.9559243321418762
0.7039999961853027,0.23325800895690918,0.9590546488761902
0.7049999833106995,0.23248156905174255,0.9609987139701843
0.7059999704360962,0.23170682787895203,0.9577548503875732
0.7070000171661377,0.23092754185199738,0.9589260816574097
0.7080000042915344,0.23015014827251434,0.9617615342140198
0.7089999914169312,0.229368656873703,0.960159182548523
0.7099999785423279,0.2285906970500946,0.9630200266838074
0.7110000252723694,0.22781631350517273,0.9658528566360474
0.7120000123977661,0.2270369976758957,0.963398277759552
0.7129999995231628,0.22628046572208405,0.9648592472076416
0.7139999866485596,0.22552360594272614,0.9666425585746765
0.7149999737739563,0.22476552426815033,0.969881534576416
0.7160000205039978,0.22400860488414764,0.973046600818634
0.7170000076293945,0.22324994206428528,0.9736361503601074
0.7179999947547913,0.22248661518096924,0.9759951829910278
0.718999981880188,0.2217210829257965,0.9778140187263489
0.7200000286102295,0.2209548056125641,0.9782393574714661
0.7210000157356262,0.2201899290084839,0.9803833365440369
0.722000002861023,0.21942885220050812,0.9837042093276978
0.7229999899864197,0.21866929531097412,0.9824768304824829
0.7239999771118164,0.2179061621427536,0.9810023307800293
0.7250000238418579,0.2171398103237152,0.9820476770401001
0.7260000109672546,0.21636873483657837,0.977984607219696
0.7269999980926514,0.21559466421604156,0.9814022183418274
0.7279999852180481,0.2148181051015854,0.9841875433921814
0.7289999723434448,0.21403777599334717,0.9869337677955627
0.7300000190734863,0.213257297873497,0.988616943359375
0.7310000061988831,0.2124747931957245,0.9910257458686829
0.7319999933242798,0.21169033646583557,0.9892823696136475
0.7329999804496765,0.21090130507946014,0.9887104034423828
0.734000027179718,0.21010936796665192,0.9877789616584778
0.7350000143051147,0.20932476222515106,0.9901593327522278
0.7360000014305115,0.20854684710502625,0.992237389087677
0.7369999885559082,0.2077677994966507,0.99195396900177
0.7379999756813049,0.2069847136735916,0.9927844405174255
0.7390000224113464,0.2062027007341385,0.9930722713470459
0.7400000095367432,0.20542587339878082,0.9927117824554443
0.7409999966621399,0.20464354753494263,0.9952921867370605
0.7419999837875366,0.2038717418909073,0.9976175427436829
0.7429999709129333,0.20311488211154938,0.9947221279144287
0.7440000176429749,0.2023606151342392,0.9984939098358154
0.7450000047683716,0.20160476863384247,1.0005228519439697
0.7459999918937683,0.20084355771541595,0.9969660043716431
0.746999979019165,0.200078547000885,0.99040287733078
0.7480000257492065,0.19931505620479584,0.9937947988510132
0.7490000128746033,0.19854646921157837,0.9973692893981934
0.75,0.19778507947921753,0.9982688426971436
0.7509999871253967,0.19702553749084473,1.0016378164291382
0.7519999742507935,0.19625991582870483,1.003346562385559
0.753000020980835,0.19548816978931427,0.9960089921951294
0.7540000081062317,0.19471265375614166,0.9888566136360168
0.7549999952316284,0.19393669068813324,0.9922139048576355
0.7559999823570251,0.19315920770168304,0.992261528968811
0.7570000290870667,0.19237622618675232,0.9927075505256653
0.7580000162124634,0.1915891170501709,0.9900145530700684
0.7590000033378601,0.1907956898212433,0.9840492010116577
0.7599999904632568,0.1900116503238678,0.9857046008110046
0.7609999775886536,0.18922503292560577,0.9888906478881836
0.7620000243186951,0.18843549489974976,0.9861798286437988
0.7630000114440918,0.1876433789730072,0.9872992038726807
0.7639999985694885,0.18684528768062592,0.98835688829422
0.7649999856948853,0.18604078888893127,0.9890899658203125
0.765999972820282,0.1852325052022934,0.981245219707489
0.7670000195503235,0.18442948162555695,0.9851368069648743
0.7680000066757202,0.18363413214683533,0.9875219464302063
0.7689999938011169,0.18284167349338531,0.9841902852058411
0.7699999809265137,0.1820516586303711,0.9878150820732117
0.7710000276565552,0.1812571883201599,0.9911837577819824
0.7720000147819519,0.18048213422298431,0.9923291802406311
0.7730000019073486,0.17970360815525055,0.9964578747749329
0.7739999890327454,0.17892491817474365,0.9883214235305786
0.7749999761581421,0.17813937366008759,0.9875579476356506
0.7760000228881836,0.17735503613948822,0.9835543036460876
0.7770000100135803,0.17657288908958435,0.9870412349700928
0.777999997138977,0.17578630149364471,0.9902104139328003
0.7789999842643738,0.17499461770057678,0.9878197908401489
0.7799999713897705,0.1742057204246521,0.9877576231956482
0.781000018119812,0.17342714965343475,0.9870558977127075
0.7820000052452087,0.1726420670747757,0.9881166219711304
0.7829999923706055,0.17185057699680328,0.9883270263671875
0.7839999794960022,0.1710810661315918,0.9815200567245483
0.7850000262260437,0.17030592262744904,0.9792666435241699
0.7860000133514404,0.16952434182167053,0.9791498780250549
0.7870000004768372,0.16873596608638763,0.9784936904907227
0.7879999876022339,0.16795814037322998,0.976386308670044
0.7889999747276306,0.16718651354312897,0.9775564074516296
0.7900000214576721,0.1664077490568161,0.9757614135742188
0.7910000085830688,0.16562530398368835,0.9748141765594482
0.7919999957084656,0.16483697295188904,0.9734410047531128
0.7929999828338623,0.16404518485069275,0.9769445061683655
0.7940000295639038,0.16324621438980103,0.9799657464027405
0.7950000166893005,0.1624472588300705,0.9810975193977356
0.7960000038146973,0.1616440862417221,0.9830724000930786
0.796999990940094,0.1608506441116333,0.9860448241233826
0.7979999780654907,0.16005761921405792,0.9908331632614136
0.7990000247955322,0.15925966203212738,0.9893874526023865
0.800000011920929,0.1584559828042984,0.9926644563674927
0.8009999990463257,0.1576453596353531,0.9910905361175537
0.8019999861717224,0.15683312714099884,0.9927120804786682
0.8029999732971191,0.1560148298740387,0.9967371225357056
0.8040000200271606,0.15518894791603088,1.0000070333480835
0.8050000071525574,0.15435825288295746,1.0024361610412598
0.8059999942779541,0.15353275835514069,0.9967654943466187
0.8069999814033508,0.15271878242492676,0.9967334270477295
0.8080000281333923,0.1519116312265396,0.9936864972114563
0.8090000152587891,0.15110336244106293,0.9888487458229065
0.8100000023841858,0.1502922922372818,0.9912610650062561
0.8109999895095825,0.14947398006916046,0.991875410079956
0.8119999766349792,0.1486586630344391,0.9961332082748413
0.8130000233650208,0.14784014225006104,1.0005295276641846
0.8140000104904175,0.14702297747135162,0.9907911419868469
0.8149999976158142,0.14620544016361237,0.9953727722167969
0.8159999847412109,0.14538830518722534,0.9948040843009949
0.8169999718666077,0.14457346498966217,0.994658350944519
0.8180000185966492,0.14375519752502441,0.989946722984314
0.8190000057220459,0.142930269241333,0.9934148788452148
0.8199999928474426,0.14209719002246857,0.9980484843254089
0.8209999799728394,0.14126788079738617,1.0027309656143188
0.8220000267028809,0.14043481647968292,0.9978855848312378
0.8230000138282776,0.13959261775016785,0.9983976483345032
0.8240000009536743,0.13874906301498413,0.9923460483551025
0.824999988079071,0.13792432844638824,0.9894111156463623
0.8259999752044678,0.1370910257101059,0.9891522526741028
0.8270000219345093,0.13625317811965942,0.9904046058654785
0.828000009059906,0.13542044162750244,0.9910795092582703
0.8289999961853027,0.13458196818828583,0.988808810710907
0.8299999833106995,0.13376325368881226,0.9815335869789124
0.8309999704360962,0.13296735286712646,0.9836503267288208
0.8320000171661377,0.1321621984243393,0.9830582737922668
0.8330000042915344,0.131362646818161,0.9872753620147705
0.8339999914169312,0.1305539608001709,0.9926700592041016
0.8349999785423279,0.1297408789396286,0.9863450527191162
0.8360000252723694,0.12892381846904755,0.9922217726707458
0.8370000123977661,0.12810346484184265,0.9810662865638733
0.8379999995231628,0.12729747593402863,0.9788983464241028
0.8389999866485596,0.12648671865463257,0.9843190908432007
0.8399999737739563,0.12568062543869019,0.9889956116676331
0.8410000205039978,0.12492591142654419,0.9851972460746765
0.8420000076293945,0.12416482716798782,0.9907490611076355
0.8429999947547913,0.1234019547700882,0.9856641292572021
0.843999981880188,0.12265301495790482,0.9860512614250183
0.8450000286102295,0.12191873788833618,0.9920657277107239
0.8460000157356262,0.12117743492126465,0.9877963066101074
0.847000002861023,0.12043257802724838,0.9923345446586609
0.8479999899864197,0.11969680339097977,0.9948091506958008
0.8489999771118164,0.11895696818828583,0.9946185350418091
0.8500000238418579,0.11821234226226807,0.9969469904899597
0.8510000109672546,0.11746242642402649,0.9940573573112488
0.8519999980926514,0.11670789867639542,0.9969187378883362
0.8529999852180481,0.11597010493278503,0.99599289894104
0.8539999723434448,0.11525522917509079,1.0016896724700928
0.8550000190734863,0.11453084647655487,0.9945646524429321
0.8560000061988831,0.11380113661289215,0.9974858164787292
0.8569999933242798,0.11306260526180267,1.0029065608978271
0.8579999804496765,0.1123189702630043,0.9952229261398315
0.859000027179718,0.11157244443893433,1.0009933710098267
0.8600000143051147,0.11082079261541367,1.006184458732605
0.8610000014305115,0.1100631132721901,0.9984888434410095
0.8619999885559082,0.10931792855262756,1.003968596458435
0.8629999756813049,0.10856638848781586,1.0054385662078857
0.8640000224113464,0.10780458897352219,1.009412407875061
0.8650000095367432,0.10703860223293304,1.0004372596740723
0.8659999966621399,0.10626206547021866,1.0045522451400757
0.8669999837875366,0.10550198704004288,1.003340482711792
0.8679999709129333,0.10475649684667587,1.0041749477386475
0.8690000176429749,0.1040162444114685,1.0038046836853027
0.8700000047683716,0.10326969623565674,1.0062276124954224
0.8709999918937683,0.1025189757347107,1.00383460521698
0.871999979019165,0.10175815224647522,1.0010216236114502
0.8730000257492065,0.1010042279958725,1.0000178813934326
0.8740000128746033,0.10023894160985947,0.9852805733680725
0.875,0.09948093444108963,0.9770808815956116
0.8759999871253967,0.09873301535844803,0.9807583689689636
0.8769999742507935,0.09800408780574799,0.9872262477874756
0.878000020980835,0.09727218002080917,0.9909120202064514
0.8790000081062317,0.09653431177139282,0.9723500609397888
0.8799999952316284,0.09578543901443481,0.9771991968154907
0.8809999823570251,0.09504815936088562,0.9787809252738953
0.8820000290870667,0.09431978315114975,0.9841052293777466
0.8830000162124634,0.09360449761152267,0.9839571118354797
0.8840000033378601,0.0928780734539032,0.9768872857093811
0.8849999904632568,0.09216301888227463,0.9846441149711609
0.8859999775886536,0.09148930013179779,0.9766622185707092
0.8870000243186951,0.0908205658197403,0.9838680028915405
0.8880000114440918,0.09014828503131866,0.9842107892036438
0.8889999985694885,0.08949151635169983,0.9864603281021118
0.8899999856948853,0.08882821351289749,0.9879642128944397
0.890999972820282,0.08815431594848633,0.9748072028160095
0.8920000195503235,0.08747950196266174,0.976150393486023
0.8930000066757202,0.0868212878704071,0.9698864221572876
0.8939999938011169,0.08615240454673767,0.9696125388145447
0.8949999809265137,0.08549338579177856,0.9711818099021912
0.8960000276565552,0.08482945710420609,0.9705463647842407
0.8970000147819519,0.08415285497903824,0.9789243340492249
0.8980000019073486,0.08346761763095856,0.980286717414856
0.8989999890327454,0.08277589082717896,0.9802049398422241
0.8999999761581421,0.08208892494440079,0.9788294434547424
0.9010000228881836,0.081389419734478,0.9762333035469055
0.9020000100135803,0.08072233200073242,0.9581868052482605
0.902999997138977,0.08004700392484665,0.9582054615020752
0.9039999842643738,0.0793585553765297,0.9618017077445984
0.9049999713897705,0.07870243489742279,0.9715014696121216
0.906000018119812,0.07804100215435028,0.977647066116333
0.9070000052452087,0.07736574858427048,0.9799191355705261
0.9079999923706055,0.07670723646879196,0.9881661534309387
0.9089999794960022,0.07604915648698807,0.9774122834205627
0.9100000262260437,0.07537781447172165,0.9847784042358398
0.9110000133514404,0.07471178472042084,0.9886650443077087
0.9120000004768372,0.07403133809566498,0.9992445111274719
0.9129999876022339,0.07334498316049576,0.9996638298034668
0.9139999747276306,0.07264670729637146,0.9907904267311096
0.9150000214576721,0.07195359468460083,0.9879003763198853
0.9160000085830688,0.07124770432710648,0.9955403208732605
0.9169999957084656,0.07052736729383469,0.9912804365158081
0.9179999828338623,0.06979942321777344,0.9923121333122253
0.9190000295639038,0.06907645612955093,0.967583179473877
0.9200000166893005,0.06833887845277786,0.9780274033546448
0.9210000038146973,0.06759127229452133,0.964958667755127
0.921999990940094,0.0668310895562172,0.9712130427360535
0.9229999780654907,0.06606552749872208,0.9758545756340027
0.9240000247955322,0.06529613584280014,0.9871005415916443
0.925000011920929,0.06452660262584686,0.9928539395332336
0.9259999990463257,0.0637616291642189,1.0048328638076782
0.9269999861717224,0.06297968327999115,1.0168884992599487
0.9279999732971191,0.06217663362622261,1.0165319442749023
0.9290000200271606,0.06135629490017891,1.0249043703079224
0.9300000071525574,0.06053220108151436,1.0348488092422485
0.9309999942779541,0.05970163643360138,1.043388843536377
0.9319999814033508,0.05884971469640732,1.0527571439743042
0.9330000281333923,0.0579773411154747,1.0660030841827393
0.9340000152587891,0.05711358040571213,1.051727294921875
0.9350000023841858,0.05624046549201012,1.0549777746200562
0.9359999895095825,0.05537174269556999,1.0197701454162598
0.9369999766349792,0.05447859317064285,1.0315401554107666
0.9380000233650208,0.053593359887599945,1.0368021726608276
0.9390000104904175,0.05268489196896553,1.0388725996017456
0.9399999976158142,0.05175493285059929,1.033059000968933
0.9409999847412109,0.05090975761413574,1.0394984483718872
0.9419999718666077,0.05006515234708786,1.020625352859497
0.9430000185966492,0.049217209219932556,1.0116249322891235
0.9440000057220459,0.04835023730993271,1.001228928565979
0.9449999928474426,0.04752728343009949,1.0042638778686523
0.9459999799728394,0.04668503627181053,1.0156359672546387
0.9470000267028809,0.04582715407013893,1.0274665355682373
0.9480000138282776,0.04499969631433487,1.0332506895065308
0.9490000009536743,0.04414345324039459,1.0414787530899048
0.949999988079071,0.04330187290906906,1.0434678792953491
0.9509999752044678,0.04244042560458183,1.020729660987854
0.9520000219345093,0.04157349839806557,1.0381380319595337
0.953000009059906,0.04083322733640671,1.021653652191162
0.9539999961853027,0.04011892154812813,1.0387457609176636
0.9549999833106995,0.03942204639315605,1.0341196060180664
0.9559999704360962,0.03870123624801636,1.0440826416015625
0.9570000171661377,0.03797626122832298,1.0199439525604248
0.9580000042915344,0.037238750606775284,1.0234416723251343
0.9589999914169312,0.03649095818400383,1.0240806341171265
0.9599999785423279,0.035716209560632706,1.0433048009872437
0.9610000252723694,0.03491336852312088,1.0602540969848633
0.9620000123977661,0.03416361287236214,1.042394995689392
0.9629999995231628,0.03346976265311241,1.0478166341781616
0.9639999866485596,0.032840341329574585,1.055911898612976
0.9649999737739563,0.032219916582107544,1.042754054069519
0.9660000205039978,0.03157363831996918,1.0130354166030884
0.9670000076293945,0.03089083917438984,1.0289084911346436
0.9679999947547913,0.030179738998413086,1.0484620332717896
0.968999981880188,0.029439836740493774,1.0571649074554443
0.9700000286102295,0.028682583943009377,1.0365046262741089
0.9710000157356262,0.027881357818841934,1.0013906955718994
0.972000002861023,0.027084054425358772,1.0069636106491089
0.9729999899864197,0.02623082511126995,1.0021458864212036
0.9739999771118164,0.02531449869275093,1.0348857641220093
0.9750000238418579,0.02444971166551113,1.0619816780090332
0.9760000109672546,0.023544074967503548,1.0213050842285156
0.9769999980926514,0.022580111399292946,0.993304967880249
0.9779999852180481,0.021607814356684685,1.0106878280639648
0.9789999723434448,0.02070137858390808,1.0040494203567505
0.9800000190734863,0.019767578691244125,0.9942432641983032
0.9810000061988831,0.01876312494277954,1.029086709022522
0.9819999933242798,0.017757149413228035,1.060660481452942
0.9829999804496765,0.016746141016483307,1.0915021896362305
0.984000027179718,0.015814313665032387,1.1239346265792847
0.9850000143051147,0.014887062832713127,1.131438136100769
0.9860000014305115,0.013837749138474464,1.1804766654968262
0.9869999885559082,0.012657906860113144,1.231880784034729
0.9879999756813049,0.01161375641822815,1.1838847398757935
0.9890000224113464,0.0104678338393569,1.2093589305877686
0.9900000095367432,0.009868583641946316,1.2718511819839478
0.9909999966621399,0.00918751023709774,1.2212748527526855
0.9919999837875366,0.008460922166705132,1.1527224779129028
0.9929999709129333,0.007741828449070454,0.981120228767395
0.9940000176429749,0.006845736410468817,1.0443165302276611
0.9950000047683716,0.0057958136312663555,1.0069702863693237
0.9959999918937683,0.0046278261579573154,1.1218575239181519
0.996999979019165,0.0035382509231567383,1.188341498374939
0.9980000257492065,0.003203320549800992,1.2881981134414673
0.9990000128746033,0.002617844846099615,1.4468804597854614
1.0,0.0021210401318967342,1.8183722496032715


==> plot_csvs/contour.csv <==
x,y,z
-1.0,-1.3688937425613403,-171.62948608398438
-0.8947368264198303,-1.3688937425613403,-138.65554809570312
-0.7894737124443054,-1.3688937425613403,-106.7790756225586
-0.6842105388641357,-1.3688937425613403,-79.88814544677734
-0.5789473652839661,-1.3688937425613403,-66.29853057861328
-0.4736842215061188,-1.3688937425613403,-61.392513275146484
-0.3684210479259491,-1.3688937425613403,-59.2325553894043
-0.2631579041481018,-1.3688937425613403,-58.42995071411133
-0.15789473056793213,-1.3688937425613403,-57.3176155090332
-0.05263157933950424,-1.3688937425613403,-56.39494705200195
0.05263157933950424,-1.3688937425613403,-55.75535583496094
0.15789473056793213,-1.3688937425613403,-54.140869140625
0.2631579041481018,-1.3688937425613403,-53.10960388183594
0.3684210479259491,-1.3688937425613403,-52.04801940917969
0.4736842215061188,-1.3688937425613403,-52.33981704711914
0.5789473652839661,-1.3688937425613403,-55.67051315307617
0.6842105388641357,-1.3688937425613403,-66.68904876708984
0.7894737124443054,-1.3688937425613403,-91.95494842529297
0.8947368264198303,-1.3688937425613403,-119.52900695800781
1.0,-1.3688937425613403,-146.11143493652344

-1.0,-1.2251546382904053,-167.5355224609375
-0.8947368264198303,-1.2251546382904053,-134.7351531982422
-0.7894737124443054,-1.2251546382904053,-102.69502258300781
-0.6842105388641357,-1.2251546382904053,-74.5493392944336
-0.5789473652839661,-1.2251546382904053,-59.71525955200195
-0.4736842215061188,-1.2251546382904053,-54.96565628051758
-0.3684210479259491,-1.2251546382904053,-55.626041412353516
-0.2631579041481018,-1.2251546382904053,-55.71312713623047
-0.15789473056793213,-1.2251546382904053,-54.948184967041016
-0.05263157933950424,-1.2251546382904053,-53.97947692871094
0.05263157933950424,-1.2251546382904053,-53.263126373291016
0.15789473056793213,-1.2251546382904053,-51.946807861328125
0.2631579041481018,-1.2251546382904053,-50.203163146972656
0.3684210479259491,-1.2251546382904053,-48.296207427978516
0.4736842215061188,-1.2251546382904053,-47.677791595458984
0.5789473652839661,-1.2251546382904053,-50.4340705871582
0.6842105388641357,-1.2251546382904053,-61.56907272338867
0.7894737124443054,-1.2251546382904053,-85.95071411132812
0.8947368264198303,-1.2251546382904053,-113.56187438964844
1.0,-1.2251546382904053,-140.67274475097656

-1.0,-1.0814155340194702,-163.3851318359375
-0.8947368264198303,-1.0814155340194702,-130.8096923828125
-0.7894737124443054,-1.0814155340194702,-98.66526794433594
-0.6842105388641357,-1.0814155340194702,-72.10755920410156
-0.5789473652839661,-1.0814155340194702,-56.250003814697266
-0.4736842215061188,-1.0814155340194702,-52.544498443603516
-0.3684210479259491,-1.0814155340194702,-53.3558464050293
-0.2631579041481018,-1.0814155340194702,-53.5584602355957
-0.15789473056793213,-1.0814155340194702,-53.16190719604492
-0.05263157933950424,-1.0814155340194702,-52.229949951171875
0.05263157933950424,-1.0814155340194702,-50.89025115966797
0.15789473056793213,-1.0814155340194702,-49.724727630615234
0.2631579041481018,-1.0814155340194702,-47.938541412353516
0.3684210479259491,-1.0814155340194702,-45.652503967285156
0.4736842215061188,-1.0814155340194702,-44.68670654296875
0.5789473652839661,-1.0814155340194702,-47.33154296875
0.6842105388641357,-1.0814155340194702,-60.041812896728516
0.7894737124443054,-1.0814155340194702,-81.57633209228516
0.8947368264198303,-1.0814155340194702,-109.56237030029297
1.0,-1.0814155340194702,-136.7745361328125

-1.0,-0.9376763701438904,-160.24603271484375
-0.8947368264198303,-0.9376763701438904,-128.18402099609375
-0.7894737124443054,-0.9376763701438904,-96.28707885742188
-0.6842105388641357,-0.9376763701438904,-72.33029174804688
-0.5789473652839661,-0.9376763701438904,-55.109134674072266
-0.4736842215061188,-0.9376763701438904,-49.664527893066406
-0.3684210479259491,-0.9376763701438904,-50.684566497802734
-0.2631579041481018,-0.9376763701438904,-51.270469665527344
-0.15789473056793213,-0.9376763701438904,-51.0193977355957
-0.05263157933950424,-0.9376763701438904,-49.9748420715332
0.05263157933950424,-0.9376763701438904,-48.697261810302734
0.15789473056793213,-0.9376763701438904,-47.01732635498047
0.2631579041481018,-0.9376763701438904,-44.89287185668945
0.3684210479259491,-0.9376763701438904,-42.822750091552734
0.4736842215061188,-0.9376763701438904,-41.51212692260742
0.5789473652839661,-0.9376763701438904,-46.1663932800293
0.6842105388641357,-0.9376763701438904,-59.8938102722168
0.7894737124443054,-0.9376763701438904,-78.95169830322266
0.8947368264198303,-0.9376763701438904,-106.17830657958984
1.0,-0.9376763701438904,-133.5382537841797

-1.0,-0.7939372062683105,-157.1299285888672
-0.8947368264198303,-0.7939372062683105,-125.89836883544922
-0.7894737124443054,-0.7939372062683105,-95.82040405273438
-0.6842105388641357,-0.7939372062683105,-74.24256134033203
-0.5789473652839661,-0.7939372062683105,-55.996681213378906
-0.4736842215061188,-0.7939372062683105,-47.42195129394531
-0.3684210479259491,-0.7939372062683105,-48.22304916381836
-0.2631579041481018,-0.7939372062683105,-48.75230407714844
-0.15789473056793213,-0.7939372062683105,-48.58760070800781
-0.05263157933950424,-0.7939372062683105,-47.8931999206543
0.05263157933950424,-0.7939372062683105,-46.58576202392578
0.15789473056793213,-0.7939372062683105,-44.302772521972656
0.2631579041481018,-0.7939372062683105,-41.524227142333984
0.3684210479259491,-0.7939372062683105,-39.59386444091797
0.4736842215061188,-0.7939372062683105,-38.79251480102539
0.5789473652839661,-0.7939372062683105,-47.19120407104492
0.6842105388641357,-0.7939372062683105,-61.86831283569336
0.7894737124443054,-0.7939372062683105,-78.21066284179688
0.8947368264198303,-0.7939372062683105,-103.14427947998047
1.0,-0.7939372062683105,-130.07632446289062

-1.0,-0.6501981019973755,-153.77650451660156
-0.8947368264198303,-0.6501981019973755,-123.60762786865234
-0.7894737124443054,-0.6501981019973755,-97.81077575683594
-0.6842105388641357,-0.6501981019973755,-77.36878204345703
-0.5789473652839661,-0.6501981019973755,-58.76301193237305
-0.4736842215061188,-0.6501981019973755,-46.48550033569336
-0.3684210479259491,-0.6501981019973755,-45.795509338378906
-0.2631579041481018,-0.6501981019973755,-45.97311019897461
-0.15789473056793213,-0.6501981019973755,-45.7895622253418
-0.05263157933950424,-0.6501981019973755,-45.388275146484375
0.05263157933950424,-0.6501981019973755,-44.035987854003906
0.15789473056793213,-0.6501981019973755,-41.77170181274414
0.2631579041481018,-0.6501981019973755,-38.83249282836914
0.3684210479259491,-0.6501981019973755,-36.7108268737793
0.4736842215061188,-0.6501981019973755,-37.82366180419922
0.5789473652839661,-0.6501981019973755,-50.366127014160156
0.6842105388641357,-0.6501981019973755,-65.40742492675781
0.7894737124443054,-0.6501981019973755,-80.26935577392578
0.8947368264198303,-0.6501981019973755,-100.86369323730469
1.0,-0.6501981019973755,-127.71170043945312

-1.0,-0.5064589381217957,-151.0099334716797
-0.8947368264198303,-0.5064589381217957,-122.33473205566406
-0.7894737124443054,-0.5064589381217957,-100.42872619628906
-0.6842105388641357,-0.5064589381217957,-80.78079986572266
-0.5789473652839661,-0.5064589381217957,-62.17979049682617
-0.4736842215061188,-0.5064589381217957,-47.07890701293945
-0.3684210479259491,-0.5064589381217957,-43.20145797729492
-0.2631579041481018,-0.5064589381217957,-43.157161712646484
-0.15789473056793213,-0.5064589381217957,-42.86733627319336
-0.05263157933950424,-0.5064589381217957,-42.42158508300781
0.05263157933950424,-0.5064589381217957,-41.062320709228516
0.15789473056793213,-0.5064589381217957,-39.03448486328125
0.2631579041481018,-0.5064589381217957,-36.244239807128906
0.3684210479259491,-0.5064589381217957,-34.31093215942383
0.4736842215061188,-0.5064589381217957,-38.29859924316406
0.5789473652839661,-0.5064589381217957,-54.341121673583984
0.6842105388641357,-0.5064589381217957,-68.82398986816406
0.7894737124443054,-0.5064589381217957,-82.91963958740234
0.8947368264198303,-0.5064589381217957,-99.70822143554688
1.0,-0.5064589381217957,-125.49158477783203

-1.0,-0.3627198338508606,-147.09951782226562
-0.8947368264198303,-0.3627198338508606,-122.72127532958984
-0.7894737124443054,-0.3627198338508606,-103.51963806152344
-0.6842105388641357,-0.3627198338508606,-84.52330780029297
-0.5789473652839661,-0.3627198338508606,-66.28577423095703
-0.4736842215061188,-0.3627198338508606,-49.57768249511719
-0.3684210479259491,-0.3627198338508606,-41.03085708618164
-0.2631579041481018,-0.3627198338508606,-40.680538177490234
-0.15789473056793213,-0.3627198338508606,-39.9479866027832
-0.05263157933950424,-0.3627198338508606,-39.20973587036133
0.05263157933950424,-0.3627198338508606,-37.50312423706055
0.15789473056793213,-0.3627198338508606,-35.78596878051758
0.2631579041481018,-0.3627198338508606,-33.29221725463867
0.3684210479259491,-0.3627198338508606,-31.660232543945312
0.4736842215061188,-0.3627198338508606,-41.38235855102539
0.5789473652839661,-0.3627198338508606,-58.31604766845703
0.6842105388641357,-0.3627198338508606,-72.70375061035156
0.7894737124443054,-0.3627198338508606,-86.46027374267578
0.8947368264198303,-0.3627198338508606,-100.12122344970703
1.0,-0.3627198338508606,-122.08502960205078

-1.0,-0.21898071467876434,-144.88323974609375
-0.8947368264198303,-0.21898071467876434,-124.7948989868164
-0.7894737124443054,-0.21898071467876434,-107.29386138916016
-0.6842105388641357,-0.21898071467876434,-89.12088775634766
-0.5789473652839661,-0.21898071467876434,-70.12850189208984
-0.4736842215061188,-0.21898071467876434,-53.03886795043945
-0.3684210479259491,-0.21898071467876434,-39.83980941772461
-0.2631579041481018,-0.21898071467876434,-38.04629898071289
-0.15789473056793213,-0.21898071467876434,-37.16153335571289
-0.05263157933950424,-0.21898071467876434,-35.95050811767578
0.05263157933950424,-0.21898071467876434,-34.0809211730957
0.15789473056793213,-0.21898071467876434,-32.024356842041016
0.2631579041481018,-0.21898071467876434,-29.93142318725586
0.3684210479259491,-0.21898071467876434,-30.239900588989258
0.4736842215061188,-0.21898071467876434,-45.6609992980957
0.5789473652839661,-0.21898071467876434,-63.220882415771484
0.6842105388641357,-0.21898071467876434,-77.48697662353516
0.7894737124443054,-0.21898071467876434,-91.03318786621094
0.8947368264198303,-0.21898071467876434,-102.76235961914062
1.0,-0.21898071467876434,-119.70964813232422

-1.0,-0.0752415806055069,-142.72589111328125
-0.8947368264198303,-0.0752415806055069,-127.84757232666016
-0.7894737124443054,-0.0752415806055069,-111.4511947631836
-0.6842105388641357,-0.0752415806055069,-93.31611633300781
-0.5789473652839661,-0.0752415806055069,-74.18373107910156
-0.4736842215061188,-0.0752415806055069,-56.712650299072266
-0.3684210479259491,-0.0752415806055069,-40.25577926635742
-0.2631579041481018,-0.0752415806055069,-35.38043212890625
-0.15789473056793213,-0.0752415806055069,-34.28921127319336
-0.05263157933950424,-0.0752415806055069,-32.933467864990234
0.05263157933950424,-0.0752415806055069,-30.887008666992188
0.15789473056793213,-0.0752415806055069,-28.4987735748291
0.2631579041481018,-0.0752415806055069,-26.71223258972168
0.3684210479259491,-0.0752415806055069,-30.924501419067383
0.4736842215061188,-0.0752415806055069,-50.4970817565918
0.5789473652839661,-0.0752415806055069,-68.9701156616211
0.6842105388641357,-0.0752415806055069,-83.58244323730469
0.7894737124443054,-0.0752415806055069,-95.9593276977539
0.8947368264198303,-0.0752415806055069,-106.18743133544922
1.0,-0.0752415806055069,-118.07148742675781

-1.0,0.06849755346775055,-142.2972412109375
-0.8947368264198303,0.06849755346775055,-131.2312469482422
-0.7894737124443054,0.06849755346775055,-116.06046295166016
-0.6842105388641357,0.06849755346775055,-97.98103332519531
-0.5789473652839661,0.06849755346775055,-78.24491119384766
-0.4736842215061188,0.06849755346775055,-59.75669860839844
-0.3684210479259491,0.06849755346775055,-42.56901168823242
-0.2631579041481018,0.06849755346775055,-32.89970016479492
-0.15789473056793213,0.06849755346775055,-31.423465728759766
-0.05263157933950424,0.06849755346775055,-29.633289337158203
0.05263157933950424,0.06849755346775055,-27.162363052368164
0.15789473056793213,0.06849755346775055,-25.11372184753418
0.2631579041481018,0.06849755346775055,-23.886198043823242
0.3684210479259491,0.06849755346775055,-33.9909553527832
0.4736842215061188,0.06849755346775055,-55.797874450683594
0.5789473652839661,0.06849755346775055,-74.43070220947266
0.6842105388641357,0.06849755346775055,-89.7121353149414
0.7894737124443054,0.06849755346775055,-100.85557556152344
0.8947368264198303,0.06849755346775055,-110.04483032226562
1.0,0.06849755346775055,-118.20989227294922

-1.0,0.212236687541008,-144.61936950683594
-0.8947368264198303,0.212236687541008,-133.5446014404297
-0.7894737124443054,0.212236687541008,-120.68573760986328
-0.6842105388641357,0.212236687541008,-103.00499725341797
-0.5789473652839661,0.212236687541008,-82.38019561767578
-0.4736842215061188,0.212236687541008,-62.29804611206055
-0.3684210479259491,0.212236687541008,-44.94357681274414
-0.2631579041481018,0.212236687541008,-30.881906509399414
-0.15789473056793213,0.212236687541008,-28.425390243530273
-0.05263157933950424,0.212236687541008,-26.137401580810547
0.05263157933950424,0.212236687541008,-23.636777877807617
0.15789473056793213,0.212236687541008,-21.91897964477539
0.2631579041481018,0.212236687541008,-21.830371856689453
0.3684210479259491,0.212236687541008,-38.19537353515625
0.4736842215061188,0.212236687541008,-60.535587310791016
0.5789473652839661,0.212236687541008,-79.2148208618164
0.6842105388641357,0.212236687541008,-94.32349395751953
0.7894737124443054,0.212236687541008,-105.4046401977539
0.8947368264198303,0.212236687541008,-114.20948028564453
1.0,0.212236687541008,-121.26498413085938

-1.0,0.35597580671310425,-149.6159210205078
-0.8947368264198303,0.35597580671310425,-135.89437866210938
-0.7894737124443054,0.35597580671310425,-124.00112915039062
-0.6842105388641357,0.35597580671310425,-107.20128631591797
-0.5789473652839661,0.35597580671310425,-86.77616882324219
-0.4736842215061188,0.35597580671310425,-66.3537368774414
-0.3684210479259491,0.35597580671310425,-47.963253021240234
-0.2631579041481018,0.35597580671310425,-30.51059913635254
-0.15789473056793213,0.35597580671310425,-25.233823776245117
-0.05263157933950424,0.35597580671310425,-22.51200294494629
0.05263157933950424,0.35597580671310425,-20.086421966552734
0.15789473056793213,0.35597580671310425,-18.651487350463867
0.2631579041481018,0.35597580671310425,-21.828493118286133
0.3684210479259491,0.35597580671310425,-42.497806549072266
0.4736842215061188,0.35597580671310425,-64.53621673583984
0.5789473652839661,0.35597580671310425,-83.96627044677734
0.6842105388641357,0.35597580671310425,-98.27803802490234
0.7894737124443054,0.35597580671310425,-109.29553985595703
0.8947368264198303,0.35597580671310425,-117.35631561279297
1.0,0.35597580671310425,-125.52086639404297

-1.0,0.4997149407863617,-155.85272216796875
-0.8947368264198303,0.4997149407863617,-141.18890380859375
-0.7894737124443054,0.4997149407863617,-126.780517578125
-0.6842105388641357,0.4997149407863617,-111.11531066894531
-0.5789473652839661,0.4997149407863617,-91.76233673095703
-0.4736842215061188,0.4997149407863617,-71.00035095214844
-0.3684210479259491,0.4997149407863617,-51.10260009765625
-0.2631579041481018,0.4997149407863617,-32.371734619140625
-0.15789473056793213,0.4997149407863617,-22.135400772094727
-0.05263157933950424,0.4997149407863617,-19.079771041870117
0.05263157933950424,0.4997149407863617,-16.472618103027344
0.15789473056793213,0.4997149407863617,-15.56583023071289
0.2631579041481018,0.4997149407863617,-24.05930519104004
0.3684210479259491,0.4997149407863617,-46.95817947387695
0.4736842215061188,0.4997149407863617,-69.24993133544922
0.5789473652839661,0.4997149407863617,-88.1437759399414
0.6842105388641357,0.4997149407863617,-101.62804412841797
0.7894737124443054,0.4997149407863617,-111.46416473388672
0.8947368264198303,0.4997149407863617,-120.41533660888672
1.0,0.4997149407863617,-129.33328247070312

-1.0,0.6434540748596191,-161.40628051757812
-0.8947368264198303,0.6434540748596191,-146.43682861328125
-0.7894737124443054,0.6434540748596191,-131.01792907714844
-0.6842105388641357,0.6434540748596191,-114.99219512939453
-0.5789473652839661,0.6434540748596191,-96.5979232788086
-0.4736842215061188,0.6434540748596191,-75.6002426147461
-0.3684210479259491,0.6434540748596191,-55.25283432006836
-0.2631579041481018,0.6434540748596191,-35.323482513427734
-0.15789473056793213,0.6434540748596191,-19.69602394104004
-0.05263157933950424,0.6434540748596191,-15.552084922790527
0.05263157933950424,0.6434540748596191,-13.129134178161621
0.15789473056793213,0.6434540748596191,-13.27344036102295
0.2631579041481018,0.6434540748596191,-27.701513290405273
0.3684210479259491,0.6434540748596191,-52.307220458984375
0.4736842215061188,0.6434540748596191,-73.78709411621094
0.5789473652839661,0.6434540748596191,-91.03558349609375
0.6842105388641357,0.6434540748596191,-103.9858169555664
0.7894737124443054,0.6434540748596191,-114.21977233886719
0.8947368264198303,0.6434540748596191,-123.25849151611328
1.0,0.6434540748596191,-131.9443359375

-1.0,0.7871931791305542,-167.86610412597656
-0.8947368264198303,0.7871931791305542,-151.45513916015625
-0.7894737124443054,0.7871931791305542,-135.72576904296875
-0.6842105388641357,0.7871931791305542,-119.56326293945312
-0.5789473652839661,0.7871931791305542,-101.17626190185547
-0.4736842215061188,0.7871931791305542,-79.59716033935547
-0.3684210479259491,0.7871931791305542,-59.2714729309082
-0.2631579041481018,0.7871931791305542,-38.8314094543457
-0.15789473056793213,0.7871931791305542,-19.837556838989258
-0.05263157933950424,0.7871931791305542,-12.524918556213379
0.05263157933950424,0.7871931791305542,-10.009685516357422
0.15789473056793213,0.7871931791305542,-13.761473655700684
0.2631579041481018,0.7871931791305542,-32.928958892822266
0.3684210479259491,0.7871931791305542,-56.66600036621094
0.4736842215061188,0.7871931791305542,-77.49609375
0.5789473652839661,0.7871931791305542,-93.58191680908203
0.6842105388641357,0.7871931791305542,-105.91426849365234
0.7894737124443054,0.7871931791305542,-116.7883071899414
0.8947368264198303,0.7871931791305542,-126.09439849853516
1.0,0.7871931791305542,-135.09170532226562

-1.0,0.930932343006134,-174.990478515625
-0.8947368264198303,0.930932343006134,-158.71324157714844
-0.7894737124443054,0.930932343006134,-142.24789428710938
-0.6842105388641357,0.930932343006134,-124.29607391357422
-0.5789473652839661,0.930932343006134,-105.9146957397461
-0.4736842215061188,0.930932343006134,-84.74162292480469
-0.3684210479259491,0.930932343006134,-62.91024398803711
-0.2631579041481018,0.930932343006134,-42.30167770385742
-0.15789473056793213,0.930932343006134,-21.773826599121094
-0.05263157933950424,0.930932343006134,-10.8208646774292
0.05263157933950424,0.930932343006134,-8.442811012268066
0.15789473056793213,0.930932343006134,-16.136545181274414
0.2631579041481018,0.930932343006134,-36.844425201416016
0.3684210479259491,0.930932343006134,-60.200191497802734
0.4736842215061188,0.930932343006134,-80.9293441772461
0.5789473652839661,0.930932343006134,-95.49507904052734
0.6842105388641357,0.930932343006134,-108.30695343017578
0.7894737124443054,0.930932343006134,-119.91172790527344
0.8947368264198303,0.930932343006134,-129.36038208007812
1.0,0.930932343006134,-138.2487030029297

-1.0,1.0746715068817139,-182.41580200195312
-0.8947368264198303,1.0746715068817139,-166.27301025390625
-0.7894737124443054,1.0746715068817139,-148.77133178710938
-0.6842105388641357,1.0746715068817139,-130.476806640625
-0.5789473652839661,1.0746715068817139,-110.77729797363281
-0.4736842215061188,1.0746715068817139,-90.85488891601562
-0.3684210479259491,1.0746715068817139,-68.47343444824219
-0.2631579041481018,1.0746715068817139,-45.996639251708984
-0.15789473056793213,1.0746715068817139,-25.279842376708984
-0.05263157933950424,1.0746715068817139,-11.072895050048828
0.05263157933950424,1.0746715068817139,-9.2962646484375
0.15789473056793213,1.0746715068817139,-19.483469009399414
0.2631579041481018,1.0746715068817139,-41.14384841918945
0.3684210479259491,1.0746715068817139,-63.79877853393555
0.4736842215061188,1.0746715068817139,-81.8152847290039
0.5789473652839661,1.0746715068817139,-96.52600860595703
0.6842105388641357,1.0746715068817139,-110.13119506835938
0.7894737124443054,1.0746715068817139,-122.27438354492188
0.8947368264198303,1.0746715068817139,-132.81118774414062
1.0,1.0746715068817139,-141.55691528320312

-1.0,1.218410611152649,-190.26123046875
-0.8947368264198303,1.218410611152649,-173.37435913085938
-0.7894737124443054,1.218410611152649,-155.70843505859375
-0.6842105388641357,1.218410611152649,-137.3628387451172
-0.5789473652839661,1.218410611152649,-118.18560028076172
-0.4736842215061188,1.218410611152649,-98.92008209228516
-0.3684210479259491,1.218410611152649,-76.24236297607422
-0.2631579041481018,1.218410611152649,-53.1103630065918
-0.15789473056793213,1.218410611152649,-30.68869400024414
-0.05263157933950424,1.218410611152649,-13.763731002807617
0.05263157933950424,1.218410611152649,-12.060335159301758
0.15789473056793213,1.218410611152649,-24.470212936401367
0.2631579041481018,1.218410611152649,-46.071651458740234
0.3684210479259491,1.218410611152649,-66.49187469482422
0.4736842215061188,1.218410611152649,-82.48625946044922
0.5789473652839661,1.218410611152649,-97.18268585205078
0.6842105388641357,1.218410611152649,-111.5249252319336
0.7894737124443054,1.218410611152649,-124.23470306396484
0.8947368264198303,1.218410611152649,-135.49569702148438
1.0,1.218410611152649,-145.60214233398438

-1.0,1.362149715423584,-197.11672973632812
-0.8947368264198303,1.362149715423584,-180.25363159179688
-0.7894737124443054,1.362149715423584,-162.6438446044922
-0.6842105388641357,1.362149715423584,-144.48594665527344
-0.5789473652839661,1.362149715423584,-125.81671142578125
-0.4736842215061188,1.362149715423584,-106.34331512451172
-0.3684210479259491,1.362149715423584,-84.82611083984375
-0.2631579041481018,1.362149715423584,-62.16856384277344
-0.15789473056793213,1.362149715423584,-39.341800689697266
-0.05263157933950424,1.362149715423584,-18.90399742126465
0.05263157933950424,1.362149715423584,-16.8499755859375
0.15789473056793213,1.362149715423584,-29.87063980102539
0.2631579041481018,1.362149715423584,-49.978538513183594
0.3684210479259491,1.362149715423584,-68.90847778320312
0.4736842215061188,1.362149715423584,-83.78495025634766
0.5789473652839661,1.362149715423584,-98.21068572998047
0.6842105388641357,1.362149715423584,-112.88333892822266
0.7894737124443054,1.362149715423584,-125.49747467041016
0.8947368264198303,1.362149715423584,-137.34222412109375
1.0,1.362149715423584,-148.45849609375



==> plot_csvs/ebr_epistemic_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.996017336845398,0.9962629079818726
0.003000000026077032,0.9921048283576965,0.9923552870750427
0.004000000189989805,0.9881890416145325,0.9890121221542358
0.004999999888241291,0.9843114614486694,0.9899975061416626
0.006000000052154064,0.980426549911499,0.990807831287384
0.007000000216066837,0.9765601754188538,0.9917119741439819
0.00800000037997961,0.9727100133895874,0.9924530386924744
0.008999999612569809,0.968873918056488,0.9933540225028992
0.009999999776482582,0.9650463461875916,0.9939693808555603
0.010999999940395355,0.9612131118774414,0.9949087500572205
0.012000000104308128,0.957386314868927,0.995907723903656
0.013000000268220901,0.953564465045929,0.9969111680984497
0.014000000432133675,0.9497408866882324,0.9977942109107971
0.014999999664723873,0.9459190964698792,0.998698890209198
0.01600000075995922,0.942100465297699,0.9995304942131042
0.017000000923871994,0.9383025765419006,1.0003821849822998
0.017999999225139618,0.9345136880874634,1.0013787746429443
0.01899999938905239,0.9307240843772888,1.0021227598190308
0.019999999552965164,0.9269285798072815,1.0031094551086426
0.020999999716877937,0.9231259822845459,1.0038455724716187
0.02199999988079071,0.9193434715270996,1.0048128366470337
0.023000000044703484,0.9155606031417847,1.0053414106369019
0.024000000208616257,0.9117832183837891,1.0061687231063843
0.02500000037252903,0.9080199003219604,1.0070940256118774
0.026000000536441803,0.9042766690254211,1.0079889297485352
0.027000000700354576,0.9005266427993774,1.0090057849884033
0.02800000086426735,0.8967829942703247,1.0094447135925293
0.028999999165534973,0.893031895160675,1.0104434490203857
0.029999999329447746,0.8892764449119568,1.0114322900772095
0.03099999949336052,0.8855186104774475,1.0124305486679077
0.03200000151991844,0.881771981716156,1.0134512186050415
0.032999999821186066,0.8780298233032227,1.0143123865127563
0.03400000184774399,0.8742952942848206,1.0151443481445312
0.03500000014901161,0.8705569505691528,1.016050100326538
0.035999998450279236,0.8668114542961121,1.0169684886932373
0.03700000047683716,0.8630625009536743,1.017822265625
0.03799999877810478,0.8593069911003113,1.0186983346939087
0.039000000804662704,0.8555439710617065,1.019665002822876
0.03999999910593033,0.8517898321151733,1.0206049680709839
0.04100000113248825,0.8480302691459656,1.0215914249420166
0.041999999433755875,0.8442665338516235,1.0225690603256226
0.0430000014603138,0.8405032753944397,1.0235490798950195
0.04399999976158142,0.8367477655410767,1.0244724750518799
0.04500000178813934,0.8330020308494568,1.0251986980438232
0.04600000008940697,0.8292509317398071,1.0259331464767456
0.04699999839067459,0.8254943490028381,1.0266615152359009
0.04800000041723251,0.8217353820800781,1.0277221202850342
0.04899999871850014,0.8179742693901062,1.0285391807556152
0.05000000074505806,0.8142183423042297,1.0294337272644043
0.050999999046325684,0.8104604482650757,1.030449390411377
0.052000001072883606,0.8066949248313904,1.03153395652771
0.05299999937415123,0.8029230237007141,1.032254695892334
0.05400000140070915,0.7991441488265991,1.0332821607589722
0.054999999701976776,0.7953862547874451,1.0341497659683228
0.0560000017285347,0.791633665561676,1.0348701477050781
0.05700000002980232,0.78788161277771,1.0359219312667847
0.057999998331069946,0.784125566482544,1.0370064973831177
0.05900000035762787,0.7803625464439392,1.0379741191864014
0.05999999865889549,0.7765951156616211,1.0388414859771729
0.061000000685453415,0.7728298902511597,1.0397566556930542
0.06199999898672104,0.7690573930740356,1.0407700538635254
0.06300000101327896,0.7652958035469055,1.0416746139526367
0.06400000303983688,0.7615278959274292,1.042714238166809
0.06499999761581421,0.7577524185180664,1.0436763763427734
0.06599999964237213,0.7539688348770142,1.0446202754974365
0.06700000166893005,0.7501834034919739,1.0455313920974731
0.06800000369548798,0.7463908791542053,1.0465387105941772
0.0689999982714653,0.7426062226295471,1.0476292371749878
0.07000000029802322,0.7388340830802917,1.0484445095062256
0.07100000232458115,0.7350772023200989,1.049248218536377
0.07199999690055847,0.7313169240951538,1.0500890016555786
0.0729999989271164,0.727553129196167,1.0511592626571655
0.07400000095367432,0.7237825989723206,1.0520285367965698
0.07500000298023224,0.7200198769569397,1.0530145168304443
0.07599999755620956,0.7162708044052124,1.0540351867675781
0.07699999958276749,0.7125357389450073,1.055100679397583
0.07800000160932541,0.7087994813919067,1.0559767484664917
0.07900000363588333,0.7050571441650391,1.0569496154785156
0.07999999821186066,0.7013143301010132,1.0580792427062988
0.08100000023841858,0.6976080536842346,1.0588423013687134
0.0820000022649765,0.6938981413841248,1.059991478919983
0.08299999684095383,0.6901838183403015,1.0608042478561401
0.08399999886751175,0.6864908337593079,1.0614773035049438
0.08500000089406967,0.6827977299690247,1.0625700950622559
0.0860000029206276,0.6790967583656311,1.063715934753418
0.08699999749660492,0.6753928065299988,1.0646487474441528
0.08799999952316284,0.6716836094856262,1.0656992197036743
0.08900000154972076,0.6679756045341492,1.0666155815124512
0.09000000357627869,0.6642604470252991,1.0677695274353027
0.09099999815225601,0.6605401039123535,1.0688849687576294
0.09200000017881393,0.6568288207054138,1.0697370767593384
0.09300000220537186,0.6531112790107727,1.070839524269104
0.09399999678134918,0.6493943333625793,1.0719441175460815
0.0949999988079071,0.6456885933876038,1.0728758573532104
0.09600000083446503,0.6420173645019531,1.0739672183990479
0.09700000286102295,0.63834148645401,1.0749543905258179
0.09799999743700027,0.6346644759178162,1.0757685899734497
0.0989999994635582,0.6309857368469238,1.076623797416687
0.10000000149011612,0.6273068785667419,1.0773621797561646
0.10100000351667404,0.623635470867157,1.0784469842910767
0.10199999809265137,0.6199821829795837,1.079565167427063
0.10300000011920929,0.6163692474365234,1.0805634260177612
0.10400000214576721,0.6127611994743347,1.0814224481582642
0.10499999672174454,0.6091552972793579,1.0823982954025269
0.10599999874830246,0.6055576205253601,1.083272099494934
0.10700000077486038,0.6019545197486877,1.0843003988265991
0.1080000028014183,0.5983554124832153,1.0854772329330444
0.10899999737739563,0.5947632789611816,1.0865511894226074
0.10999999940395355,0.5911632776260376,1.087540864944458
0.11100000143051147,0.5875964760780334,1.0885552167892456
0.1120000034570694,0.5840243101119995,1.0894628763198853
0.11299999803304672,0.580463171005249,1.090341329574585
0.11400000005960464,0.57691890001297,1.0915172100067139
0.11500000208616257,0.5733805298805237,1.092642903327942
0.11599999666213989,0.5698587894439697,1.0935430526733398
0.11699999868869781,0.5663431286811829,1.0945470333099365
0.11800000071525574,0.5628222227096558,1.0953569412231445
0.11900000274181366,0.5592936873435974,1.0963808298110962
0.11999999731779099,0.5557610988616943,1.0973402261734009
0.12099999934434891,0.5522226691246033,1.098409652709961
0.12200000137090683,0.5487208366394043,1.0995441675186157
0.12300000339746475,0.5452482104301453,1.1006032228469849
0.12399999797344208,0.5417727828025818,1.101603388786316
0.125,0.538305938243866,1.1024675369262695
0.12600000202655792,0.5348320603370667,1.103539228439331
0.12700000405311584,0.5313853621482849,1.1045893430709839
0.12800000607967377,0.5279480814933777,1.1053084135055542
0.1289999932050705,0.5245028734207153,1.1062653064727783
0.12999999523162842,0.5210558772087097,1.1071645021438599
0.13099999725818634,0.5176063776016235,1.108293890953064
0.13199999928474426,0.5141611695289612,1.1094603538513184
0.13300000131130219,0.5107163786888123,1.1106046438217163
0.1340000033378601,0.5073260068893433,1.1117058992385864
0.13500000536441803,0.5039345026016235,1.1126800775527954
0.13600000739097595,0.5005387663841248,1.113788366317749
0.13699999451637268,0.4971622824668884,1.1146416664123535
0.1379999965429306,0.49379271268844604,1.1155545711517334
0.13899999856948853,0.49045613408088684,1.1168133020401
0.14000000059604645,0.4871184527873993,1.1180375814437866
0.14100000262260437,0.4837918281555176,1.1191281080245972
0.1420000046491623,0.4805070459842682,1.1201735734939575
0.14300000667572021,0.47722700238227844,1.1212433576583862
0.14399999380111694,0.47396618127822876,1.1225181818008423
0.14499999582767487,0.4707230031490326,1.123633623123169
0.1459999978542328,0.4674827754497528,1.1244176626205444
0.1469999998807907,0.4642391800880432,1.125057339668274
0.14800000190734863,0.4609898328781128,1.1257622241973877
0.14900000393390656,0.4577774703502655,1.126637578010559
0.15000000596046448,0.4545787572860718,1.1279610395431519
0.1509999930858612,0.45139002799987793,1.1292327642440796
0.15199999511241913,0.448231041431427,1.1302860975265503
0.15299999713897705,0.44508421421051025,1.13150155544281
0.15399999916553497,0.4419350326061249,1.1327582597732544
0.1550000011920929,0.4387982189655304,1.1337404251098633
0.15600000321865082,0.4356699287891388,1.1349180936813354
0.15700000524520874,0.43253564834594727,1.136164903640747
0.15800000727176666,0.42942139506340027,1.1369761228561401
0.1589999943971634,0.4263085722923279,1.1380852460861206
0.1599999964237213,0.423252135515213,1.1391546726226807
0.16099999845027924,0.4202499985694885,1.1402840614318848
0.16200000047683716,0.41724854707717896,1.1414685249328613
0.16300000250339508,0.414277583360672,1.1427854299545288
0.164000004529953,0.4113519787788391,1.143763780593872
0.16500000655651093,0.4084199070930481,1.144845724105835
0.16599999368190765,0.4054972231388092,1.1461135149002075
0.16699999570846558,0.402568519115448,1.1472432613372803
0.1679999977350235,0.399636447429657,1.1483135223388672
0.16899999976158142,0.3967045545578003,1.1496165990829468
0.17000000178813934,0.39376792311668396,1.1509933471679688
0.17100000381469727,0.3908558189868927,1.1520614624023438
0.1720000058412552,0.3879493474960327,1.1531842947006226
0.17299999296665192,0.3850407302379608,1.154459834098816
0.17399999499320984,0.38212868571281433,1.1556024551391602
0.17499999701976776,0.379228800535202,1.156981110572815
0.17599999904632568,0.3763376772403717,1.1582920551300049
0.1770000010728836,0.37345007061958313,1.159587025642395
0.17800000309944153,0.370559960603714,1.1607259511947632
0.17900000512599945,0.36766910552978516,1.1618589162826538
0.18000000715255737,0.3648015558719635,1.1630851030349731
0.1809999942779541,0.3619785010814667,1.1644964218139648
0.18199999630451202,0.3591664135456085,1.1654472351074219
0.18299999833106995,0.3563579320907593,1.1668577194213867
0.18400000035762787,0.3535586893558502,1.1680690050125122
0.1850000023841858,0.3507547676563263,1.1693692207336426
0.1860000044107437,0.3479516804218292,1.1706629991531372
0.18700000643730164,0.345162570476532,1.1720045804977417
0.18799999356269836,0.3423754870891571,1.1729426383972168
0.1889999955892563,0.339586466550827,1.1741830110549927
0.1899999976158142,0.3367995619773865,1.1753437519073486
0.19099999964237213,0.33402779698371887,1.1762642860412598
0.19200000166893005,0.3312653601169586,1.1776878833770752
0.19300000369548798,0.3285641372203827,1.1790738105773926
0.1940000057220459,0.3259229362010956,1.180262804031372
0.19499999284744263,0.32330673933029175,1.1814886331558228
0.19599999487400055,0.3207108676433563,1.1828606128692627
0.19699999690055847,0.3181857764720917,1.1839966773986816
0.1979999989271164,0.3156723976135254,1.1850837469100952
0.19900000095367432,0.3131573498249054,1.1863517761230469
0.20000000298023224,0.3106845021247864,1.187767744064331
0.20100000500679016,0.308205783367157,1.1889939308166504
0.20200000703334808,0.3057730793952942,1.1902285814285278
0.2029999941587448,0.3034141957759857,1.191622018814087
0.20399999618530273,0.3010801076889038,1.1930397748947144
0.20499999821186066,0.29875272512435913,1.1943613290786743
0.20600000023841858,0.2964238226413727,1.1956180334091187
0.2070000022649765,0.29411640763282776,1.1969027519226074
0.20800000429153442,0.2918124794960022,1.1983550786972046
0.20900000631809235,0.28956565260887146,1.1995899677276611
0.20999999344348907,0.2873314619064331,1.2009168863296509
0.210999995470047,0.2851201593875885,1.2023470401763916
0.21199999749660492,0.2829095423221588,1.2038028240203857
0.21299999952316284,0.28070613741874695,1.2051719427108765
0.21400000154972076,0.27852874994277954,1.2063816785812378
0.2150000035762787,0.2763507068157196,1.207613229751587
0.2160000056028366,0.2741793096065521,1.208776593208313
0.21699999272823334,0.2720557153224945,1.2102117538452148
0.21799999475479126,0.26992911100387573,1.2116281986236572
0.21899999678134918,0.2678007483482361,1.2128030061721802
0.2199999988079071,0.26569992303848267,1.2138530015945435
0.22100000083446503,0.26361244916915894,1.2152674198150635
0.22200000286102295,0.26157471537590027,1.2166497707366943
0.22300000488758087,0.2595524191856384,1.2179780006408691
0.2240000069141388,0.25755828619003296,1.2195385694503784
0.22499999403953552,0.25559040904045105,1.2208943367004395
0.22599999606609344,0.2536253035068512,1.2217726707458496
0.22699999809265137,0.251666784286499,1.2229772806167603
0.2280000001192093,0.24978096783161163,1.2244807481765747
0.2290000021457672,0.2478998601436615,1.2258262634277344
0.23000000417232513,0.24601498246192932,1.2270126342773438
0.23100000619888306,0.24413511157035828,1.228529691696167
0.23199999332427979,0.24227871000766754,1.2298368215560913
0.2329999953508377,0.24042148888111115,1.231091022491455
0.23399999737739563,0.23856203258037567,1.2321817874908447
0.23499999940395355,0.2367025464773178,1.2333933115005493
0.23600000143051147,0.23487721383571625,1.2346067428588867
0.2370000034570694,0.23306600749492645,1.2361866235733032
0.23800000548362732,0.23126156628131866,1.237377405166626
0.23899999260902405,0.2295139878988266,1.2387725114822388
0.23999999463558197,0.22779734432697296,1.2398213148117065
0.2409999966621399,0.2260877937078476,1.2405600547790527
0.24199999868869781,0.22438831627368927,1.2419240474700928
0.24300000071525574,0.22270084917545319,1.2433891296386719
0.24400000274181366,0.2210267335176468,1.2443639039993286
0.24500000476837158,0.21935038268566132,1.2458134889602661
0.2460000067949295,0.2176791876554489,1.2470290660858154
0.24699999392032623,0.21604719758033752,1.2484878301620483
0.24799999594688416,0.2144652158021927,1.249190330505371
0.24899999797344208,0.2128811627626419,1.2507908344268799
0.25,0.21131794154644012,1.2519352436065674
0.25099998712539673,0.2097729742527008,1.2534478902816772
0.25200000405311584,0.2083611786365509,1.2551190853118896
0.2529999911785126,0.20696689188480377,1.2564663887023926
0.2540000081062317,0.20564568042755127,1.2577639818191528
0.2549999952316284,0.20433154702186584,1.2593156099319458
0.25600001215934753,0.20306777954101562,1.2609293460845947
0.25699999928474426,0.20184165239334106,1.2626005411148071
0.257999986410141,0.20062844455242157,1.264292597770691
0.2590000033378601,0.199416384100914,1.265834927558899
0.25999999046325684,0.19829332828521729,1.2673697471618652
0.26100000739097595,0.19722190499305725,1.2689205408096313
0.2619999945163727,0.1961836814880371,1.270437479019165
0.2630000114440918,0.1951843798160553,1.2720859050750732
0.2639999985694885,0.19418630003929138,1.2733696699142456
0.26499998569488525,0.19327574968338013,1.274858832359314
0.26600000262260437,0.19239136576652527,1.276295781135559
0.2669999897480011,0.1915072798728943,1.27794349193573
0.2680000066757202,0.1906445324420929,1.2796450853347778
0.26899999380111694,0.1897830218076706,1.281362771987915
0.27000001072883606,0.18893395364284515,1.282936930656433
0.2709999978542328,0.1881069391965866,1.2845371961593628
0.2720000147819519,0.1872939169406891,1.2861396074295044
0.27300000190734863,0.18649321794509888,1.2874950170516968
0.27399998903274536,0.18569999933242798,1.2889211177825928
0.2750000059604645,0.18493548035621643,1.289905071258545
0.2759999930858612,0.184185191988945,1.291648030281067
0.2770000100135803,0.18344563245773315,1.2932032346725464
0.27799999713897705,0.1827193945646286,1.294729232788086
0.27900001406669617,0.18202491104602814,1.296460747718811
0.2800000011920929,0.18133649230003357,1.297532320022583
0.2809999883174896,0.18064627051353455,1.2989073991775513
0.28200000524520874,0.17995528876781464,1.300254464149475
0.28299999237060547,0.1792708933353424,1.3016793727874756
0.2840000092983246,0.1785992532968521,1.3034175634384155
0.2849999964237213,0.17793050408363342,1.3051856756210327
0.28600001335144043,0.17731501162052155,1.3068798780441284
0.28700000047683716,0.17672400176525116,1.3086203336715698
0.2879999876022339,0.17613907158374786,1.3103086948394775
0.289000004529953,0.17556928098201752,1.3118257522583008
0.28999999165534973,0.17500300705432892,1.3134723901748657
0.29100000858306885,0.1744401454925537,1.3152389526367188
0.2919999957084656,0.17387637495994568,1.3166332244873047
0.2930000126361847,0.17331917583942413,1.3182779550552368
0.2939999997615814,0.17276687920093536,1.3196237087249756
0.29499998688697815,0.1722142994403839,1.3206956386566162
0.29600000381469727,0.17167222499847412,1.3224879503250122
0.296999990940094,0.17113341391086578,1.3239035606384277
0.2980000078678131,0.170598566532135,1.3252636194229126
0.29899999499320984,0.17007216811180115,1.3268934488296509
0.30000001192092896,0.16956114768981934,1.3283042907714844
0.3009999990463257,0.16905491054058075,1.3299959897994995
0.3019999861717224,0.16854746639728546,1.3315984010696411
0.30300000309944153,0.16803884506225586,1.3334909677505493
0.30399999022483826,0.16753286123275757,1.3351020812988281
0.3050000071525574,0.16704732179641724,1.3368171453475952
0.3059999942779541,0.16656170785427094,1.3383976221084595
0.3070000112056732,0.16607777774333954,1.3397964239120483
0.30799999833106995,0.16559375822544098,1.3414841890335083
0.3089999854564667,0.16510918736457825,1.3433154821395874
0.3100000023841858,0.16462521255016327,1.3448169231414795
0.3109999895095825,0.16415683925151825,1.3466476202011108
0.31200000643730164,0.16369746625423431,1.3485827445983887
0.31299999356269836,0.16324232518672943,1.3504751920700073
0.3140000104904175,0.16278697550296783,1.3521062135696411
0.3149999976158142,0.16236160695552826,1.353576898574829
0.3160000145435333,0.16193535923957825,1.3554655313491821
0.31700000166893005,0.16150936484336853,1.3562426567077637
0.3179999887943268,0.16108369827270508,1.3581730127334595
0.3190000057220459,0.16066160798072815,1.3601394891738892
0.3199999928474426,0.16023842990398407,1.3620718717575073
0.32100000977516174,0.15981942415237427,1.3640708923339844
0.32199999690055847,0.15940164029598236,1.3660739660263062
0.3230000138282776,0.15898695588111877,1.3677815198898315
0.3240000009536743,0.1585870385169983,1.3697223663330078
0.32499998807907104,0.1581868827342987,1.3712915182113647
0.32600000500679016,0.15779031813144684,1.3730323314666748
0.3269999921321869,0.15739470720291138,1.3747844696044922
0.328000009059906,0.15701048076152802,1.3765995502471924
0.32899999618530273,0.15663208067417145,1.3785158395767212
0.33000001311302185,0.15625539422035217,1.3804130554199219
0.3310000002384186,0.15588872134685516,1.381937026977539
0.3319999873638153,0.15553191304206848,1.3838950395584106
0.3330000042915344,0.15517696738243103,1.3852540254592896
0.33399999141693115,0.154821515083313,1.386783242225647
0.33500000834465027,0.15446634590625763,1.3885782957077026
0.335999995470047,0.15411415696144104,1.3900994062423706
0.3370000123977661,0.15376459062099457,1.391823410987854
0.33799999952316284,0.1534145474433899,1.3936129808425903
0.33899998664855957,0.1530669778585434,1.39548921585083
0.3400000035762787,0.15272384881973267,1.3975884914398193
0.3409999907016754,0.15238024294376373,1.3996587991714478
0.34200000762939453,0.15203581750392914,1.401421070098877
0.34299999475479126,0.1516912579536438,1.403249740600586
0.3440000116825104,0.151348277926445,1.4052428007125854
0.3449999988079071,0.15100498497486115,1.407025694847107
0.34599998593330383,0.1506671905517578,1.409019947052002
0.34700000286102295,0.15033261477947235,1.4109045267105103
0.3479999899864197,0.1499996781349182,1.4130172729492188
0.3490000069141388,0.1496659219264984,1.4151426553726196
0.3499999940395355,0.14933191239833832,1.4171867370605469
0.35100001096725464,0.14899729192256927,1.4189492464065552
0.35199999809265137,0.14866413176059723,1.4208669662475586
0.3529999852180481,0.14833176136016846,1.4225834608078003
0.3540000021457672,0.14799843728542328,1.4245214462280273
0.35499998927116394,0.14766444265842438,1.4265203475952148
0.35600000619888306,0.14733262360095978,1.428456425666809
0.3569999933242798,0.14700071513652802,1.4300504922866821
0.3580000102519989,0.14667010307312012,1.4321722984313965
0.35899999737739563,0.14633861184120178,1.4342026710510254
0.36000001430511475,0.14601151645183563,1.4363629817962646
0.3610000014305115,0.14568442106246948,1.4383680820465088
0.3619999885559082,0.14535723626613617,1.4403094053268433
0.3630000054836273,0.14503121376037598,1.442495584487915
0.36399999260902405,0.14470639824867249,1.4438749551773071
0.36500000953674316,0.1443806141614914,1.4452788829803467
0.3659999966621399,0.1440541297197342,1.4467638731002808
0.367000013589859,0.14373186230659485,1.4487152099609375
0.36800000071525574,0.14340901374816895,1.4507122039794922
0.36899998784065247,0.14309082925319672,1.452738881111145
0.3700000047683716,0.14277370274066925,1.454361081123352
0.3709999918937683,0.14245645701885223,1.4566222429275513
0.3720000088214874,0.1421409249305725,1.4586131572723389
0.37299999594688416,0.14182637631893158,1.4605289697647095
0.37400001287460327,0.14151374995708466,1.4620918035507202
0.375,0.14120012521743774,1.4644092321395874
0.37599998712539673,0.14089280366897583,1.4663418531417847
0.37700000405311584,0.1405879706144333,1.468321681022644
0.3779999911785126,0.14028330147266388,1.4704437255859375
0.3790000081062317,0.1399778425693512,1.4726603031158447
0.3799999952316284,0.13967278599739075,1.475008249282837
0.38100001215934753,0.13936881721019745,1.4773765802383423
0.38199999928474426,0.139064759016037,1.4796245098114014
0.382999986410141,0.13876086473464966,1.481865406036377
0.3840000033378601,0.1384562999010086,1.4833804368972778
0.38499999046325684,0.13815099000930786,1.4856890439987183
0.38600000739097595,0.13784560561180115,1.4879957437515259
0.3869999945163727,0.1375393271446228,1.489412546157837
0.3880000114440918,0.13723233342170715,1.4918006658554077
0.3889999985694885,0.13692490756511688,1.493841528892517
0.38999998569488525,0.13661891222000122,1.496222972869873
0.39100000262260437,0.13631205260753632,1.498407006263733
0.3919999897480011,0.13600444793701172,1.5004006624221802
0.3930000066757202,0.13569684326648712,1.502861499786377
0.39399999380111694,0.13539248704910278,1.5051536560058594
0.39500001072883606,0.1350918412208557,1.5075500011444092
0.3959999978542328,0.13479281961917877,1.5100376605987549
0.3970000147819519,0.13449646532535553,1.512450098991394
0.39800000190734863,0.13420338928699493,1.514912486076355
0.39899998903274536,0.1339096873998642,1.5172039270401
0.4000000059604645,0.13361671566963196,1.5196185111999512
0.4009999930858612,0.1333228498697281,1.5217257738113403
0.4020000100135803,0.13302889466285706,1.5240110158920288
0.40299999713897705,0.13273438811302185,1.5265414714813232
0.40400001406669617,0.13243910670280457,1.5286693572998047
0.4050000011920929,0.1321435272693634,1.529819369316101
0.4059999883174896,0.13184773921966553,1.531677007675171
0.40700000524520874,0.1315516084432602,1.5340964794158936
0.40799999237060547,0.1312551200389862,1.5361725091934204
0.4090000092983246,0.1309581995010376,1.5386857986450195
0.4099999964237213,0.13066236674785614,1.5408191680908203
0.41100001335144043,0.13036666810512543,1.5432698726654053
0.41200000047683716,0.13007108867168427,1.5445139408111572
0.4129999876022339,0.12977460026741028,1.5462826490402222
0.414000004529953,0.12947772443294525,1.5488327741622925
0.41499999165534973,0.1291816234588623,1.5513267517089844
0.41600000858306885,0.12888674437999725,1.5536277294158936
0.4169999957084656,0.12859119474887848,1.5549511909484863
0.4180000126361847,0.1282946914434433,1.5564448833465576
0.4189999997615814,0.12799781560897827,1.5586791038513184
0.41999998688697815,0.12770134210586548,1.5613038539886475
0.42100000381469727,0.1274053305387497,1.5639594793319702
0.421999990940094,0.12711438536643982,1.5665866136550903
0.4230000078678131,0.12682510912418365,1.569169044494629
0.42399999499320984,0.12653492391109467,1.5715874433517456
0.42500001192092896,0.12624400854110718,1.5740622282028198
0.4259999990463257,0.12595385313034058,1.5767841339111328
0.4269999861717224,0.12566474080085754,1.5792574882507324
0.42800000309944153,0.12537872791290283,1.581607460975647
0.42899999022483826,0.12509344518184662,1.583730697631836
0.4300000071525574,0.12480978667736053,1.5864977836608887
0.4309999942779541,0.12452906370162964,1.5892547369003296
0.4320000112056732,0.12424832582473755,1.59166419506073
0.43299999833106995,0.12397099286317825,1.5939239263534546
0.4339999854564667,0.1236928179860115,1.5965241193771362
0.4350000023841858,0.12342023849487305,1.5989964008331299
0.4359999895095825,0.12314800173044205,1.6018134355545044
0.43700000643730164,0.12287534028291702,1.6044166088104248
0.43799999356269836,0.12260614335536957,1.6071956157684326
0.4390000104904175,0.12233716994524002,1.609839677810669
0.4399999976158142,0.12207109481096268,1.6113886833190918
0.4410000145435333,0.12180422246456146,1.6139616966247559
0.44200000166893005,0.12153742462396622,1.6168218851089478
0.4429999887943268,0.12126997113227844,1.6196733713150024
0.4440000057220459,0.12100182473659515,1.6221126317977905
0.4449999928474426,0.12073282152414322,1.6246670484542847
0.44600000977516174,0.1204647347331047,1.6275756359100342
0.44699999690055847,0.12019836902618408,1.6305108070373535
0.4480000138282776,0.11993107944726944,1.6333268880844116
0.4490000009536743,0.11966542154550552,1.6361993551254272
0.44999998807907104,0.11939886957406998,1.6389994621276855
0.45100000500679016,0.11913210898637772,1.6404863595962524
0.4519999921321869,0.1188645139336586,1.6418999433517456
0.453000009059906,0.11859912425279617,1.6446452140808105
0.45399999618530273,0.11833710968494415,1.647569179534912
0.45500001311302185,0.11807513236999512,1.6504364013671875
0.4560000002384186,0.11781270056962967,1.6527016162872314
0.4569999873638153,0.11754946410655975,1.6549040079116821
0.4580000042915344,0.11728712171316147,1.6578611135482788
0.45899999141693115,0.11702460050582886,1.6603772640228271
0.46000000834465027,0.11676133424043655,1.6617258787155151
0.460999995470047,0.11650078743696213,1.6641290187835693
0.4620000123977661,0.11624107509851456,1.6670855283737183
0.46299999952316284,0.11598096042871475,1.6697351932525635
0.46399998664855957,0.1157199814915657,1.6728055477142334
0.4650000035762787,0.1154586598277092,1.6757447719573975
0.4659999907016754,0.11519654095172882,1.6785672903060913
0.46700000762939453,0.11493394523859024,1.6811106204986572
0.46799999475479126,0.11467057466506958,1.6839168071746826
0.4690000116825104,0.11440842598676682,1.6860979795455933
0.4699999988079071,0.11414732784032822,1.6891961097717285
0.47099998593330383,0.11388710141181946,1.6923454999923706
0.47200000286102295,0.1136278510093689,1.6944704055786133
0.4729999899864197,0.11336813122034073,1.6975187063217163
0.4740000069141388,0.11310908943414688,1.7004356384277344
0.4749999940395355,0.11284957081079483,1.7035164833068848
0.47600001096725464,0.1125933974981308,1.7064871788024902
0.47699999809265137,0.11233802884817123,1.708138108253479
0.4779999852180481,0.11208309233188629,1.710781455039978
0.4790000021457672,0.11182770133018494,1.7134755849838257
0.47999998927116394,0.11157137900590897,1.7167612314224243
0.48100000619888306,0.11131467670202255,1.7199225425720215
0.4819999933242798,0.11105954647064209,1.7224159240722656
0.4830000102519989,0.11080531775951385,1.7254877090454102
0.48399999737739563,0.11055241525173187,1.728592038154602
0.48500001430511475,0.11030305922031403,1.731619119644165
0.4860000014305115,0.11005371063947678,1.734724760055542
0.4869999885559082,0.10980381816625595,1.7375009059906006
0.4880000054836273,0.10955315083265305,1.7403819561004639
0.48899999260902405,0.10930173099040985,1.7427642345428467
0.49000000953674316,0.10905425250530243,1.746003270149231
0.4909999966621399,0.10880623757839203,1.7492167949676514
0.492000013589859,0.10855848342180252,1.752537488937378
0.49300000071525574,0.10831265896558762,1.7548184394836426
0.49399998784065247,0.10806700587272644,1.7569762468338013
0.4950000047683716,0.1078207865357399,1.7599629163742065
0.4959999918937683,0.107575923204422,1.7632540464401245
0.4970000088214874,0.10733123123645782,1.7651797533035278
0.49799999594688416,0.10708556324243546,1.7682417631149292
0.49900001287460327,0.10683927685022354,1.770620346069336
0.5,0.10659321397542953,1.7728005647659302
0.5009999871253967,0.10634640604257584,1.7761108875274658
0.5019999742507935,0.10609874129295349,1.779564380645752
0.503000020980835,0.10585122555494308,1.782898187637329
0.5040000081062317,0.10560436546802521,1.7862836122512817
0.5049999952316284,0.10535814613103867,1.7896240949630737
0.5059999823570251,0.10511094331741333,1.7916977405548096
0.5070000290870667,0.10486806184053421,1.7952454090118408
0.5080000162124634,0.1046273410320282,1.7985548973083496
0.5090000033378601,0.10438596457242966,1.8014130592346191
0.5099999904632568,0.10414491593837738,1.8039530515670776
0.5109999775886536,0.10390334576368332,1.8075428009033203
0.5120000243186951,0.10366117209196091,1.8111770153045654
0.5130000114440918,0.10341890901327133,1.814196228981018
0.5139999985694885,0.10317672789096832,1.8177591562271118
0.5149999856948853,0.10293371975421906,1.8209766149520874
0.515999972820282,0.10268992930650711,1.8233343362808228
0.5170000195503235,0.10244527459144592,1.8267546892166138
0.5180000066757202,0.10220107436180115,1.8304500579833984
0.5189999938011169,0.10195620357990265,1.8333240747451782
0.5199999809265137,0.10171163082122803,1.8345340490341187
0.5210000276565552,0.10146800428628922,1.8371074199676514
0.5220000147819519,0.10122412443161011,1.8403874635696411
0.5230000019073486,0.10098587721586227,1.8440076112747192
0.5239999890327454,0.10075074434280396,1.8476182222366333
0.5249999761581421,0.10051589459180832,1.8514865636825562
0.5260000228881836,0.10028130561113358,1.8550430536270142
0.5270000100135803,0.10004615038633347,1.858340859413147
0.527999997138977,0.09981123358011246,1.860641360282898
0.5289999842643738,0.09957659244537354,1.8638126850128174
0.5299999713897705,0.09934238344430923,1.8677012920379639
0.531000018119812,0.09910736978054047,1.8714386224746704
0.5320000052452087,0.09887143224477768,1.8749836683273315
0.5329999923706055,0.09863495826721191,1.8787147998809814
0.5339999794960022,0.09839749336242676,1.8813300132751465
0.5350000262260437,0.09816066175699234,1.8847953081130981
0.5360000133514404,0.09792355448007584,1.888493299484253
0.5370000004768372,0.09768665581941605,1.8924312591552734
0.5379999876022339,0.09745009988546371,1.8960407972335815
0.5389999747276306,0.09721355885267258,1.8997735977172852
0.5400000214576721,0.09697745740413666,1.9036694765090942
0.5410000085830688,0.0967419371008873,1.907531499862671
0.5419999957084656,0.09650544077157974,1.9114779233932495
0.5429999828338623,0.09626814723014832,1.915433645248413
0.5440000295639038,0.09603077918291092,1.9188348054885864
0.5450000166893005,0.09579320251941681,1.9214891195297241
0.5460000038146973,0.09555541723966599,1.9235339164733887
0.546999990940094,0.09531843662261963,1.9277617931365967
0.5479999780654907,0.09508167207241058,1.9313396215438843
0.5490000247955322,0.09484449028968811,1.9355359077453613
0.550000011920929,0.09460645914077759,1.939536452293396
0.5509999990463257,0.09436807781457901,1.9433048963546753
0.5519999861717224,0.09413231909275055,1.9449739456176758
0.5529999732971191,0.09389995038509369,1.9483132362365723
0.5540000200271606,0.09366732835769653,1.9490509033203125
0.5550000071525574,0.09343495219945908,1.952805519104004
0.5559999942779541,0.09320196509361267,1.956881046295166
0.5569999814033508,0.09296810626983643,1.9608891010284424
0.5580000281333923,0.0927337184548378,1.9629868268966675
0.5590000152587891,0.09249933063983917,1.9673782587051392
0.5600000023841858,0.09226630628108978,1.9713810682296753
0.5609999895095825,0.09203514456748962,1.9758466482162476
0.5619999766349792,0.09180352836847305,1.9801794290542603
0.5630000233650208,0.09157105535268784,1.9842215776443481
0.5640000104904175,0.09134024381637573,1.9881407022476196
0.5649999976158142,0.0911087617278099,1.9918302297592163
0.5659999847412109,0.09087621420621872,1.9960054159164429
0.5669999718666077,0.09064287692308426,2.0005099773406982
0.5680000185966492,0.09041021764278412,2.004995107650757
0.5690000057220459,0.0901787206530571,2.0089187622070312
0.5699999928474426,0.08994737267494202,2.0132551193237305
0.5709999799728394,0.08972455561161041,2.014711856842041
0.5720000267028809,0.08950082957744598,2.0193474292755127
0.5730000138282776,0.08927664160728455,2.023888111114502
0.5740000009536743,0.0890531837940216,2.0285568237304688
0.574999988079071,0.0888289362192154,2.029733896255493
0.5759999752044678,0.08860570937395096,2.031719207763672
0.5770000219345093,0.08838236331939697,2.0361108779907227
0.578000009059906,0.0881585031747818,2.0407631397247314
0.5789999961853027,0.08793375641107559,2.0421674251556396
0.5799999833106995,0.08771125972270966,2.0468077659606934
0.5809999704360962,0.08748866617679596,2.0514988899230957
0.5820000171661377,0.08726756274700165,2.055864095687866
0.5830000042915344,0.08704625070095062,2.060544729232788
0.5839999914169312,0.08682432770729065,2.0652709007263184
0.5849999785423279,0.08660143613815308,2.0700159072875977
0.5860000252723694,0.08637995272874832,2.0744855403900146
0.5870000123977661,0.0861591026186943,2.0753674507141113
0.5879999995231628,0.08593727648258209,2.079799175262451
0.5889999866485596,0.08571526408195496,2.0821402072906494
0.5899999737739563,0.08549246191978455,2.0834693908691406
0.5910000205039978,0.08526868373155594,2.0876498222351074
0.5920000076293945,0.08504385501146317,2.091874837875366
0.5929999947547913,0.0848197191953659,2.096982479095459
0.593999981880188,0.08459558337926865,2.1018035411834717
0.5950000286102295,0.08437121659517288,2.1065876483917236
0.5960000157356262,0.08414585143327713,2.1117031574249268
0.597000002861023,0.08392239362001419,2.1137936115264893
0.5979999899864197,0.0836978554725647,2.1186439990997314
0.5989999771118164,0.08347229659557343,2.123673915863037
0.6000000238418579,0.08324622362852097,2.128119707107544
0.6010000109672546,0.08301904052495956,2.133396625518799
0.6019999980926514,0.08279173076152802,2.138152599334717
0.6029999852180481,0.08256791532039642,2.1418380737304688
0.6039999723434448,0.08234386146068573,2.146709442138672
0.6050000190734863,0.08212116360664368,2.1508655548095703
0.6060000061988831,0.08189814537763596,2.15563702583313
0.6069999933242798,0.081674724817276,2.160449504852295
0.6079999804496765,0.08145087212324142,2.1656200885772705
0.609000027179718,0.0812259092926979,2.170994758605957
0.6100000143051147,0.08100233972072601,2.175950288772583
0.6110000014305115,0.08077888190746307,2.1813466548919678
0.6119999885559082,0.08055495470762253,2.1862823963165283
0.6129999756813049,0.08033046126365662,2.191641092300415
0.6140000224113464,0.08010556548833847,2.1972994804382324
0.6150000095367432,0.07988140732049942,2.2028427124023438
0.6159999966621399,0.07965651899576187,2.208170175552368
0.6169999837875366,0.07943236082792282,2.2132160663604736
0.6179999709129333,0.07920709252357483,2.2182798385620117
0.6190000176429749,0.07898066192865372,2.2232396602630615
0.6200000047683716,0.07875444740056992,2.2286581993103027
0.6209999918937683,0.07852799445390701,2.229539155960083
0.621999979019165,0.0783025324344635,2.2239878177642822
0.6230000257492065,0.07807604968547821,2.2173895835876465
0.6240000128746033,0.07784881442785263,2.2113733291625977
0.625,0.0776224210858345,2.205326557159424
0.6259999871253967,0.0773954838514328,2.200039863586426
0.6269999742507935,0.07716886699199677,2.193232536315918
0.628000020980835,0.07694310694932938,2.187363386154175
0.6290000081062317,0.07671651244163513,2.1902778148651123
0.6299999952316284,0.0764889195561409,2.1959846019744873
0.6309999823570251,0.07626080513000488,2.198120594024658
0.6320000290870667,0.07603301852941513,2.191911220550537
0.6330000162124634,0.07580415904521942,2.185739278793335
0.6340000033378601,0.0755760595202446,2.190680503845215
0.6349999904632568,0.07534800469875336,2.1962203979492188
0.6359999775886536,0.07511872798204422,2.189196825027466
0.6370000243186951,0.0748891681432724,2.18188738822937
0.6380000114440918,0.07466259598731995,2.1749305725097656
0.6389999985694885,0.0744352787733078,2.16740083694458
0.6399999856948853,0.07420865446329117,2.1703574657440186
0.640999972820282,0.07398112118244171,2.1641275882720947
0.6420000195503235,0.07375327497720718,2.157193660736084
0.6430000066757202,0.07352427393198013,2.1632189750671387
0.6439999938011169,0.073295459151268,2.1557669639587402
0.6449999809265137,0.07306875288486481,2.149020195007324
0.6460000276565552,0.07284100353717804,2.1523568630218506
0.6470000147819519,0.07261420041322708,2.15763258934021
0.6480000019073486,0.07238614559173584,2.1508748531341553
0.6489999890327454,0.07215767353773117,2.1432061195373535
0.6499999761581421,0.07192882150411606,2.1362497806549072
0.6510000228881836,0.07169964909553528,2.141968011856079
0.6520000100135803,0.0714702159166336,2.1363372802734375
0.652999997138977,0.07123992592096329,2.142191171646118
0.6539999842643738,0.07100993394851685,2.13653826713562
0.6549999713897705,0.07078146934509277,2.1423630714416504
0.656000018119812,0.07055583596229553,2.148090362548828
0.6570000052452087,0.07032931596040726,2.1417903900146484
0.6579999923706055,0.07010316848754883,2.135528564453125
0.6589999794960022,0.06987620145082474,2.141458034515381
0.6600000262260437,0.06964881718158722,2.1331377029418945
0.6610000133514404,0.06942135840654373,2.1393790245056152
0.6620000004768372,0.06919392943382263,2.1356451511383057
0.6629999876022339,0.06896568834781647,2.140977621078491
0.6639999747276306,0.068736732006073,2.136279582977295
0.6650000214576721,0.06851233541965485,2.1382031440734863
0.6660000085830688,0.06828722357749939,2.133749008178711
0.6669999957084656,0.06806619465351105,2.1347944736480713
0.6679999828338623,0.06784483790397644,2.1299550533294678
0.6690000295639038,0.06762313097715378,2.1356186866760254
0.6700000166893005,0.0674012303352356,2.1416797637939453
0.6710000038146973,0.06717799603939056,2.137327194213867
0.671999990940094,0.06695631891489029,2.131503105163574
0.6729999780654907,0.06673368811607361,2.1251273155212402
0.6740000247955322,0.06651011109352112,2.117014169692993
0.675000011920929,0.06628561019897461,2.11140513420105
0.6759999990463257,0.06606115400791168,2.1062021255493164
0.6769999861717224,0.06583619117736816,2.111607789993286
0.6779999732971191,0.0656108632683754,2.1048471927642822
0.6790000200271606,0.06538485735654831,2.111231565475464
0.6800000071525574,0.06516019999980927,2.103419303894043
0.6809999942779541,0.06493758410215378,2.0954482555389404
0.6819999814033508,0.06471581757068634,2.101731300354004
0.6830000281333923,0.06449352204799652,2.0948326587677
0.6840000152587891,0.06427130103111267,2.0877819061279297
0.6850000023841858,0.0640484094619751,2.079812526702881
0.6859999895095825,0.06382463127374649,2.0819478034973145
0.6869999766349792,0.06360074132680893,2.0885136127471924
0.6880000233650208,0.0633770078420639,2.0808746814727783
0.6890000104904175,0.06315311789512634,2.0762550830841064
0.6899999976158142,0.06293028593063354,2.069580078125
0.6909999847412109,0.06270662695169449,2.0621225833892822
0.6919999718666077,0.06248415634036064,2.0554914474487305
0.6930000185966492,0.06226073205471039,2.049281358718872
0.6940000057220459,0.062035977840423584,2.055389642715454
0.6949999928474426,0.061811670660972595,2.0616207122802734
0.6959999799728394,0.0615885965526104,2.0547373294830322
0.6970000267028809,0.06136546656489372,2.0602989196777344
0.6980000138282776,0.06114102154970169,2.054548978805542
0.6990000009536743,0.0609169527888298,2.0501933097839355
0.699999988079071,0.06069176271557808,2.0424206256866455
0.7009999752044678,0.060465600341558456,2.038853645324707
0.7020000219345093,0.0602383017539978,2.0311520099639893
0.703000009059906,0.06001242250204086,2.0232560634613037
0.7039999961853027,0.05978614464402199,2.0297274589538574
0.7049999833106995,0.05956427752971649,2.0229616165161133
0.7059999704360962,0.05934114009141922,2.0139575004577637
0.7070000171661377,0.05911780893802643,2.0077030658721924
0.7080000042915344,0.05889453366398811,2.000138282775879
0.7089999914169312,0.058674219995737076,1.9925768375396729
0.7099999785423279,0.058457616716623306,1.9842432737350464
0.7110000252723694,0.05824051424860954,1.9764149188995361
0.7120000123977661,0.05802248418331146,1.9695338010787964
0.7129999995231628,0.057802971452474594,1.9608142375946045
0.7139999866485596,0.05758438631892204,1.9534680843353271
0.7149999737739563,0.05736667662858963,1.9545881748199463
0.7160000205039978,0.05714773014187813,1.9561710357666016
0.7170000076293945,0.05692782625555992,1.9473919868469238
0.7179999947547913,0.05670757591724396,1.9402852058410645
0.718999981880188,0.056491509079933167,1.9317255020141602
0.7200000286102295,0.056274496018886566,1.9237689971923828
0.7210000157356262,0.0560598261654377,1.9140114784240723
0.722000002861023,0.05584374815225601,1.9063129425048828
0.7229999899864197,0.05562620237469673,1.8967784643173218
0.7239999771118164,0.05540800094604492,1.887237548828125
0.7250000238418579,0.055191293358802795,1.8778446912765503
0.7260000109672546,0.054974280297756195,1.8692816495895386
0.7269999980926514,0.05475616827607155,1.8596653938293457
0.7279999852180481,0.054544586688280106,1.8662225008010864
0.7289999723434448,0.05433490872383118,1.8595925569534302
0.7300000190734863,0.054125331342220306,1.8505289554595947
0.7310000061988831,0.053916070610284805,1.840248703956604
0.7319999933242798,0.05370783433318138,1.829515814781189
0.7329999804496765,0.053502071648836136,1.8199841976165771
0.734000027179718,0.05329781025648117,1.8200254440307617
0.7350000143051147,0.05309337377548218,1.8102972507476807
0.7360000014305115,0.05288912355899811,1.8010013103485107
0.7369999885559082,0.05268368870019913,1.7938929796218872
0.7379999756813049,0.05247678607702255,1.7829846143722534
0.7390000224113464,0.05227338522672653,1.7724509239196777
0.7400000095367432,0.052068497985601425,1.7628107070922852
0.7409999966621399,0.051862768828868866,1.7686214447021484
0.7419999837875366,0.05165610834956169,1.7597570419311523
0.7429999709129333,0.051449988037347794,1.7499209642410278
0.7440000176429749,0.05124645307660103,1.7402769327163696
0.7450000047683716,0.051043737679719925,1.7294341325759888
0.7459999918937683,0.050846733152866364,1.7188255786895752
0.746999979019165,0.05064834654331207,1.7082096338272095
0.7480000257492065,0.05044899508357048,1.7009408473968506
0.7490000128746033,0.05024832487106323,1.7064943313598633
0.75,0.05004655197262764,1.6943209171295166
0.7509999871253967,0.04984509199857712,1.7002456188201904
0.7519999742507935,0.049642015248537064,1.7065261602401733
0.753000020980835,0.0494377464056015,1.7123544216156006
0.7540000081062317,0.04923392832279205,1.7187130451202393
0.7549999952316284,0.04902886226773262,1.7082371711730957
0.7559999823570251,0.04882362112402916,1.7150338888168335
0.7570000290870667,0.04861723259091377,1.7152116298675537
0.7580000162124634,0.04841136187314987,1.7221753597259521
0.7590000033378601,0.04820501431822777,1.7272193431854248
0.7599999904632568,0.04799850657582283,1.7155715227127075
0.7609999775886536,0.047792837023735046,1.7212542295455933
0.7620000243186951,0.0475865975022316,1.728176474571228
0.7630000114440918,0.04738073796033859,1.7323750257492065
0.7639999985694885,0.047175414860248566,1.7389272451400757
0.7649999856948853,0.04697320610284805,1.7459920644760132
0.765999972820282,0.04676992818713188,1.7344388961791992
0.7670000195503235,0.0465652197599411,1.7213389873504639
0.7680000066757202,0.04635923355817795,1.7283308506011963
0.7689999938011169,0.04615303874015808,1.7348264455795288
0.7699999809265137,0.045946452766656876,1.7232789993286133
0.7710000276565552,0.04573825001716614,1.7126877307891846
0.7720000147819519,0.045530397444963455,1.712400197982788
0.7730000019073486,0.04532555118203163,1.7045093774795532
0.7739999890327454,0.04511931166052818,1.7118827104568481
0.7749999761581421,0.04491287097334862,1.7191203832626343
0.7760000228881836,0.04470674321055412,1.7255967855453491
0.7770000100135803,0.04449910297989845,1.7331911325454712
0.777999997138977,0.04428970068693161,1.740692138671875
0.7789999842643738,0.04407993704080582,1.7443275451660156
0.7799999713897705,0.043872952461242676,1.743467926979065
0.781000018119812,0.04366414621472359,1.7509797811508179
0.7820000052452087,0.04345754534006119,1.7580074071884155
0.7829999923706055,0.04324956238269806,1.7653721570968628
0.7839999794960022,0.04304034635424614,1.7717276811599731
0.7850000262260437,0.04283108189702034,1.7790331840515137
0.7860000133514404,0.042622655630111694,1.7856709957122803
0.7870000004768372,0.04241342097520828,1.7860620021820068
0.7879999876022339,0.04220685362815857,1.79423189163208
0.7889999747276306,0.04199925810098648,1.8022876977920532
0.7900000214576721,0.0417909175157547,1.809205412864685
0.7910000085830688,0.04158104956150055,1.8165019750595093
0.7919999957084656,0.04137236252427101,1.823333740234375
0.7929999828338623,0.04116306081414223,1.8152523040771484
0.7940000295639038,0.04095432907342911,1.8214696645736694
0.7950000166893005,0.04074430838227272,1.8278868198394775
0.7960000038146973,0.04053331911563873,1.8362412452697754
0.796999990940094,0.04032187908887863,1.8450536727905273
0.7979999780654907,0.04010867327451706,1.8340965509414673
0.7990000247955322,0.03989670053124428,1.842127799987793
0.800000011920929,0.03968371823430061,1.8455920219421387
0.8009999990463257,0.039471909403800964,1.854622483253479
0.8019999861717224,0.03926016762852669,1.8633322715759277
0.8029999732971191,0.03905445337295532,1.8641512393951416
0.8040000200271606,0.03884999454021454,1.8720018863677979
0.8050000071525574,0.038645047694444656,1.880730390548706
0.8059999942779541,0.03843998536467552,1.8892449140548706
0.8069999814033508,0.03823418542742729,1.8782387971878052
0.8080000281333923,0.03803354874253273,1.877238392829895
0.8090000152587891,0.03783365711569786,1.8709689378738403
0.8100000023841858,0.037632934749126434,1.8807330131530762
0.8109999895095825,0.037431564182043076,1.8738003969192505
0.8119999766349792,0.03723053261637688,1.8828907012939453
0.8130000233650208,0.03703386336565018,1.890891432762146
0.8140000104904175,0.036835990846157074,1.8778538703918457
0.8149999976158142,0.036637529730796814,1.8864952325820923
0.8159999847412109,0.036437444388866425,1.8962070941925049
0.8169999718666077,0.03623715415596962,1.9052575826644897
0.8180000185966492,0.036035288125276566,1.9146686792373657
0.8190000057220459,0.0358319915831089,1.9248793125152588
0.8199999928474426,0.035627320408821106,1.9348727464675903
0.8209999799728394,0.03542570397257805,1.936678409576416
0.8220000267028809,0.03522359952330589,1.9460453987121582
0.8230000138282776,0.03502119332551956,1.956847071647644
0.8240000009536743,0.03481743857264519,1.9678692817687988
0.824999988079071,0.03461441397666931,1.9781757593154907
0.8259999752044678,0.03441426157951355,1.989149570465088
0.8270000219345093,0.03421207144856453,1.9991018772125244
0.828000009059906,0.034010887145996094,2.0096328258514404
0.8289999961853027,0.033808957785367966,1.9954015016555786
0.8299999833106995,0.03360794112086296,2.0068862438201904
0.8309999704360962,0.03340830281376839,2.0089094638824463
0.8320000171661377,0.0332087017595768,2.020305633544922
0.8330000042915344,0.03300674632191658,2.031996488571167
0.8339999914169312,0.032803986221551895,2.041476249694824
0.8349999785423279,0.03259896859526634,2.0293779373168945
0.8360000252723694,0.032396554946899414,2.0314135551452637
0.8370000123977661,0.032193493098020554,2.0429484844207764
0.8379999995231628,0.03199470788240433,2.043001651763916
0.8389999866485596,0.031795646995306015,2.0453250408172607
0.8399999737739563,0.03159456327557564,2.0420734882354736
0.8410000205039978,0.03139207884669304,2.0533945560455322
0.8420000076293945,0.03119410015642643,2.051132917404175
0.8429999947547913,0.030994176864624023,2.0485451221466064
0.843999981880188,0.030799293890595436,2.045034170150757
0.8450000286102295,0.030603677034378052,2.041210412979126
0.8460000157356262,0.03040619194507599,2.0339601039886475
0.847000002861023,0.030209163203835487,2.044905424118042
0.8479999899864197,0.03001057542860508,2.0400140285491943
0.8489999771118164,0.029810287058353424,2.0353639125823975
0.8500000238418579,0.029610570520162582,2.029885768890381
0.8510000109672546,0.029411939904093742,2.0278422832489014
0.8519999980926514,0.02921142242848873,2.0235655307769775
0.8529999852180481,0.02900853380560875,2.0182464122772217
0.8539999723434448,0.02880469337105751,2.012601375579834
0.8550000190734863,0.028599591925740242,2.0080320835113525
0.8560000061988831,0.028391942381858826,2.0015697479248047
0.8569999933242798,0.02818310260772705,1.9971688985824585
0.8579999804496765,0.02797512896358967,2.0007271766662598
0.859000027179718,0.027765508741140366,2.0138723850250244
0.8600000143051147,0.02755444496870041,2.000748634338379
0.8610000014305115,0.027343301102519035,2.0134129524230957
0.8619999885559082,0.027129271999001503,2.013298988342285
0.8629999756813049,0.02691330574452877,2.0089962482452393
0.8640000224113464,0.026694737374782562,2.0029520988464355
0.8650000095367432,0.026476575061678886,2.006789207458496
0.8659999966621399,0.026255741715431213,2.0042402744293213
0.8669999837875366,0.026038989424705505,2.0053837299346924
0.8679999709129333,0.02582933008670807,2.018979787826538
0.8690000176429749,0.0256179329007864,2.032973051071167
0.8700000047683716,0.025404097512364388,2.024963617324829
0.8709999918937683,0.02519254758954048,2.0393781661987305
0.871999979019165,0.024977747350931168,2.0398316383361816
0.8730000257492065,0.02475985884666443,2.033541440963745
0.8740000128746033,0.024538636207580566,2.0356202125549316
0.875,0.024319052696228027,2.0493834018707275
0.8759999871253967,0.024111254140734673,2.0548179149627686
0.8769999742507935,0.023907721042633057,2.045004367828369
0.878000020980835,0.023701312020421028,2.036829948425293
0.8790000081062317,0.02349247597157955,2.02030873298645
0.8799999952316284,0.023281386122107506,2.0192348957061768
0.8809999823570251,0.023073041811585426,2.0334856510162354
0.8820000290870667,0.022865766659379005,2.037834644317627
0.8830000162124634,0.022658465430140495,2.0512540340423584
0.8840000033378601,0.022450516000390053,2.052473545074463
0.8849999904632568,0.022242369130253792,2.0673274993896484
0.8859999775886536,0.022036824375391006,2.07171368598938
0.8870000243186951,0.021830715239048004,2.072174549102783
0.8880000114440918,0.02162117511034012,2.0587143898010254
0.8889999985694885,0.021410301327705383,2.062197208404541
0.8899999856948853,0.02119598537683487,2.0597598552703857
0.890999972820282,0.020979788154363632,2.0618038177490234
0.8920000195503235,0.020763138309121132,2.06184983253479
0.8930000066757202,0.020546073094010353,2.0606801509857178
0.8939999938011169,0.020334189757704735,2.0463151931762695
0.8949999809265137,0.020120203495025635,2.0468056201934814
0.8960000276565552,0.019904568791389465,2.066035270690918
0.8970000147819519,0.01968485862016678,2.0638468265533447
0.8980000019073486,0.019467461854219437,2.0650582313537598
0.8989999890327454,0.01924736797809601,2.0641894340515137
0.8999999761581421,0.01903253048658371,2.083841562271118
0.9010000228881836,0.018813742324709892,2.0834689140319824
0.9020000100135803,0.01860068552196026,2.084946393966675
0.902999997138977,0.01838742569088936,2.1047141551971436
0.9039999842643738,0.01817391812801361,2.1230576038360596
0.9049999713897705,0.017958689481019974,2.144148349761963
0.906000018119812,0.017740679904818535,2.145766019821167
0.9070000052452087,0.017519716173410416,2.167679786682129
0.9079999923706055,0.017300264909863472,2.1874773502349854
0.9089999794960022,0.017077282071113586,2.208738327026367
0.9100000262260437,0.01685371622443199,2.1886794567108154
0.9110000133514404,0.016641268506646156,2.1704533100128174
0.9120000004768372,0.016436852514743805,2.150930166244507
0.9129999876022339,0.016230495646595955,2.1751627922058105
0.9139999747276306,0.016023725271224976,2.1742799282073975
0.9150000214576721,0.015817876905202866,2.195356607437134
0.9160000085830688,0.015610501170158386,2.1779494285583496
0.9169999957084656,0.01541158091276884,2.1618919372558594
0.9179999828338623,0.015217475593090057,2.1622936725616455
0.9190000295639038,0.015021850354969501,2.158973217010498
0.9200000166893005,0.014823127537965775,2.138516426086426
0.9210000038146973,0.014623977243900299,2.1181771755218506
0.921999990940094,0.01442058477550745,2.1427817344665527
0.9229999780654907,0.014215962029993534,2.1209752559661865
0.9240000247955322,0.014006148092448711,2.0964839458465576
0.925000011920929,0.013791006989777088,2.072338104248047
0.9259999990463257,0.013572752475738525,2.053967237472534
0.9269999861717224,0.013352984562516212,2.080873966217041
0.9279999732971191,0.01314110029488802,2.106327772140503
0.9290000200271606,0.01293890830129385,2.13527250289917
0.9300000071525574,0.012731381691992283,2.1630806922912598
0.9309999942779541,0.012518921867012978,2.137511968612671
0.9319999814033508,0.012305226176977158,2.1371326446533203
0.9330000281333923,0.012101658619940281,2.1122853755950928
0.9340000152587891,0.011892920359969139,2.0884106159210205
0.9350000023841858,0.011684277094900608,2.117997407913208
0.9359999895095825,0.011471008881926537,2.092686891555786
0.9369999766349792,0.011267880909144878,2.123459577560425
0.9380000233650208,0.011058350093662739,2.0924570560455322
0.9390000104904175,0.010860542766749859,2.0669875144958496
0.9399999976158142,0.01065660361200571,2.100282907485962
0.9409999847412109,0.010450305417180061,2.0970559120178223
0.9419999718666077,0.010249189101159573,2.0727317333221436
0.9430000185966492,0.010041986592113972,2.058349370956421
0.9440000057220459,0.009833303280174732,2.0478556156158447
0.9449999928474426,0.00963305402547121,2.0243494510650635
0.9459999799728394,0.009426607750356197,1.9985308647155762
0.9470000267028809,0.009216880425810814,1.967204213142395
0.9480000138282776,0.009006975218653679,1.9419550895690918
0.9490000009536743,0.008796503767371178,1.9086213111877441
0.949999988079071,0.008606984280049801,1.8942146301269531
0.9509999752044678,0.008425588719546795,1.879733681678772
0.9520000219345093,0.008240773342549801,1.8667922019958496
0.953000009059906,0.008050157688558102,1.8344782590866089
0.9539999961853027,0.007859688252210617,1.808449387550354
0.9549999833106995,0.00766438152641058,1.7873852252960205
0.9559999704360962,0.007465830072760582,1.7578439712524414
0.9570000171661377,0.007263826671987772,1.7195851802825928
0.9580000042915344,0.007064483594149351,1.6898833513259888
0.9589999914169312,0.006870999000966549,1.6686440706253052
0.9599999785423279,0.006668871268630028,1.7053736448287964
0.9610000252723694,0.006459376774728298,1.7451951503753662
0.9620000123977661,0.0062520382925868034,1.6993751525878906
0.9629999995231628,0.006045847665518522,1.67167329788208
0.9639999866485596,0.005847637075930834,1.6201311349868774
0.9649999737739563,0.005645830649882555,1.5768048763275146
0.9660000205039978,0.0054748146794736385,1.6117035150527954
0.9670000076293945,0.005300699267536402,1.5790501832962036
0.9679999947547913,0.005125534255057573,1.6224331855773926
0.968999981880188,0.00494637805968523,1.5915377140045166
0.9700000286102295,0.004762763157486916,1.5512986183166504
0.9710000157356262,0.004574542865157127,1.591278076171875
0.972000002861023,0.004423256032168865,1.639363408088684
0.9729999899864197,0.004295093938708305,1.580240249633789
0.9739999771118164,0.004161904100328684,1.5188604593276978
0.9750000238418579,0.004031321033835411,1.4712886810302734
0.9760000109672546,0.003902144031599164,1.4161864519119263
0.9769999980926514,0.003774611046537757,1.3356938362121582
0.9779999852180481,0.0036522496957331896,1.2530734539031982
0.9789999723434448,0.003523424966260791,1.1798938512802124
0.9800000190734863,0.0033906097523868084,1.1029216051101685
0.9810000061988831,0.0032578804530203342,1.0180516242980957
0.9819999933242798,0.0031166288536041975,0.9087024331092834
0.9829999804496765,0.002969535766169429,0.8056080937385559
0.984000027179718,0.0028165439143776894,0.6623440980911255
0.9850000143051147,0.0026472557801753283,0.7010679244995117
0.9860000014305115,0.002463359385728836,0.538914680480957
0.9869999885559082,0.0023182258009910583,0.3452531099319458
0.9879999756813049,0.002173441229388118,0.14577460289001465
0.9890000224113464,0.002019809791818261,0.15655964612960815
0.9900000095367432,0.0018472325755283237,0.1420651078224182
0.9909999966621399,0.001662801718339324,0.1478496789932251
0.9919999837875366,0.00152818881906569,0.14471706748008728
0.9929999709129333,0.0013785827904939651,0.1432914286851883
0.9940000176429749,0.0012092232936993241,0.1448400914669037
0.9950000047683716,0.0011085215955972672,0.1522449254989624
0.9959999918937683,0.0009793967474251986,0.15063129365444183
0.996999979019165,0.0008232803666032851,0.13823384046554565
0.9980000257492065,0.0006026104674674571,0.16451014578342438
0.9990000128746033,0.00025941262720152736,0.132496640086174
1.0,0.00011836100748041645,0.10804037004709244


==> plot_csvs/ebr_epistemic_contour.csv <==
x,y,z
4.634416200133273e-06,-0.7271972894668579,-49.997100830078125
0.05263586714863777,-0.7271972894668579,-32.926910400390625
0.10526710003614426,-0.7271972894668579,-20.914764404296875
0.15789832174777985,-0.7271972894668579,-27.689559936523438
0.21052956581115723,-0.7271972894668579,-24.523265838623047
0.2631607949733734,-0.7271972894668579,-11.32632064819336
0.3157920241355896,-0.7271972894668579,-17.942092895507812
0.3684232532978058,-0.7271972894668579,-23.660396575927734
0.421054482460022,-0.7271972894668579,-23.520021438598633
0.47368571162223816,-0.7271972894668579,-24.700267791748047
0.5263169407844543,-0.7271972894668579,-25.16454315185547
0.5789481997489929,-0.7271972894668579,-25.927349090576172
0.6315793991088867,-0.7271972894668579,-30.333110809326172
0.6842106580734253,-0.7271972894668579,-27.686927795410156
0.7368418574333191,-0.7271972894668579,-21.137863159179688
0.7894731163978577,-0.7271972894668579,-37.02132797241211
0.8421043157577515,-0.7271972894668579,-32.11346435546875
0.89473557472229,-0.7271972894668579,-26.070877075195312
0.9473667740821838,-0.7271972894668579,-30.246841430664062
0.9999980330467224,-0.7271972894668579,-33.90704345703125

4.634416200133273e-06,-0.5984379649162292,-45.9644775390625
0.05263586714863777,-0.5984379649162292,-29.486724853515625
0.10526710003614426,-0.5984379649162292,-17.62481689453125
0.15789832174777985,-0.5984379649162292,-22.91417694091797
0.21052956581115723,-0.5984379649162292,-9.637054443359375
0.2631607949733734,-0.5984379649162292,-2.7971410751342773
0.3157920241355896,-0.5984379649162292,-11.58205795288086
0.3684232532978058,-0.5984379649162292,-18.894786834716797
0.421054482460022,-0.5984379649162292,-21.19235610961914
0.47368571162223816,-0.5984379649162292,-23.516759872436523
0.5263169407844543,-0.5984379649162292,-23.953866958618164
0.5789481997489929,-0.5984379649162292,-22.625553131103516
0.6315793991088867,-0.5984379649162292,-21.205493927001953
0.6842106580734253,-0.5984379649162292,-14.491840362548828
0.7368418574333191,-0.5984379649162292,-3.705519199371338
0.7894731163978577,-0.5984379649162292,-13.929332733154297
0.8421043157577515,-0.5984379649162292,-22.785247802734375
0.89473557472229,-0.5984379649162292,-21.3067626953125
0.9473667740821838,-0.5984379649162292,-26.854324340820312
0.9999980330467224,-0.5984379649162292,-29.90155029296875

4.634416200133273e-06,-0.469678670167923,-42.890289306640625
0.05263586714863777,-0.469678670167923,-27.60345458984375
0.10526710003614426,-0.469678670167923,-15.93798828125
0.15789832174777985,-0.469678670167923,-20.52393341064453
0.21052956581115723,-0.469678670167923,-1.65399169921875
0.2631607949733734,-0.469678670167923,-0.08122515678405762
0.3157920241355896,-0.469678670167923,-6.401096343994141
0.3684232532978058,-0.469678670167923,-17.126375198364258
0.421054482460022,-0.469678670167923,-19.489336013793945
0.47368571162223816,-0.469678670167923,-21.82256507873535
0.5263169407844543,-0.469678670167923,-22.210939407348633
0.5789481997489929,-0.469678670167923,-20.817230224609375
0.6315793991088867,-0.469678670167923,-19.174406051635742
0.6842106580734253,-0.469678670167923,-7.993690490722656
0.7368418574333191,-0.469678670167923,-0.05779123306274414
0.7894731163978577,-0.469678670167923,-2.1617584228515625
0.8421043157577515,-0.469678670167923,-19.212600708007812
0.89473557472229,-0.469678670167923,-19.0281982421875
0.9473667740821838,-0.469678670167923,-26.650009155273438
0.9999980330467224,-0.469678670167923,-31.75152587890625

4.634416200133273e-06,-0.3409193754196167,-41.691864013671875
0.05263586714863777,-0.3409193754196167,-27.376495361328125
0.10526710003614426,-0.3409193754196167,-15.152740478515625
0.15789832174777985,-0.3409193754196167,-13.181343078613281
0.21052956581115723,-0.3409193754196167,-0.22940444946289062
0.2631607949733734,-0.3409193754196167,-4.076586723327637
0.3157920241355896,-0.3409193754196167,-3.1552505493164062
0.3684232532978058,-0.3409193754196167,-14.819433212280273
0.421054482460022,-0.3409193754196167,-17.17323112487793
0.47368571162223816,-0.3409193754196167,-19.402095794677734
0.5263169407844543,-0.3409193754196167,-19.674911499023438
0.5789481997489929,-0.3409193754196167,-18.14958381652832
0.6315793991088867,-0.3409193754196167,-16.355873107910156
0.6842106580734253,-0.3409193754196167,-3.7263965606689453
0.7368418574333191,-0.3409193754196167,-3.464750289916992
0.7894731163978577,-0.3409193754196167,-0.20400238037109375
0.8421043157577515,-0.3409193754196167,-16.015548706054688
0.89473557472229,-0.3409193754196167,-21.044692993164062
0.9473667740821838,-0.3409193754196167,-28.417953491210938
0.9999980330467224,-0.3409193754196167,-32.63525390625

4.634416200133273e-06,-0.21216008067131042,-41.84124755859375
0.05263586714863777,-0.21216008067131042,-27.402999877929688
0.10526710003614426,-0.21216008067131042,-13.97796630859375
0.15789832174777985,-0.21216008067131042,-7.588966369628906
0.21052956581115723,-0.21216008067131042,-4.305259704589844
0.2631607949733734,-0.21216008067131042,-9.866121292114258
0.3157920241355896,-0.21216008067131042,-0.28249549865722656
0.3684232532978058,-0.21216008067131042,-11.67739486694336
0.421054482460022,-0.21216008067131042,-14.109411239624023
0.47368571162223816,-0.21216008067131042,-16.321529388427734
0.5263169407844543,-0.21216008067131042,-16.57526969909668
0.5789481997489929,-0.21216008067131042,-14.847246170043945
0.6315793991088867,-0.21216008067131042,-12.609807968139648
0.6842106580734253,-0.21216008067131042,-0.20264816284179688
0.7368418574333191,-0.21216008067131042,-8.165050506591797
0.7894731163978577,-0.21216008067131042,-2.670269012451172
0.8421043157577515,-0.21216008067131042,-10.4166259765625
0.89473557472229,-0.21216008067131042,-18.62713623046875
0.9473667740821838,-0.21216008067131042,-24.635543823242188
0.9999980330467224,-0.21216008067131042,-28.75677490234375

4.634416200133273e-06,-0.08340077847242355,-39.666046142578125
0.05263586714863777,-0.08340077847242355,-25.517684936523438
0.10526710003614426,-0.08340077847242355,-15.805633544921875
0.15789832174777985,-0.08340077847242355,-3.5881881713867188
0.21052956581115723,-0.08340077847242355,-8.836429595947266
0.2631607949733734,-0.08340077847242355,-14.657232284545898
0.3157920241355896,-0.08340077847242355,-1.6054439544677734
0.3684232532978058,-0.08340077847242355,-7.985076904296875
0.421054482460022,-0.08340077847242355,-10.574167251586914
0.47368571162223816,-0.08340077847242355,-12.851034164428711
0.5263169407844543,-0.08340077847242355,-13.036542892456055
0.5789481997489929,-0.08340077847242355,-11.064306259155273
0.6315793991088867,-0.08340077847242355,-8.54432487487793
0.6842106580734253,-0.08340077847242355,-1.8449268341064453
0.7368418574333191,-0.08340077847242355,-15.034309387207031
0.7894731163978577,-0.08340077847242355,-8.604496002197266
0.8421043157577515,-0.08340077847242355,-3.8872451782226562
0.89473557472229,-0.08340077847242355,-16.191757202148438
0.9473667740821838,-0.08340077847242355,-22.917953491210938
0.9999980330467224,-0.08340077847242355,-24.17730712890625

4.634416200133273e-06,0.045358527451753616,-37.49700927734375
0.05263586714863777,0.045358527451753616,-25.643798828125
0.10526710003614426,0.045358527451753616,-14.654052734375
0.15789832174777985,0.045358527451753616,-0.5441207885742188
0.21052956581115723,0.045358527451753616,-14.326961517333984
0.2631607949733734,0.045358527451753616,-20.83761215209961
0.3157920241355896,0.045358527451753616,-6.935152053833008
0.3684232532978058,0.045358527451753616,-4.510040283203125
0.421054482460022,0.045358527451753616,-7.058082580566406
0.47368571162223816,0.045358527451753616,-9.402824401855469
0.5263169407844543,0.045358527451753616,-9.571796417236328
0.5789481997489929,0.045358527451753616,-7.518989562988281
0.6315793991088867,0.045358527451753616,-4.920215606689453
0.6842106580734253,0.045358527451753616,-6.93205451965332
0.7368418574333191,0.045358527451753616,-21.221027374267578
0.7894731163978577,0.045358527451753616,-14.848140716552734
0.8421043157577515,0.045358527451753616,-0.5189437866210938
0.89473557472229,0.045358527451753616,-16.5826416015625
0.9473667740821838,0.045358527451753616,-22.338607788085938
0.9999980330467224,0.045358527451753616,-20.934417724609375

4.634416200133273e-06,0.1741178333759308,-37.806182861328125
0.05263586714863777,0.1741178333759308,-26.520751953125
0.10526710003614426,0.1741178333759308,-13.516098022460938
0.15789832174777985,0.1741178333759308,-0.9467697143554688
0.21052956581115723,0.1741178333759308,-20.286426544189453
0.2631607949733734,0.1741178333759308,-25.04012107849121
0.3157920241355896,0.1741178333759308,-10.423513412475586
0.3684232532978058,0.1741178333759308,-0.9079551696777344
0.421054482460022,0.1741178333759308,-3.8994083404541016
0.47368571162223816,0.1741178333759308,-6.119899749755859
0.5263169407844543,0.1741178333759308,-6.216838836669922
0.5789481997489929,0.1741178333759308,-4.234947204589844
0.6315793991088867,0.1741178333759308,-1.1284255981445312
0.6842106580734253,0.1741178333759308,-12.365570068359375
0.7368418574333191,0.1741178333759308,-26.44223403930664
0.7894731163978577,0.1741178333759308,-22.036556243896484
0.8421043157577515,0.1741178333759308,-0.9588394165039062
0.89473557472229,0.1741178333759308,-15.010528564453125
0.9473667740821838,0.1741178333759308,-20.254318237304688
0.9999980330467224,0.1741178333759308,-19.17010498046875

4.634416200133273e-06,0.30287712812423706,-38.741790771484375
0.05263586714863777,0.30287712812423706,-27.584487915039062
0.10526710003614426,0.30287712812423706,-11.58221435546875
0.15789832174777985,0.30287712812423706,-5.658515930175781
0.21052956581115723,0.30287712812423706,-25.985294342041016
0.2631607949733734,0.30287712812423706,-30.29793357849121
0.3157920241355896,0.30287712812423706,-18.202476501464844
0.3684232532978058,0.30287712812423706,-0.5356216430664062
0.421054482460022,0.30287712812423706,-0.16503143310546875
0.47368571162223816,0.30287712812423706,-2.5416030883789062
0.5263169407844543,0.30287712812423706,-2.4381980895996094
0.5789481997489929,0.30287712812423706,-0.06024169921875
0.6315793991088867,0.30287712812423706,-0.4020271301269531
0.6842106580734253,0.30287712812423706,-20.413597106933594
0.7368418574333191,0.30287712812423706,-34.162940979003906
0.7894731163978577,0.30287712812423706,-28.743144989013672
0.8421043157577515,0.30287712812423706,-6.927520751953125
0.89473557472229,0.30287712812423706,-11.610031127929688
0.9473667740821838,0.30287712812423706,-19.316146850585938
0.9999980330467224,0.30287712812423706,-16.633636474609375

4.634416200133273e-06,0.43163642287254333,-39.7103271484375
0.05263586714863777,0.43163642287254333,-29.085601806640625
0.10526710003614426,0.43163642287254333,-9.022415161132812
0.15789832174777985,0.43163642287254333,-11.562614440917969
0.21052956581115723,0.43163642287254333,-33.58283996582031
0.2631607949733734,0.43163642287254333,-42.359195709228516
0.3157920241355896,0.43163642287254333,-34.86445617675781
0.3684232532978058,0.43163642287254333,-18.3963623046875
0.421054482460022,0.43163642287254333,-2.032604217529297
0.47368571162223816,0.43163642287254333,-0.08449554443359375
0.5263169407844543,0.43163642287254333,-0.09363555908203125
0.5789481997489929,0.43163642287254333,-3.1367111206054688
0.6315793991088867,0.43163642287254333,-17.68016242980957
0.6842106580734253,0.43163642287254333,-34.29154968261719
0.7368418574333191,0.43163642287254333,-43.891693115234375
0.7894731163978577,0.43163642287254333,-37.96284103393555
0.8421043157577515,0.43163642287254333,-12.233871459960938
0.89473557472229,0.43163642287254333,-8.119125366210938
0.9473667740821838,0.43163642287254333,-19.214401245117188
0.9999980330467224,0.43163642287254333,-17.497833251953125

4.634416200133273e-06,0.5603957176208496,-40.800750732421875
0.05263586714863777,0.5603957176208496,-28.399520874023438
0.10526710003614426,0.5603957176208496,-4.150238037109375
0.15789832174777985,0.5603957176208496,-18.88842010498047
0.21052956581115723,0.5603957176208496,-48.750404357910156
0.2631607949733734,0.5603957176208496,-58.315521240234375
0.3157920241355896,0.5603957176208496,-52.885005950927734
0.3684232532978058,0.5603957176208496,-40.77658462524414
0.421054482460022,0.5603957176208496,-22.981266021728516
0.47368571162223816,0.5603957176208496,-15.11618423461914
0.5263169407844543,0.5603957176208496,-17.737215042114258
0.5789481997489929,0.5603957176208496,-26.50432586669922
0.6315793991088867,0.5603957176208496,-42.231605529785156
0.6842106580734253,0.5603957176208496,-53.49075698852539
0.7368418574333191,0.5603957176208496,-55.639686584472656
0.7894731163978577,0.5603957176208496,-46.81013107299805
0.8421043157577515,0.5603957176208496,-17.105224609375
0.89473557472229,0.5603957176208496,-4.2572174072265625
0.9473667740821838,0.5603957176208496,-19.532272338867188
0.9999980330467224,0.5603957176208496,-18.8787841796875

4.634416200133273e-06,0.6891550421714783,-35.506927490234375
0.05263586714863777,0.6891550421714783,-22.719406127929688
0.10526710003614426,0.6891550421714783,-0.3867340087890625
0.15789832174777985,0.6891550421714783,-28.597702026367188
0.21052956581115723,0.6891550421714783,-63.73237609863281
0.2631607949733734,0.6891550421714783,-75.10626983642578
0.3157920241355896,0.6891550421714783,-71.17538452148438
0.3684232532978058,0.6891550421714783,-60.593994140625
0.421054482460022,0.6891550421714783,-45.86458206176758
0.47368571162223816,0.6891550421714783,-40.36327362060547
0.5263169407844543,0.6891550421714783,-41.752296447753906
0.5789481997489929,0.6891550421714783,-48.45526123046875
0.6315793991088867,0.6891550421714783,-64.96722412109375
0.6842106580734253,0.6891550421714783,-74.06332397460938
0.7368418574333191,0.6891550421714783,-71.69192504882812
0.7894731163978577,0.6891550421714783,-56.047481536865234
0.8421043157577515,0.6891550421714783,-22.63543701171875
0.89473557472229,0.6891550421714783,-0.308929443359375
0.9473667740821838,0.6891550421714783,-17.530136108398438
0.9999980330467224,0.6891550421714783,-20.195098876953125

4.634416200133273e-06,0.8179143667221069,-30.621795654296875
0.05263586714863777,0.8179143667221069,-18.163665771484375
0.10526710003614426,0.8179143667221069,-1.1951904296875
0.15789832174777985,0.8179143667221069,-36.79071044921875
0.21052956581115723,0.8179143667221069,-77.20262908935547
0.2631607949733734,0.8179143667221069,-90.68376922607422
0.3157920241355896,0.8179143667221069,-87.80632781982422
0.3684232532978058,0.8179143667221069,-79.7799072265625
0.421054482460022,0.8179143667221069,-70.10515594482422
0.47368571162223816,0.8179143667221069,-65.69140625
0.5263169407844543,0.8179143667221069,-65.40345764160156
0.5789481997489929,0.8179143667221069,-71.44747161865234
0.6315793991088867,0.8179143667221069,-85.209716796875
0.6842106580734253,0.8179143667221069,-91.03488159179688
0.7368418574333191,0.8179143667221069,-87.63825988769531
0.7894731163978577,0.8179143667221069,-68.67582702636719
0.8421043157577515,0.8179143667221069,-29.539138793945312
0.89473557472229,0.8179143667221069,-1.40447998046875
0.9473667740821838,0.8179143667221069,-14.341140747070312
0.9999980330467224,0.8179143667221069,-19.90679931640625

4.634416200133273e-06,0.9466736316680908,-27.210723876953125
0.05263586714863777,0.9466736316680908,-11.90338134765625
0.10526710003614426,0.9466736316680908,-6.133087158203125
0.15789832174777985,0.9466736316680908,-47.87310791015625
0.21052956581115723,0.9466736316680908,-88.6654281616211
0.2631607949733734,0.9466736316680908,-105.36587524414062
0.3157920241355896,0.9466736316680908,-105.02509307861328
0.3684232532978058,0.9466736316680908,-100.25198364257812
0.421054482460022,0.9466736316680908,-91.75653839111328
0.47368571162223816,0.9466736316680908,-89.06669616699219
0.5263169407844543,0.9466736316680908,-87.94192504882812
0.5789481997489929,0.9466736316680908,-93.07850646972656
0.6315793991088867,0.9466736316680908,-102.35795593261719
0.6842106580734253,0.9466736316680908,-107.25556945800781
0.7368418574333191,0.9466736316680908,-104.20744323730469
0.7894731163978577,0.9466736316680908,-84.88648986816406
0.8421043157577515,0.9466736316680908,-38.38923645019531
0.89473557472229,0.9466736316680908,-5.152618408203125
0.9473667740821838,0.9466736316680908,-9.671218872070312
0.9999980330467224,0.9466736316680908,-16.9217529296875

4.634416200133273e-06,1.0754328966140747,-21.411941528320312
0.05263586714863777,1.0754328966140747,-4.984619140625
0.10526710003614426,1.0754328966140747,-11.10040283203125
0.15789832174777985,1.0754328966140747,-56.92716979980469
0.21052956581115723,1.0754328966140747,-100.86441040039062
0.2631607949733734,1.0754328966140747,-119.97918701171875
0.3157920241355896,1.0754328966140747,-121.42383575439453
0.3684232532978058,1.0754328966140747,-118.773681640625
0.421054482460022,1.0754328966140747,-113.22012329101562
0.47368571162223816,1.0754328966140747,-112.24262237548828
0.5263169407844543,1.0754328966140747,-109.78179931640625
0.5789481997489929,1.0754328966140747,-109.89472961425781
0.6315793991088867,1.0754328966140747,-117.83134460449219
0.6842106580734253,1.0754328966140747,-121.05345153808594
0.7368418574333191,1.0754328966140747,-116.32923889160156
0.7894731163978577,1.0754328966140747,-98.36434936523438
0.8421043157577515,1.0754328966140747,-53.23783874511719
0.89473557472229,1.0754328966140747,-11.3316650390625
0.9473667740821838,1.0754328966140747,-4.5867767333984375
0.9999980330467224,1.0754328966140747,-15.3292236328125

4.634416200133273e-06,1.2041922807693481,-13.716278076171875
0.05263586714863777,1.2041922807693481,-0.9698638916015625
0.10526710003614426,1.2041922807693481,-18.054351806640625
0.15789832174777985,1.2041922807693481,-67.00604248046875
0.21052956581115723,1.2041922807693481,-111.65158081054688
0.2631607949733734,1.2041922807693481,-132.36903381347656
0.3157920241355896,1.2041922807693481,-138.39212036132812
0.3684232532978058,1.2041922807693481,-138.39532470703125
0.421054482460022,1.2041922807693481,-134.41485595703125
0.47368571162223816,1.2041922807693481,-135.0780029296875
0.5263169407844543,1.2041922807693481,-131.64956665039062
0.5789481997489929,1.2041922807693481,-130.63595581054688
0.6315793991088867,1.2041922807693481,-136.4514617919922
0.6842106580734253,1.2041922807693481,-136.2509002685547
0.7368418574333191,1.2041922807693481,-128.78504943847656
0.7894731163978577,1.2041922807693481,-107.87599182128906
0.8421043157577515,1.2041922807693481,-62.00926208496094
0.89473557472229,1.2041922807693481,-19.974151611328125
0.9473667740821838,1.2041922807693481,-1.207916259765625
0.9999980330467224,1.2041922807693481,-11.364715576171875

4.634416200133273e-06,1.332951545715332,-5.526275634765625
0.05263586714863777,1.332951545715332,-0.491363525390625
0.10526710003614426,1.332951545715332,-26.802108764648438
0.15789832174777985,1.332951545715332,-77.17243957519531
0.21052956581115723,1.332951545715332,-124.46478271484375
0.2631607949733734,1.332951545715332,-147.48887634277344
0.3157920241355896,1.332951545715332,-156.52406311035156
0.3684232532978058,1.332951545715332,-160.0122528076172
0.421054482460022,1.332951545715332,-156.5615234375
0.47368571162223816,1.332951545715332,-155.9812469482422
0.5263169407844543,1.332951545715332,-153.46261596679688
0.5789481997489929,1.332951545715332,-153.7866973876953
0.6315793991088867,1.332951545715332,-158.69793701171875
0.6842106580734253,1.332951545715332,-156.77366638183594
0.7368418574333191,1.332951545715332,-146.05215454101562
0.7894731163978577,1.332951545715332,-121.7628173828125
0.8421043157577515,1.332951545715332,-73.75540161132812
0.89473557472229,1.332951545715332,-27.750930786132812
0.9473667740821838,1.332951545715332,-0.3710479736328125
0.9999980330467224,1.332951545715332,-5.166229248046875

4.634416200133273e-06,1.461710810661316,-0.070831298828125
0.05263586714863777,1.461710810661316,-6.10784912109375
0.10526710003614426,1.461710810661316,-35.897216796875
0.15789832174777985,1.461710810661316,-89.81745910644531
0.21052956581115723,1.461710810661316,-138.78717041015625
0.2631607949733734,1.461710810661316,-163.11192321777344
0.3157920241355896,1.461710810661316,-176.057373046875
0.3684232532978058,1.461710810661316,-183.19747924804688
0.421054482460022,1.461710810661316,-180.0145263671875
0.47368571162223816,1.461710810661316,-178.82545471191406
0.5263169407844543,1.461710810661316,-178.840087890625
0.5789481997489929,1.461710810661316,-179.56683349609375
0.6315793991088867,1.461710810661316,-184.58457946777344
0.6842106580734253,1.461710810661316,-181.72216796875
0.7368418574333191,1.461710810661316,-168.12091064453125
0.7894731163978577,1.461710810661316,-138.79306030273438
0.8421043157577515,1.461710810661316,-87.10055541992188
0.89473557472229,1.461710810661316,-40.11112976074219
0.9473667740821838,1.461710810661316,-6.9923248291015625
0.9999980330467224,1.461710810661316,-0.293548583984375

4.634416200133273e-06,1.5904701948165894,-2.743560791015625
0.05263586714863777,1.5904701948165894,-14.027313232421875
0.10526710003614426,1.5904701948165894,-47.09251403808594
0.15789832174777985,1.5904701948165894,-104.782958984375
0.21052956581115723,1.5904701948165894,-154.95326232910156
0.2631607949733734,1.5904701948165894,-180.53599548339844
0.3157920241355896,1.5904701948165894,-197.9004669189453
0.3684232532978058,1.5904701948165894,-206.64459228515625
0.421054482460022,1.5904701948165894,-205.04489135742188
0.47368571162223816,1.5904701948165894,-203.9378662109375
0.5263169407844543,1.5904701948165894,-205.71414184570312
0.5789481997489929,1.5904701948165894,-205.68409729003906
0.6315793991088867,1.5904701948165894,-210.2495880126953
0.6842106580734253,1.5904701948165894,-207.46546936035156
0.7368418574333191,1.5904701948165894,-194.9630126953125
0.7894731163978577,1.5904701948165894,-163.2287139892578
0.8421043157577515,1.5904701948165894,-105.16917419433594
0.89473557472229,1.5904701948165894,-51.19781494140625
0.9473667740821838,1.5904701948165894,-17.166305541992188
0.9999980330467224,1.5904701948165894,-1.3927001953125

4.634416200133273e-06,1.7192294597625732,-9.83416748046875
0.05263586714863777,1.7192294597625732,-24.959381103515625
0.10526710003614426,1.7192294597625732,-61.4266357421875
0.15789832174777985,1.7192294597625732,-121.54924011230469
0.21052956581115723,1.7192294597625732,-173.318115234375
0.2631607949733734,1.7192294597625732,-203.20399475097656
0.3157920241355896,1.7192294597625732,-221.6502227783203
0.3684232532978058,1.7192294597625732,-232.17214965820312
0.421054482460022,1.7192294597625732,-231.97134399414062
0.47368571162223816,1.7192294597625732,-230.8300018310547
0.5263169407844543,1.7192294597625732,-233.51268005371094
0.5789481997489929,1.7192294597625732,-233.46319580078125
0.6315793991088867,1.7192294597625732,-235.9549560546875
0.6842106580734253,1.7192294597625732,-232.34519958496094
0.7368418574333191,1.7192294597625732,-219.65512084960938
0.7894731163978577,1.7192294597625732,-189.38893127441406
0.8421043157577515,1.7192294597625732,-132.25936889648438
0.89473557472229,1.7192294597625732,-76.19003295898438
0.9473667740821838,1.7192294597625732,-34.89106750488281
0.9999980330467224,1.7192294597625732,-8.23583984375



==> plot_csvs/ebr_epistemic_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.067
0.2,0.135
0.30000000000000004,0.203
0.4,0.264
0.5,0.316
0.6000000000000001,0.391
0.7000000000000001,0.473
0.8,0.543
0.9,0.636
1.0,1.0


==> plot_csvs/ebr_epistemic_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.067
0.2,0.135
0.30000000000000004,0.203
0.4,0.264
0.5,0.316
0.6000000000000001,0.391
0.7000000000000001,0.473
0.8,0.543
0.9,0.636
1.0,1.0


==> plot_csvs/ebr_epistemic_predscatter.csv <==
test_x,test_y,pred
0.25131478905677795,-0.4763348400592804,-0.4905932545661926
0.9741575121879578,1.4785877466201782,1.4835219383239746
0.7612359523773193,-0.6039729714393616,-0.48400652408599854
0.6021679639816284,0.7203482389450073,0.3240736722946167
0.4676615595817566,1.4450875520706177,0.4013054370880127
0.32105812430381775,-0.20073235034942627,-0.12217281013727188
0.5065584778785706,1.588122010231018,0.4043450355529785
0.4017370045185089,0.8348299264907837,0.3304946720600128
0.5139132738113403,1.4438185691833496,0.4018023908138275
0.7573891282081604,-0.5444340109825134,-0.4895332157611847
0.03814438357949257,1.4602361917495728,1.3890498876571655
0.5622066259384155,1.1909992694854736,0.37203067541122437
0.7390232682228088,-0.4446471035480499,-0.47524821758270264
0.17814788222312927,-0.14940501749515533,-0.10862346738576889
0.9334522485733032,1.153202772140503,1.1225757598876953
0.4335138499736786,1.2118076086044312,0.3786066174507141
0.06848456710577011,1.1335792541503906,1.1316742897033691
0.8536604046821594,0.2870192229747772,0.26088088750839233
0.8541322946548462,0.18442083895206451,0.26474812626838684
0.20130187273025513,-0.3483036160469055,-0.27795669436454773
0.4136945903301239,1.017788290977478,0.34945911169052124
0.26874902844429016,-0.4225337505340576,-0.47132065892219543
0.1964511275291443,-0.27566054463386536,-0.2862637937068939
0.586531400680542,1.005342960357666,0.3449591398239136
0.7085002660751343,-0.3060978353023529,-0.36275380849838257
0.27917808294296265,-0.4140615165233612,-0.4490107297897339
0.17641039192676544,-0.10308930277824402,-0.09233280271291733
0.573361873626709,1.0602179765701294,0.3615367114543915
0.14323270320892334,0.38830849528312683,0.254254013299942
0.431975394487381,1.108982801437378,0.37641918659210205
0.20587597787380219,-0.42029696702957153,-0.3485647439956665
0.41869115829467773,1.011047601699829,0.35793250799179077
0.7299652695655823,-0.4704231321811676,-0.4533231258392334
0.9239751696586609,1.1127067804336548,1.0753880739212036
0.18449297547340393,-0.22878070175647736,-0.16696061193943024
0.07625355571508408,1.0686564445495605,1.0672436952590942
0.8306834101676941,-0.0851401761174202,-0.006813849788159132
0.5869153738021851,0.9417121410369873,0.3439899682998657
0.7751319408416748,-0.5109594464302063,-0.4621407985687256
0.2515343725681305,-0.5369997024536133,-0.4913133680820465
0.12695129215717316,0.42120152711868286,0.4625062942504883
0.6601898670196533,0.04494022950530052,0.06733717024326324
0.6573531031608582,0.09724930673837662,0.10119609534740448
0.567945122718811,1.1230705976486206,0.36699017882347107
0.6509659886360168,0.17011921107769012,0.16294805705547333
0.23681896924972534,-0.4879347085952759,-0.5053610801696777
0.3040617108345032,-0.29905346035957336,-0.28553450107574463
0.04633012413978577,1.3761308193206787,1.3028640747070312
0.7472165822982788,-0.4178013503551483,-0.5043582916259766
0.9916187524795532,1.5262463092803955,1.509687900543213
0.5308574438095093,1.3848812580108643,0.39760375022888184
0.30034732818603516,-0.3570941388607025,-0.3143482506275177
0.7089216709136963,-0.40291765332221985,-0.363944411277771
0.47236698865890503,1.4529122114181519,0.40308448672294617
0.5579319596290588,1.2585268020629883,0.37595248222351074
0.028896791860461235,1.408774733543396,1.4291906356811523
0.05675472319126129,1.1958221197128296,1.2265830039978027
0.8888753652572632,0.6145150065422058,0.6686605215072632
0.8374196290969849,0.03663886338472366,0.07197733968496323
0.49564626812934875,1.483647108078003,0.40551191568374634
0.5264016389846802,1.3752137422561646,0.39869171380996704
0.7733309268951416,-0.46545159816741943,-0.46484193205833435
0.33093515038490295,-0.0038416781462728977,-0.026351626962423325
0.22894299030303955,-0.5886784195899963,-0.49133777618408203
0.9981057643890381,1.3563002347946167,0.3278258740901947
0.28031185269355774,-0.3797679543495178,-0.44945377111434937
0.7289279699325562,-0.4702198803424835,-0.4308187663555145
0.45351457595825195,1.3610042333602905,0.39520150423049927
0.07077211886644363,1.1018434762954712,1.11012601852417
0.6214380264282227,0.572343647480011,0.2884669303894043
0.028502127155661583,1.4773929119110107,1.4365270137786865
0.7982510328292847,-0.37683233618736267,-0.3419938087463379
0.07234804332256317,1.023299217224121,1.0968053340911865
0.7150430083274841,-0.34086617827415466,-0.3696962893009186
0.35330840945243835,0.23603668808937073,0.19913186132907867
0.42218339443206787,1.037865400314331,0.36329618096351624
0.05717718228697777,1.2519290447235107,1.2235726118087769
0.874708354473114,0.4746624231338501,0.5034903287887573
0.21026159822940826,-0.3177792727947235,-0.37448781728744507
0.4870433807373047,1.4628307819366455,0.404899537563324
0.8945931196212769,0.7755964994430542,0.7334542870521545
0.6457167267799377,0.2343352884054184,0.19865567982196808
0.36797788739204407,0.41037464141845703,0.2492966502904892
0.09400120377540588,0.8406439423561096,0.8623502850532532
0.9452435970306396,1.2585505247116089,1.2862228155136108
0.9077796339988708,0.8571866154670715,0.8827890753746033
0.6946829557418823,-0.3103604316711426,-0.24864138662815094
0.7965230941772461,-0.38975366950035095,-0.3455861508846283
0.1387195587158203,0.3308097720146179,0.32191202044487
0.1568235605955124,0.13194309175014496,0.10809480398893356
0.22470209002494812,-0.4599526524543762,-0.47983086109161377
0.780487596988678,-0.499245285987854,-0.40904438495635986
0.2864595353603363,-0.34483617544174194,-0.40856078267097473
0.0586606003344059,1.2696102857589722,1.233561396598816
0.999000608921051,1.502902626991272,1.5119209289550781
0.9536787271499634,1.3712003231048584,1.312612771987915
0.24299372732639313,-0.5363127589225769,-0.5237424373626709
0.7865593433380127,-0.4166383445262909,-0.36196836829185486
0.39448949694633484,0.6890837550163269,0.3174703121185303
0.8861428499221802,0.5534547567367554,0.6371294856071472
0.968254566192627,1.4271655082702637,1.4255099296569824
0.6062602400779724,0.7777655720710754,0.3178514242172241
0.45451751351356506,1.3135879039764404,0.39749613404273987
0.8863325715065002,0.6646707653999329,0.6379174590110779
0.09739243239164352,0.7533144950866699,0.8249999284744263
0.6672607064247131,0.05282401293516159,-0.01856590434908867
0.10585162043571472,0.7921299338340759,0.7277971506118774
0.4136064350605011,0.9832849502563477,0.3496113121509552
0.4113773703575134,0.8284817337989807,0.34597644209861755
0.12273348122835159,0.5366017818450928,0.5161634683609009
0.9399270415306091,1.2410602569580078,1.2604643106460571
0.6194930076599121,0.6527184844017029,0.28962740302085876
0.630562961101532,0.4491425156593323,0.25386932492256165
0.08285068720579147,0.9996567368507385,0.989145815372467
0.6588581800460815,0.08345229178667068,0.08010275661945343
0.5979699492454529,0.804124116897583,0.33085185289382935
0.6999509334564209,-0.33167797327041626,-0.2877897024154663
0.33098527789115906,0.0019372196402400732,-0.02572610229253769
0.8005004525184631,-0.28417906165122986,-0.33886539936065674
0.5334259867668152,1.3648651838302612,0.39733418822288513
0.25487929582595825,-0.5473376512527466,-0.5074196457862854
0.04952983185648918,1.3162155151367188,1.2829328775405884
0.0460609532892704,1.3372958898544312,1.3055227994918823
0.9345111846923828,1.1941685676574707,1.124241590499878
0.6677461862564087,0.035310063511133194,-0.024377629160881042
0.4543258547782898,1.3981223106384277,0.3975609540939331
0.6154887080192566,0.6622765064239502,0.29708999395370483
0.07498575747013092,1.103238821029663,1.0739388465881348
0.1507243514060974,0.1577499657869339,0.1737140566110611
0.8206294775009155,-0.08075758069753647,-0.12261540442705154
0.19419576227664948,-0.2529756724834442,-0.2716085910797119
0.41823166608810425,1.0211763381958008,0.3570156693458557
0.15097737312316895,0.15575385093688965,0.17335742712020874
0.8016879558563232,-0.31827208399772644,-0.3346821665763855
0.37713897228240967,0.4356527030467987,0.27602770924568176
0.493624210357666,1.5377906560897827,0.40552717447280884
0.5220562219619751,1.5067243576049805,0.40026387572288513
0.03205516189336777,1.4892630577087402,1.4082012176513672
0.5946265459060669,0.8499237298965454,0.3354645073413849
0.6070118546485901,0.7411563992500305,0.3182746171951294
0.1916957050561905,-0.34094876050949097,-0.20993775129318237
0.054204557090997696,1.2991371154785156,1.2456154823303223
0.9496880173683167,1.35659658908844,1.3020601272583008
0.5342957973480225,1.3384352922439575,0.3971880078315735
0.7349839210510254,-0.4059557616710663,-0.45005056262016296
0.706670343875885,-0.4542173147201538,-0.3340335488319397
0.06300489604473114,1.179938554763794,1.179557204246521
0.6459494829177856,0.20901033282279968,0.1982632577419281
0.7134501934051514,-0.45390984416007996,-0.36742088198661804
0.8695120215415955,0.43002310395240784,0.4437522888183594
0.31916889548301697,-0.09083128720521927,-0.13598120212554932
0.5274910926818848,1.424423336982727,0.3983910381793976
0.03847167268395424,1.3291096687316895,1.3668391704559326
0.7166231870651245,-0.38704434037208557,-0.3759652376174927
0.013357669115066528,1.57572603225708,1.4823700189590454
0.19506648182868958,-0.2663118243217468,-0.2798919975757599
0.024766944348812103,1.4978439807891846,1.4673079252243042
0.5107190012931824,1.5220060348510742,0.4027552306652069
0.6022411584854126,0.8072574138641357,0.32357457280158997
0.1183205172419548,0.6116697192192078,0.5861760377883911
0.41462376713752747,1.0316044092178345,0.3509746491909027
0.4277259409427643,1.048335075378418,0.3718842566013336
0.3823238015174866,0.5124644041061401,0.2904697060585022
0.8222235441207886,-0.07218926399946213,-0.10368207842111588
0.6297239065170288,0.36780819296836853,0.25972139835357666
0.36345431208610535,0.26935461163520813,0.2381444275379181
0.41227591037750244,1.047690749168396,0.34744104743003845
0.5678941607475281,1.2176177501678467,0.3667025566101074
0.876846432685852,0.5949633121490479,0.529118537902832
0.18468745052814484,-0.14743800461292267,-0.16904118657112122
0.6533266305923462,0.2230721116065979,0.14030314981937408
0.6862818002700806,-0.15393337607383728,-0.19033923745155334
0.3487413227558136,0.2346206158399582,0.160009503364563
0.33159831166267395,-0.002679585013538599,-0.018642807379364967
0.08976185321807861,0.8328587412834167,0.9173510670661926
0.693858802318573,-0.3077581226825714,-0.24266427755355835
0.8994777202606201,0.7979533076286316,0.7893997430801392
0.44591495394706726,1.4115389585494995,0.3902098536491394
0.006617960520088673,1.448948860168457,1.498103380203247
0.09873142093420029,0.8622199892997742,0.8095861077308655
0.337990403175354,-0.00026434147730469704,0.04201386123895645
0.7686110138893127,-0.4892203211784363,-0.4730086922645569
0.8225229978561401,-0.061169274151325226,-0.09985999763011932
0.5266581177711487,1.374842643737793,0.39910218119621277
0.7610406875610352,-0.42788952589035034,-0.48320746421813965
0.2051052749156952,-0.338971883058548,-0.34618985652923584
0.9543210864067078,1.305057168006897,1.3214023113250732
0.7807260751724243,-0.36715322732925415,-0.4106827974319458
0.296782910823822,-0.2896616756916046,-0.34907782077789307
0.0028432952240109444,1.519389271736145,1.4707977771759033
0.06820955872535706,1.2188222408294678,1.1333216428756714
0.10749516636133194,0.7096129655838013,0.7190049290657043
0.916138768196106,1.06099271774292,0.9854812026023865
0.8690043687820435,0.4964965879917145,0.43714550137519836
0.7910194396972656,-0.35380876064300537,-0.3533916771411896
0.7991454005241394,-0.3168865442276001,-0.3409576714038849
0.9922292232513428,1.5488721132278442,1.5248528718948364
0.24779847264289856,-0.4968487024307251,-0.4763486087322235
0.48297882080078125,1.5027223825454712,0.40275752544403076
0.6976467967033386,-0.24432553350925446,-0.27276262640953064
0.27200695872306824,-0.35019877552986145,-0.43984687328338623
0.8273125290870667,0.006402756553143263,-0.04655886068940163
0.5053091645240784,1.5034751892089844,0.4052141010761261
0.24332912266254425,-0.45249781012535095,-0.5248752236366272
0.8543189764022827,0.23514606058597565,0.26659494638442993
0.8954200744628906,0.7623113989830017,0.7464196085929871
0.04836295172572136,1.366896390914917,1.2937238216400146
0.645719051361084,0.21065492928028107,0.19790320098400116
0.20028546452522278,-0.37138813734054565,-0.2796480059623718
0.6829633116722107,-0.08777841925621033,-0.16566863656044006
0.4158543348312378,0.9711092710494995,0.3529653549194336
0.43923264741897583,1.1241188049316406,0.38407304883003235
0.8657032251358032,0.3513672351837158,0.40078720450401306
0.2565799057483673,-0.5217390060424805,-0.5049643516540527
0.575577437877655,1.0162878036499023,0.35899603366851807
0.5584272146224976,1.270385503768921,0.3756067156791687
0.27193254232406616,-0.4972566068172455,-0.4389153718948364
0.7834100723266602,-0.4436502456665039,-0.3666396737098694
0.8926346898078918,0.6178462505340576,0.710262656211853
0.20250767469406128,-0.2852155864238739,-0.3435641825199127
0.8008898496627808,-0.23961356282234192,-0.33740663528442383
0.8812459111213684,0.596259593963623,0.5788938999176025
0.0837005227804184,1.0517945289611816,0.9737751483917236
0.5711459517478943,1.1331549882888794,0.363739937543869
0.4812488555908203,1.5116348266601562,0.4029674530029297
0.5525000095367432,1.2552132606506348,0.3814133405685425
0.04469424486160278,1.3890081644058228,1.3282110691070557
0.7720480561256409,-0.4274008870124817,-0.46550533175468445
0.16798053681850433,0.006140700541436672,-0.0009533276897855103
0.20418798923492432,-0.2070639282464981,-0.3445412218570709
0.596757709980011,0.8687794208526611,0.3333301842212677
0.8203299045562744,-0.16419818997383118,-0.12594333291053772
0.772230863571167,-0.48904308676719666,-0.4658941328525543
0.054837390780448914,1.2851908206939697,1.2371898889541626
0.20968233048915863,-0.33251309394836426,-0.37609753012657166
0.23567785322666168,-0.5441600680351257,-0.5049740076065063
0.18742148578166962,-0.26991158723831177,-0.1840580254793167
0.6228567361831665,0.4413921535015106,0.28507351875305176
0.027822095900774002,1.4686652421951294,1.4349545240402222
0.6213041543960571,0.6734730005264282,0.2886071503162384
0.9732072353363037,1.5095295906066895,1.471158504486084
0.052493754774332047,1.21638023853302,1.2644562721252441
0.9693396687507629,1.4382554292678833,1.4393242597579956
0.9198397994041443,1.0147151947021484,1.028117060661316
0.3293406367301941,-0.0416572205722332,-0.04234064742922783
0.397710382938385,0.7198329567909241,0.3230825364589691
0.8879137635231018,0.6094961166381836,0.6563654541969299
0.8121218681335449,-0.12055995315313339,-0.2218170017004013
0.2863347828388214,-0.37316304445266724,-0.4102020859718323
0.5526975989341736,1.2193009853363037,0.3807367980480194
0.8144513964653015,-0.13839265704154968,-0.1932518184185028
0.55385822057724,1.294023871421814,0.38010814785957336
0.8698441386222839,0.5001474022865295,0.44946861267089844
0.8423347473144531,0.0676378682255745,0.1288527101278305
0.384814590215683,0.6795832514762878,0.2968091368675232
0.5037338137626648,1.4482386112213135,0.4058000147342682
0.1569012999534607,0.135304257273674,0.10682737082242966
0.36809223890304565,0.39195361733436584,0.24945969879627228
0.8739303350448608,0.4256146550178528,0.49333664774894714
0.045598939061164856,1.3093461990356445,1.3114770650863647
0.7832063436508179,-0.3896041810512543,-0.3699391782283783
0.296943724155426,-0.271186500787735,-0.34991344809532166
0.5342593789100647,1.4320623874664307,0.39679181575775146
0.630452573299408,0.4610626697540283,0.25554314255714417
0.08377435058355331,1.034441351890564,0.9756309986114502
0.25201505422592163,-0.5408321022987366,-0.498562753200531
0.9683074951171875,1.4452441930770874,1.4434473514556885
0.5058023929595947,1.5412163734436035,0.40511617064476013
0.8597297668457031,0.3360883891582489,0.33027055859565735
0.763054609298706,-0.4638097584247589,-0.481209397315979
0.5426503419876099,1.3542943000793457,0.39137953519821167
0.6444462537765503,0.2366757094860077,0.20542074739933014
0.9963274002075195,1.4661002159118652,1.514782428741455
0.01594940759241581,1.4287385940551758,1.4718226194381714
0.7484886646270752,-0.47822996973991394,-0.5007936954498291
0.7951573133468628,-0.3097701966762543,-0.34638717770576477
0.9711019992828369,1.3755137920379639,1.4666997194290161
0.8456254601478577,0.23023737967014313,0.1685463786125183
0.8026150465011597,-0.2685719430446625,-0.31432756781578064
0.40515047311782837,0.7718397974967957,0.335551917552948
0.7731513977050781,-0.5355480909347534,-0.46350646018981934
0.8651986122131348,0.4134369194507599,0.3915064036846161
0.11658599972724915,0.5914179086685181,0.6059967875480652
0.5247675180435181,1.4792847633361816,0.399085134267807
0.04355035722255707,1.4006167650222778,1.344761610031128
0.6513566970825195,0.11407633870840073,0.1597910374403
0.14349274337291718,0.3082246482372284,0.25050589442253113
0.9500461220741272,1.2749208211898804,1.3022332191467285
0.7973412871360779,-0.3637756109237671,-0.3420918583869934
0.6009376645088196,0.7662674188613892,0.3261513113975525
0.7833901643753052,-0.44766420125961304,-0.3657529652118683
0.09707336127758026,0.8118948936462402,0.8284426927566528
0.7947800755500793,-0.30459433794021606,-0.34742358326911926
0.029817011207342148,1.456006407737732,1.4197499752044678
0.9315011501312256,1.1271642446517944,1.1162554025650024
0.043770287185907364,1.3835200071334839,1.3431859016418457
0.17804938554763794,-0.044337205588817596,-0.10771231353282928
0.13963615894317627,0.14562919735908508,0.30692562460899353
0.20645010471343994,-0.2425784170627594,-0.35010993480682373
0.5801467895507812,1.0088056325912476,0.35357633233070374
0.3108195960521698,-0.2748178541660309,-0.19782805442810059
0.5801054239273071,1.0309289693832397,0.3535589575767517
0.02125130221247673,1.4779932498931885,1.4730030298233032
0.2522670328617096,-0.5181674361228943,-0.49564051628112793
0.5162697434425354,1.4678360223770142,0.40133237838745117
0.39878350496292114,0.845820963382721,0.32554250955581665
0.6416160464286804,0.28747719526290894,0.21476644277572632
0.6599968671798706,0.060207054018974304,0.06815920025110245
0.637862503528595,0.24261067807674408,0.23337669670581818
0.9427363276481628,1.2322285175323486,1.2777340412139893
0.9139640927314758,1.046030044555664,0.9581791758537292
0.8391160368919373,0.03608376160264015,0.09158781915903091
0.27444934844970703,-0.4831770360469818,-0.44270533323287964
0.7460336089134216,-0.5116751790046692,-0.5069313049316406
0.9186630845069885,1.102460503578186,1.012405276298523
0.5022593140602112,1.5290731191635132,0.40502846240997314
0.06487613916397095,1.183872103691101,1.1627939939498901
0.3461700975894928,0.24138879776000977,0.13593630492687225
0.4715511202812195,1.422332525253296,0.402643620967865
0.7301924228668213,-0.46580833196640015,-0.454074501991272
0.09582225978374481,0.8524913191795349,0.8422632217407227
0.8490294218063354,0.16044063866138458,0.20735390484333038
0.4397273063659668,1.222190260887146,0.3847306966781616
0.1691226363182068,-0.010246860794723034,-0.013824980705976486
0.7756483554840088,-0.4231186807155609,-0.45929232239723206
0.6408074498176575,0.41527312994003296,0.21937835216522217
0.20647872984409332,-0.26261699199676514,-0.3529405891895294
0.36210981011390686,0.26456061005592346,0.23186716437339783
0.5154972672462463,1.523237705230713,0.4014222025871277
0.9198633432388306,1.0356497764587402,1.028154730796814
0.3079720437526703,-0.27729395031929016,-0.2304455190896988
0.1992207169532776,-0.38673487305641174,-0.2819853723049164
0.3858921229839325,0.6947407722473145,0.29934579133987427
0.10780545324087143,0.5938675999641418,0.719480574131012
0.01754896156489849,1.522071361541748,1.4753899574279785
0.598842203617096,0.8184793591499329,0.32943129539489746
0.054886408150196075,1.2554125785827637,1.24568510055542
0.8779219388961792,0.5121244788169861,0.5428968071937561
0.49876320362091064,1.4648652076721191,0.4041740894317627
0.15838216245174408,0.05113532766699791,0.09123336523771286
0.27997854351997375,-0.5187252759933472,-0.4498797357082367
0.06541582942008972,1.2105222940444946,1.1576155424118042
0.559060275554657,1.3447643518447876,0.3754674792289734
0.5544260740280151,1.3139737844467163,0.3791632056236267
0.636025071144104,0.42862752079963684,0.23592297732830048
0.8077454566955566,-0.1644710898399353,-0.270315557718277
0.05269335210323334,1.2556864023208618,1.2656530141830444
0.5658615231513977,1.1869709491729736,0.36874860525131226
0.6080276966094971,0.745917558670044,0.31579524278640747
0.5439571142196655,1.3096542358398438,0.3908376693725586
0.7585864663124084,-0.5873676538467407,-0.48533895611763
0.9187812209129333,0.998438835144043,1.016550064086914
0.11757203936576843,0.5923072099685669,0.5975231528282166
0.8311275839805603,0.06065887212753296,0.000725842546671629
0.6520451903343201,0.236884206533432,0.15286695957183838
0.46208828687667847,1.4039008617401123,0.39984330534935
0.9406726360321045,1.2800445556640625,1.2683234214782715
0.4791126251220703,1.407812476158142,0.4024198353290558
0.7906661629676819,-0.26746606826782227,-0.35487237572669983
0.4854586720466614,1.469379186630249,0.40425312519073486
0.1855805516242981,-0.28139927983283997,-0.17337121069431305
0.5833774209022522,0.9962376356124878,0.34904786944389343
0.9865915179252625,1.5127143859863281,1.498617172241211
0.8527324795722961,0.19192799925804138,0.2501961886882782
0.48109006881713867,1.483843207359314,0.40369999408721924
0.06389240175485611,1.1825252771377563,1.1685031652450562
0.7368649840354919,-0.48536452651023865,-0.46288084983825684
0.6485031843185425,0.21585950255393982,0.18624868988990784
0.5118210911750793,1.46336030960083,0.4021364748477936
0.9864160418510437,1.4964659214019775,1.4961594343185425
0.4070408344268799,0.8501322865486145,0.3388698995113373
0.13234177231788635,0.4150906205177307,0.4056020975112915
0.1470453441143036,0.2782527804374695,0.2106620818376541
0.8458639979362488,0.276033490896225,0.16928865015506744
0.7380988001823425,-0.43410131335258484,-0.47051137685775757
0.11262337863445282,0.6160101890563965,0.657412052154541
0.6642225384712219,0.03205178678035736,0.016692811623215675
0.9201329946517944,0.9756049513816833,1.0306429862976074
0.03191730007529259,1.357505202293396,1.4135615825653076
0.7103981375694275,-0.33516502380371094,-0.3654129207134247
0.4517025947570801,1.3602865934371948,0.3938713073730469
0.9673596024513245,1.3992213010787964,1.4211301803588867
0.25745436549186707,-0.5650496482849121,-0.5041510462760925
0.4203988015651703,0.9978649020195007,0.3607079088687897
0.46623796224594116,1.4425736665725708,0.40078407526016235
0.2750246822834015,-0.3931232690811157,-0.4430069923400879
0.37893736362457275,0.5428695678710938,0.28132814168930054
0.855776309967041,0.13638003170490265,0.28332197666168213
0.209115669131279,-0.41848063468933105,-0.37432581186294556
0.7288368940353394,-0.4905130863189697,-0.43089041113853455
0.8617998957633972,0.35986560583114624,0.35547590255737305
0.06206045299768448,1.246105670928955,1.1886711120605469
0.6495406031608582,0.22011709213256836,0.1769362986087799
0.7255814075469971,-0.5449593663215637,-0.4165341854095459
0.45026931166648865,1.2668346166610718,0.39240124821662903
0.45414650440216064,1.3397377729415894,0.39696651697158813
0.2542262077331543,-0.5765495896339417,-0.5041584372520447
0.5158184170722961,1.4316182136535645,0.4012202024459839
0.6039719581604004,0.8155465722084045,0.32304826378822327
0.700487494468689,-0.29290008544921875,-0.29225215315818787
0.8801905512809753,0.4839053750038147,0.5682582855224609
0.037886373698711395,1.430953860282898,1.3686765432357788
0.7791476845741272,-0.4690164029598236,-0.3953215479850769
0.919536828994751,1.0371991395950317,1.0238152742385864
0.09657608717679977,0.8103707432746887,0.833953320980072
0.41596800088882446,0.963789165019989,0.3529963195323944
0.013087298721075058,1.4577783346176147,1.4713534116744995
0.11426505446434021,0.6055921316146851,0.6554142832756042
0.1893453299999237,-0.2104242593050003,-0.20422151684761047
0.9996500015258789,1.4607466459274292,1.5136090517044067
0.2984435260295868,-0.3057439923286438,-0.3257157504558563
0.3053932785987854,-0.2115117609500885,-0.27589479088783264
0.20731228590011597,-0.36405059695243835,-0.35027816891670227
0.19094577431678772,-0.2465190440416336,-0.20597214996814728
0.8565197587013245,0.2464682161808014,0.29360324144363403
0.5959707498550415,0.839788019657135,0.33368802070617676
0.9580005407333374,1.3555080890655518,1.3610483407974243
0.9503524899482727,1.359289526939392,1.3024094104766846
0.10733045637607574,0.6433430910110474,0.7207085490226746
0.23176026344299316,-0.49530062079429626,-0.4966250956058502
0.212564617395401,-0.42899876832962036,-0.376428484916687
0.9068735241889954,0.8503357172012329,0.877933144569397
0.8983242511749268,0.8418551087379456,0.7797724008560181
0.3838060200214386,0.6992081999778748,0.2947278618812561
0.20355543494224548,-0.2761889696121216,-0.34316787123680115
0.1493675410747528,0.1991032212972641,0.18828260898590088
0.16682632267475128,-0.0035316580906510353,0.016529014334082603
0.34449103474617004,0.11580301076173782,0.12933984398841858
0.2870102822780609,-0.3884909749031067,-0.4034186005592346
0.28912150859832764,-0.49635744094848633,-0.3885727822780609
0.825340747833252,-0.09068747609853745,-0.06730345636606216
0.2036113739013672,-0.39815816283226013,-0.3450073301792145
0.8768962621688843,0.5016574263572693,0.5290533304214478
0.3127920925617218,-0.2106802612543106,-0.18035249412059784
0.17998555302619934,-0.1222379207611084,-0.12319304794073105
0.4906947910785675,1.4472497701644897,0.40488165616989136
0.5661073923110962,1.0813342332839966,0.3687951862812042
0.007427404634654522,1.4728648662567139,1.4737964868545532
0.6244956851005554,0.41211801767349243,0.280307412147522
0.1979314386844635,-0.3261276185512543,-0.2846566438674927
0.1841864138841629,-0.20564064383506775,-0.1621285378932953
0.4291481375694275,1.1261394023895264,0.3735980689525604
0.1534452885389328,0.17414265871047974,0.14548242092132568
0.5503379106521606,1.314754843711853,0.3855472803115845
0.5466946959495544,1.2429903745651245,0.38864409923553467
0.5673183798789978,1.2072405815124512,0.3673955798149109
0.03205668181180954,1.3321810960769653,1.409136414527893
0.8040341138839722,-0.26212945580482483,-0.31434181332588196
0.8716611862182617,0.39601588249206543,0.4676920473575592
0.5315799117088318,1.4301074743270874,0.39780935645103455
0.591785192489624,0.8824966549873352,0.3370746374130249
0.463080495595932,1.4212888479232788,0.3999865651130676
0.7350967526435852,-0.5258031487464905,-0.4496108293533325
0.227503702044487,-0.43220019340515137,-0.4875672161579132
0.8193622827529907,-0.08435665816068649,-0.1367596834897995
0.31179332733154297,-0.22235716879367828,-0.18856686353683472
0.5983660221099854,0.8760461211204529,0.330689013004303
0.15493103861808777,0.22658893465995789,0.13930276036262512
0.4111291766166687,0.9654454588890076,0.3455687463283539
0.7794917225837708,-0.4843236207962036,-0.40660473704338074
0.07584172487258911,1.0846754312515259,1.069726586341858
0.17813947796821594,-0.13315655291080475,-0.10848589986562729
0.915989339351654,1.0025683641433716,0.9812109470367432
0.5421549081802368,1.4521442651748657,0.39229872822761536
0.5345413684844971,1.4033082723617554,0.39690065383911133
0.4589063823223114,1.3012046813964844,0.39712852239608765
0.9615173935890198,1.3821425437927246,1.3740061521530151
0.9826623797416687,1.4827325344085693,1.5002449750900269
0.2914524972438812,-0.3394724726676941,-0.3833877444267273
0.5545938014984131,1.1995900869369507,0.3792482018470764
0.05037348344922066,1.309783697128296,1.2785648107528687
0.20535284280776978,-0.41049209237098694,-0.3460685610771179
0.17262396216392517,-0.06848004460334778,-0.050944458693265915
0.4393112063407898,1.185495376586914,0.38422468304634094
0.6082652807235718,0.7039922475814819,0.31569504737854004
0.934921145439148,1.2266391515731812,1.1257216930389404
0.9138385653495789,0.9745485186576843,0.9576069712638855
0.4924214780330658,1.4592788219451904,0.4048641324043274
0.8464380502700806,0.1107826679944992,0.17603477835655212
0.6602770686149597,0.018930796533823013,0.06792516261339188
0.051539935171604156,1.303629755973816,1.263291835784912
0.3402661681175232,0.09659095108509064,0.06571691483259201
0.13100256025791168,0.3820702135562897,0.4168147146701813
0.6967100501060486,-0.3897838294506073,-0.2652950882911682
0.9359160661697388,1.1889220476150513,1.1287529468536377
0.9399418234825134,1.1953392028808594,1.261258602142334
0.578851580619812,1.0211687088012695,0.3553363084793091
0.22644920647144318,-0.46562108397483826,-0.483919233083725
0.8981396555900574,0.7563043236732483,0.7733291983604431
0.7382463812828064,-0.4124298393726349,-0.4731602370738983
0.27489036321640015,-0.44250476360321045,-0.4450342655181885
0.8610615730285645,0.3644922375679016,0.34562933444976807
0.1844632923603058,-0.1333184689283371,-0.16653449833393097
0.057894445955753326,1.1234132051467896,1.2166813611984253
0.34771955013275146,0.20047742128372192,0.1502695530653
0.8067474961280823,-0.28534892201423645,-0.272770494222641
0.2207922786474228,-0.4944121539592743,-0.4703772962093353
0.7658105492591858,-0.45282307267189026,-0.4756591022014618
0.3978152275085449,0.877793550491333,0.32313239574432373
0.6233993768692017,0.4666188657283783,0.2834857702255249
0.7105638384819031,-0.3882991075515747,-0.36187565326690674
0.28799402713775635,-0.35344353318214417,-0.393307626247406
0.9221281409263611,1.1068618297576904,1.0525225400924683
0.6156855225563049,0.5622296333312988,0.29704517126083374
0.9295605421066284,1.1442621946334839,1.1120010614395142
0.5791915655136108,1.0194426774978638,0.35456329584121704
0.29558151960372925,-0.3228707015514374,-0.35270142555236816
0.0017489404417574406,1.4741400480270386,1.4706815481185913
0.21008837223052979,-0.44357678294181824,-0.3735981285572052
0.20020648837089539,-0.2807527482509613,-0.2793821692466736
0.2042742222547531,-0.37927737832069397,-0.3463181257247925
0.960051953792572,1.3767120838165283,1.366436243057251
0.498008131980896,1.5457197427749634,0.40446722507476807
0.8327698707580566,0.01867544837296009,0.01864730566740036
0.07807421684265137,1.0649430751800537,1.053249716758728
0.44701170921325684,1.3350791931152344,0.3915739059448242
0.8712183833122253,0.4278458058834076,0.46296992897987366
0.3900472819805145,0.6349243521690369,0.3091660439968109
0.3928861916065216,0.6744848489761353,0.31403258442878723
0.5106740593910217,1.5571231842041016,0.40399906039237976
0.7359304428100586,-0.5070609450340271,-0.45515912771224976
0.7749860882759094,-0.4697279632091522,-0.4623289406299591
0.6916421055793762,-0.24953268468379974,-0.2281785011291504
0.8129181861877441,-0.15915775299072266,-0.21174703538417816
0.7437326908111572,-0.4909690320491791,-0.49704328179359436
0.11512728035449982,0.6450516581535339,0.6128560304641724
0.7051429748535156,-0.3189346194267273,-0.32422903180122375
0.5456937551498413,1.352912187576294,0.3893629312515259
0.7009293437004089,-0.3762536346912384,-0.2946521043777466
0.26299428939819336,-0.45691919326782227,-0.49046066403388977
0.013594514690339565,1.5584962368011475,1.4712728261947632
0.8912166357040405,0.689423680305481,0.6949690580368042
0.6138145327568054,0.6022582650184631,0.30095767974853516
0.7549022436141968,-0.4913491904735565,-0.49322548508644104
0.6710730791091919,-0.021936548873782158,-0.0619182288646698
0.44197896122932434,1.2503364086151123,0.38715681433677673
0.3791638910770416,0.5116044878959656,0.28227975964546204
0.6997126340866089,-0.2827519178390503,-0.2854612469673157
0.8610623478889465,0.31036460399627686,0.3469623029232025
0.644353985786438,0.17080822587013245,0.20611202716827393
0.3817688226699829,0.4622178077697754,0.2889081537723541
0.846170961856842,0.2206955999135971,0.17105816304683685
0.38782912492752075,0.6565435528755188,0.30437925457954407
0.08604751527309418,0.9747726917266846,0.9518086910247803
0.050385087728500366,1.392063021659851,1.2729605436325073
0.35669928789138794,0.29649224877357483,0.20905441045761108
0.3957296907901764,0.7997696399688721,0.31967097520828247
0.6347289085388184,0.4038742482662201,0.24120770394802094
0.8931977152824402,0.6360108852386475,0.7188421487808228
0.8174112439155579,-0.17880946397781372,-0.1587846577167511
0.36634212732315063,0.37976184487342834,0.2432446926832199
0.5875767469406128,0.9657073020935059,0.34316182136535645
0.6870025992393494,-0.20916885137557983,-0.1946139633655548
0.1283351629972458,0.44947972893714905,0.44775334000587463
0.02001139521598816,1.4942713975906372,1.4734907150268555
0.12945802509784698,0.4257122576236725,0.4371924102306366
0.12559297680854797,0.45202693343162537,0.4785567820072174
0.1621813029050827,0.033974770456552505,0.05416305735707283
0.3665637969970703,0.4053077697753906,0.24402889609336853
0.0422428734600544,1.381270408630371,1.3398103713989258
0.7029024362564087,-0.3701499104499817,-0.30676624178886414
0.9930661916732788,1.4443531036376953,1.5143234729766846
0.6986859440803528,-0.2736393213272095,-0.2802252769470215
0.2884290814399719,-0.38950616121292114,-0.38941094279289246
0.9887857437133789,1.4989724159240723,1.5020902156829834
0.05849297717213631,1.1884948015213013,1.212369680404663
0.14857105910778046,0.11904384940862656,0.19671829044818878
0.6950153112411499,-0.3107302188873291,-0.24745714664459229
0.4605729877948761,1.3632359504699707,0.3994531035423279
0.8662371635437012,0.4085865914821625,0.40704432129859924
0.2404976636171341,-0.48958906531333923,-0.5056495666503906
0.29517415165901184,-0.4215506613254547,-0.3529393672943115
0.48175761103630066,1.4509977102279663,0.4029707610607147
0.5274578332901001,1.418631672859192,0.3986842632293701
0.40105167031288147,0.7903321981430054,0.3292762339115143
0.056055985391139984,1.2380675077438354,1.2308460474014282
0.8444434404373169,0.12347453087568283,0.15241238474845886
0.3367164433002472,0.06214508041739464,0.02910703234374523
0.9706878662109375,1.4396711587905884,1.4631255865097046
0.540174126625061,1.3614429235458374,0.3938711881637573
0.9328176379203796,1.2076019048690796,1.1173672676086426
0.11143235862255096,0.6979761123657227,0.6659470200538635
0.40108999609947205,0.8416542410850525,0.32957595586776733
0.2763127386569977,-0.36431849002838135,-0.44464877247810364
0.9361960291862488,1.1943166255950928,1.2154300212860107
0.556759238243103,1.316748857498169,0.3768729865550995
0.907690167427063,0.8909481167793274,0.8856419920921326
0.78412926197052,-0.34193888306617737,-0.3674096465110779
0.5536596179008484,1.2751035690307617,0.37974119186401367
0.4361015558242798,1.2154769897460938,0.3805427551269531
0.5610439777374268,1.2133504152297974,0.3735017776489258
0.23094195127487183,-0.446001261472702,-0.4958219528198242
0.32248154282569885,-0.059580061584711075,-0.11269447207450867
0.4208541512489319,0.987892746925354,0.36130496859550476
0.5326403975486755,1.4476789236068726,0.39729657769203186
0.2526758313179016,-0.49448513984680176,-0.4954838752746582
0.6108209490776062,0.7587895393371582,0.30847182869911194
0.4259227216243744,1.14616858959198,0.36825186014175415
0.6557987332344055,0.09330378472805023,0.11428486555814743
0.2713671326637268,-0.4470016658306122,-0.4405191242694855
0.6938144564628601,-0.25584813952445984,-0.24217034876346588
0.3158700168132782,-0.21998408436775208,-0.15589894354343414
0.4313574433326721,1.1364471912384033,0.3760802149772644
0.41071653366088867,0.9037001729011536,0.34473317861557007
0.4845041334629059,1.4754970073699951,0.404552698135376
0.9653819799423218,1.4425216913223267,1.39884352684021
0.07542357593774796,1.1199874877929688,1.0731942653656006
0.10857828706502914,0.7006752490997314,0.7132426500320435
0.9503442645072937,1.3534280061721802,1.3053303956985474
0.8506143689155579,0.19919799268245697,0.22318719327449799
0.4651044011116028,1.495843529701233,0.400656133890152
0.3083263039588928,-0.23212352395057678,-0.2279205173254013
0.9542221426963806,1.357629418373108,1.318639874458313
0.4376811385154724,1.2259272336959839,0.38251179456710815
0.7704713344573975,-0.45382168889045715,-0.46772295236587524
0.9869498014450073,1.4403156042099,0.3148592710494995
0.8826985955238342,0.5734378695487976,0.5970515608787537
0.6275181770324707,0.4675842821598053,0.2675437331199646
0.25502607226371765,-0.5002656579017639,-0.5079503655433655
0.5734222531318665,1.134650707244873,0.36185604333877563
0.18012695014476776,-0.16375626623630524,-0.12448441982269287
0.03836005926132202,1.3534941673278809,1.3651530742645264
0.7393224835395813,-0.46189799904823303,-0.47751912474632263
0.41559627652168274,0.9809668660163879,0.35288408398628235
0.09841886162757874,0.8959355354309082,0.8123121857643127
0.7921194434165955,-0.35885944962501526,-0.3522961437702179
0.4949322044849396,1.4264369010925293,0.4050248861312866
0.6890157461166382,-0.2088889479637146,-0.2103898823261261
0.44443827867507935,1.2392947673797607,0.3885599672794342
0.9310632944107056,1.079333782196045,1.1214874982833862
0.17133088409900665,-0.03534100577235222,-0.038945186883211136
0.9855644106864929,1.4959484338760376,1.4921832084655762
0.004056544508785009,1.5181069374084473,1.468552589416504
0.9543218016624451,1.353325605392456,1.3150080442428589
0.4688975512981415,1.3604267835617065,0.40165549516677856
0.7338767647743225,-0.42113709449768066,-0.4491080641746521
0.2066057175397873,-0.3010663092136383,-0.34956830739974976
0.5502238273620605,1.34465754032135,0.3854750096797943
0.7420147061347961,-0.4821995496749878,-0.4896319508552551
0.9260311722755432,1.1221749782562256,1.0983002185821533
0.3191865086555481,-0.14246150851249695,-0.13624434173107147
0.9585288166999817,1.3698365688323975,1.3606420755386353
0.15024341642856598,0.20409415662288666,0.18227283656597137
0.615746259689331,0.7032265067100525,0.2967790961265564
0.8980458378791809,0.738368570804596,0.7753974795341492
0.423479825258255,1.098299264907837,0.36544087529182434
0.6222941875457764,0.4549655318260193,0.28650006651878357
0.2951366901397705,-0.4171670079231262,-0.3534376621246338
0.6256430745124817,0.4335009455680847,0.2763718366622925
0.4858781695365906,1.487805724143982,0.40431368350982666
0.7814206480979919,-0.4856397211551666,-0.4088357388973236
0.42015019059181213,1.03719961643219,0.3600170612335205
0.15840063989162445,0.11416380107402802,0.09185326099395752
0.012789803557097912,1.3454073667526245,1.4699809551239014
0.6509466767311096,0.09176354110240936,0.1633501946926117
0.584138035774231,1.0025581121444702,0.3482040464878082
0.6791820526123047,-0.09045299142599106,-0.11838437616825104
0.64165198802948,0.23241612315177917,0.2147725522518158
0.4155542254447937,0.9260975122451782,0.3523620665073395
0.5710849761962891,1.1601183414459229,0.36406201124191284
0.17882347106933594,-0.13140222430229187,-0.11323365569114685
0.5332409739494324,1.4089288711547852,0.39734122157096863
0.9480363130569458,1.3486908674240112,1.296325922012329
0.37874650955200195,0.6153469085693359,0.2811184823513031
0.8180357813835144,-0.19002534449100494,-0.15290415287017822
0.7664581537246704,-0.4672565758228302,-0.4754825234413147
0.8589121699333191,0.2584904730319977,0.3228360414505005
0.37867993116378784,0.5431840419769287,0.2808610200881958
0.4036823511123657,0.8071034550666809,0.3329092562198639
0.4711281955242157,1.4284932613372803,0.40231433510780334
0.5139321684837341,1.5299668312072754,0.4015396535396576
0.5742201805114746,1.1055608987808228,0.3605400025844574
0.9191193580627441,0.911493182182312,1.0182164907455444
0.19980229437351227,-0.3144999146461487,-0.2809569239616394
0.6940320134162903,-0.15586711466312408,-0.24438218772411346
0.6569767594337463,0.07916291058063507,0.10426115244626999
0.28786996006965637,-0.3881976306438446,-0.3950502872467041
0.8590183854103088,0.3144478499889374,0.32176050543785095
0.6074423789978027,0.714724600315094,0.31724482774734497
0.7054644227027893,-0.3627452552318573,-0.32757896184921265
0.7057523131370544,-0.37046292424201965,-0.3282809257507324
0.6703146696090698,-0.06035119667649269,-0.041654687374830246
0.6293454766273499,0.48247990012168884,0.26117143034935
0.857942521572113,0.29918476939201355,0.30848103761672974
0.7934464812278748,-0.35595807433128357,-0.3501395583152771
0.6400085091590881,0.24425072968006134,0.22311057150363922
0.9725744724273682,1.5080896615982056,1.4653887748718262
0.7047703266143799,-0.3060370087623596,-0.32193633913993835
0.5252437591552734,1.4893327951431274,0.39920249581336975
0.7368815541267395,-0.663517415523529,-0.4630063772201538
0.5475879907608032,1.243330478668213,0.3878980875015259
0.828819215297699,0.007137392647564411,-0.027913104742765427
0.5637885928153992,1.244714379310608,0.37083354592323303
0.1936982274055481,-0.23374855518341064,-0.26346978545188904
0.8217483758926392,-0.09555654972791672,-0.10968127846717834
0.7296726107597351,-0.41833949089050293,-0.4526090919971466
0.416299968957901,0.938718855381012,0.3538069725036621
0.33867016434669495,0.08352653682231903,0.05027635768055916
0.928861677646637,1.1060962677001953,1.1099847555160522
0.1426316797733307,0.27622511982917786,0.2609502971172333
0.330321729183197,0.04408044368028641,-0.02948557585477829
0.07882717251777649,1.094046711921692,1.0330619812011719
0.8194233179092407,-0.09926515817642212,-0.1376020610332489
0.2774614095687866,-0.42422646284103394,-0.44654732942581177
0.5649611353874207,1.0968822240829468,0.36981937289237976
0.9911102056503296,1.474955439567566,1.5127719640731812
0.9742676615715027,1.498275876045227,1.4737519025802612
0.33256056904792786,-0.022178560495376587,-0.0042444858700037
0.3661320209503174,0.4308234751224518,0.24235449731349945
0.9907123446464539,1.483696460723877,0.3195499777793884
0.05737482011318207,1.2391653060913086,1.22037672996521
0.20267045497894287,-0.25921395421028137,-0.34386196732521057
0.3935006558895111,0.769507646560669,0.3157072067260742
0.18505673110485077,-0.17511922121047974,-0.16853931546211243
0.17354577779769897,-0.02551034651696682,-0.0615973062813282
0.0118035227060318,1.5459787845611572,1.468476414680481
0.9151231646537781,0.9391396641731262,0.9712234139442444
0.557309627532959,1.2869584560394287,0.37707144021987915
0.835932731628418,-0.037077952176332474,0.05475609749555588
0.9169034957885742,0.9930920004844666,0.991654634475708
0.9407581090927124,1.2771469354629517,1.2691277265548706
0.07506097108125687,1.0640883445739746,1.0742558240890503
0.9811041951179504,1.5331478118896484,1.4917470216751099
0.5229317545890808,1.5467171669006348,0.3998161554336548
0.46632710099220276,1.378319263458252,0.4008313715457916
0.1777181625366211,-0.1627933233976364,-0.10236820578575134
0.7061542272567749,-0.4224774241447449,-0.32942426204681396
0.7078000903129578,-0.18785396218299866,-0.3589603900909424
0.6888008117675781,-0.1976069062948227,-0.20830124616622925
0.5405875444412231,1.3500913381576538,0.393206387758255
0.3292265236377716,-0.06768370419740677,-0.0418018214404583
0.9121428728103638,0.8657699227333069,0.9394728541374207
0.6321643590927124,0.4230510890483856,0.24692529439926147
0.8511742353439331,0.15773461759090424,0.23073531687259674
0.9902600049972534,1.551588535308838,1.5055502653121948
0.9223944544792175,1.0825527906417847,1.0568640232086182
0.41398781538009644,0.9056447744369507,0.350112646818161
0.8249768614768982,-0.12075354903936386,-0.07040700316429138
0.7541786432266235,-0.4347526431083679,-0.49143630266189575
0.6710719466209412,-0.0493670254945755,-0.061780061572790146
0.541210949420929,1.4225389957427979,0.39325281977653503
0.8175728917121887,-0.23437435925006866,-0.15923908352851868
0.5373687744140625,1.3841369152069092,0.39519521594047546
0.9343032240867615,1.1625051498413086,1.126171588897705
0.16750214993953705,0.03112216293811798,0.006064205896109343
0.270430326461792,-0.49704688787460327,-0.4499969780445099
0.11474481970071793,0.5818426012992859,0.6154752373695374
0.8616010546684265,0.4285028576850891,0.3508632481098175
0.12505421042442322,0.49712643027305603,0.4843501150608063
0.44270578026771545,1.2718862295150757,0.38637539744377136
0.7453672885894775,-0.6026835441589355,-0.5037768483161926
0.7144275307655334,-0.4906533360481262,-0.3668432831764221
0.5703737139701843,1.134659767150879,0.36488011479377747
0.5899972319602966,0.9714230895042419,0.33978691697120667
0.6202471852302551,0.6190539598464966,0.289299339056015
0.10733065009117126,0.7024888396263123,0.7222065925598145
0.5335549116134644,1.4629524946212769,0.39756008982658386
0.5296267867088318,1.5050811767578125,0.3984663784503937
0.44522544741630554,1.3276795148849487,0.3895321786403656
0.4918452203273773,1.4788743257522583,0.405093789100647
0.5958463549613953,0.912741482257843,0.3338680863380432
0.27823424339294434,-0.4358913004398346,-0.4487127363681793
0.9841894507408142,1.4157516956329346,1.4942805767059326
0.9068527221679688,0.9621986746788025,0.8785204887390137
0.5596909523010254,1.2477525472640991,0.3747660219669342
0.5091310739517212,1.4878548383712769,0.4041927456855774
0.22509334981441498,-0.43894651532173157,-0.4807087481021881
0.4865618944168091,1.5115057229995728,0.40447595715522766
0.39155665040016174,0.7325388789176941,0.31179770827293396
0.20817093551158905,-0.39747998118400574,-0.3510519862174988
0.5619420409202576,1.1724416017532349,0.3725341856479645
0.12796781957149506,0.41453826427459717,0.45189982652664185
0.35801103711128235,0.28395217657089233,0.21937361359596252
0.0754995122551918,1.1151522397994995,1.07368004322052
0.004793612286448479,1.5670009851455688,1.4714343547821045
0.5876418948173523,0.971497118473053,0.3429853916168213
0.8778444528579712,0.5820439457893372,0.5393533706665039
0.06215471401810646,1.1954498291015625,1.1840989589691162
0.6347822546958923,0.42645975947380066,0.24081167578697205
0.5627550482749939,1.1578539609909058,0.3719302713871002
0.697401762008667,-0.2631872594356537,-0.2692892253398895
0.9128922820091248,1.0018482208251953,0.9438979029655457
0.5822588801383972,1.0258755683898926,0.3508583605289459
0.2077334076166153,-0.3666175901889801,-0.3519729971885681
0.521973192691803,1.4493257999420166,0.4000231623649597
0.3829587399959564,0.6976159811019897,0.2929365038871765
0.9166472554206848,0.9420757293701172,0.988135814666748
0.33906447887420654,0.08165192604064941,0.05399404093623161
0.6280293464660645,0.40111327171325684,0.26597094535827637
0.3808448910713196,0.6445014476776123,0.2870166301727295
0.08508744835853577,0.9414050579071045,0.9604246020317078
0.036388128995895386,1.4220106601715088,1.3721359968185425
0.9388318061828613,1.261298656463623,1.2468544244766235
0.20152400434017181,-0.22885315120220184,-0.27812111377716064
0.14138224720954895,0.23322367668151855,0.281389445066452
0.08160287886857986,1.004819631576538,1.0022377967834473
0.011032350361347198,1.4664803743362427,1.4677656888961792
0.06953733414411545,1.117901086807251,1.1220359802246094
0.24498964846134186,-0.4923142194747925,-0.5294647812843323
0.19840414822101593,-0.27187031507492065,-0.28269678354263306
0.3036521077156067,-0.1716681718826294,-0.2876530587673187
0.6088683009147644,0.6485303640365601,0.3139238953590393
0.04345744848251343,1.2945950031280518,1.3251582384109497
0.860512375831604,0.3887802064418793,0.33838534355163574
0.026410985738039017,1.447587490081787,1.4480186700820923
0.7167136073112488,-0.37373462319374084,-0.37691590189933777
0.6472533941268921,0.23554202914237976,0.19340351223945618
0.35875552892684937,0.3549588620662689,0.2248641550540924
0.8335373401641846,0.08802174776792526,0.025874972343444824
0.5902984738349915,1.0301971435546875,0.33902451395988464
0.03684910759329796,1.2903982400894165,1.3763974905014038
0.9907259941101074,1.529422640800476,1.5042742490768433
0.3672338128089905,0.4276279807090759,0.24617020785808563
0.524875283241272,1.5527081489562988,0.39944353699684143
0.897624135017395,0.8019765615463257,0.7700859904289246
0.7126882076263428,-0.34406208992004395,-0.36778712272644043
0.5313963890075684,1.386818289756775,0.39744389057159424
0.9716252088546753,1.4306405782699585,1.4604549407958984
0.05835392326116562,1.2416776418685913,1.2162126302719116
0.19925664365291595,-0.37452220916748047,-0.28069937229156494
0.17624467611312866,-0.0915386974811554,-0.08906365931034088
0.8425385355949402,0.10899926722049713,0.1295454204082489
0.8939370512962341,0.6707198023796082,0.7256222367286682
0.48153725266456604,1.419132113456726,0.4029741585254669
0.8581792712211609,0.35352006554603577,0.31174665689468384
0.7561817765235901,-0.5318627953529358,-0.4898979365825653
0.9164734482765198,0.9525537490844727,0.9884679317474365
0.564828097820282,1.1825714111328125,0.3699076473712921
0.19630269706249237,-0.26136085391044617,-0.2862878143787384
0.05761798098683357,1.2583808898925781,1.2194472551345825
0.26466232538223267,-0.4308866262435913,-0.4856012463569641
0.8043256402015686,-0.20995712280273438,-0.3121328353881836
0.9364754557609558,1.1736022233963013,1.1278867721557617
0.1362314373254776,0.366955041885376,0.3619506359100342
0.6970950365066528,-0.28669273853302,-0.267184853553772
0.8813018202781677,0.6183974146842957,0.579647421836853
0.9124091863632202,0.9605628252029419,0.9425175189971924
0.7949181795120239,-0.33697134256362915,-0.3481438159942627
0.517709493637085,1.3970332145690918,0.4012778699398041
0.3329164683818817,0.03657760098576546,-0.002828743541613221
0.35586732625961304,0.3446264863014221,0.20799727737903595
0.2955225110054016,-0.3941965401172638,-0.3517504930496216
0.7597140073776245,-0.4251328408718109,-0.48583847284317017
0.5826433300971985,0.9712743163108826,0.35043543577194214
0.7193215489387512,-0.4199540615081787,-0.40305182337760925
0.04481317475438118,1.3191256523132324,1.3390192985534668
0.3210485875606537,-0.10977277904748917,-0.12292154133319855
0.7427539825439453,-0.4512607455253601,-0.4916635751724243
0.7777302861213684,-0.519967794418335,-0.45712563395500183
0.5169305801391602,1.4676271677017212,0.4012224078178406
0.46896710991859436,1.5144838094711304,0.4019153118133545
0.05838187038898468,1.2369662523269653,1.2161272764205933
0.03791031986474991,1.3971564769744873,1.373075246810913
0.0647427886724472,1.1950567960739136,1.1619513034820557
0.7076360583305359,-0.43191152811050415,-0.3579128384590149
0.7494416236877441,-0.43459418416023254,-0.5006862282752991
0.45579952001571655,1.3017840385437012,0.39764800667762756
0.9180431962013245,1.0138837099075317,1.0047268867492676
0.9112266302108765,0.807330846786499,0.9265750050544739
0.9160691499710083,0.9558298587799072,0.9846987128257751
0.874283492565155,0.5208698511123657,0.49918100237846375
0.053704313933849335,1.2720634937286377,1.2487682104110718
0.2354111671447754,-0.393423467874527,-0.5067973136901855
0.8856562972068787,0.6697341203689575,0.631616473197937
0.6211405992507935,0.534015417098999,0.28873324394226074
0.01895356923341751,1.4381191730499268,1.4729136228561401
0.9681157469749451,1.4407188892364502,1.4255034923553467
0.7869231104850769,-0.2871769666671753,-0.3606509566307068
0.66534423828125,-0.006110728718340397,0.0038939020596444607
0.030831050127744675,1.4447860717773438,1.4407811164855957
0.935201108455658,1.1289571523666382,1.121659517288208
0.9974703192710876,1.4366083145141602,1.5261380672454834
0.7163874506950378,-0.460798978805542,-0.3753263056278229
0.32417353987693787,-0.08478877693414688,-0.10004649311304092
0.38370704650878906,0.5668399333953857,0.2943958044052124
0.5104559659957886,1.5679453611373901,0.40269967913627625
0.8579601049423218,0.24767446517944336,0.3109317123889923
0.8382817506790161,0.11759912967681885,0.07967174053192139
0.6611236333847046,-0.0155192781239748,0.06524420529603958
0.7075467109680176,-0.3833099603652954,-0.35700657963752747
0.8121026754379272,-0.1628367155790329,-0.22124895453453064
0.9690828323364258,1.381895899772644,1.4427157640457153
0.3412720561027527,0.06333504617214203,0.0752934142947197
0.7597120404243469,-0.5466752052307129,-0.4857631027698517
0.5541886687278748,1.33201265335083,0.37931591272354126
0.904446542263031,0.887058436870575,0.8474776148796082
0.6649566888809204,0.058838821947574615,0.008303390815854073
0.10980668663978577,0.6839147806167603,0.6842679381370544
0.019731713458895683,1.4817769527435303,1.485933542251587
0.6802819967269897,-0.20033800601959229,-0.14357899129390717
0.11582790315151215,0.5739185810089111,0.6124730706214905
0.27028051018714905,-0.3385222554206848,-0.4579794108867645
0.3798167407512665,0.6382236480712891,0.2839471697807312
0.5045555830001831,1.4706579446792603,0.40558916330337524
0.5210226774215698,1.5322697162628174,0.4004993736743927
0.08442412316799164,0.9541658759117126,0.9525992274284363
0.40223413705825806,0.7916061878204346,0.3309992849826813
0.5721818804740906,1.1337368488311768,0.36310097575187683
0.3187185525894165,-0.1684892326593399,-0.13999280333518982
0.2930532395839691,-0.30494076013565063,-0.35908856987953186
0.05835849791765213,1.1726078987121582,1.21200692653656
0.9728180766105652,1.4956073760986328,1.4704631567001343
0.12453784048557281,0.507594108581543,0.49362531304359436
0.9436623454093933,1.2748472690582275,1.2788898944854736
0.921147882938385,1.0896079540252686,1.0420013666152954
0.9808326363563538,1.4463098049163818,1.4924323558807373
0.034756239503622055,1.5087981224060059,1.3900235891342163
0.6241055727005005,0.5788716673851013,0.28135210275650024
0.280168741941452,-0.48871979117393494,-0.448925256729126
0.6829099655151367,-0.2377539575099945,-0.1652037352323532
0.7462054491043091,-0.4890650808811188,-0.5063930749893188
0.44400617480278015,1.279302716255188,0.3885415494441986
0.8504408597946167,0.23867617547512054,0.2245909422636032
0.048119742423295975,1.3627028465270996,1.2932963371276855
0.3565100431442261,0.34139928221702576,0.20756037533283234
0.5791348814964294,1.036086916923523,0.35534510016441345
0.139811709523201,0.2560025751590729,0.3048150837421417
0.6613951921463013,0.07989750802516937,0.06549037992954254
0.2258346676826477,-0.5572891235351562,-0.4833391308784485
0.30164337158203125,-0.16762381792068481,-0.30596524477005005
0.5622098445892334,1.2494471073150635,0.372033953666687
0.08062790334224701,1.0157614946365356,1.0148837566375732
0.6683341264724731,0.09349630773067474,-0.031038010492920876
0.3050372302532196,-0.21111778914928436,-0.278115451335907
0.6023673415184021,0.7262614965438843,0.32359132170677185
0.46498903632164,1.4302674531936646,0.4007534384727478
0.6802281737327576,-0.09554817527532578,-0.14385053515434265
0.5119290351867676,1.4695780277252197,0.4021407961845398
0.1951388269662857,-0.228425994515419,-0.28041574358940125
0.44193702936172485,1.1978859901428223,0.3882591128349304
0.36532488465309143,0.3807101547718048,0.2395274043083191
0.7671523094177246,-0.4643937647342682,-0.47412949800491333
0.2998026907444,-0.35122618079185486,-0.3179115951061249
0.10122498124837875,0.7843433618545532,0.7817085981369019
0.015265630558133125,1.4967080354690552,1.4694269895553589
0.02632344700396061,1.458766222000122,1.4539295434951782
0.2314421534538269,-0.5195971727371216,-0.4965131878852844
0.979037344455719,1.4394376277923584,1.4893441200256348
0.10410754382610321,0.7081009745597839,0.7477203011512756
0.9937757253646851,1.515196442604065,1.5115845203399658
0.5503228306770325,1.2959116697311401,0.38548174500465393
0.054236020892858505,1.3199366331100464,1.2424904108047485
0.2536008656024933,-0.43882468342781067,-0.5008852481842041
0.49659696221351624,1.4516918659210205,0.40495434403419495
0.6398608684539795,0.3367462754249573,0.22354859113693237
0.5852723121643066,0.9604475498199463,0.3465399444103241
0.08568594604730606,0.8915457725524902,0.9561055898666382
0.8555636405944824,0.29351097345352173,0.28093162178993225
0.25134116411209106,-0.5389279127120972,-0.4888631999492645
0.3874305188655853,0.6568681597709656,0.3029804527759552
0.6752331256866455,-0.07428088039159775,-0.07296716421842575
0.486540287733078,1.3953073024749756,0.4043956398963928
0.3197796046733856,-0.05779271572828293,-0.1308763176202774
0.3441618084907532,0.07588174194097519,0.12863962352275848
0.5019013285636902,1.4266512393951416,0.4048491418361664
0.7061625123023987,-0.3999249339103699,-0.3316692113876343
0.42562857270240784,1.092995047569275,0.3676912784576416
0.48934611678123474,1.4845341444015503,0.4051477015018463
0.7750727534294128,-0.38862866163253784,-0.46200716495513916
0.25192558765411377,-0.5781154036521912,-0.49127694964408875
0.9154455661773682,0.895587146282196,0.9770568609237671
0.25259172916412354,-0.47998613119125366,-0.49567827582359314
0.16808739304542542,-0.1173027828335762,-0.0030131421517580748
0.6178685426712036,0.637337327003479,0.2930007576942444
0.6093594431877136,0.7368628978729248,0.3125276565551758
0.43813851475715637,1.2555493116378784,0.3830376863479614
0.10828173905611038,0.7240027189254761,0.7167789936065674
0.20972146093845367,-0.407694011926651,-0.374790221452713
0.618873119354248,0.5725803971290588,0.29058533906936646
0.6951038241386414,-0.28543341159820557,-0.24762025475502014
0.1611049622297287,0.08608947694301605,0.0638967752456665
0.8404243588447571,0.15720362961292267,0.10605788975954056
0.6002863645553589,0.7984161376953125,0.32741808891296387
0.8651639223098755,0.40569326281547546,0.3913189470767975
0.5717164278030396,1.0991898775100708,0.3631284534931183
0.7539116144180298,-0.4383968114852905,-0.49440255761146545
0.18369239568710327,-0.24321094155311584,-0.15666379034519196
0.317560076713562,-0.2179008275270462,-0.1456081122159958
0.11966264992952347,0.5603063106536865,0.5657832026481628
0.7164977192878723,-0.36667248606681824,-0.375663697719574
0.018728654831647873,1.4447686672210693,1.4764477014541626
0.3189029097557068,-0.168720081448555,-0.1376500278711319
0.37041375041007996,0.49239930510520935,0.25673314929008484
0.2293926477432251,-0.4898158013820648,-0.49258139729499817
0.7875557541847229,-0.4361088275909424,-0.3586161732673645
0.6800246238708496,-0.16633912920951843,-0.12106350064277649
0.8336156010627747,-0.05044909939169884,0.02879522368311882
0.5658493638038635,1.1100221872329712,0.36895424127578735
0.7960121035575867,-0.3216501474380493,-0.3453512489795685
0.5532901883125305,1.2873632907867432,0.3800443410873413
0.3257056176662445,-0.07015063613653183,-0.08140360563993454
0.8015726208686829,-0.31507113575935364,-0.3353283703327179
0.25429898500442505,-0.4692804515361786,-0.5035015344619751
0.5323438048362732,1.4017013311386108,0.39734187722206116
0.5699817538261414,1.1484270095825195,0.36501896381378174
0.2281891405582428,-0.43739020824432373,-0.49000275135040283
0.2680487632751465,-0.468916118144989,-0.47908180952072144
0.8773159980773926,0.522986114025116,0.5369452834129333
0.0990087166428566,0.8378244042396545,0.8053937554359436
0.9622540473937988,1.4040849208831787,1.3720955848693848


==> plot_csvs/ebr_epistemic_spearman.csv <==
rank_AE,rank_uncertainty
513,735
563,33
369,502
887,694
146,904
194,863
804,639
61,163
399,664
244,129
921,549
437,741
434,698
595,27
242,619
796,671
950,721
419,897
509,214
35,974
719,486
627,505
569,915
895,223
100,659
553,301
266,299
533,752
16,994
259,606
820,99
490,782
795,843
933,691
537,361
983,174
564,43
805,167
114,655
507,445
323,103
630,182
939,945
631,436
698,347
42,987
869,23
903,704
797,827
888,37
611,551
390,775
313,692
935,779
1,920
302,11
833,770
352,753
526,809
586,590
978,450
416,176
531,764
268,342
684,127
524,215
780,504
408,54
640,717
599,138
625,585
713,231
562,586
676,201
228,460
44,469
185,343
575,884
966,251
870,773
677,588
521,989
638,760
329,415
618,249
307,225
720,810
466,230
665,390
68,443
176,940
88,637
979,377
94,747
857,55
641,115
308,430
683,418
191,516
371,896
336,7
931,491
346,582
868,574
996,456
721,713
320,668
511,690
113,305
22,335
728,279
147,498
26,245
425,444
799,546
294,98
153,36
837,712
990,360
777,518
555,72
621,370
514,527
356,956
319,597
882,517
739,448
607,768
96,161
495,972
947,826
207,645
748,70
761,246
846,289
403,603
243,542
46,75
427,458
406,108
155,57
600,349
149,814
412,949
614,593
997,166
902,383
365,651
912,20
362,107
694,736
0,160
973,31
917,131
792,548
552,441
282,623
783,210
428,696
460,658
866,250
873,405
699,3
376,158
622,492
961,924
205,270
687,672
173,403
128,755
570,332
181,329
186,463
133,80
291,253
49,149
213,538
844,35
476,531
488,34
32,254
910,421
221,243
269,440
45,822
467,462
472,106
132,740
657,314
707,644
836,602
351,719
660,29
487,398
130,729
681,454
710,702
491,192
790,423
110,859
834,191
260,874
755,737
90,579
845,857
410,432
549,906
426,333
557,15
991,218
55,168
109,960
197,821
821,294
554,785
851,763
598,786
316,718
584,293
685,803
522,169
462,101
169,162
288,973
860,268
83,401
642,351
381,677
281,589
970,139
652,742
703,943
41,179
366,281
62,512
303,338
274,488
497,776
543,540
936,205
232,624
861,59
430,858
578,978
404,678
616,320
988,626
815,238
89,422
639,998
565,252
609,135
196,104
496,613
195,53
852,477
706,759
461,357
828,954
744,380
675,353
901,318
811,364
818,224
587,394
159,823
85,572
735,348
730,435
17,315
879,198
500,669
556,965
103,291
934,604
287,464
432,359
421,957
787,649
117,67
84,767
656,951
635,262
76,143
199,79
256,789
898,474
442,119
77,756
73,395
859,661
576,594
127,125
367,993
693,102
817,850
506,634
379,852
433,255
156,449
802,211
12,4
14,473
56,856
337,976
481,816
981,58
165,375
470,515
271,724
204,384
163,50
980,322
122,893
814,935
999,801
581,610
716,925
525,177
504,860
998,757
327,202
967,621
510,451
577,400
853,465
492,758
697,267
121,355
932,568
529,628
673,337
746,193
238,911
455,964
992,535
695,892
482,749
865,986
71,929
25,933
691,6
516,85
679,573
539,151
58,885
81,77
826,183
93,404
714,60
324,716
293,688
743,813
171,283
374,258
538,536
275,765
74,723
644,513
248,136
664,784
798,386
33,875
771,157
152,519
969,894
705,835
877,674
227,368
863,927
231,663
633,221
702,667
240,8
890,670
182,838
835,849
829,304
52,328
612,397
235,596
620,152
900,446
66,175
839,666
885,714
938,600
908,804
501,159
120,808
534,476
339,311
295,997
480,156
847,86
312,567
413,544
13,212
70,134
40,378
722,797
375,137
559,543
439,969
773,532
766,68
824,877
129,581
825,16
806,190
80,310
629,126
680,503
265,363
180,643
841,971
776,83
686,522
51,616
292,341
273,660
392,316
440,963
187,181
234,480
605,968
116,111
468,966
144,836
388,408
87,754
150,121
985,731
309,614
39,931
285,824
832,580
278,946
734,791
786,472
905,569
769,241
334,352
606,864
330,629
246,853
321,478
745,239
414,373
904,69
233,781
241,470
608,665
794,733
926,434
636,982
189,646
272,236
21,815
916,497
38,379
479,461
178,13
793,523
212,282
632,620
541,296
591,237
407,14
791,541
385,500
937,618
948,148
494,499
737,913
803,890
886,627
252,576
971,17
520,876
928,257
447,907
662,345
454,346
420,120
523,82
995,725
179,710
953,18
409,575
341,728
201,438
592,493
431,829
141,683
57,812
899,56
502,565
142,76
97,607
118,635
830,558
250,550
9,141
822,708
377,861
184,880
453,648
311,930
284,365
975,818
378,851
24,751
738,277
78,206
889,204
417,938
391,442
286,165
781,247
363,910
216,146
219,396
880,941
95,617
264,992
193,790
188,227
389,557
124,788
353,313
484,336
725,483
842,144
489,452
226,900
881,232
382,302
883,391
701,213
253,48
277,682
86,123
34,514
942,164
422,750
808,834
401,26
848,327
876,263
567,112
296,970
560,777
92,269
647,887
601,820
106,233
666,942
411,780
471,630
946,413
772,732
175,73
478,371
168,122
485,553
855,321
424,199
923,47
372,520
258,323
955,921
571,457
340,184
913,771
65,259
123,482
561,40
508,132
19,996
10,833
105,720
654,382
448,547
104,778
30,21
280,554
977,356
203,2
396,344
909,274
306,855
733,555
952,280
206,366
47,475
958,689
867,883
72,795
700,743
402,842
731,961
918,525
854,562
172,947
741,61
192,495
452,556
650,595
446,372
300,52
217,308
418,286
941,524
984,387
715,128
747,552
566,807
459,303
209,109
222,895
36,507
762,642
5,865
261,9
986,701
18,537
583,962
878,489
137,189
960,228
528,350
290,847
170,116
548,407
624,891
99,140
763,28
354,425
400,745
174,374
711,319
872,12
190,622
236,774
810,265
148,980
976,339
48,958
959,559
530,772
457,426
358,599
545,638
310,825
674,609
871,975
200,652
314,414
91,24
580,521
326,533
276,93
208,38
718,216
218,200
726,309
493,959
154,944
819,32
774,872
63,744
220,685
750,171
475,39
247,334
350,867
831,748
331,632
317,437
345,399
672,113
373,903
298,979
429,325
360,0
164,528
944,97
862,153
962,805
800,110
906,306
544,657
858,312
891,358
2,738
145,746
751,948
483,490
922,385
653,695
333,583
393,273
807,545
140,984
438,406
914,914
28,530
788,324
550,566
840,912
229,529
919,830
930,828
257,699
387,703
237,88
648,846
134,485
82,5
558,952
297,653
547,22
646,150
727,66
540,640
732,840
812,389
499,10
778,84
708,934
344,981
112,526
325,870
617,687
689,928
263,680
682,715
162,761
536,679
982,256
864,802
386,898
667,796
503,888
874,155
968,89
69,955
907,264
532,194
517,656
754,726
663,799
801,727
963,25
542,222
949,539
892,145
789,271
518,916
111,297
126,331
98,439
254,209
239,625
474,909
332,977
3,819
245,560
678,592
924,902
423,854
785,388
643,792
768,340
139,393
964,908
348,950
279,234
289,967
596,879
712,154
101,65
896,496
574,90
972,508
115,78
668,484
546,693
108,207
158,844
335,81
398,662
7,147
415,766
370,769
582,673
138,783
305,130
230,794
456,178
450,739
498,534
736,918
603,601
658,487
760,832
696,447
37,412
405,684
945,831
210,453
458,839
843,63
551,681
593,287
623,587
775,806
753,983
107,208
383,509
361,74
31,142
655,409
299,288
214,707
23,869
131,591
505,936
486,995
20,848
75,419
782,873
161,226
651,636
301,197
160,417
915,217
809,94
27,71
166,985
436,889
956,926
704,298
29,260
645,510
974,30
211,173
987,988
671,284
441,837
43,563
602,326
223,922
752,229
897,429
619,501
597,676
994,608
779,420
659,292
770,428
473,185
929,459
827,871
347,275
11,92
469,248
15,117
589,62
322,367
249,650
445,471
590,862
613,87
628,235
167,290
444,431
690,295
535,195
965,798
764,124
225,278
692,91
394,479
920,19
54,41
749,990
911,700
215,424
588,468
465,272
856,433
989,307
717,612
940,105
251,793
102,402
349,187
443,45
343,196
758,220
585,203
143,878
395,392
515,991
884,899
729,133
634,186
637,561
270,96
527,939
568,118
67,675
380,494
119,114
579,917
342,317
183,172
60,244
724,711
50,42
742,705
816,95
951,49
838,730
125,577
355,219
993,427
357,647
464,654
661,571
823,44
318,811
573,734
451,633
177,455
626,570
954,285
151,598
669,841
64,953
740,506
925,564
397,868
449,354
262,886
384,362
8,170
435,369
255,376
4,180
943,188
572,631
784,261
53,300
594,762
477,697
79,845
463,410
338,467
368,787
893,584
359,722
756,905
849,481
304,932
927,937
604,51
759,416
59,511
957,882
364,641
283,919
649,611
765,999
688,706
610,330
202,800
198,46
136,923
757,466
767,411
224,1
850,240
157,686
328,901
315,817
615,242
670,100
894,866
135,276
267,578
512,881
723,381
519,605
813,266
709,64
875,709
6,615


==> plot_csvs/ebr_heterosced_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9954886436462402,0.999572217464447
0.003000000026077032,0.9914279580116272,0.9994120001792908
0.004000000189989805,0.9874473214149475,0.9980478286743164
0.004999999888241291,0.9836286306381226,0.9988468885421753
0.006000000052154064,0.9799665212631226,0.9988402724266052
0.007000000216066837,0.9764504432678223,0.9987491965293884
0.00800000037997961,0.9729928970336914,0.9996477961540222
0.008999999612569809,0.9697331190109253,0.9993931651115417
0.009999999776482582,0.9664852619171143,0.9973185062408447
0.010999999940395355,0.9633578062057495,0.9980178475379944
0.012000000104308128,0.9602322578430176,0.9989148378372192
0.013000000268220901,0.9571219086647034,0.9990434050559998
0.014000000432133675,0.9540054202079773,0.9987478256225586
0.014999999664723873,0.9509655833244324,0.9993863701820374
0.01600000075995922,0.9480992555618286,0.9975432753562927
0.017000000923871994,0.9452309608459473,0.9977378845214844
0.017999999225139618,0.9423642158508301,0.9972577691078186
0.01899999938905239,0.9395315647125244,0.9966675043106079
0.019999999552965164,0.9367061853408813,0.9971279501914978
0.020999999716877937,0.9339058995246887,0.9955897927284241
0.02199999988079071,0.9311105608940125,0.9963675737380981
0.023000000044703484,0.9283214211463928,0.9956085085868835
0.024000000208616257,0.9256325364112854,0.9963322877883911
0.02500000037252903,0.9229973554611206,0.9961476922035217
0.026000000536441803,0.9203921556472778,0.9947287440299988
0.027000000700354576,0.9177942276000977,0.9923104643821716
0.02800000086426735,0.9152153730392456,0.991608202457428
0.028999999165534973,0.9126361608505249,0.9916422963142395
0.029999999329447746,0.9100707769393921,0.9895747900009155
0.03099999949336052,0.9075271487236023,0.989088773727417
0.03200000151991844,0.9050063490867615,0.9896085262298584
0.032999999821186066,0.9025229215621948,0.9904268383979797
0.03400000184774399,0.900054395198822,0.9911597967147827
0.03500000014901161,0.8975863456726074,0.9914097189903259
0.035999998450279236,0.8951317071914673,0.9918909072875977
0.03700000047683716,0.892693042755127,0.9892916083335876
0.03799999877810478,0.8902513384819031,0.9898601770401001
0.039000000804662704,0.88783198595047,0.9885354042053223
0.03999999910593033,0.8854156732559204,0.9887158870697021
0.04100000113248825,0.8830322623252869,0.9889634847640991
0.041999999433755875,0.8806707859039307,0.9880333542823792
0.0430000014603138,0.878320038318634,0.9882373809814453
0.04399999976158142,0.8759708404541016,0.989208459854126
0.04500000178813934,0.8736317157745361,0.9884068965911865
0.04600000008940697,0.8713359832763672,0.9880439043045044
0.04699999839067459,0.8690400123596191,0.9868894815444946
0.04800000041723251,0.8667458891868591,0.9865764379501343
0.04899999871850014,0.8644598126411438,0.9866945147514343
0.05000000074505806,0.862176239490509,0.984950840473175
0.050999999046325684,0.859891951084137,0.9833584427833557
0.052000001072883606,0.8576377630233765,0.9839824438095093
0.05299999937415123,0.8553865551948547,0.9847376942634583
0.05400000140070915,0.8531502485275269,0.98468017578125
0.054999999701976776,0.850934624671936,0.9829709529876709
0.0560000017285347,0.8487897515296936,0.9839189052581787
0.05700000002980232,0.8466440439224243,0.9833287000656128
0.057999998331069946,0.8444943428039551,0.9820803999900818
0.05900000035762787,0.8423678874969482,0.9819236993789673
0.05999999865889549,0.8402716517448425,0.9816994071006775
0.061000000685453415,0.838218092918396,0.9822710752487183
0.06199999898672104,0.8361738920211792,0.9825168251991272
0.06300000101327896,0.8341720104217529,0.9814803600311279
0.06400000303983688,0.8321760296821594,0.9804076552391052
0.06499999761581421,0.8301758170127869,0.9780645966529846
0.06599999964237213,0.8282003998756409,0.9751415252685547
0.06700000166893005,0.8262239694595337,0.9739900827407837
0.06800000369548798,0.8242512345314026,0.9738866090774536
0.0689999982714653,0.8222797513008118,0.97239750623703
0.07000000029802322,0.8203086853027344,0.9708906412124634
0.07100000232458115,0.8183384537696838,0.9712668061256409
0.07199999690055847,0.8163723945617676,0.9716158509254456
0.0729999989271164,0.8144224286079407,0.9700990915298462
0.07400000095367432,0.8124924302101135,0.9695764183998108
0.07500000298023224,0.810560405254364,0.9680341482162476
0.07599999755620956,0.8086344599723816,0.9676652550697327
0.07699999958276749,0.8067095279693604,0.9659175872802734
0.07800000160932541,0.8047856092453003,0.9652393460273743
0.07900000363588333,0.8028594851493835,0.9644291400909424
0.07999999821186066,0.8009303212165833,0.96502286195755
0.08100000023841858,0.7990004420280457,0.9655589461326599
0.0820000022649765,0.797082245349884,0.9650297164916992
0.08299999684095383,0.7951869964599609,0.9643699526786804
0.08399999886751175,0.7933135628700256,0.9627857804298401
0.08500000089406967,0.7914438843727112,0.9631347060203552
0.0860000029206276,0.7895717620849609,0.9632167816162109
0.08699999749660492,0.7877029180526733,0.9631731510162354
0.08799999952316284,0.7858455181121826,0.9641768336296082
0.08900000154972076,0.7840055227279663,0.9645528197288513
0.09000000357627869,0.7821659445762634,0.9652419090270996
0.09099999815225601,0.7803252339363098,0.9657036662101746
0.09200000017881393,0.7784809470176697,0.9627281427383423
0.09300000220537186,0.7766435146331787,0.962520182132721
0.09399999678134918,0.7748284339904785,0.9587196111679077
0.0949999988079071,0.7730159163475037,0.9572558999061584
0.09600000083446503,0.7712040543556213,0.9569984674453735
0.09700000286102295,0.769394040107727,0.956548273563385
0.09799999743700027,0.7675880193710327,0.9567064046859741
0.0989999994635582,0.7657809257507324,0.9575325846672058
0.10000000149011612,0.7639753818511963,0.9571892619132996
0.10100000351667404,0.7621801495552063,0.9561849236488342
0.10199999809265137,0.7603815793991089,0.9534420371055603
0.10300000011920929,0.7585804462432861,0.9540979266166687
0.10400000214576721,0.7567780613899231,0.9544834494590759
0.10499999672174454,0.7549739480018616,0.9550255537033081
0.10599999874830246,0.7531686425209045,0.9547911882400513
0.10700000077486038,0.7513694763183594,0.9542398452758789
0.1080000028014183,0.7495685815811157,0.9548282623291016
0.10899999737739563,0.7477714419364929,0.9514690041542053
0.10999999940395355,0.7459847927093506,0.9521989226341248
0.11100000143051147,0.7442357540130615,0.9490844011306763
0.1120000034570694,0.7424849271774292,0.9473878741264343
0.11299999803304672,0.740746021270752,0.9476526379585266
0.11400000005960464,0.7390052080154419,0.9481039643287659
0.11500000208616257,0.7372835874557495,0.9444261193275452
0.11599999666213989,0.7356117963790894,0.9420287609100342
0.11699999868869781,0.7339385151863098,0.942050039768219
0.11800000071525574,0.732271134853363,0.9422261118888855
0.11900000274181366,0.7306145429611206,0.9412828087806702
0.11999999731779099,0.7289587259292603,0.9386988878250122
0.12099999934434891,0.7272993326187134,0.9390655755996704
0.12200000137090683,0.7256547808647156,0.9389058947563171
0.12300000339746475,0.7240151166915894,0.9337033033370972
0.12399999797344208,0.722373902797699,0.9327766299247742
0.125,0.7207323312759399,0.9330524206161499
0.12600000202655792,0.7190956473350525,0.9339945912361145
0.12700000405311584,0.7174556255340576,0.933721661567688
0.12800000607967377,0.7158198952674866,0.9338923692703247
0.1289999932050705,0.7142134308815002,0.9345170259475708
0.12999999523162842,0.7126134634017944,0.9343507885932922
0.13099999725818634,0.711010754108429,0.9333286285400391
0.13199999928474426,0.709412693977356,0.9305949211120605
0.13300000131130219,0.7078196406364441,0.9315711855888367
0.1340000033378601,0.7062262296676636,0.9297470450401306
0.13500000536441803,0.7046377658843994,0.9304253458976746
0.13600000739097595,0.7030476331710815,0.9308733940124512
0.13699999451637268,0.701455295085907,0.9291038513183594
0.1379999965429306,0.6998617649078369,0.9301326870918274
0.13899999856948853,0.6982790231704712,0.9269670844078064
0.14000000059604645,0.6966949701309204,0.9224793910980225
0.14100000262260437,0.6951150298118591,0.9226347804069519
0.1420000046491623,0.6935369968414307,0.9197465181350708
0.14300000667572021,0.6919597387313843,0.9169843792915344
0.14399999380111694,0.6903817653656006,0.917752206325531
0.14499999582767487,0.6888013482093811,0.9177488684654236
0.1459999978542328,0.6872300505638123,0.9180510640144348
0.1469999998807907,0.685657799243927,0.9176809787750244
0.14800000190734863,0.6841012239456177,0.9186004996299744
0.14900000393390656,0.6825555562973022,0.9182174801826477
0.15000000596046448,0.681014358997345,0.9161627888679504
0.1509999930858612,0.6794711351394653,0.9165880084037781
0.15199999511241913,0.677931547164917,0.9154580235481262
0.15299999713897705,0.6764012575149536,0.9142214059829712
0.15399999916553497,0.6748723983764648,0.9143198132514954
0.1550000011920929,0.6733441948890686,0.9144102931022644
0.15600000321865082,0.6718166470527649,0.9125534296035767
0.15700000524520874,0.6702920198440552,0.9105820059776306
0.15800000727176666,0.6687682867050171,0.907568633556366
0.1589999943971634,0.6672421097755432,0.9084776043891907
0.1599999964237213,0.6657163500785828,0.9054401516914368
0.16099999845027924,0.6642031669616699,0.9034470319747925
0.16200000047683716,0.6626952886581421,0.9022881388664246
0.16300000250339508,0.6612217426300049,0.9014791250228882
0.164000004529953,0.6597533822059631,0.9020854234695435
0.16500000655651093,0.6582826972007751,0.901213526725769
0.16599999368190765,0.6568124294281006,0.8984487652778625
0.16699999570846558,0.6553390026092529,0.8967673182487488
0.1679999977350235,0.6538676619529724,0.8953143954277039
0.16899999976158142,0.6523987650871277,0.894237756729126
0.17000000178813934,0.6509267091751099,0.8946655988693237
0.17100000381469727,0.6494535207748413,0.8924851417541504
0.1720000058412552,0.6479813456535339,0.892482340335846
0.17299999296665192,0.6465162038803101,0.8907188773155212
0.17399999499320984,0.6450571417808533,0.8910208344459534
0.17499999701976776,0.6436141133308411,0.8918366432189941
0.17599999904632568,0.642170786857605,0.892888069152832
0.1770000010728836,0.6407274007797241,0.8930667042732239
0.17800000309944153,0.6392902135848999,0.8926203846931458
0.17900000512599945,0.6378605961799622,0.8913029432296753
0.18000000715255737,0.6364558935165405,0.8891900181770325
0.1809999942779541,0.6350597739219666,0.8853559494018555
0.18199999630451202,0.6336616277694702,0.8815124034881592
0.18299999833106995,0.6322628259658813,0.8823623061180115
0.18400000035762787,0.6308624744415283,0.8832016587257385
0.1850000023841858,0.6294613480567932,0.8838720321655273
0.1860000044107437,0.6280595064163208,0.8840492963790894
0.18700000643730164,0.6266744136810303,0.8847943544387817
0.18799999356269836,0.6252971887588501,0.8843100666999817
0.1889999955892563,0.6239259839057922,0.8807510137557983
0.1899999976158142,0.6225553750991821,0.8809308409690857
0.19099999964237213,0.6211816668510437,0.8787133693695068
0.19200000166893005,0.6198171377182007,0.8781812787055969
0.19300000369548798,0.6184650659561157,0.8781530857086182
0.1940000057220459,0.6171114444732666,0.8766859173774719
0.19499999284744263,0.6157640218734741,0.8774732351303101
0.19599999487400055,0.6144248247146606,0.8779333829879761
0.19699999690055847,0.6130898594856262,0.8780724406242371
0.1979999989271164,0.611763596534729,0.8765755295753479
0.19900000095367432,0.6104370951652527,0.8749068379402161
0.20000000298023224,0.6091077327728271,0.8742849826812744
0.20100000500679016,0.6077868938446045,0.8753507733345032
0.20200000703334808,0.6064679622650146,0.8752199411392212
0.2029999941587448,0.6051622629165649,0.8723722696304321
0.20399999618530273,0.6038675308227539,0.8711206912994385
0.20499999821186066,0.6025696992874146,0.8710654973983765
0.20600000023841858,0.6012725234031677,0.8719159364700317
0.2070000022649765,0.5999757051467896,0.8711671233177185
0.20800000429153442,0.5986829996109009,0.8704326748847961
0.20900000631809235,0.5973973870277405,0.8711079359054565
0.20999999344348907,0.5961124897003174,0.8685709834098816
0.210999995470047,0.594829797744751,0.8658271431922913
0.21199999749660492,0.593565821647644,0.8662508130073547
0.21299999952316284,0.5922988653182983,0.86323082447052
0.21400000154972076,0.5910436511039734,0.8626328706741333
0.2150000035762787,0.5897895097732544,0.8619236350059509
0.2160000056028366,0.5885334014892578,0.8623561859130859
0.21699999272823334,0.5872806310653687,0.8631790280342102
0.21799999475479126,0.5860280990600586,0.860280454158783
0.21899999678134918,0.5848034620285034,0.8597365617752075
0.2199999988079071,0.5835790634155273,0.8604966402053833
0.22100000083446503,0.5823585987091064,0.8562301397323608
0.22200000286102295,0.5811359286308289,0.8569474816322327
0.22300000488758087,0.5799105763435364,0.8538277745246887
0.2240000069141388,0.5786913633346558,0.8546764850616455
0.22499999403953552,0.5774701237678528,0.8555328249931335
0.22599999606609344,0.5762556791305542,0.8539844155311584
0.22699999809265137,0.5750425457954407,0.8549988269805908
0.2280000001192093,0.5738275647163391,0.8535162806510925
0.2290000021457672,0.5726194381713867,0.8523209095001221
0.23000000417232513,0.5714133977890015,0.851307213306427
0.23100000619888306,0.5702071785926819,0.8495643138885498
0.23199999332427979,0.5690243244171143,0.8474743366241455
0.2329999953508377,0.5678455233573914,0.8443536162376404
0.23399999737739563,0.5666640400886536,0.8447302579879761
0.23499999940395355,0.5654850602149963,0.8414238691329956
0.23600000143051147,0.5643063187599182,0.8419790267944336
0.2370000034570694,0.5631253719329834,0.8423929214477539
0.23800000548362732,0.561943769454956,0.8431844115257263
0.23899999260902405,0.5607638359069824,0.8438171744346619
0.23999999463558197,0.5595807433128357,0.8430320024490356
0.2409999966621399,0.5583949089050293,0.8412604928016663
0.24199999868869781,0.5572106838226318,0.8399558067321777
0.24300000071525574,0.5560238361358643,0.8406040072441101
0.24400000274181366,0.5548367500305176,0.8397847414016724
0.24500000476837158,0.5536479949951172,0.8377501964569092
0.2460000067949295,0.5524582266807556,0.8378278017044067
0.24699999392032623,0.5512707829475403,0.8382387757301331
0.24799999594688416,0.5500843524932861,0.8365941643714905
0.24899999797344208,0.5488991737365723,0.8348438739776611
0.25,0.5477122664451599,0.8340978622436523
0.25099998712539673,0.5465295910835266,0.8337936401367188
0.25200000405311584,0.5453475117683411,0.8346637487411499
0.2529999911785126,0.5441637635231018,0.8340837359428406
0.2540000081062317,0.5429814457893372,0.834036648273468
0.2549999952316284,0.5417962670326233,0.8339391946792603
0.25600001215934753,0.540613055229187,0.8323161005973816
0.25699999928474426,0.5394309163093567,0.8319450616836548
0.257999986410141,0.5382462739944458,0.832135021686554
0.2590000033378601,0.5370602011680603,0.8307843208312988
0.25999999046325684,0.5358888506889343,0.8314369320869446
0.26100000739097595,0.5347211956977844,0.8309652209281921
0.2619999945163727,0.5335526466369629,0.8307117819786072
0.2630000114440918,0.5323852300643921,0.8274115324020386
0.2639999985694885,0.5312148928642273,0.8222554326057434
0.26499998569488525,0.5300463438034058,0.8216571807861328
0.26600000262260437,0.5288798213005066,0.821509599685669
0.2669999897480011,0.5277201533317566,0.8203211426734924
0.2680000066757202,0.5265580415725708,0.8198453783988953
0.26899999380111694,0.5254015326499939,0.8171980381011963
0.27000001072883606,0.5242429375648499,0.8168601989746094
0.2709999978542328,0.5230926275253296,0.8177672624588013
0.2720000147819519,0.5219517946243286,0.8127505779266357
0.27300000190734863,0.520809531211853,0.8122056126594543
0.27399998903274536,0.5196692943572998,0.8107127547264099
0.2750000059604645,0.5185285210609436,0.8106188774108887
0.2759999930858612,0.5173861980438232,0.8086939454078674
0.2770000100135803,0.51625657081604,0.8095905184745789
0.27799999713897705,0.5151240229606628,0.8106990456581116
0.27900001406669617,0.513990044593811,0.8112942576408386
0.2800000011920929,0.5128560066223145,0.8055399656295776
0.2809999883174896,0.5117205381393433,0.8015462756156921
0.28200000524520874,0.5105885863304138,0.8015676140785217
0.28299999237060547,0.5094612836837769,0.7990898489952087
0.2840000092983246,0.5083456635475159,0.7996021509170532
0.2849999964237213,0.5072273015975952,0.7980788946151733
0.28600001335144043,0.5061139464378357,0.797510027885437
0.28700000047683716,0.5050147771835327,0.7968016862869263
0.2879999876022339,0.5039128065109253,0.7979145646095276
0.289000004529953,0.5028084516525269,0.7990341186523438
0.28999999165534973,0.5017073750495911,0.7971152067184448
0.29100000858306885,0.5006037950515747,0.7970706820487976
0.2919999957084656,0.49949920177459717,0.7972460985183716
0.2930000126361847,0.49839162826538086,0.7974798083305359
0.2939999997615814,0.497288316488266,0.7952545881271362
0.29499998688697815,0.49618959426879883,0.7961708307266235
0.29600000381469727,0.4950931668281555,0.7968305945396423
0.296999990940094,0.4939945638179779,0.7961596846580505
0.2980000078678131,0.4928952157497406,0.7938457131385803
0.29899999499320984,0.49179887771606445,0.7918919920921326
0.30000001192092896,0.4907025098800659,0.788132905960083
0.3009999990463257,0.4896109104156494,0.7881553173065186
0.3019999861717224,0.4885198473930359,0.7888742089271545
0.30300000309944153,0.48742637038230896,0.7897701263427734
0.30399999022483826,0.48633959889411926,0.78736811876297
0.3050000071525574,0.4852600693702698,0.7830819487571716
0.3059999942779541,0.48417791724205017,0.7830327153205872
0.3070000112056732,0.48309725522994995,0.7816078066825867
0.30799999833106995,0.4820426106452942,0.7825770974159241
0.3089999854564667,0.48098865151405334,0.7834023833274841
0.3100000023841858,0.47993430495262146,0.7822007536888123
0.3109999895095825,0.4788837730884552,0.7821200489997864
0.31200000643730164,0.47783857583999634,0.7823221683502197
0.31299999356269836,0.4767971932888031,0.783245325088501
0.3140000104904175,0.4757547080516815,0.783286452293396
0.3149999976158142,0.4747121036052704,0.7835733890533447
0.3160000145435333,0.4736676514148712,0.7806726098060608
0.31700000166893005,0.47262734174728394,0.7811653017997742
0.3179999887943268,0.47159087657928467,0.782264232635498
0.3190000057220459,0.47055596113204956,0.779891848564148
0.3199999928474426,0.46951934695243835,0.7789303660392761
0.32100000977516174,0.4684814214706421,0.7748473286628723
0.32199999690055847,0.4674444794654846,0.7741449475288391
0.3230000138282776,0.4664052128791809,0.7717281579971313
0.3240000009536743,0.46536731719970703,0.7716060280799866
0.32499998807907104,0.46433159708976746,0.7720751762390137
0.32600000500679016,0.4632940888404846,0.7730550169944763
0.3269999921321869,0.46226105093955994,0.773614227771759
0.328000009059906,0.4612252712249756,0.7736674547195435
0.32899999618530273,0.4601908326148987,0.7744384407997131
0.33000001311302185,0.4591544568538666,0.7742899060249329
0.3310000002384186,0.45811641216278076,0.7753421664237976
0.3319999873638153,0.45707833766937256,0.7741572856903076
0.3330000042915344,0.4560386836528778,0.7714188098907471
0.33399999141693115,0.4549960196018219,0.7715087532997131
0.33500000834465027,0.45395731925964355,0.7702765464782715
0.335999995470047,0.45292842388153076,0.7700616121292114
0.3370000123977661,0.4518994092941284,0.7672264575958252
0.33799999952316284,0.4508771002292633,0.7673556208610535
0.33899998664855957,0.44986268877983093,0.7641728520393372
0.3400000035762787,0.4488550126552582,0.7627037167549133
0.3409999907016754,0.44785284996032715,0.7636924982070923
0.34200000762939453,0.44685059785842896,0.7627192735671997
0.34299999475479126,0.4458492696285248,0.7612566947937012
0.3440000116825104,0.4448508024215698,0.7576566338539124
0.3449999988079071,0.4438551664352417,0.754470705986023
0.34599998593330383,0.44286349415779114,0.755204975605011
0.34700000286102295,0.4418700337409973,0.7553411722183228
0.3479999899864197,0.4408785104751587,0.7563600540161133
0.3490000069141388,0.4398916959762573,0.7560911774635315
0.3499999940395355,0.4389059245586395,0.756051242351532
0.35100001096725464,0.4379205107688904,0.756455659866333
0.35199999809265137,0.43693211674690247,0.7544180750846863
0.3529999852180481,0.43594270944595337,0.7542223930358887
0.3540000021457672,0.43495041131973267,0.7533317804336548
0.35499998927116394,0.4339575469493866,0.7530515789985657
0.35600000619888306,0.43296757340431213,0.751129686832428
0.3569999933242798,0.43197759985923767,0.7519645690917969
0.3580000102519989,0.4309944808483124,0.7500682473182678
0.35899999737739563,0.4300110936164856,0.7490195631980896
0.36000001430511475,0.42903977632522583,0.7485520243644714
0.3610000014305115,0.42807069420814514,0.7470845580101013
0.3619999885559082,0.42709946632385254,0.7403537034988403
0.3630000054836273,0.42612913250923157,0.7408409714698792
0.36399999260902405,0.4251578152179718,0.7414407730102539
0.36500000953674316,0.4241834878921509,0.7411150336265564
0.3659999966621399,0.42320919036865234,0.742123007774353
0.367000013589859,0.4222375154495239,0.7399817705154419
0.36800000071525574,0.42126917839050293,0.7372852563858032
0.36899998784065247,0.42032456398010254,0.7367230653762817
0.3700000047683716,0.4193836748600006,0.7367304563522339
0.3709999918937683,0.4184441566467285,0.7375061511993408
0.3720000088214874,0.4175108075141907,0.7344539165496826
0.37299999594688416,0.41657519340515137,0.7328990697860718
0.37400001287460327,0.41563981771469116,0.7320204973220825
0.375,0.4147088825702667,0.730177104473114
0.37599998712539673,0.41378292441368103,0.7289978265762329
0.37700000405311584,0.41287583112716675,0.7299503684043884
0.3779999911785126,0.41196879744529724,0.730998694896698
0.3790000081062317,0.4110592007637024,0.7306016087532043
0.3799999952316284,0.410148948431015,0.7296525835990906
0.38100001215934753,0.40923595428466797,0.7305549383163452
0.38199999928474426,0.4083367884159088,0.7285787463188171
0.382999986410141,0.40743544697761536,0.7292389869689941
0.3840000033378601,0.4065361022949219,0.729806125164032
0.38499999046325684,0.4056384861469269,0.7302017211914062
0.38600000739097595,0.4047395586967468,0.7299842834472656
0.3869999945163727,0.403840571641922,0.7310241460800171
0.3880000114440918,0.4029432237148285,0.7318644523620605
0.3889999985694885,0.40205156803131104,0.7299988269805908
0.38999998569488525,0.40117347240448,0.7276104688644409
0.39100000262260437,0.4002963602542877,0.7250546813011169
0.3919999897480011,0.3994194567203522,0.7243152856826782
0.3930000066757202,0.398544043302536,0.7240328788757324
0.39399999380111694,0.39766719937324524,0.7218814492225647
0.39500001072883606,0.3967885375022888,0.7229558229446411
0.3959999978542328,0.39591333270072937,0.7240496277809143
0.3970000147819519,0.39503979682922363,0.7223010063171387
0.39800000190734863,0.3941637873649597,0.7227988243103027
0.39899998903274536,0.39328932762145996,0.7217509150505066
0.4000000059604645,0.3924161493778229,0.7224780321121216
0.4009999930858612,0.39154377579689026,0.722152054309845
0.4020000100135803,0.3906697928905487,0.7170752286911011
0.40299999713897705,0.38979408144950867,0.7171779274940491
0.40400001406669617,0.3889171779155731,0.7138996720314026
0.4050000011920929,0.38803768157958984,0.7131571769714355
0.4059999883174896,0.38715860247612,0.7129480838775635
0.40700000524520874,0.38628390431404114,0.7109003663063049
0.40799999237060547,0.38541385531425476,0.708913266658783
0.4090000092983246,0.38454297184944153,0.7077149748802185
0.4099999964237213,0.3836737871170044,0.7087253928184509
0.41100001335144043,0.38280341029167175,0.7098250985145569
0.41200000047683716,0.3819321095943451,0.7103115916252136
0.4129999876022339,0.3810598850250244,0.7094885110855103
0.414000004529953,0.38018813729286194,0.7095332741737366
0.41499999165534973,0.3793153762817383,0.709837794303894
0.41600000858306885,0.3784416615962982,0.7087687253952026
0.4169999957084656,0.3775690495967865,0.7055956125259399
0.4180000126361847,0.3767051100730896,0.7032350301742554
0.4189999997615814,0.3758409917354584,0.7043607234954834
0.41999998688697815,0.3749752342700958,0.7044546604156494
0.42100000381469727,0.3741144835948944,0.7048068642616272
0.421999990940094,0.37325090169906616,0.7047096490859985
0.4230000078678131,0.37238815426826477,0.7006317973136902
0.42399999499320984,0.37152299284935,0.7014811038970947
0.42500001192092896,0.37065887451171875,0.7002149224281311
0.4259999990463257,0.36979207396507263,0.7009581923484802
0.4269999861717224,0.36893129348754883,0.6996108293533325
0.42800000309944153,0.36807605624198914,0.7001250386238098
0.42899999022483826,0.36721935868263245,0.7008480429649353
0.4300000071525574,0.36636143922805786,0.7009192705154419
0.4309999942779541,0.3655005097389221,0.6993253231048584
0.4320000112056732,0.364637166261673,0.6968774199485779
0.43299999833106995,0.3637748658657074,0.6945264339447021
0.4339999854564667,0.36291348934173584,0.6953760385513306
0.4350000023841858,0.36205071210861206,0.6955001354217529
0.4359999895095825,0.3611924946308136,0.6954453587532043
0.43700000643730164,0.36034733057022095,0.6945260167121887
0.43799999356269836,0.35949936509132385,0.6922644972801208
0.4390000104904175,0.3586486577987671,0.6932254433631897
0.4399999976158142,0.35779717564582825,0.6902905702590942
0.4410000145435333,0.35695236921310425,0.6882830858230591
0.44200000166893005,0.3561083972454071,0.6887638568878174
0.4429999887943268,0.355261892080307,0.6872765421867371
0.4440000057220459,0.3544135093688965,0.6853185296058655
0.4449999928474426,0.3535635471343994,0.6861842274665833
0.44600000977516174,0.35271334648132324,0.6844710111618042
0.44699999690055847,0.35187476873397827,0.6850445866584778
0.4480000138282776,0.35103344917297363,0.684786319732666
0.4490000009536743,0.3501898944377899,0.6824142336845398
0.44999998807907104,0.3493461310863495,0.6818808317184448
0.45100000500679016,0.3485015630722046,0.6792883276939392
0.4519999921321869,0.3476657569408417,0.6766701340675354
0.453000009059906,0.34682801365852356,0.6768829822540283
0.45399999618530273,0.34598857164382935,0.6761429905891418
0.45500001311302185,0.34515252709388733,0.6763783097267151
0.4560000002384186,0.3443186581134796,0.6738636493682861
0.4569999873638153,0.34348416328430176,0.6723188757896423
0.4580000042915344,0.34264758229255676,0.6709426045417786
0.45899999141693115,0.34180963039398193,0.6682090163230896
0.46000000834465027,0.3409765064716339,0.6644277572631836
0.460999995470047,0.34014174342155457,0.6631921529769897
0.4620000123977661,0.33930930495262146,0.6641651391983032
0.46299999952316284,0.33847469091415405,0.6648836731910706
0.46399998664855957,0.3376373052597046,0.6647529006004333
0.4650000035762787,0.33679965138435364,0.6632604598999023
0.4659999907016754,0.33595964312553406,0.6634070873260498
0.46700000762939453,0.3351181745529175,0.6588215231895447
0.46799999475479126,0.3342747092247009,0.6578895449638367
0.4690000116825104,0.3334324359893799,0.6577744483947754
0.4699999988079071,0.3325875401496887,0.6576271653175354
0.47099998593330383,0.33174484968185425,0.6585330963134766
0.47200000286102295,0.33089974522590637,0.6591302752494812
0.4729999899864197,0.3300528824329376,0.6547932028770447
0.4740000069141388,0.3292132019996643,0.6559807658195496
0.4749999940395355,0.3283722996711731,0.6543260812759399
0.47600001096725464,0.3275333046913147,0.6555705070495605
0.47699999809265137,0.3266962170600891,0.6490839719772339
0.4779999852180481,0.3258657157421112,0.6493932008743286
0.4790000021457672,0.32503414154052734,0.6505545377731323
0.47999998927116394,0.32420605421066284,0.6508705615997314
0.48100000619888306,0.3233772814273834,0.6511927247047424
0.4819999933242798,0.3225458264350891,0.6489080190658569
0.4830000102519989,0.3217177093029022,0.6485832929611206
0.48399999737739563,0.3208874464035034,0.6473549008369446
0.48500001430511475,0.32005637884140015,0.6463013887405396
0.4860000014305115,0.3192298114299774,0.6464075446128845
0.4869999885559082,0.3184124231338501,0.6457861065864563
0.4880000054836273,0.3175949454307556,0.6447850465774536
0.48899999260902405,0.3167744278907776,0.6401010751724243
0.49000000953674316,0.3159540593624115,0.6357297897338867
0.4909999966621399,0.3151318430900574,0.6360278725624084
0.492000013589859,0.31430676579475403,0.6344152688980103
0.49300000071525574,0.31347882747650146,0.6354731917381287
0.49399998784065247,0.31265318393707275,0.6359516382217407
0.4950000047683716,0.31182771921157837,0.6352791786193848
0.4959999918937683,0.31100666522979736,0.6326586604118347
0.4970000088214874,0.31018564105033875,0.6335140466690063
0.49799999594688416,0.3093618154525757,0.6331499814987183
0.49900001287460327,0.3085399568080902,0.6315683126449585
0.5,0.30772045254707336,0.6315013766288757
0.5009999871253967,0.3068981468677521,0.6319124698638916
0.5019999742507935,0.30608582496643066,0.6303766965866089
0.503000020980835,0.3052719235420227,0.6299214363098145
0.5040000081062317,0.3044610023498535,0.6280182003974915
0.5049999952316284,0.30367496609687805,0.6288946866989136
0.5059999823570251,0.3028873801231384,0.6289469599723816
0.5070000290870667,0.3020996153354645,0.6272362470626831
0.5080000162124634,0.3013104498386383,0.6241011023521423
0.5090000033378601,0.30051878094673157,0.6237501502037048
0.5099999904632568,0.29972967505455017,0.6246494650840759
0.5109999775886536,0.29893758893013,0.6239774823188782
0.5120000243186951,0.29815176129341125,0.6249614357948303
0.5130000114440918,0.2973659932613373,0.62436842918396
0.5139999985694885,0.2965810000896454,0.6224806904792786
0.5149999856948853,0.29580703377723694,0.6215433478355408
0.515999972820282,0.2950315773487091,0.6213088035583496
0.5170000195503235,0.2942574620246887,0.6223902702331543
0.5180000066757202,0.2934841215610504,0.6152676343917847
0.5189999938011169,0.29271095991134644,0.6131895184516907
0.5199999809265137,0.2919367253780365,0.6131891012191772
0.5210000276565552,0.29116544127464294,0.6116546392440796
0.5220000147819519,0.29039376974105835,0.6076352596282959
0.5230000019073486,0.28962013125419617,0.6040891408920288
0.5239999890327454,0.2888435125350952,0.6043373942375183
0.5249999761581421,0.2880650758743286,0.603117048740387
0.5260000228881836,0.2872893214225769,0.5981276035308838
0.5270000100135803,0.2865108549594879,0.5980422496795654
0.527999997138977,0.2857292890548706,0.5989993214607239
0.5289999842643738,0.2849454879760742,0.5998691320419312
0.5299999713897705,0.28416383266448975,0.5995394587516785
0.531000018119812,0.28338193893432617,0.5991377830505371
0.5320000052452087,0.28260067105293274,0.597184419631958
0.5329999923706055,0.28182196617126465,0.5980222225189209
0.5339999794960022,0.2810407280921936,0.5979380011558533
0.5350000262260437,0.280256450176239,0.5972617268562317
0.5360000133514404,0.27947327494621277,0.5933689475059509
0.5370000004768372,0.278689444065094,0.5914584994316101
0.5379999876022339,0.2779028117656708,0.592069149017334
0.5389999747276306,0.2771168351173401,0.5927603840827942
0.5400000214576721,0.2763327360153198,0.5908852219581604
0.5410000085830688,0.27554792165756226,0.5914584994316101
0.5419999957084656,0.27476853132247925,0.5901347398757935
0.5429999828338623,0.27398598194122314,0.5884802937507629
0.5440000295639038,0.27320313453674316,0.5874860286712646
0.5450000166893005,0.272430956363678,0.5864659547805786
0.5460000038146973,0.2716558873653412,0.5820581912994385
0.546999990940094,0.27088579535484314,0.5810291767120361
0.5479999780654907,0.27011266350746155,0.580784022808075
0.5490000247955322,0.26933667063713074,0.5817166566848755
0.550000011920929,0.26855722069740295,0.5829187035560608
0.5509999990463257,0.26778510212898254,0.5829033851623535
0.5519999861717224,0.26701298356056213,0.5830829739570618
0.5529999732971191,0.26623982191085815,0.5777063965797424
0.5540000200271606,0.26546379923820496,0.5764157176017761
0.5550000071525574,0.2646861970424652,0.5769267678260803
0.5559999942779541,0.26390859484672546,0.5748377442359924
0.5569999814033508,0.2631322145462036,0.5715977549552917
0.5580000281333923,0.2623530924320221,0.5711219906806946
0.5590000152587891,0.26157212257385254,0.5704882144927979
0.5600000023841858,0.26078882813453674,0.5705910325050354
0.5609999895095825,0.2600049674510956,0.5710261464118958
0.5619999766349792,0.259223610162735,0.5715559720993042
0.5630000233650208,0.25845208764076233,0.5723138451576233
0.5640000104904175,0.25768688321113586,0.5701120495796204
0.5649999976158142,0.2569209337234497,0.5676652193069458
0.5659999847412109,0.2561536133289337,0.5657519102096558
0.5669999718666077,0.2553849220275879,0.5662090182304382
0.5680000185966492,0.25462016463279724,0.5642950534820557
0.5690000057220459,0.2538521885871887,0.5643002390861511
0.5699999928474426,0.25308138132095337,0.5623815059661865
0.5709999799728394,0.2523099184036255,0.5604810118675232
0.5720000267028809,0.2515356242656708,0.5582904815673828
0.5730000138282776,0.2507849931716919,0.5571505427360535
0.5740000009536743,0.2500337064266205,0.5573121905326843
0.574999988079071,0.24928541481494904,0.5566084980964661
0.5759999752044678,0.24853411316871643,0.5568246245384216
0.5770000219345093,0.24779468774795532,0.5518603920936584
0.578000009059906,0.24705654382705688,0.5506017208099365
0.5789999961853027,0.24631528556346893,0.5496329069137573
0.5799999833106995,0.24557599425315857,0.5502393245697021
0.5809999704360962,0.24483801424503326,0.551048994064331
0.5820000171661377,0.24409841001033783,0.545909583568573
0.5830000042915344,0.24335813522338867,0.5471409559249878
0.5839999914169312,0.2426261454820633,0.545831024646759
0.5849999785423279,0.241892009973526,0.5431091785430908
0.5860000252723694,0.24115516245365143,0.5434956550598145
0.5870000123977661,0.24041472375392914,0.5442158579826355
0.5879999995231628,0.23967155814170837,0.5432974696159363
0.5889999866485596,0.2389303296804428,0.5399152040481567
0.5899999737739563,0.23818553984165192,0.5398449301719666
0.5910000205039978,0.23743785917758942,0.5395721793174744
0.5920000076293945,0.2366875559091568,0.5405561923980713
0.5929999947547913,0.23593534529209137,0.5389119386672974
0.593999981880188,0.23517966270446777,0.5354437828063965
0.5950000286102295,0.2344217598438263,0.5303899645805359
0.5960000157356262,0.2336629331111908,0.5314553380012512
0.597000002861023,0.23290660977363586,0.5308898091316223
0.5979999899864197,0.23214776813983917,0.5284174084663391
0.5989999771118164,0.23139286041259766,0.522189199924469
0.6000000238418579,0.23063425719738007,0.5221248269081116
0.6010000109672546,0.22987206280231476,0.5228962898254395
0.6019999980926514,0.22911222279071808,0.5225473046302795
0.6029999852180481,0.2283523976802826,0.5234485864639282
0.6039999723434448,0.2275892198085785,0.5236086845397949
0.6050000190734863,0.22682277858257294,0.5240048766136169
0.6060000061988831,0.2260604351758957,0.5231624841690063
0.6069999933242798,0.22529642283916473,0.5235814452171326
0.6079999804496765,0.2245318442583084,0.5210083723068237
0.609000027179718,0.22376494109630585,0.521144688129425
0.6100000143051147,0.22300109267234802,0.520858108997345
0.6110000014305115,0.22223341464996338,0.5220978260040283
0.6119999885559082,0.22147098183631897,0.5214635133743286
0.6129999756813049,0.22073188424110413,0.5188499093055725
0.6140000224113464,0.21999220550060272,0.5175703763961792
0.6150000095367432,0.21926085650920868,0.516118586063385
0.6159999966621399,0.21853117644786835,0.5161666870117188
0.6169999837875366,0.2178027182817459,0.5174121260643005
0.6179999709129333,0.21707217395305634,0.5186219215393066
0.6190000176429749,0.21634933352470398,0.5198171138763428
0.6200000047683716,0.21562492847442627,0.5168092250823975
0.6209999918937683,0.21490226686000824,0.5132070183753967
0.621999979019165,0.21418046951293945,0.5121171474456787
0.6230000257492065,0.2134549617767334,0.5120552182197571
0.6240000128746033,0.21272633969783783,0.5108528733253479
0.625,0.21199601888656616,0.5075958967208862
0.6259999871253967,0.211264967918396,0.5077615976333618
0.6269999742507935,0.21053026616573334,0.5070368647575378
0.628000020980835,0.20979195833206177,0.5046765208244324
0.6290000081062317,0.20905016362667084,0.5053904056549072
0.6299999952316284,0.2083045393228531,0.5052874684333801
0.6309999823570251,0.2075556218624115,0.5052170753479004
0.6320000290870667,0.20680345594882965,0.5051704049110413
0.6330000162124634,0.20605109632015228,0.5057494640350342
0.6340000033378601,0.20529556274414062,0.5039898157119751
0.6349999904632568,0.20454932749271393,0.5024259090423584
0.6359999775886536,0.20381048321723938,0.5032624006271362
0.6370000243186951,0.20307406783103943,0.5039963126182556
0.6380000114440918,0.20233865082263947,0.5004777312278748
0.6389999985694885,0.20160260796546936,0.5005002617835999
0.6399999856948853,0.20086568593978882,0.5010882019996643
0.640999972820282,0.2001248151063919,0.4955192804336548
0.6420000195503235,0.19938766956329346,0.49578461050987244
0.6430000066757202,0.19865034520626068,0.4940342307090759
0.6439999938011169,0.19791631400585175,0.49157392978668213
0.6449999809265137,0.19718042016029358,0.49250730872154236
0.6460000276565552,0.19644714891910553,0.49183735251426697
0.6470000147819519,0.1957182139158249,0.49191778898239136
0.6480000019073486,0.19499415159225464,0.490446537733078
0.6489999890327454,0.19428260624408722,0.48715659976005554
0.6499999761581421,0.19356927275657654,0.48790043592453003
0.6510000228881836,0.1928527057170868,0.4846514165401459
0.6520000100135803,0.19213424623012543,0.48377159237861633
0.652999997138977,0.19141508638858795,0.48425403237342834
0.6539999842643738,0.190693661570549,0.4833865165710449
0.6549999713897705,0.1899682730436325,0.47881782054901123
0.656000018119812,0.18924599885940552,0.47833773493766785
0.6570000052452087,0.1885305643081665,0.4793146550655365
0.6579999923706055,0.18781237304210663,0.48056501150131226
0.6589999794960022,0.18709903955459595,0.4812529683113098
0.6600000262260437,0.18638168275356293,0.4818572402000427
0.6610000133514404,0.18566392362117767,0.4814353883266449
0.6620000004768372,0.18494470417499542,0.4810429513454437
0.6629999876022339,0.1842232644557953,0.481905996799469
0.6639999747276306,0.18350133299827576,0.4802640974521637
0.6650000214576721,0.18277977406978607,0.48129281401634216
0.6660000085830688,0.18205419182777405,0.4818512201309204
0.6669999957084656,0.18133193254470825,0.48268556594848633
0.6679999828338623,0.18060776591300964,0.4806351661682129
0.6690000295639038,0.17988021671772003,0.4813980162143707
0.6700000166893005,0.17915602028369904,0.48068055510520935
0.6710000038146973,0.17843346297740936,0.4788872301578522
0.671999990940094,0.17770929634571075,0.47685715556144714
0.6729999780654907,0.17698845267295837,0.4717700183391571
0.6740000247955322,0.17629022896289825,0.4702697992324829
0.675000011920929,0.17558886110782623,0.47160181403160095
0.6759999990463257,0.17488574981689453,0.47257617115974426
0.6769999861717224,0.17419008910655975,0.4713863432407379
0.6779999732971191,0.17350274324417114,0.47175124287605286
0.6790000200271606,0.17281793057918549,0.4704144299030304
0.6800000071525574,0.1721322238445282,0.46786046028137207
0.6809999942779541,0.17144769430160522,0.46849894523620605
0.6819999814033508,0.1707601100206375,0.4698467254638672
0.6830000281333923,0.17007333040237427,0.4692462384700775
0.6840000152587891,0.16938693821430206,0.4676421880722046
0.6850000023841858,0.16869817674160004,0.4661518633365631
0.6859999895095825,0.16801871359348297,0.46591994166374207
0.6869999766349792,0.16734054684638977,0.4656980633735657
0.6880000233650208,0.16666331887245178,0.4649675786495209
0.6890000104904175,0.16598226130008698,0.45885124802589417
0.6899999976158142,0.1653280258178711,0.4585846960544586
0.6909999847412109,0.16466973721981049,0.45731499791145325
0.6919999718666077,0.164007768034935,0.45413389801979065
0.6930000185966492,0.1633416712284088,0.4536905288696289
0.6940000057220459,0.16267715394496918,0.45046254992485046
0.6949999928474426,0.162010058760643,0.44525402784347534
0.6959999799728394,0.16133886575698853,0.44311386346817017
0.6970000267028809,0.16067086160182953,0.44003188610076904
0.6980000138282776,0.16000185906887054,0.4388452172279358
0.6990000009536743,0.1593352109193802,0.4369703531265259
0.699999988079071,0.15866513550281525,0.43759503960609436
0.7009999752044678,0.15799713134765625,0.4333765506744385
0.7020000219345093,0.1573256105184555,0.4314868450164795
0.703000009059906,0.15665188431739807,0.4300927221775055
0.7039999961853027,0.15598905086517334,0.42945045232772827
0.7049999833106995,0.15533842146396637,0.42717888951301575
0.7059999704360962,0.15468360483646393,0.4283568263053894
0.7070000171661377,0.15402892231941223,0.4241621792316437
0.7080000042915344,0.153371661901474,0.42531636357307434
0.7089999914169312,0.1527235507965088,0.4263828694820404
0.7099999785423279,0.15207207202911377,0.4264594614505768
0.7110000252723694,0.15142343938350677,0.4266568124294281
0.7120000123977661,0.15077631175518036,0.4241449236869812
0.7129999995231628,0.15012969076633453,0.41980093717575073
0.7139999866485596,0.14947928488254547,0.42093008756637573
0.7149999737739563,0.14882656931877136,0.41961249709129333
0.7160000205039978,0.1481710970401764,0.41330644488334656
0.7170000076293945,0.14752097427845,0.41433054208755493
0.7179999947547913,0.1468689739704132,0.41426900029182434
0.718999981880188,0.14621590077877045,0.4147602319717407
0.7200000286102295,0.14555935561656952,0.41619038581848145
0.7210000157356262,0.14491066336631775,0.41678112745285034
0.722000002861023,0.14426806569099426,0.41609352827072144
0.7229999899864197,0.1436338722705841,0.4138318598270416
0.7239999771118164,0.14301210641860962,0.4066886007785797
0.7250000238418579,0.14241164922714233,0.4075550436973572
0.7260000109672546,0.14182066917419434,0.40718892216682434
0.7269999980926514,0.14123918116092682,0.4086616635322571
0.7279999852180481,0.14065957069396973,0.40797120332717896
0.7289999723434448,0.1400793492794037,0.4078446626663208
0.7300000190734863,0.1394989937543869,0.407821387052536
0.7310000061988831,0.13891564309597015,0.40645015239715576
0.7319999933242798,0.13833366334438324,0.4040769338607788
0.7329999804496765,0.13775166869163513,0.40459853410720825
0.734000027179718,0.1371656209230423,0.4051784873008728
0.7350000143051147,0.13657818734645844,0.40569695830345154
0.7360000014305115,0.1359914094209671,0.4047079384326935
0.7369999885559082,0.13540878891944885,0.40556102991104126
0.7379999756813049,0.13482455909252167,0.4046066999435425
0.7390000224113464,0.13423801958560944,0.40259838104248047
0.7400000095367432,0.1336470991373062,0.4020538330078125
0.7409999966621399,0.1330525130033493,0.40271949768066406
0.7419999837875366,0.1324598491191864,0.40245959162712097
0.7429999709129333,0.1318662315607071,0.40164312720298767
0.7440000176429749,0.13127121329307556,0.39966070652008057
0.7450000047683716,0.13068372011184692,0.3986583352088928
0.7459999918937683,0.13010737299919128,0.3973793685436249
0.746999979019165,0.12952667474746704,0.3980110287666321
0.7480000257492065,0.12894874811172485,0.3991954028606415
0.7490000128746033,0.12836845219135284,0.3961072266101837
0.75,0.127790167927742,0.3943968713283539
0.7509999871253967,0.1272098571062088,0.3899647295475006
0.7519999742507935,0.12662547826766968,0.3896263539791107
0.753000020980835,0.12603996694087982,0.38613763451576233
0.7540000081062317,0.12545812129974365,0.38494929671287537
0.7549999952316284,0.12487435340881348,0.3813394010066986
0.7559999823570251,0.12429016083478928,0.38267913460731506
0.7570000290870667,0.1237042024731636,0.38237255811691284
0.7580000162124634,0.12311825156211853,0.3806261420249939
0.7590000033378601,0.12253491580486298,0.3798854947090149
0.7599999904632568,0.12194979935884476,0.3800235688686371
0.7609999775886536,0.12136884033679962,0.37828075885772705
0.7620000243186951,0.12078748643398285,0.3796428143978119
0.7630000114440918,0.12020590156316757,0.37852150201797485
0.7639999985694885,0.11962059140205383,0.3788592219352722
0.7649999856948853,0.11904454231262207,0.3773386776447296
0.765999972820282,0.11848399043083191,0.37520134449005127
0.7670000195503235,0.11792300641536713,0.3729661703109741
0.7680000066757202,0.11736071109771729,0.37097758054733276
0.7689999938011169,0.11679445952177048,0.3720857799053192
0.7699999809265137,0.1162264421582222,0.3711301386356354
0.7710000276565552,0.11566516757011414,0.36896511912345886
0.7720000147819519,0.11509906500577927,0.3657478392124176
0.7730000019073486,0.11454181373119354,0.3663526773452759
0.7739999890327454,0.113990917801857,0.36501631140708923
0.7749999761581421,0.11343738436698914,0.363727867603302
0.7760000228881836,0.1128799170255661,0.3602859675884247
0.7770000100135803,0.11231919378042221,0.3615599572658539
0.777999997138977,0.11175980418920517,0.35763120651245117
0.7789999842643738,0.1111958846449852,0.35757794976234436
0.7799999713897705,0.11063060909509659,0.3551666736602783
0.781000018119812,0.11006901413202286,0.35647156834602356
0.7820000052452087,0.10951358079910278,0.35586902499198914
0.7829999923706055,0.10895993560552597,0.35471707582473755
0.7839999794960022,0.10840680450201035,0.35213133692741394
0.7850000262260437,0.10784880071878433,0.3471320867538452
0.7860000133514404,0.10728838294744492,0.34764406085014343
0.7870000004768372,0.106723852455616,0.3482542932033539
0.7879999876022339,0.10615517199039459,0.344650000333786
0.7889999747276306,0.10558342188596725,0.34471580386161804
0.7900000214576721,0.10501237213611603,0.34587717056274414
0.7910000085830688,0.10444185137748718,0.34358611702919006
0.7919999957084656,0.103877492249012,0.3393096923828125
0.7929999828338623,0.10332544893026352,0.3372316062450409
0.7940000295639038,0.102774977684021,0.3376031816005707
0.7950000166893005,0.10221988707780838,0.338479608297348
0.7960000038146973,0.10165969282388687,0.33716708421707153
0.796999990940094,0.1010998785495758,0.3344491422176361
0.7979999780654907,0.100539930164814,0.3354020118713379
0.7990000247955322,0.09998054057359695,0.3304999768733978
0.800000011920929,0.09941595047712326,0.3300172984600067
0.8009999990463257,0.0988488644361496,0.32580700516700745
0.8019999861717224,0.09828280657529831,0.3240679204463959
0.8029999732971191,0.09771110862493515,0.3226202130317688
0.8040000200271606,0.0971381664276123,0.3220007121562958
0.8050000071525574,0.09656137973070145,0.3141880929470062
0.8059999942779541,0.09599487483501434,0.31224289536476135
0.8069999814033508,0.09543255716562271,0.31278520822525024
0.8080000281333923,0.0948702022433281,0.31201887130737305
0.8090000152587891,0.09430607408285141,0.312455952167511
0.8100000023841858,0.09374139457941055,0.31360843777656555
0.8109999895095825,0.09317418187856674,0.30756911635398865
0.8119999766349792,0.09262216836214066,0.3048129677772522
0.8130000233650208,0.09206633269786835,0.3057219088077545
0.8140000104904175,0.09150554239749908,0.3057767152786255
0.8149999976158142,0.09094056487083435,0.30455482006073
0.8159999847412109,0.0903782770037651,0.30005955696105957
0.8169999718666077,0.08981312811374664,0.29681429266929626
0.8180000185966492,0.08924784511327744,0.29530617594718933
0.8190000057220459,0.08868828415870667,0.2963195741176605
0.8199999928474426,0.08812573552131653,0.29395344853401184
0.8209999799728394,0.08755877614021301,0.29298853874206543
0.8220000267028809,0.08699017763137817,0.2907826006412506
0.8230000138282776,0.08642023801803589,0.29208818078041077
0.8240000009536743,0.08584512025117874,0.2892856299877167
0.824999988079071,0.08527413010597229,0.2888646423816681
0.8259999752044678,0.0847204402089119,0.28553467988967896
0.8270000219345093,0.08416102081537247,0.2859414219856262
0.828000009059906,0.08360693603754044,0.2818518579006195
0.8289999961853027,0.0830494686961174,0.28198352456092834
0.8299999833106995,0.08249737322330475,0.2807656526565552
0.8309999704360962,0.08195371925830841,0.27876514196395874
0.8320000171661377,0.08141908049583435,0.2795383930206299
0.8330000042915344,0.0808870792388916,0.2779623568058014
0.8339999914169312,0.08035068213939667,0.27402061223983765
0.8349999785423279,0.0798095315694809,0.2753450274467468
0.8360000252723694,0.0792708471417427,0.2730134427547455
0.8370000123977661,0.07873258739709854,0.27027615904808044
0.8379999995231628,0.07820729911327362,0.2685999572277069
0.8389999866485596,0.0776788666844368,0.26664021611213684
0.8399999737739563,0.07714565098285675,0.2632816731929779
0.8410000205039978,0.07660835981369019,0.26404139399528503
0.8420000076293945,0.07608651369810104,0.26225167512893677
0.8429999947547913,0.07555995136499405,0.26113206148147583
0.843999981880188,0.0750269740819931,0.26193442940711975
0.8450000286102295,0.07450112700462341,0.2592034339904785
0.8460000157356262,0.07398226857185364,0.2573046088218689
0.847000002861023,0.07345817983150482,0.25560644268989563
0.8479999899864197,0.07292944937944412,0.2562028765678406
0.8489999771118164,0.07239686697721481,0.2538602352142334
0.8500000238418579,0.07186828553676605,0.24656954407691956
0.8510000109672546,0.07134901732206345,0.23960720002651215
0.8519999980926514,0.07083205878734589,0.23832662403583527
0.8529999852180481,0.0703100934624672,0.2355240434408188
0.8539999723434448,0.06978703290224075,0.2365751564502716
0.8550000190734863,0.06926944851875305,0.2316426932811737
0.8560000061988831,0.06876222044229507,0.22946305572986603
0.8569999933242798,0.06825172156095505,0.22803659737110138
0.8579999804496765,0.06773443520069122,0.2266533225774765
0.859000027179718,0.06721338629722595,0.22447748482227325
0.8600000143051147,0.06668993830680847,0.22344975173473358
0.8610000014305115,0.06616496294736862,0.2226160168647766
0.8619999885559082,0.06564271450042725,0.22072303295135498
0.8629999756813049,0.06511980295181274,0.21773353219032288
0.8640000224113464,0.0645943358540535,0.21757930517196655
0.8650000095367432,0.0640619546175003,0.21747538447380066
0.8659999966621399,0.06352843344211578,0.21884767711162567
0.8669999837875366,0.0629938542842865,0.21407048404216766
0.8679999709129333,0.06245531514286995,0.21380990743637085
0.8690000176429749,0.06190885230898857,0.21180526912212372
0.8700000047683716,0.061359018087387085,0.21258486807346344
0.8709999918937683,0.06080549955368042,0.2131417840719223
0.871999979019165,0.06027872487902641,0.20435425639152527
0.8730000257492065,0.05979282781481743,0.20416688919067383
0.8740000128746033,0.05929960682988167,0.2052263468503952
0.875,0.05884812772274017,0.20546689629554749
0.8759999871253967,0.05840553343296051,0.20193740725517273
0.8769999742507935,0.05795804038643837,0.20268559455871582
0.878000020980835,0.05750342831015587,0.20273235440254211
0.8790000081062317,0.05706579238176346,0.2003903090953827
0.8799999952316284,0.05662115290760994,0.19704078137874603
0.8809999823570251,0.05617130547761917,0.1946323812007904
0.8820000290870667,0.05571402236819267,0.19439908862113953
0.8830000162124634,0.05524960160255432,0.19376632571220398
0.8840000033378601,0.05478072538971901,0.19494150578975677
0.8849999904632568,0.05430590361356735,0.19607311487197876
0.8859999775886536,0.05382441729307175,0.194407120347023
0.8870000243186951,0.05333899334073067,0.19109848141670227
0.8880000114440918,0.052849169820547104,0.19243338704109192
0.8889999985694885,0.052370984107255936,0.19245055317878723
0.8899999856948853,0.051885925233364105,0.19358861446380615
0.890999972820282,0.05141759663820267,0.19500873982906342
0.8920000195503235,0.050948671996593475,0.19143567979335785
0.8930000066757202,0.05047766491770744,0.191541388630867
0.8939999938011169,0.05000497028231621,0.1858319342136383
0.8949999809265137,0.04953651875257492,0.18672439455986023
0.8960000276565552,0.04906376823782921,0.1843564510345459
0.8970000147819519,0.048584725707769394,0.18581242859363556
0.8980000019073486,0.048101529479026794,0.1802721619606018
0.8989999890327454,0.0476137176156044,0.18184113502502441
0.8999999761581421,0.04712469503283501,0.18073634803295135
0.9010000228881836,0.04662689194083214,0.17964564263820648
0.9020000100135803,0.04613087698817253,0.17699813842773438
0.902999997138977,0.04564540088176727,0.1772339940071106
0.9039999842643738,0.04516288638114929,0.17175911366939545
0.9049999713897705,0.04467157647013664,0.17120638489723206
0.906000018119812,0.04417368397116661,0.17226822674274445
0.9070000052452087,0.043669745326042175,0.17228740453720093
0.9079999923706055,0.04315833002328873,0.17167828977108002
0.9089999794960022,0.0426490344107151,0.1700204610824585
0.9100000262260437,0.04213130846619606,0.1689017117023468
0.9110000133514404,0.04160415381193161,0.16964708268642426
0.9120000004768372,0.04108507186174393,0.16699926555156708
0.9129999876022339,0.04056166112422943,0.16842198371887207
0.9139999747276306,0.04003950208425522,0.16917935013771057
0.9150000214576721,0.039537496864795685,0.16660258173942566
0.9160000085830688,0.03903799504041672,0.15805937349796295
0.9169999957084656,0.038538310676813126,0.15966375172138214
0.9179999828338623,0.03804254159331322,0.15800902247428894
0.9190000295639038,0.037569042295217514,0.15858733654022217
0.9200000166893005,0.03708992898464203,0.15966126322746277
0.9210000038146973,0.03661718964576721,0.16070231795310974
0.921999990940094,0.03614005446434021,0.16201215982437134
0.9229999780654907,0.0356854572892189,0.14985498785972595
0.9240000247955322,0.035229019820690155,0.15096785128116608
0.925000011920929,0.03476712480187416,0.14852003753185272
0.9259999990463257,0.03430250287055969,0.14291912317276
0.9269999861717224,0.0338299460709095,0.13999827206134796
0.9279999732971191,0.03334994614124298,0.1409810185432434
0.9290000200271606,0.03286511078476906,0.14288529753684998
0.9300000071525574,0.03236886486411095,0.13704486191272736
0.9309999942779541,0.03188662976026535,0.13886913657188416
0.9319999814033508,0.03139984980225563,0.139609232544899
0.9330000281333923,0.030918017029762268,0.13781844079494476
0.9340000152587891,0.030429109930992126,0.13804808259010315
0.9350000023841858,0.02994990535080433,0.13373851776123047
0.9359999895095825,0.02946835570037365,0.1352073848247528
0.9369999766349792,0.02899300493299961,0.12974034249782562
0.9380000233650208,0.02851698361337185,0.12565623223781586
0.9390000104904175,0.02802983485162258,0.12560617923736572
0.9399999976158142,0.027532046660780907,0.1276378035545349
0.9409999847412109,0.02703716792166233,0.12495681643486023
0.9419999718666077,0.02654169127345085,0.12143392115831375
0.9430000185966492,0.026065442711114883,0.12350945919752121
0.9440000057220459,0.025574395433068275,0.11775852739810944
0.9449999928474426,0.025082804262638092,0.1165003627538681
0.9459999799728394,0.024575574323534966,0.11694636195898056
0.9470000267028809,0.02405376546084881,0.10825319588184357
0.9480000138282776,0.023556053638458252,0.10721812397241592
0.9490000009536743,0.02308512106537819,0.10911615937948227
0.949999988079071,0.022600477561354637,0.10538375377655029
0.9509999752044678,0.02211594767868519,0.10475148260593414
0.9520000219345093,0.021686268970370293,0.10344652831554413
0.953000009059906,0.021267235279083252,0.09522125124931335
0.9539999961853027,0.020842915400862694,0.09481803327798843
0.9549999833106995,0.020420946180820465,0.0927252322435379
0.9559999704360962,0.01998063363134861,0.09420643001794815
0.9570000171661377,0.019534466788172722,0.09620720893144608
0.9580000042915344,0.019092103466391563,0.09523982554674149
0.9589999914169312,0.018635693937540054,0.0920262560248375
0.9599999785423279,0.01816076599061489,0.08617231249809265
0.9610000252723694,0.017666928470134735,0.08801398426294327
0.9620000123977661,0.017161481082439423,0.08643075823783875
0.9629999995231628,0.01662951149046421,0.08160636574029922
0.9639999866485596,0.01610502414405346,0.08325348794460297
0.9649999737739563,0.015585878863930702,0.08307269215583801
0.9660000205039978,0.015045851469039917,0.08276882022619247
0.9670000076293945,0.014519738964736462,0.08207930624485016
0.9679999947547913,0.013983553275465965,0.08397120982408524
0.968999981880188,0.01344574149698019,0.08635426312685013
0.9700000286102295,0.012891820631921291,0.08474995195865631
0.9710000157356262,0.012356377206742764,0.08676276355981827
0.972000002861023,0.011883442290127277,0.07729476690292358
0.9729999899864197,0.011436301283538342,0.07224457710981369
0.9739999771118164,0.010957443155348301,0.07249532639980316
0.9750000238418579,0.010461774654686451,0.074366495013237
0.9760000109672546,0.009948578663170338,0.07663499563932419
0.9769999980926514,0.009461757726967335,0.07931165397167206
0.9779999852180481,0.008974754251539707,0.07919500023126602
0.9789999723434448,0.008462714031338692,0.08012567460536957
0.9800000190734863,0.00793017353862524,0.08040257543325424
0.9810000061988831,0.007429559715092182,0.08241095393896103
0.9819999933242798,0.006891423836350441,0.07862456142902374
0.9829999804496765,0.006533916108310223,0.0823659598827362
0.984000027179718,0.006159408483654261,0.0819418877363205
0.9850000143051147,0.005754976999014616,0.08407563716173172
0.9860000014305115,0.005304912570863962,0.0704101175069809
0.9869999885559082,0.004798474721610546,0.06323973089456558
0.9879999756813049,0.004299926105886698,0.06047546863555908
0.9890000224113464,0.0038793436251580715,0.05115620046854019
0.9900000095367432,0.0034574021119624376,0.05267160013318062
0.9909999966621399,0.0029925841372460127,0.04759851470589638
0.9919999837875366,0.0024680199567228556,0.050893634557724
0.9929999709129333,0.002005011774599552,0.04514220356941223
0.9940000176429749,0.0017381383804604411,0.03838406503200531
0.9950000047683716,0.0014171391958370805,0.03595134988427162
0.9959999918937683,0.0010362069588154554,0.01990441419184208
0.996999979019165,0.0008761257049627602,0.016181953251361847
0.9980000257492065,0.0008174917311407626,0.01713375188410282
0.9990000128746033,0.0007314526010304689,0.02536901831626892
1.0,0.0006632180302403867,0.012630308046936989


==> plot_csvs/ebr_heterosced_contour.csv <==
x,y,z
-1.0,-2.4262959957122803,-67.80794525146484
-0.8947368264198303,-2.4262959957122803,-54.155784606933594
-0.7894737124443054,-2.4262959957122803,-10.550958633422852
-0.6842105388641357,-2.4262959957122803,-7.588655471801758
-0.5789473652839661,-2.4262959957122803,-13.758132934570312
-0.4736842215061188,-2.4262959957122803,-71.28276062011719
-0.3684210479259491,-2.4262959957122803,-62.10113525390625
-0.2631579041481018,-2.4262959957122803,-66.18252563476562
-0.15789473056793213,-2.4262959957122803,-70.4017562866211
-0.05263157933950424,-2.4262959957122803,-66.68257904052734
0.05263157933950424,-2.4262959957122803,-61.54060363769531
0.15789473056793213,-2.4262959957122803,-57.443580627441406
0.2631579041481018,-2.4262959957122803,-57.640289306640625
0.3684210479259491,-2.4262959957122803,-53.64289093017578
0.4736842215061188,-2.4262959957122803,-55.70461654663086
0.5789473652839661,-2.4262959957122803,-11.314254760742188
0.6842105388641357,-2.4262959957122803,-7.548185348510742
0.7894737124443054,-2.4262959957122803,-10.402559280395508
0.8947368264198303,-2.4262959957122803,-53.03211975097656
1.0,-2.4262959957122803,-79.31353759765625

-1.0,-2.1690776348114014,-61.391334533691406
-0.8947368264198303,-2.1690776348114014,-48.998409271240234
-0.7894737124443054,-2.1690776348114014,-8.059976577758789
-0.6842105388641357,-2.1690776348114014,-5.213550567626953
-0.5789473652839661,-2.1690776348114014,-7.838768005371094
-0.4736842215061188,-2.1690776348114014,-69.2117919921875
-0.3684210479259491,-2.1690776348114014,-65.50333404541016
-0.2631579041481018,-2.1690776348114014,-71.16624450683594
-0.15789473056793213,-2.1690776348114014,-75.51518249511719
-0.05263157933950424,-2.1690776348114014,-70.89546203613281
0.05263157933950424,-2.1690776348114014,-66.70326232910156
0.15789473056793213,-2.1690776348114014,-60.17660140991211
0.2631579041481018,-2.1690776348114014,-53.83196258544922
0.3684210479259491,-2.1690776348114014,-48.464508056640625
0.4736842215061188,-2.1690776348114014,-37.914833068847656
0.5789473652839661,-2.1690776348114014,-8.143423080444336
0.6842105388641357,-2.1690776348114014,-5.10942268371582
0.7894737124443054,-2.1690776348114014,-7.1051177978515625
0.8947368264198303,-2.1690776348114014,-42.72106170654297
1.0,-2.1690776348114014,-66.57048034667969

-1.0,-1.9118592739105225,-56.44012451171875
-0.8947368264198303,-1.9118592739105225,-38.74342727661133
-0.7894737124443054,-1.9118592739105225,-5.871496200561523
-0.6842105388641357,-1.9118592739105225,-3.4481735229492188
-0.5789473652839661,-1.9118592739105225,-4.939313888549805
-0.4736842215061188,-1.9118592739105225,-57.569114685058594
-0.3684210479259491,-1.9118592739105225,-73.44721984863281
-0.2631579041481018,-1.9118592739105225,-78.51351928710938
-0.15789473056793213,-1.9118592739105225,-82.64274597167969
-0.05263157933950424,-1.9118592739105225,-78.52369689941406
0.05263157933950424,-1.9118592739105225,-72.21662902832031
0.15789473056793213,-1.9118592739105225,-61.780517578125
0.2631579041481018,-1.9118592739105225,-52.827545166015625
0.3684210479259491,-1.9118592739105225,-51.32935333251953
0.4736842215061188,-1.9118592739105225,-26.433504104614258
0.5789473652839661,-1.9118592739105225,-4.972009658813477
0.6842105388641357,-1.9118592739105225,-3.4953479766845703
0.7894737124443054,-1.9118592739105225,-4.816583633422852
0.8947368264198303,-1.9118592739105225,-21.47412872314453
1.0,-1.9118592739105225,-56.793113708496094

-1.0,-1.654641032218933,-49.923126220703125
-0.8947368264198303,-1.654641032218933,-21.333595275878906
-0.7894737124443054,-1.654641032218933,-4.051359176635742
-0.6842105388641357,-1.654641032218933,-2.440946578979492
-0.5789473652839661,-1.654641032218933,-3.2140846252441406
-0.4736842215061188,-1.654641032218933,-19.903533935546875
-0.3684210479259491,-1.654641032218933,-82.03959655761719
-0.2631579041481018,-1.654641032218933,-86.45465850830078
-0.15789473056793213,-1.654641032218933,-89.57005310058594
-0.05263157933950424,-1.654641032218933,-83.87226104736328
0.05263157933950424,-1.654641032218933,-73.82356262207031
0.15789473056793213,-1.654641032218933,-61.07026672363281
0.2631579041481018,-1.654641032218933,-55.583248138427734
0.3684210479259491,-1.654641032218933,-54.2808837890625
0.4736842215061188,-1.654641032218933,-14.671830177307129
0.5789473652839661,-1.654641032218933,-3.495206832885742
0.6842105388641357,-1.654641032218933,-2.5989761352539062
0.7894737124443054,-1.654641032218933,-3.369546890258789
0.8947368264198303,-1.654641032218933,-11.933847427368164
1.0,-1.654641032218933,-50.70378875732422

-1.0,-1.3974226713180542,-44.07625198364258
-0.8947368264198303,-1.3974226713180542,-11.436731338500977
-0.7894737124443054,-1.3974226713180542,-2.5028419494628906
-0.6842105388641357,-1.3974226713180542,-1.701498031616211
-0.5789473652839661,-1.3974226713180542,-1.9952983856201172
-0.4736842215061188,-1.3974226713180542,-7.879848480224609
-0.3684210479259491,-1.3974226713180542,-82.93379211425781
-0.2631579041481018,-1.3974226713180542,-89.98612213134766
-0.15789473056793213,-1.3974226713180542,-91.5772476196289
-0.05263157933950424,-1.3974226713180542,-82.13985443115234
0.05263157933950424,-1.3974226713180542,-70.26512145996094
0.15789473056793213,-1.3974226713180542,-55.99848175048828
0.2631579041481018,-1.3974226713180542,-57.38379669189453
0.3684210479259491,-1.3974226713180542,-53.694419860839844
0.4736842215061188,-1.3974226713180542,-7.228599548339844
0.5789473652839661,-1.3974226713180542,-2.2532005310058594
0.6842105388641357,-1.3974226713180542,-1.8935222625732422
0.7894737124443054,-1.3974226713180542,-2.233356475830078
0.8947368264198303,-1.3974226713180542,-7.126575469970703
1.0,-1.3974226713180542,-46.70343017578125

-1.0,-1.1402043104171753,-38.31577682495117
-0.8947368264198303,-1.1402043104171753,-5.5669097900390625
-0.7894737124443054,-1.1402043104171753,-1.4820022583007812
-0.6842105388641357,-1.1402043104171753,-1.506338119506836
-0.5789473652839661,-1.1402043104171753,-1.4968147277832031
-0.4736842215061188,-1.1402043104171753,-3.1764373779296875
-0.3684210479259491,-1.1402043104171753,-78.42890930175781
-0.2631579041481018,-1.1402043104171753,-91.36067962646484
-0.15789473056793213,-1.1402043104171753,-88.33746337890625
-0.05263157933950424,-1.1402043104171753,-79.56348419189453
0.05263157933950424,-1.1402043104171753,-67.08790588378906
0.15789473056793213,-1.1402043104171753,-56.60359191894531
0.2631579041481018,-1.1402043104171753,-60.3958625793457
0.3684210479259491,-1.1402043104171753,-50.532470703125
0.4736842215061188,-1.1402043104171753,-3.2496585845947266
0.5789473652839661,-1.1402043104171753,-1.5585708618164062
0.6842105388641357,-1.1402043104171753,-1.5618858337402344
0.7894737124443054,-1.1402043104171753,-1.6604785919189453
0.8947368264198303,-1.1402043104171753,-4.392192840576172
1.0,-1.1402043104171753,-41.322635650634766

-1.0,-0.8829860091209412,-30.42799186706543
-0.8947368264198303,-0.8829860091209412,-2.4733200073242188
-0.7894737124443054,-0.8829860091209412,-1.2542228698730469
-0.6842105388641357,-0.8829860091209412,-1.5395793914794922
-0.5789473652839661,-0.8829860091209412,-1.2900619506835938
-0.4736842215061188,-0.8829860091209412,-1.4254035949707031
-0.3684210479259491,-0.8829860091209412,-70.95989990234375
-0.2631579041481018,-0.8829860091209412,-90.06380462646484
-0.15789473056793213,-0.8829860091209412,-82.90785217285156
-0.05263157933950424,-0.8829860091209412,-70.28756713867188
0.05263157933950424,-0.8829860091209412,-53.47236251831055
0.15789473056793213,-0.8829860091209412,-51.822608947753906
0.2631579041481018,-0.8829860091209412,-62.3298454284668
0.3684210479259491,-0.8829860091209412,-42.08304214477539
0.4736842215061188,-0.8829860091209412,-1.6125411987304688
0.5789473652839661,-0.8829860091209412,-1.241678237915039
0.6842105388641357,-0.8829860091209412,-1.4812335968017578
0.7894737124443054,-0.8829860091209412,-1.3801536560058594
0.8947368264198303,-0.8829860091209412,-2.367748260498047
1.0,-0.8829860091209412,-32.07243347167969

-1.0,-0.6257676482200623,-23.81572723388672
-0.8947368264198303,-0.6257676482200623,-0.7768783569335938
-0.7894737124443054,-0.6257676482200623,-1.5127449035644531
-0.6842105388641357,-0.6257676482200623,-1.9089584350585938
-0.5789473652839661,-0.6257676482200623,-1.6004276275634766
-0.4736842215061188,-0.6257676482200623,-0.8640689849853516
-0.3684210479259491,-0.6257676482200623,-49.250247955322266
-0.2631579041481018,-0.6257676482200623,-79.60835266113281
-0.15789473056793213,-0.6257676482200623,-67.87716674804688
-0.05263157933950424,-0.6257676482200623,-34.496620178222656
0.05263157933950424,-0.6257676482200623,-17.42043685913086
0.15789473056793213,-0.6257676482200623,-27.159547805786133
0.2631579041481018,-0.6257676482200623,-59.757015228271484
0.3684210479259491,-0.6257676482200623,-24.059226989746094
0.4736842215061188,-0.6257676482200623,-0.8549766540527344
0.5789473652839661,-0.6257676482200623,-1.5335445404052734
0.6842105388641357,-0.6257676482200623,-1.7741050720214844
0.7894737124443054,-0.6257676482200623,-1.5037708282470703
0.8947368264198303,-0.6257676482200623,-0.9472389221191406
1.0,-0.6257676482200623,-18.303882598876953

-1.0,-0.36854931712150574,-9.772388458251953
-0.8947368264198303,-0.36854931712150574,-0.9618072509765625
-0.7894737124443054,-0.36854931712150574,-2.073038101196289
-0.6842105388641357,-0.36854931712150574,-2.554044723510742
-0.5789473652839661,-0.36854931712150574,-2.455608367919922
-0.4736842215061188,-0.36854931712150574,-1.4541683197021484
-0.3684210479259491,-0.36854931712150574,-6.883373260498047
-0.2631579041481018,-0.36854931712150574,-63.01142120361328
-0.15789473056793213,-0.36854931712150574,-21.12790298461914
-0.05263157933950424,-0.36854931712150574,-9.84747314453125
0.05263157933950424,-0.36854931712150574,-8.699043273925781
0.15789473056793213,-0.36854931712150574,-10.618491172790527
0.2631579041481018,-0.36854931712150574,-41.73931121826172
0.3684210479259491,-0.36854931712150574,-6.129982948303223
0.4736842215061188,-0.36854931712150574,-1.3626365661621094
0.5789473652839661,-0.36854931712150574,-2.250761032104492
0.6842105388641357,-0.36854931712150574,-2.3948802947998047
0.7894737124443054,-0.36854931712150574,-2.0260982513427734
0.8947368264198303,-0.36854931712150574,-0.8381767272949219
1.0,-0.36854931712150574,-9.679458618164062

-1.0,-0.11133097112178802,-5.817413330078125e-05
-0.8947368264198303,-0.11133097112178802,-2.6671524047851562
-0.7894737124443054,-0.11133097112178802,-3.3760852813720703
-0.6842105388641357,-0.11133097112178802,-3.6926937103271484
-0.5789473652839661,-0.11133097112178802,-3.7206764221191406
-0.4736842215061188,-0.11133097112178802,-2.8376121520996094
-0.3684210479259491,-0.11133097112178802,-0.0010251998901367188
-0.2631579041481018,-0.11133097112178802,-20.381624221801758
-0.15789473056793213,-0.11133097112178802,-6.269939422607422
-0.05263157933950424,-0.11133097112178802,-5.222309112548828
0.05263157933950424,-0.11133097112178802,-5.041984558105469
0.15789473056793213,-0.11133097112178802,-5.374391555786133
0.2631579041481018,-0.11133097112178802,-7.9041032791137695
0.3684210479259491,-0.11133097112178802,-0.0021791458129882812
0.4736842215061188,-0.11133097112178802,-2.5819625854492188
0.5789473652839661,-0.11133097112178802,-3.4837398529052734
0.6842105388641357,-0.11133097112178802,-3.4590396881103516
0.7894737124443054,-0.11133097112178802,-3.1082916259765625
0.8947368264198303,-0.11133097112178802,-2.6468467712402344
1.0,-0.11133097112178802,-0.0001506805419921875

-1.0,0.1458873599767685,-13.938849449157715
-0.8947368264198303,0.1458873599767685,-7.893449783325195
-0.7894737124443054,0.1458873599767685,-5.374879837036133
-0.6842105388641357,0.1458873599767685,-5.341989517211914
-0.5789473652839661,0.1458873599767685,-5.337078094482422
-0.4736842215061188,0.1458873599767685,-5.557834625244141
-0.3684210479259491,0.1458873599767685,-31.181318283081055
-0.2631579041481018,0.1458873599767685,-1.633523941040039
-0.15789473056793213,0.1458873599767685,-3.143552780151367
-0.05263157933950424,0.1458873599767685,-3.287637710571289
0.05263157933950424,0.1458873599767685,-3.3213882446289062
0.15789473056793213,0.1458873599767685,-2.889406204223633
0.2631579041481018,0.1458873599767685,-1.2523422241210938
0.3684210479259491,0.1458873599767685,-26.559864044189453
0.4736842215061188,0.1458873599767685,-5.479045867919922
0.5789473652839661,0.1458873599767685,-5.243120193481445
0.6842105388641357,0.1458873599767685,-4.872777938842773
0.7894737124443054,0.1458873599767685,-4.723197937011719
0.8947368264198303,0.1458873599767685,-6.244081497192383
1.0,0.1458873599767685,-9.336511611938477

-1.0,0.4031057059764862,-31.45867156982422
-0.8947368264198303,0.4031057059764862,-18.710887908935547
-0.7894737124443054,0.4031057059764862,-8.58758544921875
-0.6842105388641357,0.4031057059764862,-7.101676940917969
-0.5789473652839661,0.4031057059764862,-7.570051193237305
-0.4736842215061188,0.4031057059764862,-11.079620361328125
-0.3684210479259491,0.4031057059764862,-64.04446411132812
-0.2631579041481018,0.4031057059764862,-0.2416973114013672
-0.15789473056793213,0.4031057059764862,-1.657857894897461
-0.05263157933950424,0.4031057059764862,-2.199310302734375
0.05263157933950424,0.4031057059764862,-2.2348251342773438
0.15789473056793213,0.4031057059764862,-1.6017112731933594
0.2631579041481018,0.4031057059764862,-0.3709850311279297
0.3684210479259491,0.4031057059764862,-53.262420654296875
0.4736842215061188,0.4031057059764862,-10.428242683410645
0.5789473652839661,0.4031057059764862,-6.967584609985352
0.6842105388641357,0.4031057059764862,-6.754655838012695
0.7894737124443054,0.4031057059764862,-8.570539474487305
0.8947368264198303,0.4031057059764862,-16.776992797851562
1.0,0.4031057059764862,-23.776004791259766

-1.0,0.6603240370750427,-39.93651580810547
-0.8947368264198303,0.6603240370750427,-31.783544540405273
-0.7894737124443054,0.6603240370750427,-13.067781448364258
-0.6842105388641357,0.6603240370750427,-9.928400039672852
-0.5789473652839661,0.6603240370750427,-10.856819152832031
-0.4736842215061188,0.6603240370750427,-36.20870590209961
-0.3684210479259491,0.6603240370750427,-77.5057373046875
-0.2631579041481018,0.6603240370750427,-3.939059257507324
-0.15789473056793213,0.6603240370750427,-1.0829143524169922
-0.05263157933950424,0.6603240370750427,-1.6612091064453125
0.05263157933950424,0.6603240370750427,-1.604034423828125
0.15789473056793213,0.6603240370750427,-1.0736751556396484
0.2631579041481018,0.6603240370750427,-3.740478515625
0.3684210479259491,0.6603240370750427,-64.87571716308594
0.4736842215061188,0.6603240370750427,-40.001625061035156
0.5789473652839661,0.6603240370750427,-10.795066833496094
0.6842105388641357,0.6603240370750427,-11.407596588134766
0.7894737124443054,0.6603240370750427,-19.478845596313477
0.8947368264198303,0.6603240370750427,-31.65048599243164
1.0,0.6603240370750427,-38.89990997314453

-1.0,0.9175423979759216,-46.926429748535156
-0.8947368264198303,0.9175423979759216,-48.007843017578125
-0.7894737124443054,0.9175423979759216,-21.11174964904785
-0.6842105388641357,0.9175423979759216,-13.015960693359375
-0.5789473652839661,0.9175423979759216,-14.723932266235352
-0.4736842215061188,0.9175423979759216,-72.93470001220703
-0.3684210479259491,0.9175423979759216,-91.846923828125
-0.2631579041481018,0.9175423979759216,-18.057092666625977
-0.15789473056793213,0.9175423979759216,-1.1926898956298828
-0.05263157933950424,0.9175423979759216,-1.4137134552001953
0.05263157933950424,0.9175423979759216,-1.3908672332763672
0.15789473056793213,0.9175423979759216,-1.2717647552490234
0.2631579041481018,0.9175423979759216,-16.245574951171875
0.3684210479259491,0.9175423979759216,-69.58863067626953
0.4736842215061188,0.9175423979759216,-73.84127044677734
0.5789473652839661,0.9175423979759216,-56.62904357910156
0.6842105388641357,0.9175423979759216,-38.5111083984375
0.7894737124443054,0.9175423979759216,-43.35424041748047
0.8947368264198303,0.9175423979759216,-48.576393127441406
1.0,0.9175423979759216,-49.29313659667969

-1.0,1.1747606992721558,-53.78844451904297
-0.8947368264198303,1.1747606992721558,-57.348812103271484
-0.7894737124443054,1.1747606992721558,-34.82796096801758
-0.6842105388641357,1.1747606992721558,-18.649707794189453
-0.5789473652839661,1.1747606992721558,-26.595983505249023
-0.4736842215061188,1.1747606992721558,-95.22675323486328
-0.3684210479259491,1.1747606992721558,-99.60710144042969
-0.2631579041481018,1.1747606992721558,-48.931549072265625
-0.15789473056793213,1.1747606992721558,-2.2186641693115234
-0.05263157933950424,1.1747606992721558,-1.5544605255126953
0.05263157933950424,1.1747606992721558,-1.5417938232421875
0.15789473056793213,1.1747606992721558,-2.335264205932617
0.2631579041481018,1.1747606992721558,-55.55903244018555
0.3684210479259491,1.1747606992721558,-71.11457061767578
0.4736842215061188,1.1747606992721558,-77.64911651611328
0.5789473652839661,1.1747606992721558,-81.1634521484375
0.6842105388641357,1.1747606992721558,-72.21066284179688
0.7894737124443054,1.1747606992721558,-63.40677261352539
0.8947368264198303,1.1747606992721558,-59.78614807128906
1.0,1.1747606992721558,-57.33422088623047

-1.0,1.4319790601730347,-62.63602828979492
-0.8947368264198303,1.4319790601730347,-65.45486450195312
-0.7894737124443054,1.4319790601730347,-50.161651611328125
-0.6842105388641357,1.4319790601730347,-31.44587516784668
-0.5789473652839661,1.4319790601730347,-67.2514877319336
-0.4736842215061188,1.4319790601730347,-106.41275787353516
-0.3684210479259491,1.4319790601730347,-102.57537841796875
-0.2631579041481018,1.4319790601730347,-67.7857666015625
-0.15789473056793213,1.4319790601730347,-4.335409164428711
-0.05263157933950424,1.4319790601730347,-2.0301475524902344
0.05263157933950424,1.4319790601730347,-2.0493927001953125
0.15789473056793213,1.4319790601730347,-3.9903507232666016
0.2631579041481018,1.4319790601730347,-66.76324462890625
0.3684210479259491,1.4319790601730347,-68.92427062988281
0.4736842215061188,1.4319790601730347,-80.4659423828125
0.5789473652839661,1.4319790601730347,-87.06329345703125
0.6842105388641357,1.4319790601730347,-88.92555236816406
0.7894737124443054,1.4319790601730347,-83.51036834716797
0.8947368264198303,1.4319790601730347,-78.79706573486328
1.0,1.4319790601730347,-71.01373291015625

-1.0,1.6891974210739136,-71.72220611572266
-0.8947368264198303,1.6891974210739136,-73.91675567626953
-0.7894737124443054,1.6891974210739136,-58.593223571777344
-0.6842105388641357,1.6891974210739136,-55.958866119384766
-0.5789473652839661,1.6891974210739136,-81.74273681640625
-0.4736842215061188,1.6891974210739136,-109.47425079345703
-0.3684210479259491,1.6891974210739136,-100.48664855957031
-0.2631579041481018,1.6891974210739136,-75.3471450805664
-0.15789473056793213,1.6891974210739136,-7.4948883056640625
-0.05263157933950424,1.6891974210739136,-2.9044532775878906
0.05263157933950424,1.6891974210739136,-3.073749542236328
0.15789473056793213,1.6891974210739136,-7.146261215209961
0.2631579041481018,1.6891974210739136,-68.55093383789062
0.3684210479259491,1.6891974210739136,-65.45173645019531
0.4736842215061188,1.6891974210739136,-79.2577896118164
0.5789473652839661,1.6891974210739136,-85.56664276123047
0.6842105388641357,1.6891974210739136,-91.45191955566406
0.7894737124443054,1.6891974210739136,-94.66535949707031
0.8947368264198303,1.6891974210739136,-95.97994232177734
1.0,1.6891974210739136,-88.28678894042969

-1.0,1.946415662765503,-80.99160766601562
-0.8947368264198303,1.946415662765503,-83.736083984375
-0.7894737124443054,1.946415662765503,-68.406005859375
-0.6842105388641357,1.946415662765503,-70.39864349365234
-0.5789473652839661,1.946415662765503,-92.01007843017578
-0.4736842215061188,1.946415662765503,-110.00865936279297
-0.3684210479259491,1.946415662765503,-98.00790405273438
-0.2631579041481018,1.946415662765503,-77.80960083007812
-0.15789473056793213,1.946415662765503,-11.15558910369873
-0.05263157933950424,1.946415662765503,-4.335056304931641
0.05263157933950424,1.946415662765503,-4.672435760498047
0.15789473056793213,1.946415662765503,-10.478702545166016
0.2631579041481018,1.946415662765503,-61.827964782714844
0.3684210479259491,1.946415662765503,-60.53800964355469
0.4736842215061188,1.946415662765503,-76.15982818603516
0.5789473652839661,1.946415662765503,-82.87200927734375
0.6842105388641357,1.946415662765503,-90.15845489501953
0.7894737124443054,1.946415662765503,-98.41206359863281
0.8947368264198303,1.946415662765503,-105.00276184082031
1.0,1.946415662765503,-103.62307739257812

-1.0,2.203634023666382,-90.59442901611328
-0.8947368264198303,2.203634023666382,-94.94483947753906
-0.7894737124443054,2.203634023666382,-82.35762023925781
-0.6842105388641357,2.203634023666382,-83.6693115234375
-0.5789473652839661,2.203634023666382,-96.81378173828125
-0.4736842215061188,2.203634023666382,-105.47171783447266
-0.3684210479259491,2.203634023666382,-94.21101379394531
-0.2631579041481018,2.203634023666382,-78.82337951660156
-0.15789473056793213,2.203634023666382,-15.136087417602539
-0.05263157933950424,2.203634023666382,-6.014579772949219
0.05263157933950424,2.203634023666382,-6.337207794189453
0.15789473056793213,2.203634023666382,-13.46593189239502
0.2631579041481018,2.203634023666382,-56.15510940551758
0.3684210479259491,2.203634023666382,-55.12316131591797
0.4736842215061188,2.203634023666382,-72.40229034423828
0.5789473652839661,2.203634023666382,-80.39161682128906
0.6842105388641357,2.203634023666382,-89.63380432128906
0.7894737124443054,2.203634023666382,-99.32203674316406
0.8947368264198303,2.203634023666382,-110.05974578857422
1.0,2.203634023666382,-112.26835632324219

-1.0,2.4608523845672607,-100.96392059326172
-0.8947368264198303,2.4608523845672607,-107.2732925415039
-0.7894737124443054,2.4608523845672607,-98.73782348632812
-0.6842105388641357,2.4608523845672607,-97.96697235107422
-0.5789473652839661,2.4608523845672607,-99.56001281738281
-0.4736842215061188,2.4608523845672607,-102.2543716430664
-0.3684210479259491,2.4608523845672607,-88.56625366210938
-0.2631579041481018,2.4608523845672607,-81.8304214477539
-0.15789473056793213,2.4608523845672607,-25.47678565979004
-0.05263157933950424,2.4608523845672607,-8.332895278930664
0.05263157933950424,2.4608523845672607,-8.87789535522461
0.15789473056793213,2.4608523845672607,-19.21219253540039
0.2631579041481018,2.4608523845672607,-53.08917999267578
0.3684210479259491,2.4608523845672607,-50.8076171875
0.4736842215061188,2.4608523845672607,-68.88224029541016
0.5789473652839661,2.4608523845672607,-78.52706909179688
0.6842105388641357,2.4608523845672607,-88.64523315429688
0.7894737124443054,2.4608523845672607,-99.21968078613281
0.8947368264198303,2.4608523845672607,-111.30587005615234
1.0,2.4608523845672607,-118.44784545898438



==> plot_csvs/ebr_heterosced_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.094
0.2,0.193
0.30000000000000004,0.282
0.4,0.379
0.5,0.495
0.6000000000000001,0.6
0.7000000000000001,0.695
0.8,0.795
0.9,0.893
1.0,1.0


==> plot_csvs/ebr_heterosced_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.094
0.2,0.193
0.30000000000000004,0.282
0.4,0.379
0.5,0.495
0.6000000000000001,0.6
0.7000000000000001,0.695
0.8,0.795
0.9,0.893
1.0,1.0


==> plot_csvs/ebr_heterosced_predscatter.csv <==
test_x,test_y,pred
0.2675026059150696,0.40025365352630615,0.2894842326641083
-0.9744899272918701,-0.13681617379188538,-0.14476698637008667
-0.9658820629119873,-0.14577855169773102,-0.2074975222349167
0.7206247448921204,-1.0132663249969482,-0.9712569713592529
-0.05483387038111687,1.389085054397583,0.8779330253601074
0.6136040687561035,-0.8888068795204163,-0.9031183123588562
-0.5294071435928345,-0.8407260775566101,-0.7988511919975281
-0.12763850390911102,0.4531521499156952,0.7489240765571594
-0.0695791095495224,1.000873327255249,0.7599180936813354
0.7723310589790344,-1.0362375974655151,-0.8635731339454651
0.04153962433338165,1.0403664112091064,0.935012698173523
-0.6877419948577881,-1.1560430526733398,-0.9999909996986389
0.1864233911037445,0.8426931500434875,0.6319755911827087
-0.14930537343025208,0.853529691696167,0.7320025563240051
0.6556436419487,-1.0019792318344116,-0.904563307762146
0.7284483313560486,-1.6482175588607788,-0.9520536661148071
0.07357915490865707,1.5053832530975342,0.8312464952468872
0.3583858609199524,-0.1267227828502655,-0.12694139778614044
-0.36597418785095215,-0.1378317028284073,-0.13818009197711945
0.2535417079925537,0.4226185083389282,0.3538968861103058
0.7410171031951904,-1.4164396524429321,-0.9256786108016968
-0.1750311255455017,0.7628810405731201,0.6833512187004089
0.5809763073921204,-1.0700931549072266,-0.8521642684936523
-0.7237228155136108,-1.2994331121444702,-1.0574108362197876
0.8581750988960266,-0.23489515483379364,-0.53770911693573
0.3889940083026886,-0.39004138112068176,-0.27622920274734497
-0.2844439744949341,0.3536268472671509,0.2724210023880005
0.9187834858894348,-0.3743882179260254,-0.37706899642944336
0.3159932792186737,0.08071465790271759,0.07811588048934937
0.346091628074646,-0.07475049793720245,-0.05930846184492111
-0.6005254983901978,-1.0409574508666992,-0.9712120294570923
-0.46487709879875183,-0.6594860553741455,-0.5465256571769714
0.9640780687332153,-0.1257283240556717,-0.20628562569618225
-0.526465892791748,-0.6192622780799866,-0.7848387360572815
0.27650269865989685,0.4161035120487213,0.24832983314990997
0.7417425513267517,-1.4242212772369385,-0.9259833693504333
0.23591408133506775,0.3039538562297821,0.44038569927215576
0.6848989129066467,-0.9927804470062256,-0.932835042476654
0.7664878964424133,-1.5916130542755127,-0.9080151915550232
-0.7329189777374268,-0.8120828866958618,-1.0685445070266724
-0.045480839908123016,1.0478092432022095,0.9349939227104187
0.3990136981010437,-0.1802293360233307,-0.3173917233943939
0.388543039560318,-0.36265552043914795,-0.2741628885269165
-0.01120599266141653,0.8571071028709412,0.9462105631828308
0.7147619128227234,-0.9983093738555908,-0.9752649664878845
-0.8354297876358032,-0.5098721981048584,-0.7507844567298889
-0.5789370536804199,-0.8728909492492676,-0.965071976184845
0.9558819532394409,-0.3536767065525055,-0.25273844599723816
-0.7494485378265381,-1.031428575515747,-0.9818707704544067
-0.18252140283584595,0.6789699196815491,0.6677370667457581
0.03418660908937454,1.4973397254943848,0.9516523480415344
0.0168923232704401,0.9421588778495789,1.0240354537963867
-0.7340365648269653,-1.1837486028671265,-1.0684744119644165
-0.5421524047851562,-1.020851492881775,-0.8488317131996155
0.3575035035610199,-0.08983821421861649,-0.1237332820892334
-0.7710762023925781,-0.8331195116043091,-0.9550008177757263
-0.5883097052574158,-1.320987343788147,-0.9690055251121521
0.6941930651664734,-0.719404399394989,-0.9457685947418213
0.8701555728912354,-0.6698331832885742,-0.5322362780570984
0.1969332993030548,0.09659300744533539,0.6173282265663147
0.690251886844635,-0.8634689450263977,-0.9401823878288269
0.07261835783720016,1.2145379781723022,0.8454057574272156
0.6487220525741577,-0.7416225075721741,-0.9046834111213684
-0.17552132904529572,0.3031769096851349,0.7084867358207703
-0.6561338901519775,-0.7067772150039673,-0.9842118620872498
-0.7203894257545471,-1.3146384954452515,-1.0513883829116821
-0.054814260452985764,1.0307725667953491,0.8937482833862305
-0.4625437557697296,-0.5894480347633362,-0.5403812527656555
0.3393072485923767,-0.02908477559685707,-0.021918291226029396
0.6527612805366516,-1.7787679433822632,-0.9046072363853455
-0.034833673387765884,0.9232903122901917,0.8365121483802795
-0.40519025921821594,-0.3123917579650879,-0.3002571165561676
0.8859792351722717,-0.394370436668396,-0.44405418634414673
-0.4817008078098297,-0.6733302474021912,-0.6289564967155457
-0.6057608127593994,-0.18725192546844482,-0.9715626239776611
-0.5097991228103638,-1.3452485799789429,-0.723544716835022
0.8184099793434143,-1.379822850227356,-0.7825199961662292
0.8722144365310669,-0.7105212211608887,-0.5324865579605103
-0.2530907094478607,0.4069463610649109,0.38776007294654846
0.4957989752292633,-0.46417713165283203,-0.7041140794754028
-0.8885871767997742,-0.38459524512290955,-0.5339823365211487
0.34173864126205444,-0.03885064274072647,-0.035122137516736984
0.2188747078180313,0.31881269812583923,0.5262826681137085
-0.13599152863025665,0.6606553792953491,0.7483798265457153
-0.19214893877506256,0.29298511147499084,0.6355488300323486
0.07173600047826767,1.1734927892684937,0.8339723944664001
-0.5712898969650269,-1.1201926469802856,-0.957671582698822
-0.9413132071495056,-0.3884586691856384,-0.37720319628715515
-0.48560282588005066,-0.883658230304718,-0.6319218873977661
0.4597790539264679,-0.5139673352241516,-0.5711513757705688
-0.14557985961437225,0.8200680613517761,0.7328751683235168
0.37234678864479065,-0.1456950455904007,-0.20218200981616974
0.7070167064666748,-0.7959988117218018,-0.9634926915168762
0.4587201476097107,-0.504280686378479,-0.5654221773147583
-0.9134501814842224,-0.6340269446372986,-0.5176846981048584
0.2818557024002075,0.3583489656448364,0.22675251960754395
-0.20842361450195312,0.8588171601295471,0.5595220923423767
0.8061549663543701,-0.65097975730896,-0.7845755815505981
0.7670957446098328,-1.0998644828796387,-0.9085648059844971
-0.9829017519950867,-0.09776520729064941,-0.09234745800495148
-0.26593396067619324,0.4390409588813782,0.3259308934211731
0.044520046561956406,0.7664328813552856,0.9256433844566345
-0.10391278564929962,0.5711944699287415,0.8141325116157532
-0.37283697724342346,-0.39773476123809814,-0.16701655089855194
0.4723869562149048,-0.6067140102386475,-0.6196095943450928
-0.4441317915916443,-0.35713958740234375,-0.486156702041626
-0.2288551777601242,0.2948452830314636,0.48826494812965393
-0.6092706918716431,-0.9665998220443726,-0.971670925617218
0.9363523721694946,-0.4474763572216034,-0.35863634943962097
-0.46624964475631714,-0.8396517634391785,-0.5513349175453186
0.9746468663215637,-0.10167156159877777,-0.14838983118534088
0.16142314672470093,1.1325019598007202,0.6809781193733215
0.44997498393058777,-0.7071457505226135,-0.5300576090812683
-0.3672094941139221,-0.22428786754608154,-0.14385969936847687
0.7480171322822571,-0.9704680442810059,-0.9265221953392029
0.44407299160957336,-0.5823463201522827,-0.505619466304779
-0.947175920009613,-0.06574516743421555,-0.33400291204452515
0.7506446242332458,-0.5391867756843567,-0.9259243011474609
0.4132295250892639,-0.5322107076644897,-0.37187859416007996
-0.34769949316978455,-0.09611639380455017,-0.06031046435236931
-0.567250669002533,-0.9702548384666443,-0.949255108833313
0.07220659404993057,0.378044456243515,0.8338384032249451
-0.8502534031867981,-0.9108201265335083,-0.5748217701911926
0.6483102440834045,-0.5251654982566833,-0.9041042327880859
-0.5303091406822205,-0.9018498659133911,-0.8013416528701782
-0.5670937895774841,-0.4424024522304535,-0.9508682489395142
-0.5175442695617676,-0.819663941860199,-0.7516728639602661
-0.5747409462928772,-0.7713003158569336,-0.9610827565193176
-0.49370089173316956,-0.8903725147247314,-0.6650546789169312
0.37962135672569275,-0.22001749277114868,-0.23324930667877197
-0.4626025855541229,-0.4998118281364441,-0.5407736301422119
0.6978009343147278,-1.4413485527038574,-0.9510446786880493
-0.6564280390739441,-0.7167556285858154,-0.9838333129882812
-0.9902744293212891,-0.045724429190158844,-0.05792670324444771
0.3169736862182617,0.07779090851545334,0.07349710166454315
-0.03893175721168518,1.6283354759216309,0.9407187700271606
-0.86141037940979,-1.1265089511871338,-0.573413074016571
-0.9168619513511658,-0.5802707672119141,-0.5182456374168396
-0.0010490298736840487,0.7880567312240601,0.9515206813812256
-0.5013480186462402,-0.6169412732124329,-0.6957284808158875
-0.7687624096870422,-1.0081565380096436,-0.964206874370575
-0.17891351878643036,0.7711588144302368,0.6967455744743347
-0.06879479438066483,0.7409575581550598,0.8946024775505066
0.4879361689090729,-0.5852060914039612,-0.6866440773010254
0.2816792130470276,0.116635762155056,0.22793935239315033
-0.27013009786605835,0.4119773209095001,0.3225353956222534
-0.16161923110485077,1.2437139749526978,0.7165312170982361
0.6081529855728149,-0.5989713668823242,-0.9025391936302185
0.7126834392547607,-1.24116849899292,-0.9729554653167725
0.858018159866333,-0.2306583970785141,-0.538167417049408
-0.9624898433685303,-0.16482913494110107,-0.23219828307628632
-0.8801360726356506,-0.8235959410667419,-0.5384133458137512
-0.4515828490257263,-0.48360463976860046,-0.49161672592163086
-0.04714751988649368,0.1675214320421219,0.9278518557548523
-0.43750426173210144,-0.6584612727165222,-0.4413396716117859
-0.6330944299697876,-0.8617422580718994,-0.9750059247016907
-0.235247403383255,0.2276521474123001,0.4082487225532532
0.808958888053894,-0.48235222697257996,-0.7804799675941467
-0.5913489460945129,-0.8605154156684875,-0.9702244400978088
0.6337807178497314,-1.0371665954589844,-0.9039568901062012
-0.6315258145332336,-1.8907071352005005,-0.9743501543998718
0.07389288395643234,0.949849009513855,0.8344081044197083
-0.40617066621780396,-0.4253949522972107,-0.3282186985015869
0.9199011921882629,-0.48636314272880554,-0.3807481825351715
0.5076618790626526,-0.671886146068573,-0.7097415328025818
0.4997794032096863,-0.6418715119361877,-0.7060272693634033
0.1339326798915863,0.2108081728219986,0.7665303945541382
0.8891165852546692,-0.3370344936847687,-0.43934574723243713
0.5662702322006226,-1.0236705541610718,-0.8328925371170044
0.1576976180076599,0.3825862407684326,0.6853210926055908
0.4000137150287628,-0.35334840416908264,-0.32257601618766785
0.9086853265762329,-0.5808203220367432,-0.43653371930122375
0.5981528759002686,-0.9140754342079163,-0.8809139132499695
-0.3747389614582062,-0.3599563539028168,-0.17443476617336273
-0.5142501592636108,-0.20648202300071716,-0.7451104521751404
0.035617996007204056,0.789571225643158,0.8652976155281067
0.4899165630340576,-0.40601396560668945,-0.6951258182525635
-0.9045873284339905,-0.5034571290016174,-0.5233505964279175
0.6137216687202454,-1.3302717208862305,-0.90313720703125
-0.8039980530738831,-0.8414737582206726,-0.8542018532752991
0.45987704396247864,-0.6212494969367981,-0.5702753663063049
0.07169678062200546,0.8774737119674683,0.7655246257781982
0.3708958029747009,-0.21932372450828552,-0.19816569983959198
-0.2051098644733429,0.6850574612617493,0.5737612247467041
-0.28340473771095276,0.1945597380399704,0.2787832021713257
0.6783105731010437,-0.9028487801551819,-0.9151055216789246
-0.8089981079101562,-0.9641066789627075,-0.8537423014640808
-0.609604001045227,-1.016677737236023,-0.9715582132339478
0.4970146417617798,-0.6709833145141602,-0.7040734887123108
0.4187001883983612,-0.27150002121925354,-0.39763668179512024
0.867645800113678,-0.5624228119850159,-0.5339311957359314
-0.03544152155518532,0.96577388048172,0.9431880712509155
0.13095226883888245,0.7672415375709534,0.7819604873657227
-0.4776615500450134,-0.5017349720001221,-0.5988986492156982
0.8117824792861938,-0.8740247488021851,-0.7795798182487488
-0.7530955672264099,-1.0209299325942993,-0.9830975532531738
-0.4988382160663605,-0.7617531418800354,-0.6854172348976135
-0.24501222372055054,0.450225830078125,0.39613184332847595
-0.35734665393829346,-0.14862991869449615,-0.10318325459957123
-0.655173122882843,-1.3799041509628296,-0.9890295267105103
0.9949019551277161,-0.024495666846632957,-0.05125229060649872
-0.7003695964813232,-1.0021597146987915,-1.0432020425796509
0.11410895735025406,0.908404529094696,0.7667645215988159
0.6327415108680725,-1.315100908279419,-0.9045557975769043
0.554132878780365,-0.8804104328155518,-0.8237069249153137
-0.18793320655822754,0.5867885947227478,0.646685004234314
-0.2018549144268036,0.529778003692627,0.6032396554946899
-0.9826664924621582,-0.05404052883386612,-0.09374906122684479
0.9759605526924133,-0.125651016831398,-0.14026644825935364
-0.6957225203514099,-0.6772497296333313,-1.0254467725753784
-0.32116982340812683,0.06309585273265839,0.06567158550024033
0.7669781446456909,-0.8547804951667786,-0.9085857272148132
0.8472338318824768,-0.723939061164856,-0.6101266741752625
0.6082314252853394,-0.8303884267807007,-0.9028241038322449
-0.18497240543365479,1.0100849866867065,0.6494479775428772
-0.9212149381637573,-0.27244916558265686,-0.45910295844078064
-0.028049293905496597,0.4093734323978424,0.9200044870376587
-0.2813458740711212,0.14250919222831726,0.2896963059902191
-0.9997058510780334,-0.002425173996016383,-0.02163643203675747
-0.48954400420188904,-0.2983464300632477,-0.6470625400543213
0.35056227445602417,-0.08343718945980072,-0.08471976965665817
-0.8499592542648315,-0.4227865934371948,-0.5755794644355774
0.3693663477897644,-0.21183118224143982,-0.18885065615177155
-0.7979391813278198,-1.0812839269638062,-0.8542390465736389
-0.18989402055740356,0.6115601062774658,0.6446599960327148
0.2839145362377167,0.3157624900341034,0.21634486317634583
0.43299442529678345,-0.511734127998352,-0.4568146765232086
0.8028804659843445,-0.8201872110366821,-0.7893545627593994
-0.6096628308296204,-1.4606742858886719,-0.9717837572097778
0.5951725244522095,-0.37156254053115845,-0.8642054796218872
0.7082716226577759,-0.44541919231414795,-0.9658575654029846
0.16593299806118011,0.41804206371307373,0.6643383502960205
0.7476641535758972,-1.1735987663269043,-0.9262787103652954
-0.08489298820495605,1.4725189208984375,0.8744994401931763
-0.7549583911895752,-0.6008015871047974,-0.9819827079772949
-0.2854635715484619,0.25829702615737915,0.26698318123817444
-0.9871566891670227,-0.048389241099357605,-0.07046061754226685
-0.143011212348938,1.0395033359527588,0.7421824932098389
0.7395464777946472,-0.8331760168075562,-0.9255159497261047
0.5945646166801453,-0.35371634364128113,-0.8657376170158386
0.02751987800002098,1.329534888267517,0.9573354125022888
-0.22483552992343903,0.4151698648929596,0.5071021318435669
0.4689163565635681,-0.7680913209915161,-0.6062535643577576
0.6532906889915466,-0.7909932136535645,-0.9047328233718872
0.02346101403236389,0.43533605337142944,0.9973127245903015
0.12679536640644073,0.7469526529312134,0.7823171019554138
-0.15528583526611328,0.9336963295936584,0.7308382987976074
0.5033872723579407,-0.9875011444091797,-0.7070208787918091
0.24238471686840057,0.09521958976984024,0.4074297249317169
-0.7377229332923889,-1.0216357707977295,-0.9807835817337036
0.5517210960388184,-0.9668627381324768,-0.8159031867980957
0.22093354165554047,0.16874243319034576,0.5140234231948853
-0.11936391890048981,1.1177942752838135,0.7919511198997498
0.2579731047153473,0.3612242341041565,0.33191999793052673
-0.159442737698555,0.39905765652656555,0.7198370099067688
-0.6689771413803101,-1.3420140743255615,-1.0156166553497314
-0.09173619747161865,0.007120935712009668,0.8774868249893188
-0.4552691876888275,-0.5456678867340088,-0.49842026829719543
-0.21540407836437225,0.7397046089172363,0.5107409954071045
-0.9319209456443787,-0.37992188334465027,-0.4273214042186737
0.24681614339351654,0.2624783217906952,0.3856728971004486
0.4340924620628357,-0.3740042746067047,-0.460065633058548
-0.1566780060529709,0.545863926410675,0.7239713668823242
-0.15685448050498962,0.6857905983924866,0.7259505391120911
0.8016843199729919,-0.8818640112876892,-0.7921411395072937
-0.6407219767570496,-1.3923894166946411,-0.9861823320388794
-0.9979804158210754,-0.0076360260136425495,-0.029123397544026375
-0.30432650446891785,0.13394379615783691,0.16258008778095245
0.5928979516029358,-0.8929657936096191,-0.8701363801956177
0.5778782367706299,-1.2339258193969727,-0.8420153260231018
0.431406170129776,-0.5864434838294983,-0.4476742744445801
-0.8259983062744141,-1.6122488975524902,-0.7697025537490845
-0.11348150670528412,0.93302321434021,0.772486686706543
0.7896450161933899,-0.7571752667427063,-0.8321982622146606
-0.3994450867176056,-0.3138764202594757,-0.2797231376171112
0.9686859846115112,-0.018975257873535156,-0.18572835624217987
-0.05663781240582466,0.39181435108184814,0.9278786182403564
0.6156824827194214,-1.170050859451294,-0.9028884172439575
0.5610936880111694,-0.9716897010803223,-0.8297153115272522
0.3232678771018982,0.05129215121269226,0.04894820973277092
0.3546799421310425,-0.10997544974088669,-0.10820481926202774
-0.8694693446159363,-0.6381964683532715,-0.5619897842407227
0.10932460427284241,1.0263853073120117,0.766262412071228
0.47517129778862,-0.6394122838973999,-0.6316447257995605
-0.8519593477249146,-0.6065893769264221,-0.5763840675354004
0.014813871122896671,1.3805902004241943,0.9907697439193726
-0.038500379770994186,0.6962931156158447,0.9205953478813171
0.4397199749946594,-0.4348141849040985,-0.4869265556335449
0.6135256290435791,-1.3189419507980347,-0.9031253457069397
-0.7067618370056152,-0.48646971583366394,-1.036085844039917
-0.33856213092803955,-0.016228200867772102,-0.023458566516637802
0.426817923784256,-0.29338061809539795,-0.4297563433647156
0.048578906804323196,0.8231325149536133,0.8508361577987671
0.2667182981967926,0.3220517337322235,0.29421916604042053
0.5466033816337585,-1.1220892667770386,-0.7876396775245667
-0.2206002026796341,0.9686705470085144,0.5080031156539917
-0.14005039632320404,0.6531785130500793,0.7411394119262695
-0.6648594737052917,-0.7029839754104614,-1.0052684545516968
-0.9785292148590088,-0.05705336853861809,-0.11700411140918732
0.5293483138084412,-0.9970264434814453,-0.7203038334846497
0.12687379121780396,1.1893856525421143,0.7833749055862427
-0.46305352449417114,-0.6009126305580139,-0.5402191877365112
0.9268816709518433,-0.2583502531051636,-0.4089626967906952
0.016715850681066513,0.27501457929611206,0.992120087146759
-0.5314463973045349,-1.0722076892852783,-0.8054619431495667
-0.5883685350418091,-1.2317919731140137,-0.9694278240203857
0.699467658996582,-1.2134464979171753,-0.9532221555709839
-0.7767821550369263,-1.0980912446975708,-0.9502596855163574
0.7206442952156067,-0.7620061039924622,-0.9709551930427551
0.365425169467926,-0.14394114911556244,-0.16938288509845734
-0.2791105806827545,0.3099985718727112,0.30223163962364197
0.7338601350784302,-0.8461787104606628,-0.9557092189788818
-0.4160531163215637,-0.3678539991378784,-0.3537029027938843
0.8449592590332031,-0.5799615979194641,-0.6115919351577759
0.5478975176811218,-1.2269248962402344,-0.7921616435050964
-0.8226649165153503,-0.6595103740692139,-0.8089430928230286
0.1111285462975502,0.5784010887145996,0.7600458860397339
0.6624476313591003,-1.1887881755828857,-0.9053582549095154
0.05987313389778137,1.4982118606567383,0.8672672510147095
-0.28103214502334595,0.13476364314556122,0.29195842146873474
-0.6829772591590881,-0.7589918971061707,-0.9937445521354675
0.4469553828239441,-0.6942465305328369,-0.5182505249977112
0.4537201523780823,-0.4900203049182892,-0.5447856187820435
0.08263806998729706,0.3740909695625305,0.805627167224884
-0.056873105466365814,1.3238459825515747,0.934054970741272
-0.8452337980270386,-0.6170408725738525,-0.7055538892745972
0.49785780906677246,-0.486538290977478,-0.7045724391937256
-0.5312895178794861,-0.928022027015686,-0.8050749897956848
-0.6948009133338928,-1.2207344770431519,-1.0215587615966797
0.96009761095047,-0.1277851164340973,-0.229288712143898
0.8836263418197632,-0.6389070749282837,-0.4383033514022827
0.03448072820901871,1.7901381254196167,0.9520210027694702
0.2721497118473053,0.22391469776630402,0.2685440182685852
0.9735291004180908,-0.21620617806911469,-0.15598350763320923
0.4227786660194397,-0.3896685242652893,-0.41333213448524475
-0.7868606448173523,-1.1306246519088745,-0.9364721775054932
-0.24775731563568115,0.250515878200531,0.3946286737918854
-0.8310964107513428,-1.1523114442825317,-0.7705860137939453
-0.2739536762237549,0.36431047320365906,0.3161601126194
0.4676418602466583,-0.7098855376243591,-0.6013221144676208
-0.5856233835220337,-1.4281105995178223,-0.9696576595306396
0.28850284218788147,0.18011540174484253,0.19458141922950745
-0.1390111744403839,0.9150124192237854,0.7409552335739136
-0.5839371085166931,0.061672311276197433,-0.9690608382225037
0.1508348137140274,0.5478362441062927,0.7007783055305481
-0.7200561165809631,-1.2208099365234375,-1.0516868829727173
0.7697428464889526,-0.3545893430709839,-0.908756673336029
-0.20222747325897217,0.7877440452575684,0.6002612113952637
0.8032137751579285,-1.238529086112976,-0.7885755300521851
0.8196452856063843,-0.9911591410636902,-0.6326816082000732
0.12779536843299866,0.8030580878257751,0.7840349078178406
0.45993587374687195,-0.58113032579422,-0.5706502795219421
-0.48819106817245483,-0.23888196051120758,-0.6413509845733643
0.9049206376075745,-0.6151461005210876,-0.43683239817619324
0.9724311232566833,-0.10076775401830673,-0.16174224019050598
0.5215835571289062,-0.40014204382896423,-0.7173208594322205
-0.696977436542511,-0.40840211510658264,-1.0316389799118042
0.42671987414360046,-0.6205334663391113,-0.4311988949775696
0.6052118539810181,-1.0910695791244507,-0.9026483297348022
-0.8270767331123352,-0.6681650280952454,-0.7694339752197266
0.8767243027687073,-0.18385787308216095,-0.5029505491256714
-0.674075186252594,-1.0249667167663574,-1.0152359008789062
0.25450247526168823,0.6047729253768921,0.3476466238498688
-0.1585799753665924,0.695712149143219,0.7253901362419128
-0.26377710700035095,0.11747497320175171,0.3239137828350067
-0.4136413037776947,-0.5794261693954468,-0.3475250005722046
0.7079187035560608,-0.8518795967102051,-0.9651428461074829
-0.9107638597488403,-0.42225345969200134,-0.5199267864227295
-0.903744101524353,-0.6070311069488525,-0.5230578780174255
0.14824654161930084,0.8051562309265137,0.6887784004211426
-0.07422622293233871,1.2948321104049683,0.8663058876991272
-0.34266021847724915,-0.01557034533470869,-0.03971420228481293
-0.40475887060165405,-0.47925594449043274,-0.29813385009765625
0.8945479393005371,-0.6025330424308777,-0.438010573387146
-0.9176855087280273,-0.49980348348617554,-0.510765790939331
-0.4942891597747803,-0.5704376101493835,-0.6670166254043579
-0.4884459376335144,-0.4509090483188629,-0.6428238749504089
-0.8681555986404419,-0.5982427597045898,-0.5642016530036926
-0.0031274815555661917,1.5745662450790405,0.9374387264251709
-0.39477837085723877,-0.3304344713687897,-0.2597452700138092
-0.8427435755729675,-0.8883063197135925,-0.7186030149459839
-0.8659006357192993,-0.5936873555183411,-0.5731387138366699
-0.6205453276634216,-0.7473933696746826,-0.9716938138008118
0.5031715631484985,-1.1855875253677368,-0.7070877552032471
0.27736544609069824,0.3607558012008667,0.24573050439357758
0.7846252918243408,-0.6493021845817566,-0.8394578099250793
-0.025500250980257988,1.7079154253005981,0.9340296387672424
0.2844047546386719,0.23676873743534088,0.21397759020328522
0.8434690833091736,-1.0123841762542725,-0.5900764465332031
-0.11010891944169998,0.5634048581123352,0.8137673139572144
0.02724536508321762,1.8526732921600342,1.0145784616470337
0.648388683795929,-0.9854702353477478,-0.9046014547348022
0.2579534947872162,0.5186101794242859,0.33332765102386475
-0.8857439756393433,-0.5058884620666504,-0.5338626503944397
0.2826792299747467,0.22885335981845856,0.22215920686721802
0.6495652198791504,-0.5433354377746582,-0.9062365293502808
-0.5677212476730347,0.09647702425718307,-0.9525331854820251
0.14514847099781036,1.1357601881027222,0.7213582992553711
0.3652682900428772,-0.0807616114616394,-0.1685543805360794
-0.22540415823459625,0.3425307273864746,0.5042135715484619
-0.7011735439300537,-1.1065808534622192,-1.0480495691299438
-0.45809274911880493,-0.9363325238227844,-0.5073925852775574
-0.6847811937332153,-0.9374889135360718,-0.9931802153587341
0.8246845602989197,-0.2887551784515381,-0.6394675970077515
-0.13426601886749268,0.2705136835575104,0.7456867098808289
-0.22218845784664154,0.3827385902404785,0.5092118382453918
0.16887420415878296,0.7862926125526428,0.6424774527549744
0.8023509979248047,-0.7883595824241638,-0.7885257601737976
0.8903910517692566,-0.6718481183052063,-0.43860679864883423
-0.25452208518981934,0.2175201028585434,0.3896818459033966
0.564054548740387,-0.43092218041419983,-0.8318360447883606
0.13734447956085205,1.1828304529190063,0.750214695930481
0.8023117780685425,-0.7907186150550842,-0.7900283336639404
-0.14954067766666412,1.376315712928772,0.7296087741851807
-0.861077070236206,-0.75156569480896,-0.57346111536026
-0.08971656113862991,0.921807587146759,0.8766574859619141
-0.6034274697303772,-1.256791114807129,-0.9714635014533997
0.22522768378257751,0.4038224518299103,0.4935368299484253
-0.10530495643615723,1.258791208267212,0.7482730746269226
0.14281511306762695,1.1383472681045532,0.7294360399246216
0.08859890699386597,1.7542462348937988,0.7926467061042786
0.46223002672195435,-0.7881763577461243,-0.5780287384986877
-0.4232492446899414,-0.11179236322641373,-0.376322478055954
0.9736860394477844,-0.06184467673301697,-0.15364153683185577
-0.039990585297346115,0.9177895188331604,0.9350813031196594
-0.8248022198677063,-0.6975924372673035,-0.7687903642654419
-0.9299013018608093,-0.3145768642425537,-0.44148513674736023
0.5364660024642944,-0.9777247905731201,-0.7254593372344971
0.5801527500152588,-0.7696812748908997,-0.8442373275756836
-0.3160913288593292,0.09443768113851547,0.075784832239151
-0.06803008168935776,0.9390499591827393,0.900327742099762
0.4997597932815552,-0.7626760601997375,-0.7060034871101379
0.2485024482011795,0.36013320088386536,0.37569957971572876
0.03185325488448143,1.2686498165130615,0.842532753944397
-0.7190168499946594,-1.5242879390716553,-1.0494943857192993
-0.9871370792388916,-0.07100735604763031,-0.06940443068742752
-0.7417817711830139,-0.5924489498138428,-0.9810140132904053
0.8452926278114319,-0.2707716226577759,-0.6109441518783569
0.22030608355998993,0.5013355016708374,0.5178948044776917
-0.582486093044281,-0.837083637714386,-0.968364417552948
-0.7018206119537354,-1.2063400745391846,-1.050546646118164
-0.454641729593277,-0.7386113405227661,-0.5003049969673157
-0.41887664794921875,-0.4087222218513489,-0.3613736927509308
0.10265786945819855,1.5581914186477661,0.7746620774269104
0.8623320460319519,-0.8573715686798096,-0.5384988188743591
0.8239002227783203,-0.22788594663143158,-0.6375266313552856
-0.1983058601617813,0.39560046792030334,0.6184618473052979
-0.8468612432479858,-0.3953429162502289,-0.7016580700874329
-0.03548073768615723,2.0696139335632324,0.9252805113792419
-0.9756272435188293,-0.03743552789092064,-0.1382407248020172
0.32218942046165466,0.06933939456939697,0.052300602197647095
0.37638604640960693,-0.10020510852336884,-0.22166049480438232
0.4721516966819763,-1.010738492012024,-0.6188915967941284
-0.39919018745422363,-0.5614368915557861,-0.27991464734077454
-0.26005154848098755,0.2409941703081131,0.3839316666126251
-0.9878234267234802,-0.03903324156999588,-0.06731278449296951
0.00859812367707491,0.9641844630241394,0.9727481007575989
-0.29926764965057373,0.2506140172481537,0.1568296253681183
-0.7713507413864136,-0.9475778937339783,-0.9539402723312378
-0.17126639187335968,0.9964413642883301,0.7097545266151428
0.8606457114219666,-0.9550799131393433,-0.5366894006729126
0.2716595232486725,0.10658426582813263,0.27036285400390625
-0.012088353745639324,0.9142235517501831,0.9768039584159851
0.7861351370811462,-0.9492392539978027,-0.8387890458106995
-0.44126901030540466,-0.47424229979515076,-0.44879186153411865
-0.9436661005020142,-0.33430442214012146,-0.36375489830970764
-0.2315610945224762,0.5655222535133362,0.4523262679576874
0.6884086728096008,-0.8888078927993774,-0.9374715089797974
-0.9334307312965393,-0.11400998383760452,-0.41762641072273254
0.01620604284107685,0.4680854380130768,0.9841555953025818
0.5627211928367615,-0.8083361387252808,-0.8313016891479492
0.34762105345726013,-0.0620771162211895,-0.06714034080505371
0.17158012092113495,0.33399784564971924,0.6470603942871094
-0.45672017335891724,-0.3754892349243164,-0.5031782388687134
-0.12920714914798737,1.2034622430801392,0.767144501209259
-0.10124608874320984,1.0031847953796387,0.822551965713501
0.8029588460922241,-1.0527175664901733,-0.7889852523803711
-0.7353699207305908,-1.3201401233673096,-0.9812131524085999
0.26136529445648193,0.2724570035934448,0.31547901034355164
0.2576594054698944,0.20651325583457947,0.33276355266571045
-0.6670751571655273,-0.9119441509246826,-1.0099990367889404
-0.8064490556716919,-0.0731433555483818,-0.8551458716392517
-0.4628574848175049,-0.3008369207382202,-0.540135383605957
-0.3364444673061371,-0.012129665352404118,-0.014898969791829586
-0.2196982204914093,0.6733564138412476,0.5075794458389282
0.10165785998106003,0.8485156893730164,0.7797248363494873
-0.6418200135231018,-0.7319521903991699,-0.9798570871353149
-0.6199178099632263,-0.7292218208312988,-0.9728836417198181
-0.6716634631156921,-0.51768559217453,-1.0199552774429321
-0.6846243739128113,-1.2096151113510132,-0.993660032749176
0.8371748924255371,-0.627938985824585,-0.6154934763908386
0.382601797580719,-0.2702944576740265,-0.2411630004644394
-0.29932644963264465,0.19644193351268768,0.15733011066913605
0.08728516846895218,1.00522780418396,0.793627142906189
0.8282335996627808,-0.4397469758987427,-0.6429682374000549
-0.14136412739753723,0.8801122307777405,0.7450834512710571
-0.42399436235427856,-0.5891269445419312,-0.4478914141654968
0.16524671018123627,0.7232086062431335,0.7028733491897583
-0.7064088582992554,-1.2157224416732788,-1.0340569019317627
-0.10550103336572647,1.2036855220794678,0.8093780875205994
-0.29028716683387756,0.3031366765499115,0.18498210608959198
0.7036441564559937,-0.7782028913497925,-0.9593871235847473
0.2517377436161041,0.5535394549369812,0.36322808265686035
0.8203315734863281,-0.5755566358566284,-0.6323937773704529
-0.04865734279155731,0.7653754949569702,0.9293009042739868
-0.425582617521286,-0.2766248285770416,-0.4481464624404907
-0.9239208102226257,-0.7206822037696838,-0.4634888470172882
-0.07136344164609909,1.1468677520751953,0.8812029957771301
-0.09395190328359604,0.7764112949371338,0.8159312605857849
0.49679896235466003,-0.8267686367034912,-0.7042104601860046
-0.20895302295684814,0.8396404981613159,0.5394315123558044
0.42626887559890747,-0.4498964846134186,-0.4294583201408386
0.7896842360496521,-0.5329771041870117,-0.8324945569038391
-0.9429405927658081,-0.25361940264701843,-0.3665591776371002
-0.15703095495700836,0.8501895666122437,0.7248796224594116
0.8271747827529907,-0.3372310400009155,-0.6421326398849487
0.4150334894657135,-0.4279462397098541,-0.3828408420085907
0.105148084461689,0.5968822836875916,0.7709920406341553
0.559485912322998,-0.5506356954574585,-0.8281034827232361
-0.7461935877799988,-0.3001691401004791,-0.9826245307922363
0.7414484620094299,-1.4198522567749023,-0.9254593253135681
-0.3684448003768921,-0.20269674062728882,-0.14838039875030518
0.6003293991088867,-1.8141124248504639,-0.8842005729675293
0.7310953736305237,-1.0549654960632324,-0.9540958404541016
0.1434817910194397,0.35444021224975586,0.7238903045654297
0.8969401121139526,-0.5691400170326233,-0.4352227747440338
-0.5738193392753601,-0.5998137593269348,-0.9604154825210571
0.25373777747154236,0.37271642684936523,0.35200658440589905
0.7938803434371948,-1.0107718706130981,-0.8174835443496704
0.9484308362007141,-0.10041461884975433,-0.29496705532073975
0.5891528129577637,-1.0470092296600342,-0.8694584965705872
-0.7767429351806641,-0.409425288438797,-0.9504361152648926
-0.2576594054698944,0.23766715824604034,0.38823795318603516
0.1384621411561966,0.5875012874603271,0.7456516027450562
0.15659958124160767,0.4870694875717163,0.6877710223197937
-0.311797171831131,0.07424931228160858,0.12208759039640427
-0.9611368179321289,-0.27539461851119995,-0.23997147381305695
-0.20277650654315948,0.8632073998451233,0.5950913429260254
-0.33495426177978516,-0.008483627811074257,-0.008621446788311005
0.17646251618862152,0.4386635422706604,0.6380413174629211
0.8017431497573853,-0.3982153832912445,-0.7910158634185791
0.5070147514343262,-0.8993860483169556,-0.7093780636787415
-0.9187639355659485,-0.3217933177947998,-0.4561418294906616
-0.3574643135070801,-0.17840750515460968,-0.10332094132900238
-0.6760556697845459,-0.8815048336982727,-1.0106074810028076
-0.6723496913909912,-0.8351315259933472,-1.0196659564971924
0.5340150594711304,-0.6468876004219055,-0.7231111526489258
0.24175727367401123,0.4606350362300873,0.41139593720436096
0.5859371423721313,-1.158689022064209,-0.8667203783988953
-0.014911910519003868,1.1939786672592163,1.00211763381958
0.8627634048461914,-0.418475866317749,-0.5352691411972046
0.29336562752723694,0.2898326516151428,0.17105332016944885
0.7242130041122437,-1.2770320177078247,-0.9493711590766907
0.05757899582386017,1.1824495792388916,0.8777003288269043
-0.7804880142211914,-1.6014279127120972,-0.9517258405685425
0.2210511863231659,0.5376163125038147,0.5139485001564026
-0.9458818435668945,-0.31971457600593567,-0.34780174493789673
-0.1475602686405182,1.1821045875549316,0.7348042130470276
0.5194462537765503,-0.7070191502571106,-0.7159900665283203
-0.6794674396514893,-1.1377867460250854,-1.0033291578292847
-0.8184884190559387,-0.799727737903595,-0.8285619616508484
0.698742151260376,-0.930705726146698,-0.9528172612190247
0.6405650973320007,-1.3129676580429077,-0.9048178791999817
-0.2904636263847351,0.10860662907361984,0.1832207441329956
0.2357179969549179,0.40351930260658264,0.4408181607723236
-0.9281561374664307,-0.27749472856521606,-0.44934946298599243
-0.9495680928230286,-0.3977676033973694,-0.3210071325302124
0.31487563252449036,0.10624012351036072,0.08251474052667618
-0.47542625665664673,-0.3644937574863434,-0.5884971618652344
-0.8127236366271973,-0.7163886427879333,-0.8535792827606201
0.9971960783004761,-0.008896520361304283,-0.043951600790023804
-0.8207041621208191,-1.1216096878051758,-0.8172448873519897
-0.31764036417007446,0.07767830789089203,0.07359579205513
-0.5653290748596191,-0.9263893365859985,-0.9423630833625793
0.6880361437797546,-0.5752045512199402,-0.9365207552909851
0.6770164370536804,-0.9961344599723816,-0.9148444533348083
-0.44632792472839355,-0.7744118571281433,-0.4876358211040497
-0.3685820400714874,-0.13098560273647308,-0.14923132956027985
0.8388415575027466,-0.07626692950725555,-0.608626663684845
0.3238365054130554,0.06419089436531067,0.04557689279317856
-0.28062039613723755,0.20317010581493378,0.29363885521888733
-0.5172501802444458,-0.9970381855964661,-0.7478742003440857
0.11050107330083847,0.6802753210067749,0.7626073360443115
0.3776801526546478,-0.23614205420017242,-0.22777722775936127
-0.18522730469703674,0.7390660643577576,0.6464990973472595
-0.3885822296142578,0.02720019407570362,-0.2526550590991974
-0.04016706347465515,0.41490307450294495,0.9371286630630493
0.5310345888137817,-0.49666357040405273,-0.721433699131012
0.7381346821784973,-1.4650797843933105,-0.9244553446769714
-0.9905685782432556,-0.02183450385928154,-0.053909458220005035
-0.8710575699806213,-0.6889464259147644,-0.5573689341545105
-0.11687369644641876,1.3531787395477295,0.7774325609207153
-0.25056129693984985,0.29711437225341797,0.39284828305244446
0.903410792350769,-0.6362838745117188,-0.4363037645816803
0.9987843036651611,-0.008422317914664745,-0.03954283520579338
-0.10483436286449432,0.8479679226875305,0.8158223032951355
0.10559907555580139,0.7407099604606628,0.7712984085083008
-0.39969998598098755,-0.1715945601463318,-0.27940699458122253
0.2284042090177536,0.4774421751499176,0.4766807556152344
0.8699203133583069,-1.1640534400939941,-0.5339595675468445
-0.9685879349708557,-0.17632310092449188,-0.18965671956539154
0.5956823229789734,-0.5923411250114441,-0.8631629347801208
-0.3224835693836212,0.04739325866103172,0.06099905073642731
0.5218972563743591,-1.3310656547546387,-0.7182221412658691
-0.3730526864528656,-0.17945992946624756,-0.1675684005022049
0.4593084156513214,-0.5301239490509033,-0.5694690346717834
0.623055100440979,-1.116071343421936,-0.9124600887298584
-0.5216619968414307,-0.6331870555877686,-0.7658872008323669
0.09473622590303421,0.9714715480804443,0.7888429164886475
0.39658230543136597,-0.2158871442079544,-0.30714359879493713
-0.6048000454902649,-1.2440035343170166,-0.9719662666320801
-0.4925832748413086,-0.6146084070205688,-0.6582860350608826
0.6729183793067932,-0.500393807888031,-0.9132024645805359
-0.5441915988922119,-0.48015889525413513,-0.8572097420692444
0.8929205536842346,-0.5460420250892639,-0.4497559368610382
-0.8524691462516785,-0.26167839765548706,-0.5765549540519714
-0.8961166739463806,-0.3325274586677551,-0.5275660753250122
-0.5735644102096558,-0.9368249773979187,-0.9597057700157166
0.9859213829040527,-0.07014304399490356,-0.0850214883685112
0.5783684253692627,-1.1979674100875854,-0.842443585395813
-0.16595260798931122,0.49379777908325195,0.7125358581542969
0.6914086937904358,-0.8783499598503113,-0.9417164325714111
-0.5241129994392395,0.06814402341842651,-0.7760959267616272
0.541544497013092,-0.85796719789505,-0.7738189101219177
-0.38732731342315674,-0.21402034163475037,-0.2503688931465149
0.829331636428833,-0.46538046002388,-0.644898533821106
0.5318777561187744,-1.1601371765136719,-0.7221428155899048
0.32762086391448975,0.050155431032180786,0.029546499252319336
-0.5890547633171082,-0.8265901803970337,-0.9701430201530457
0.47313210368156433,-0.614741325378418,-0.6226200461387634
-0.9340777397155762,-0.4750150442123413,-0.4136156439781189
0.39838626980781555,-0.4649816155433655,-0.31496185064315796
0.7932136654853821,-0.5732154846191406,-0.8185365200042725
0.20816871523857117,0.13211598992347717,0.5779432654380798
-0.8034490346908569,-0.4335516691207886,-0.8553820252418518
-0.055696625262498856,0.3970506191253662,0.9324319362640381
-0.2274238020181656,0.5445319414138794,0.4889930784702301
-0.1868743747472763,0.2762085795402527,0.6463515162467957
-0.5937999486923218,-1.6718355417251587,-0.9699887633323669
-0.2712085545063019,0.5196123123168945,0.3208038806915283
-0.5802311897277832,-0.6305193901062012,-0.9658554792404175
-0.5669565200805664,-1.1023112535476685,-0.9501842260360718
-0.6543299555778503,-1.1423101425170898,-0.9776138067245483
0.5699173808097839,-0.5468458533287048,-0.8281188607215881
0.3813076615333557,-0.36691227555274963,-0.2410489171743393
-0.7185462713241577,-0.8093284964561462,-1.0486137866973877
0.5885841846466064,-0.9221274256706238,-0.8690199851989746
-0.39462152123451233,-0.30931806564331055,-0.25968095660209656
-0.5486818552017212,-1.5008257627487183,-0.8645874857902527
0.9310777187347412,-0.5077659487724304,-0.36859944462776184
0.19859997928142548,0.4631757438182831,0.6149459481239319
-0.9843919277191162,-0.027927692979574203,-0.08398434519767761
-0.85911625623703,-0.9137759208679199,-0.573614776134491
-0.3867587149143219,-0.2280517965555191,-0.250736266374588
0.44983771443367004,-0.40562325716018677,-0.5283716320991516
0.16552123427391052,0.5619046688079834,0.6628296971321106
0.2900910973548889,0.14675186574459076,0.18767572939395905
0.8008999824523926,-1.3741475343704224,-0.8378854990005493
-0.4036608040332794,-0.39571377635002136,-0.29383963346481323
-0.6553887724876404,-0.6153866052627563,-0.9801809191703796
-0.13222678005695343,0.6710678339004517,0.7498907446861267
-0.4227982759475708,-0.36167243123054504,-0.3727075159549713
0.16838400065898895,0.43092483282089233,0.6476389169692993
-0.8401160836219788,-0.13142627477645874,-0.7286219000816345
-0.2224629521369934,0.4732936918735504,0.5081101655960083
-0.8196648955345154,-0.7638140320777893,-0.8215009570121765
-0.9817253351211548,-0.03685063123703003,-0.09908122569322586
0.4482102692127228,-0.3550002872943878,-0.5211571455001831
-0.3200129270553589,0.06596710532903671,0.07092214375734329
0.15963882207870483,0.9609633088111877,0.6703976988792419
-0.6732909083366394,-0.8087282776832581,-1.0171700716018677
0.20299218595027924,0.6363693475723267,0.606804370880127
-0.5189560651779175,-1.2553231716156006,-0.7550556063652039
0.8466455340385437,-0.8133820295333862,-0.6104964017868042
0.5519760251045227,-0.9454774856567383,-0.8155782222747803
-0.5596427321434021,-1.2723912000656128,-0.9024643301963806
-0.201443150639534,0.5765746831893921,0.6087686419487
-0.20542357861995697,0.07758329063653946,0.5707566142082214
0.4901714622974396,-0.4056212306022644,-0.6965376138687134
-0.7645663022994995,-0.8398516178131104,-0.9796485304832458
0.29434600472450256,0.1312093436717987,0.16861771047115326
-0.9552936553955078,-0.2695714831352234,-0.28126466274261475
-0.20128628611564636,0.6181703209877014,0.6106820106506348
0.5261522531509399,-0.5670052766799927,-0.7197616696357727
-0.48817142844200134,-0.7608593106269836,-0.6426593065261841
0.7066833972930908,-1.548917531967163,-0.9639676809310913
-0.43664154410362244,-0.38965359330177307,-0.44155362248420715
-0.8432533740997314,-0.41860613226890564,-0.7151740193367004
0.023029638454318047,1.6440725326538086,0.9770532250404358
0.616858959197998,-0.6093326210975647,-0.9044256806373596
0.3658565282821655,-0.1693623811006546,-0.17130470275878906
-0.2554436922073364,0.6254457235336304,0.38934341073036194
0.1252267062664032,0.5144258141517639,0.7812008261680603
0.48999497294425964,-0.4055725038051605,-0.6954526901245117
-0.7818017601966858,-0.8164825439453125,-0.9549106359481812
-0.9457053542137146,-0.20392489433288574,-0.34688618779182434
0.7410954833030701,-1.4194804430007935,-0.9258894324302673
-0.47785764932632446,-0.9181453585624695,-0.5992105007171631
0.1270502656698227,0.8496371507644653,0.7830211520195007
0.13048167526721954,0.9654825925827026,0.7792927622795105
0.0481475293636322,0.8560525178909302,0.9063727855682373
-0.04253963381052017,0.9913983345031738,0.9202660322189331
0.021833546459674835,1.4279876947402954,0.9901403784751892
0.9308228492736816,-0.13894341886043549,-0.36871838569641113
0.08297140151262283,0.35446763038635254,0.8018229603767395
0.9474896788597107,-0.17290103435516357,-0.30191680788993835
-0.5327209234237671,-0.7101584076881409,-0.8105969429016113
-0.9291757941246033,-0.4782739281654358,-0.4456366300582886
0.07016735523939133,0.8029943704605103,0.8582887053489685
0.37417033314704895,-0.2420351505279541,-0.21005785465240479
0.13224638998508453,0.7153381705284119,0.7745176553726196
-0.6056628227233887,-1.124788522720337,-0.972074031829834
0.08516749739646912,1.0248814821243286,0.7945656776428223
-0.8530378341674805,-0.7635819911956787,-0.5738390684127808
0.3571701645851135,-0.0007517582853324711,-0.12260293960571289
0.6147217154502869,-0.9649896621704102,-0.9031981229782104
0.03371601924300194,1.4963220357894897,0.8368520140647888
-0.6503298878669739,-1.4159334897994995,-0.9817641377449036
-0.13248169422149658,0.8625938892364502,0.7615739107131958
0.8694693446159363,-0.6915716528892517,-0.5336512923240662
-0.8010568618774414,-0.8990598917007446,-0.8542026281356812
0.3707977533340454,-0.17444007098674774,-0.1957462579011917
-0.3119540512561798,0.051407866179943085,0.12040650099515915
0.8023313879966736,-0.3400886654853821,-0.7896418571472168
-0.8777438402175903,-0.4314981698989868,-0.5419129133224487
0.11816782504320145,0.96952223777771,0.7759165167808533
-0.36177805066108704,-0.22400110960006714,-0.1204608753323555
0.10171668231487274,0.2551174759864807,0.7586133480072021
0.14040334522724152,0.43013083934783936,0.7365024089813232
0.11163835227489471,0.9314404726028442,0.7781296372413635
0.3045029938220978,0.12460433691740036,0.12540918588638306
0.5314856171607971,-0.2812155783176422,-0.7210671305656433
-0.11487367749214172,0.6558675169944763,0.8127403855323792
-0.03350032866001129,1.2936338186264038,0.9249479174613953
-0.7858213782310486,-1.1272032260894775,-0.9440738558769226
-0.9214894771575928,-0.28597983717918396,-0.45976829528808594
-0.5296032428741455,-1.2050474882125854,-0.7980361580848694
0.07083402574062347,0.8117800354957581,0.8521698713302612
-0.5900352001190186,-0.5462267398834229,-0.9708096385002136
0.1576780080795288,0.6613546013832092,0.6815125942230225
-0.6203296184539795,-1.115683913230896,-0.9720624685287476
-0.09712839871644974,0.6961658000946045,0.8054251074790955
-0.867645800113678,-0.8816395998001099,-0.5642717480659485
0.9079599380493164,-0.32478100061416626,-0.4368319809436798
-0.32440513372421265,0.04204738885164261,0.03368643671274185
0.8163707852363586,-0.2304694950580597,-0.781671941280365
-0.6038196086883545,-0.5382335186004639,-0.9704864621162415
0.6297218203544617,-0.853238582611084,-0.9109358787536621
0.860018253326416,-0.6092556715011597,-0.5368347764015198
-0.6389572620391846,-1.203512191772461,-0.9810534119606018
0.2686006724834442,0.09740253537893295,0.2838413715362549
-0.07436347752809525,1.062293291091919,0.8750657439231873
-0.5167207717895508,-1.0258163213729858,-0.7457246780395508
0.06471632421016693,0.5760228037834167,0.8532019257545471
0.7271149754524231,-0.7060403227806091,-0.9505110383033752
0.20032548904418945,0.27669933438301086,0.6143885254859924
0.7900175452232361,-1.2104675769805908,-0.829869270324707
0.8950773477554321,-0.5979093909263611,-0.4347224831581116
0.451896607875824,-0.6507172584533691,-0.5381411910057068
0.9284895658493042,-0.2373788058757782,-0.40502288937568665
0.24281610548496246,0.5050978064537048,0.40655145049095154
-0.3233463168144226,0.03407464176416397,0.037743233144283295
-0.4957205653190613,-0.45508259534835815,-0.6724783778190613
-0.24777695536613464,0.009873025119304657,0.3949880003929138
0.6717615127563477,-0.7851026058197021,-0.9141726493835449
-0.1165599599480629,1.5415235757827759,0.8027008771896362
-0.8439396619796753,-0.5734162330627441,-0.711629331111908
-0.8374689817428589,-0.10781870782375336,-0.7401595711708069
-0.27887529134750366,0.28973451256752014,0.30347558856010437
0.682094931602478,-1.4133758544921875,-0.91887366771698
-0.8075275421142578,-0.5598567724227905,-0.8545898199081421
0.2165217250585556,0.9600957632064819,0.5352898240089417
0.9897253513336182,-0.05431382358074188,-0.06849807500839233
0.8649398684501648,-0.5950652956962585,-0.5339075922966003
-0.6603299975395203,-0.9750769734382629,-0.9931860566139221
-0.006539279595017433,0.8205722570419312,0.9685817956924438
0.39468032121658325,-0.17223060131072998,-0.2994653582572937
-0.27656152844429016,0.21003668010234833,0.31103911995887756
0.3423268795013428,-0.0033032770734280348,-0.03879516199231148
-0.21665899455547333,0.524470329284668,0.5066014528274536
-0.7867625951766968,-0.660126805305481,-0.9365866184234619
0.21761976182460785,0.7391814589500427,0.5303264260292053
0.09354013204574585,1.046883225440979,0.7955421805381775
-0.1960117369890213,0.40166187286376953,0.6167815327644348
-0.012558946385979652,0.6462721824645996,0.9471213817596436
-0.6484279036521912,-1.5052207708358765,-0.9861811995506287
0.14595241844654083,1.0300171375274658,0.7153649926185608
-0.2379141002893448,0.5015544295310974,0.4000590145587921
0.05753977596759796,1.1790469884872437,0.8769979476928711
0.022657085210084915,0.7691461443901062,0.8971561789512634
0.8800576329231262,-0.8539801239967346,-0.5078173279762268
-0.7418602108955383,-1.0220601558685303,-0.9815458059310913
-0.6714085340499878,-0.887567937374115,-1.0212180614471436
-0.4609358608722687,-0.603580892086029,-0.5204018950462341
-0.782742977142334,-0.9759398698806763,-0.9572347402572632
-0.5205835103988647,-0.6047503352165222,-0.7616751790046692
0.7094088792800903,-1.2726664543151855,-0.96724933385849
-0.8065863251686096,-0.9908952713012695,-0.8546440601348877
-0.6337611079216003,-1.0443774461746216,-0.9743899703025818
0.16610947251319885,1.282787561416626,0.6649682521820068
-0.1339326798915863,1.137505292892456,0.7481551170349121
-0.28979694843292236,0.30267345905303955,0.23264314234256744
0.019794311374425888,0.22558048367500305,0.9328765273094177
0.84101802110672,-0.5546953082084656,-0.5984548926353455
0.7516250014305115,-1.6339280605316162,-0.9228001236915588
0.9972352385520935,-0.014200858771800995,-0.04266950488090515
0.15195247530937195,0.696984052658081,0.696778416633606
0.179599791765213,1.174574613571167,0.6369233727455139
0.8667829632759094,-0.399364173412323,-0.5347827672958374
0.8042725920677185,-0.4194827973842621,-0.7877020239830017
0.15342307090759277,0.7902933955192566,0.6893174052238464
-0.9138226509094238,-0.44505780935287476,-0.5170837640762329
0.6685261726379395,-1.212221384048462,-0.9105092883110046
-0.7514877915382385,-1.1458901166915894,-0.9839694499969482
-0.6788792014122009,-1.539860486984253,-1.0032116174697876
-0.9193913340568542,-0.3040773868560791,-0.45737406611442566
-0.03987294062972069,1.6954867839813232,0.8743958473205566
-0.8630574345588684,-0.5676977038383484,-0.5741798281669617
-0.774586021900177,-1.45340096950531,-0.9520335793495178
0.7528406977653503,-1.0464963912963867,-0.9200925230979919
-0.8845478296279907,-0.4056850075721741,-0.5356240272521973
0.6422513723373413,-1.162728190422058,-0.9040287733078003
0.05585348606109619,1.5349711179733276,0.88087397813797
-0.42158257961273193,-0.1854088455438614,-0.3681968152523041
-0.39787644147872925,-0.286529541015625,-0.26969507336616516
-0.16393297910690308,0.8785010576248169,0.7146856188774109
0.2178550809621811,0.8840137124061584,0.5300961136817932
0.8000568151473999,-0.9121800065040588,-0.8330127596855164
0.2604437470436096,0.4108741581439972,0.31847119331359863
0.857684850692749,-0.579963743686676,-0.5373466610908508
-0.7528014779090881,-1.2044196128845215,-0.9836630821228027
-0.8679202198982239,-0.6789445877075195,-0.5650649666786194
-0.8350571990013123,-0.9979726672172546,-0.7504817247390747
0.9841566681861877,-0.09865924715995789,-0.09381915628910065
-0.583917498588562,-0.20481014251708984,-0.9697363972663879
0.005735350307077169,1.305003046989441,0.8560574054718018
-0.3868371248245239,-0.3853011131286621,-0.2509247660636902
-0.34530729055404663,-0.04164382070302963,-0.052653320133686066
0.9570192098617554,-0.06793247908353806,-0.24643352627754211
-0.5877018570899963,-1.5433645248413086,-0.9703042507171631
0.4707595109939575,-0.42121806740760803,-0.613701343536377
0.1343836635351181,1.004889965057373,0.7645796537399292
0.8260963559150696,-0.5906966328620911,-0.6422330737113953
-0.23960037529468536,0.34963205456733704,0.3988941013813019
0.4063863456249237,-0.3698233664035797,-0.34678471088409424
0.4382101595401764,-0.9777759909629822,-0.4806024730205536
0.17783507704734802,0.8670130968093872,0.6398030519485474
0.15185442566871643,0.6949364542961121,0.7009534239768982
0.08724595606327057,0.7215006351470947,0.7936416268348694
-0.4227786660194397,-0.4684002697467804,-0.3733323812484741
-0.7023892402648926,-0.32573968172073364,-1.0525470972061157
0.5736821293830872,-0.38387957215309143,-0.8388229012489319
0.12493259459733963,1.335553526878357,0.7833402156829834
-0.4241708219051361,-0.7092056274414062,-0.4484484791755676
0.09797155112028122,0.7832242250442505,0.7849085927009583
0.7918999195098877,-0.5580586194992065,-0.821663498878479
-0.8781557083129883,-0.765153706073761,-0.5414823889732361
0.8252531886100769,-0.44164779782295227,-0.6387749314308167
-0.9483131766319275,-0.19561876356601715,-0.3313364088535309
-0.9297443628311157,-0.3024758994579315,-0.4420967102050781
-0.7723507285118103,-1.452046275138855,-0.9532651305198669
-0.22391396760940552,0.3834863007068634,0.5075756311416626
-0.7032520174980164,-1.2251437902450562,-1.0557597875595093
-0.6445847153663635,-1.3012194633483887,-0.9809776544570923
0.965627133846283,-0.23654165863990784,-0.1969531923532486
0.820115864276886,-1.22456955909729,-0.6328284740447998
-0.42613160610198975,-0.6920048594474792,-0.4473336338996887
0.8593123555183411,-0.4333432912826538,-0.5377201437950134
-0.9231561422348022,-0.3241433799266815,-0.4605039656162262
-0.6662123799324036,-1.363592505455017,-1.0077826976776123
-0.9059794545173645,-0.5800739526748657,-0.522773265838623
-0.41158246994018555,-0.06635602563619614,-0.34182295203208923
-0.8818027377128601,-0.4704383909702301,-0.5360766053199768
-0.11118736118078232,0.8666936159133911,0.8073423504829407
-0.11114814877510071,1.5201294422149658,0.8079870343208313
-0.9253718256950378,-0.2804940640926361,-0.46553462743759155
0.17240364849567413,0.5353411436080933,0.6444693207740784
-0.6141334772109985,-0.9421111345291138,-0.9716657996177673
-0.33407190442085266,-0.002913527889177203,-0.005538149271160364
-0.5699369311332703,-1.3705220222473145,-0.9564246535301208
0.5639957189559937,-1.2251299619674683,-0.8325409293174744
-0.17208991944789886,0.39542117714881897,0.707175612449646
0.20581574738025665,0.8330554962158203,0.5908653736114502
0.5485641956329346,-0.839989960193634,-0.7957632541656494
-0.576623260974884,-0.9399333596229553,-0.962916910648346
0.9709604382514954,-0.17874738574028015,-0.17190365493297577
0.1663839966058731,0.6151820421218872,0.654340386390686
-0.06371631473302841,1.0994454622268677,0.9135012030601501
-0.6811341643333435,-0.8500835299491882,-1.0062485933303833
-0.8326650261878967,-0.5935109257698059,-0.763310968875885
-0.849704384803772,-0.35068750381469727,-0.5747162103652954
0.6793693900108337,-0.4465722441673279,-0.9171116352081299
-0.2721105217933655,0.4107610583305359,0.32039350271224976
-0.5813880562782288,-0.7968392968177795,-0.9666774272918701
0.9787448644638062,-0.07609086483716965,-0.1236644834280014
0.025127695873379707,0.8629176020622253,1.0178855657577515
-0.7839194536209106,-0.5248126983642578,-0.9568007588386536
-0.8459592461585999,-0.37482547760009766,-0.7022868990898132
0.7788801789283752,-0.79288250207901,-0.8627374768257141
-0.2744634747505188,0.26428332924842834,0.3159705102443695
-0.47956350445747375,-0.5336838364601135,-0.6292526721954346
0.16526633501052856,0.7943773865699768,0.6669133305549622
0.7007421255111694,-1.5905554294586182,-0.9556345343589783
-0.6144471764564514,-1.1465818881988525,-0.972492516040802
-0.7511152029037476,-0.4875597357749939,-0.9816862940788269
0.1859724223613739,0.47168073058128357,0.631449282169342
0.3091893196105957,0.03558531031012535,0.10474389791488647
0.8941165804862976,-0.38863256573677063,-0.4356118440628052
0.7766056656837463,-1.1248767375946045,-0.8629767298698425
0.5735644102096558,-0.5952534675598145,-0.8394953012466431
-0.15059950947761536,0.6939809918403625,0.730857789516449
0.05077500641345978,1.474866271018982,0.9185488224029541
-0.7182325124740601,-0.2856908440589905,-1.0484318733215332
0.21310992538928986,0.349229097366333,0.5524055361747742
0.9420385956764221,-0.19667834043502808,-0.315708726644516
0.4927009046077728,-0.5246451497077942,-0.7015365958213806
-0.26416924595832825,0.3785366415977478,0.3246731162071228
0.4428964853286743,-0.1538926362991333,-0.5020057559013367
0.006225551478564739,0.26451751589775085,0.9331666827201843
-0.5044068694114685,-0.5465132594108582,-0.7090898156166077
-0.4290139973163605,-0.31860560178756714,-0.4460141658782959
0.16161923110485077,0.8623606562614441,0.6641342639923096
0.22232571244239807,0.7493146061897278,0.5098007321357727
-0.9186266660690308,-0.2902923822402954,-0.4561818242073059
-0.791429340839386,-1.016591191291809,-0.9141039848327637
-0.9445288181304932,-0.24399571120738983,-0.35799917578697205
-0.5508975386619568,-0.8738395571708679,-0.8638557195663452
0.596839189529419,-0.7149425745010376,-0.8783199787139893
0.3797978162765503,-0.177499920129776,-0.23341253399848938
-0.31726783514022827,0.09345342963933945,0.07398059964179993
0.7304090857505798,-0.6499680280685425,-0.9535849690437317
-0.3469347655773163,-0.03798046335577965,-0.058117665350437164
-0.5527995228767395,-1.1134284734725952,-0.8652505278587341
0.8449788689613342,-0.1254429668188095,-0.6116349101066589
-0.6661731600761414,-0.677308201789856,-1.0081132650375366
0.9868233799934387,-0.06611957401037216,-0.08199099451303482
0.7655662894248962,-1.904299020767212,-0.9087474942207336
-0.2316199094057083,0.3839353621006012,0.431519478559494
-0.8218414187431335,-1.052226185798645,-0.8120951652526855
0.4912302792072296,-0.6503185033798218,-0.7001073956489563
-0.7452719807624817,-0.33072689175605774,-0.9817176461219788
0.41164126992225647,-0.609317421913147,-0.36575692892074585
0.291228324174881,0.13587644696235657,0.1820908486843109
0.024559063836932182,1.4480037689208984,0.9699061512947083
-0.5826037526130676,-0.7963512539863586,-0.9685619473457336
0.43907293677330017,-0.26750728487968445,-0.4846269488334656
0.8995872139930725,-0.47805893421173096,-0.4358368515968323
0.859155535697937,-0.5462327599525452,-0.5380012392997742
-0.4048961102962494,-0.37421321868896484,-0.29870203137397766
0.6018195748329163,-1.1069334745407104,-0.8858047127723694
0.9721762537956238,-0.1681886911392212,-0.1639828234910965
-0.07634387910366058,1.3269529342651367,0.8667017817497253
-0.5908979177474976,-1.2609233856201172,-0.9710255861282349
-0.1736781746149063,0.14537885785102844,0.7073800563812256
-0.7030559182167053,-0.9630303978919983,-1.0548137426376343
0.5294267535209656,-1.284106969833374,-0.7201502919197083
0.2169923335313797,0.3057169020175934,0.5338868498802185
-0.7443308234214783,-0.30757415294647217,-0.9821024537086487
-0.6652320027351379,-0.7339420318603516,-1.0060311555862427
0.4913087487220764,-0.6303876042366028,-0.7007170915603638
0.4701908826828003,-0.722099781036377,-0.6108173131942749
0.8131354451179504,-0.7932145595550537,-0.7788196802139282
-0.3530328869819641,-0.1452948898077011,-0.08522754907608032
0.9132540822029114,-0.4902347922325134,-0.43850472569465637
0.772821307182312,-0.14676547050476074,-0.8663887977600098
-0.7974882125854492,-0.9440628886222839,-0.8548157811164856
0.14661908149719238,1.0177184343338013,0.7227115631103516
-0.2932871878147125,0.27736955881118774,0.16150765120983124
-0.5410346984863281,-1.2702823877334595,-0.8449345827102661
0.5946626663208008,-0.8309231400489807,-0.8649044632911682
0.47358304262161255,-0.5210599303245544,-0.6244634985923767
-0.6390944719314575,-1.7489312887191772,-0.9777363538742065
0.8154687881469727,-1.1118905544281006,-0.7810400724411011
-0.08067725598812103,0.85578453540802,0.8602797985076904
0.5423876643180847,-0.7158078551292419,-0.7753553986549377
-0.2037765085697174,0.4485839903354645,0.5859015583992004
0.8273512125015259,-0.6133108735084534,-0.6412789225578308
-0.4185629189014435,-0.5964340567588806,-0.3599209189414978
-0.33222874999046326,0.009106588549911976,0.0011876714415848255
-0.237463116645813,0.3250001072883606,0.40177446603775024
0.3820527493953705,-0.1939542293548584,-0.24140407145023346
0.08848126232624054,1.4701743125915527,0.791429877281189
-0.5693487524986267,-1.0003958940505981,-0.9560371041297913
-0.5975450873374939,-1.0787795782089233,-0.9702258110046387
-0.735252320766449,-1.309171438217163,-0.9808069467544556
0.6093882918357849,-1.3579931259155273,-0.9030417203903198
-0.9428818225860596,-0.24614204466342926,-0.3679307997226715
0.35687604546546936,-0.10187245160341263,-0.12098436057567596
-0.8418219685554504,-0.6417983770370483,-0.723450779914856
-0.3519936501979828,-0.09042547643184662,-0.08049208670854568
-0.8000568151473999,-0.5811299085617065,-0.8554237484931946
0.5584858655929565,-0.7236321568489075,-0.8275745511054993
0.500446081161499,-0.5736082196235657,-0.7060524225234985
-0.41440603137016296,-0.6470135450363159,-0.3494466245174408
0.14342297613620758,0.4116198420524597,0.7272035479545593
0.6107805371284485,-0.9899510145187378,-0.903362512588501
0.534858226776123,-0.7660979628562927,-0.7237129211425781
-0.17448210716247559,0.6563236713409424,0.7073021531105042
0.9693722128868103,-0.16225044429302216,-0.18120859563350677
-0.0006176531314849854,1.098752498626709,0.8021497130393982


==> plot_csvs/ebr_heterosced_spearman.csv <==
rank_AE,rank_uncertainty
538,878
407,978
806,538
17,483
18,290
412,371
598,837
730,218
220,931
435,81
854,266
280,68
690,119
279,627
210,778
28,962
878,989
27,579
483,279
761,589
81,744
572,29
950,133
134,450
973,210
833,761
668,668
471,602
107,198
99,543
847,471
458,455
817,435
394,572
885,236
68,929
290,429
682,134
310,651
283,594
629,28
978,722
1,535
152,267
947,220
744,99
583,207
456,567
235,726
558,570
361,805
989,666
926,280
351,54
374,714
837,987
661,492
49,457
87,17
681,906
604,298
71,18
133,200
185,113
490,449
179,1
104,398
129,309
600,521
602,577
768,690
312,967
772,730
5,772
961,563
341,500
208,801
192,600
618,103
29,604
432,935
935,618
573,222
438,2
824,833
450,173
424,26
779,721
774,235
577,184
579,182
429,91
794,150
998,894
350,536
987,208
78,110
218,217
929,709
177,423
931,333
739,354
497,950
511,319
381,885
627,580
527,998
120,275
182,680
721,451
266,310
236,768
561,864
191,583
653,551
387,32
268,129
617,681
470,928
222,942
884,777
844,644
44,329
334,656
555,653
567,836
371,624
309,341
464,980
200,585
292,491
293,387
976,225
393,899
556,838
455,394
805,338
190,647
267,95
560,47
491,379
253,566
465,144
877,42
671,892
363,25
284,639
596,824
170,858
227,145
594,116
313,453
709,776
589,274
595,597
676,384
707,695
188,556
224,609
172,925
54,465
969,34
377,986
274,513
664,631
570,41
245,87
536,529
778,100
119,170
624,705
910,658
564,916
680,364
195,332
164,372
430,948
492,461
886,71
605,454
508,162
864,532
207,844
263,914
737,750
791,691
249,0
656,630
130,293
201,409
6,468
3,78
946,259
996,592
829,478
478,336
611,763
803,828
114,426
140,859
883,941
982,108
73,871
332,253
720,392
516,479
187,707
415,197
198,118
942,362
110,565
907,527
257,19
442,365
259,516
980,843
894,993
937,502
535,189
338,787
467,312
67,875
547,979
843,506
48,432
647,977
72,868
939,649
700,442
180,703
997,156
842,260
899,334
963,735
686,215
287,823
646,815
211,137
916,542
197,374
521,923
322,811
226,94
708,759
636,849
402,661
928,422
651,496
91,853
431,760
204,248
503,505
89,866
870,511
665,547
747,302
400,291
710,357
873,920
974,367
205,937
37,466
298,106
962,36
333,564
301,270
354,636
93,686
773,226
630,154
2,399
715,261
137,241
666,861
462,598
621,163
165,664
872,845
698,945
150,405
126,287
19,27
485,870
722,417
906,464
30,295
898,484
798,177
801,917
959,922
379,115
701,368
425,555
811,779
848,251
748,438
213,258
206,105
141,321
428,82
563,826
273,963
543,781
948,667
175,576
281,956
546,771
196,510
60,654
115,96
566,112
979,758
139,677
660,171
827,183
21,743
113,616
32,913
391,975
26,152
575,322
988,537
51,347
582,206
793,353
368,676
623,682
184,593
261,633
995,441
70,446
90,80
83,257
398,882
296,946
42,93
325,393
108,783
43,605
965,473
145,820
417,89
264,180
892,351
580,671
609,525
954,401
423,757
241,872
46,373
238,755
828,907
584,84
457,421
194,614
849,650
900,224
592,151
614,408
375,793
193,59
162,205
14,167
367,637
480,67
760,130
225,856
706,482
124,301
449,339
523,724
655,31
47,72
810,109
777,242
718,584
359,214
143,330
787,960
329,840
658,452
167,790
924,104
970,49
726,629
991,970
867,568
10,12
163,360
597,905
983,283
339,590
876,193
741,697
311,141
158,77
186,281
724,900
463,377
0,58
960,73
183,831
144,599
181,742
743,719
758,381
40,807
513,63
31,88
100,190
466,808
366,684
155,352
243,376
25,997
212,21
831,219
925,846
384,817
52,953
161,611
967,773
94,539
369,128
550,136
500,375
684,414
551,143
914,762
451,881
13,459
986,176
714,550
55,693
509,196
654,678
327,652
260,444
861,939
514,959
644,139
189,876
479,915
819,919
405,460
426,472
776,748
920,79
901,75
473,867
789,509
705,947
105,188
764,406
544,326
674,174
820,620
439,662
590,752
95,581
992,126
607,24
159,431
97,165
792,149
525,672
542,713
836,992
559,829
495,615
808,825
858,795
797,886
868,284
291,607
36,799
66,231
41,655
569,383
975,146
58,247
766,901
694,122
270,622
649,497
859,221
679,890
496,254
202,541
278,363
454,921
695,164
628,33
740,111
406,447
336,514
171,263
217,897
307,262
775,669
80,325
315,766
631,687
532,380
302,6
250,736
650,246
641,988
711,739
683,169
221,124
344,663
815,767
729,45
142,534
895,327
440,832
11,304
888,889
732,337
795,706
319,810
719,558
533,359
101,271
905,806
118,355
272,847
399,603
242,425
813,910
86,344
919,315
62,938
757,413
927,13
138,571
461,683
825,665
504,560
373,299
642,955
33,557
484,966
923,786
667,968
275,212
92,587
759,369
34,731
345,626
862,673
380,397
889,53
893,546
505,437
565,996
53,524
409,994
944,90
9,613
735,933
342,313
903,419
517,427
321,250
915,674
112,883
530,388
77,314
414,294
262,569
353,974
838,623
625,728
156,204
475,237
372,803
501,648
316,533
498,991
608,495
823,926
734,411
545,578
875,518
392,186
173,278
887,932
699,296
750,490
215,470
751,770
347,880
358,410
357,342
713,841
127,166
541,797
385,481
502,168
168,710
98,643
549,83
376,675
840,179
528,192
106,634
725,699
335,909
529,404
616,851
857,800
921,720
639,350
328,625
539,718
593,660
330,698
534,300
246,245
673,990
913,494
494,573
606,976
364,515
82,269
670,692
781,619
308,852
421,842
12,641
493,223
783,125
489,474
662,120
945,857
154,428
762,965
22,396
326,403
620,22
830,7
949,445
749,982
446,879
856,335
568,780
890,734
382,896
286,924
587,86
128,725
57,794
223,694
846,503
956,865
258,554
703,349
712,548
103,617
365,526
408,76
320,202
691,745
977,127
441,972
645,307
482,531
922,252
79,961
938,316
841,646
45,729
8,582
23,884
882,194
102,530
941,818
487,282
909,765
754,157
866,860
632,458
231,46
232,591
832,55
486,732
932,596
581,97
389,517
782,640
88,140
427,268
39,809
362,893
506,443
821,239
282,969
306,873
853,272
908,874
305,348
65,727
855,476
476,485
422,227
507,229
304,439
692,679
132,944
277,723
537,407
148,412
116,601
601,389
610,540
958,264
990,657
871,927
780,834
299,343
753,827
64,854
518,172
585,340
752,608
247,499
643,782
453,522
317,595
151,949
416,839
459,102
576,56
109,528
176,305
693,420
952,981
669,493
678,632
548,848
770,234
966,628
689,712
7,738
687,358
999,475
237,855
993,195
157,830
96,952
512,704
510,323
784,158
812,813
788,904
297,147
169,213
24,756
147,985
468,512
930,273
571,48
553,741
515,995
796,638
447,161
728,16
149,418
881,121
248,85
472,61
786,288
615,5
994,178
355,508
742,737
444,519
697,715
360,256
863,708
254,277
252,940
255,415
897,983
552,689
984,753
934,957
972,463
294,318
640,233
122,30
755,788
477,553
85,791
652,385
437,436
84,822
251,606
790,973
917,416
209,951
219,746
403,101
56,10
826,700
619,370
869,751
349,610
526,911
214,711
574,74
395,507
659,747
809,142
733,898
61,249
524,430
675,331
637,390
240,50
613,203
123,908
756,895
234,107
337,187
763,159
117,228
436,887
800,244
324,181
285,240
199,702
452,943
269,688
880,477
540,51
499,984
410,324
352,276
63,964
300,877
265,303
736,635
562,469
419,903
445,9
203,562
612,285
879,52
397,346
288,821
460,292
634,39
388,66
738,98
771,211
968,38
433,802
178,504
370,936
401,153
323,456
896,4
746,40
411,701
717,586
314,424
474,135
702,123
626,286
731,391
633,62
557,487
704,191
835,740
723,395
348,448
111,382
851,789
985,918
121,733
340,138
951,549
295,378
891,69
434,243
404,775
943,216
383,386
933,462
228,816
131,43
20,784
229,23
677,14
696,819
904,175
520,804
769,117
845,65
35,114
860,345
672,317
818,232
488,434
727,160
125,645
418,912
216,155
4,798
239,544
469,361
785,670
230,545
59,792
586,488
146,255
578,812
635,480
276,70
657,869
814,934
807,814
174,958
588,35
531,297
50,520
289,559
745,764
852,696
136,20
346,749
166,433
911,971
244,716
953,612
955,265
839,888
591,238
685,486
865,320
663,835
76,863
233,774
603,588
799,489
75,402
356,575
599,785
318,289
767,498
902,132
648,717
378,64
413,659
554,185
940,642
822,199
716,11
688,862
918,891
16,954
957,850
981,311
519,440
38,400
135,201
15,523
638,930
802,356
804,328
874,209
303,15
964,769
850,754
765,37
153,574
912,467
834,230
971,366
386,552
481,796
443,92
74,685
816,60
390,148
331,501
271,44
622,621
256,902
69,306
160,561
522,57
420,308
936,3
343,131
396,8
448,999


==> plot_csvs/ebr_homosced_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,0.9999998807907104,0.9999998807907104
0.0020000000949949026,0.9967807531356812,0.9987819790840149
0.003000000026077032,0.9942034482955933,0.9989613890647888
0.004000000189989805,0.9916456937789917,0.9998778700828552
0.004999999888241291,0.9891013503074646,1.000677227973938
0.006000000052154064,0.9867415428161621,1.0012762546539307
0.007000000216066837,0.9843813180923462,1.0004056692123413
0.00800000037997961,0.9820315837860107,0.9990675449371338
0.008999999612569809,0.9797143340110779,0.9989467859268188
0.009999999776482582,0.9774112701416016,0.999183714389801
0.010999999940395355,0.9751815795898438,0.9995929002761841
0.012000000104308128,0.9729551672935486,0.9986182451248169
0.013000000268220901,0.9707568883895874,0.9993240833282471
0.014000000432133675,0.9685712456703186,0.9976212978363037
0.014999999664723873,0.9664478898048401,0.9977362155914307
0.01600000075995922,0.964346170425415,0.9983182549476624
0.017000000923871994,0.9622825980186462,0.9982315301895142
0.017999999225139618,0.9602541327476501,0.9986132383346558
0.01899999938905239,0.9582427144050598,0.9992201328277588
0.019999999552965164,0.9562740325927734,0.9996906518936157
0.020999999716877937,0.9543027281761169,0.9997841715812683
0.02199999988079071,0.9523383378982544,1.000474214553833
0.023000000044703484,0.9503933191299438,1.001442313194275
0.024000000208616257,0.9484449625015259,1.0012924671173096
0.02500000037252903,0.9464959502220154,1.0015095472335815
0.026000000536441803,0.9445466995239258,1.0017645359039307
0.027000000700354576,0.9425963759422302,1.001745343208313
0.02800000086426735,0.9406631588935852,1.0023267269134521
0.028999999165534973,0.9387302398681641,1.002419352531433
0.029999999329447746,0.936796247959137,1.0033921003341675
0.03099999949336052,0.9349285364151001,1.0029703378677368
0.03200000151991844,0.9330591559410095,1.0031718015670776
0.032999999821186066,0.9311875104904175,1.0026293992996216
0.03400000184774399,0.929315447807312,1.0026406049728394
0.03500000014901161,0.9274410605430603,1.0029919147491455
0.035999998450279236,0.9255638122558594,1.0024923086166382
0.03700000047683716,0.923692524433136,1.0029447078704834
0.03799999877810478,0.9218686819076538,1.0014382600784302
0.039000000804662704,0.9200582504272461,1.0024347305297852
0.03999999910593033,0.9182514548301697,1.0030577182769775
0.04100000113248825,0.9164744019508362,1.0029191970825195
0.041999999433755875,0.9147006273269653,1.0034701824188232
0.0430000014603138,0.9129795432090759,1.0036810636520386
0.04399999976158142,0.9112799167633057,1.003541350364685
0.04500000178813934,0.9095978736877441,1.002321481704712
0.04600000008940697,0.9079259634017944,1.001821517944336
0.04699999839067459,0.9062688946723938,1.0027422904968262
0.04800000041723251,0.9046264886856079,1.0016088485717773
0.04899999871850014,0.9029811024665833,1.002586841583252
0.05000000074505806,0.9013415575027466,1.0024341344833374
0.050999999046325684,0.8997076153755188,1.0032389163970947
0.052000001072883606,0.8980796337127686,1.0039551258087158
0.05299999937415123,0.8964524865150452,1.0049701929092407
0.05400000140070915,0.8948243856430054,1.0043495893478394
0.054999999701976776,0.8932060599327087,1.0044130086898804
0.0560000017285347,0.8916140198707581,1.004386305809021
0.05700000002980232,0.8900444507598877,1.0030494928359985
0.057999998331069946,0.8885182738304138,1.003811001777649
0.05900000035762787,0.8870287537574768,1.0032864809036255
0.05999999865889549,0.8855381011962891,1.0033466815948486
0.061000000685453415,0.8840535283088684,1.0043481588363647
0.06199999898672104,0.8825754523277283,1.0052484273910522
0.06300000101327896,0.8810986280441284,1.0060985088348389
0.06400000303983688,0.8796203136444092,1.0067685842514038
0.06499999761581421,0.8781481385231018,1.0063400268554688
0.06599999964237213,0.876676619052887,1.0067275762557983
0.06700000166893005,0.8752031326293945,1.0076477527618408
0.06800000369548798,0.8737282752990723,1.008710503578186
0.0689999982714653,0.8722586035728455,1.0079995393753052
0.07000000029802322,0.870786726474762,1.0070208311080933
0.07100000232458115,0.8693137168884277,1.0072517395019531
0.07199999690055847,0.8678457736968994,1.0063958168029785
0.0729999989271164,0.8663861155509949,1.0064574480056763
0.07400000095367432,0.864926278591156,1.0065193176269531
0.07500000298023224,0.8634656071662903,1.006230354309082
0.07599999755620956,0.8620025515556335,1.0060638189315796
0.07699999958276749,0.8605383634567261,1.0059772729873657
0.07800000160932541,0.8590734601020813,1.0068954229354858
0.07900000363588333,0.8576242923736572,1.007353663444519
0.07999999821186066,0.8561909794807434,1.0080053806304932
0.08100000023841858,0.854756236076355,1.0090059041976929
0.0820000022649765,0.8533206582069397,1.008712887763977
0.08299999684095383,0.8518868088722229,1.0068280696868896
0.08399999886751175,0.8504624366760254,1.0077121257781982
0.08500000089406967,0.849037230014801,1.007849097251892
0.0860000029206276,0.8476096391677856,1.0080829858779907
0.08699999749660492,0.8461906313896179,1.008712649345398
0.08799999952316284,0.8447687029838562,1.008813738822937
0.08900000154972076,0.8433471322059631,1.0070499181747437
0.09000000357627869,0.8419314026832581,1.0060203075408936
0.09099999815225601,0.8405160903930664,1.0051695108413696
0.09200000017881393,0.839102029800415,1.0056726932525635
0.09300000220537186,0.837693989276886,1.0045098066329956
0.09399999678134918,0.836284875869751,1.0054935216903687
0.0949999988079071,0.8348737359046936,1.005899429321289
0.09600000083446503,0.8334602117538452,1.0062671899795532
0.09700000286102295,0.8320452570915222,1.005436897277832
0.09799999743700027,0.8306365013122559,1.0055803060531616
0.0989999994635582,0.8292273879051208,1.0052087306976318
0.10000000149011612,0.8278190493583679,1.0062631368637085
0.10100000351667404,0.8264244794845581,1.0073614120483398
0.10199999809265137,0.8250282406806946,1.007614254951477
0.10300000011920929,0.8236343264579773,1.006614089012146
0.10400000214576721,0.8222435712814331,1.0065094232559204
0.10499999672174454,0.8208513855934143,1.0049567222595215
0.10599999874830246,0.8194634318351746,1.0043606758117676
0.10700000077486038,0.8180739879608154,1.0054758787155151
0.1080000028014183,0.8166820406913757,1.0061368942260742
0.10899999737739563,0.8152870535850525,1.0061744451522827
0.10999999940395355,0.8138889074325562,1.0059316158294678
0.11100000143051147,0.8124969005584717,1.006499171257019
0.1120000034570694,0.8111022710800171,1.0066992044448853
0.11299999803304672,0.8097121715545654,1.0075584650039673
0.11400000005960464,0.8083290457725525,1.0084260702133179
0.11500000208616257,0.806945264339447,1.0095316171646118
0.11599999666213989,0.8055621385574341,1.0105398893356323
0.11699999868869781,0.8041865229606628,1.0099985599517822
0.11800000071525574,0.802808403968811,1.0097213983535767
0.11900000274181366,0.8014314770698547,1.0103381872177124
0.11999999731779099,0.8000529408454895,1.0066994428634644
0.12099999934434891,0.7986735701560974,1.005776047706604
0.12200000137090683,0.7972919344902039,1.0062471628189087
0.12300000339746475,0.7959232926368713,1.0071005821228027
0.12399999797344208,0.7945789694786072,1.0081558227539062
0.125,0.7932375073432922,1.0068585872650146
0.12600000202655792,0.7918967604637146,1.0073108673095703
0.12700000405311584,0.7905550599098206,1.006564974784851
0.12800000607967377,0.7892113327980042,1.0069518089294434
0.1289999932050705,0.7878696322441101,1.0068141222000122
0.12999999523162842,0.7865304350852966,1.006163477897644
0.13099999725818634,0.7851892113685608,1.005845308303833
0.13199999928474426,0.7838470339775085,1.0068881511688232
0.13300000131130219,0.7825053334236145,1.007461667060852
0.1340000033378601,0.781162679195404,1.0070945024490356
0.13500000536441803,0.7798186540603638,1.0079708099365234
0.13600000739097595,0.7784717082977295,1.0065425634384155
0.13699999451637268,0.7771236896514893,1.006605625152588
0.1379999965429306,0.7757799029350281,1.0049394369125366
0.13899999856948853,0.7744348049163818,1.004516363143921
0.14000000059604645,0.7730885148048401,1.0052567720413208
0.14100000262260437,0.7717480063438416,1.0052117109298706
0.1420000046491623,0.7704066634178162,1.0062278509140015
0.14300000667572021,0.7690660953521729,1.0053956508636475
0.14399999380111694,0.7677241563796997,1.0048030614852905
0.14499999582767487,0.7663890719413757,1.0036948919296265
0.1459999978542328,0.765053391456604,1.0032975673675537
0.1469999998807907,0.7637166976928711,1.0040684938430786
0.14800000190734863,0.7623776197433472,1.0050160884857178
0.14900000393390656,0.7610355615615845,1.00359046459198
0.15000000596046448,0.7596949338912964,1.0042885541915894
0.1509999930858612,0.7583537101745605,1.0031588077545166
0.15199999511241913,0.7570152282714844,1.0025439262390137
0.15299999713897705,0.755686342716217,1.002009630203247
0.15399999916553497,0.7543714642524719,0.9992578625679016
0.1550000011920929,0.7530534863471985,0.9991075396537781
0.15600000321865082,0.7517327666282654,1.000034213066101
0.15700000524520874,0.7504112124443054,1.0010945796966553
0.15800000727176666,0.7490870952606201,0.9989004135131836
0.1589999943971634,0.7477671504020691,0.9980509877204895
0.1599999964237213,0.7464482188224792,0.99787437915802
0.16099999845027924,0.7451288104057312,0.9988681674003601
0.16200000047683716,0.7438079118728638,0.9979371428489685
0.16300000250339508,0.742496907711029,0.998220682144165
0.164000004529953,0.7411871552467346,0.9979639053344727
0.16500000655651093,0.7398898005485535,0.9968768954277039
0.16599999368190765,0.7385900616645813,0.9975342154502869
0.16699999570846558,0.7372941970825195,0.9983015060424805
0.1679999977350235,0.7359957695007324,0.9982515573501587
0.16899999976158142,0.7346983551979065,0.9984508752822876
0.17000000178813934,0.7334056496620178,0.9985741972923279
0.17100000381469727,0.7321175932884216,0.9989712238311768
0.1720000058412552,0.7308273911476135,0.999146580696106
0.17299999296665192,0.729539692401886,0.9997392296791077
0.17399999499320984,0.7282499074935913,0.9998493194580078
0.17499999701976776,0.7269573211669922,1.000515103340149
0.17599999904632568,0.7256770730018616,0.9980975985527039
0.1770000010728836,0.7243948578834534,0.9969224333763123
0.17800000309944153,0.7231120467185974,0.997718334197998
0.17900000512599945,0.721826434135437,0.9977951645851135
0.18000000715255737,0.7205496430397034,0.9966334104537964
0.1809999942779541,0.7192767262458801,0.9974265098571777
0.18199999630451202,0.7180089950561523,0.9985171556472778
0.18299999833106995,0.7167389392852783,0.9974899291992188
0.18400000035762787,0.7154668569564819,0.9974977970123291
0.1850000023841858,0.7141983509063721,0.9977681040763855
0.1860000044107437,0.7129285931587219,0.9977167248725891
0.18700000643730164,0.7116619348526001,0.9981465339660645
0.18799999356269836,0.710394561290741,0.9991740584373474
0.1889999955892563,0.7091265916824341,0.9992222189903259
0.1899999976158142,0.7078577280044556,0.9993876814842224
0.19099999964237213,0.706591784954071,0.9982159733772278
0.19200000166893005,0.7053244709968567,0.9993360638618469
0.19300000369548798,0.7040595412254333,0.9991801977157593
0.1940000057220459,0.7027985453605652,0.9968818426132202
0.19499999284744263,0.7015361785888672,0.9958541989326477
0.19599999487400055,0.7002759575843811,0.9965888261795044
0.19699999690055847,0.6990125775337219,0.9939168691635132
0.1979999989271164,0.6977484822273254,0.9948400259017944
0.19900000095367432,0.6965010762214661,0.9955123662948608
0.20000000298023224,0.6952596306800842,0.9958178400993347
0.20100000500679016,0.6940163969993591,0.9944323897361755
0.20200000703334808,0.6927724480628967,0.9942123889923096
0.2029999941587448,0.6915298104286194,0.9934765696525574
0.20399999618530273,0.6902863383293152,0.9942682385444641
0.20499999821186066,0.6890407800674438,0.9920749664306641
0.20600000023841858,0.6877965331077576,0.9915848970413208
0.2070000022649765,0.686556875705719,0.9928025603294373
0.20800000429153442,0.6853150725364685,0.9933329820632935
0.20900000631809235,0.6840805411338806,0.9934390783309937
0.20999999344348907,0.6828444600105286,0.9943224191665649
0.210999995470047,0.681607186794281,0.9951490163803101
0.21199999749660492,0.6803680658340454,0.9960334897041321
0.21299999952316284,0.6791294813156128,0.9964048266410828
0.21400000154972076,0.6778919696807861,0.9972131252288818
0.2150000035762787,0.676658570766449,0.9984661340713501
0.2160000056028366,0.6754304766654968,0.9992688894271851
0.21699999272823334,0.6742018461227417,1.0004820823669434
0.21799999475479126,0.6729758381843567,1.0017595291137695
0.21899999678134918,0.6717657446861267,1.0011719465255737
0.2199999988079071,0.6705591082572937,1.0017304420471191
0.22100000083446503,0.669356644153595,1.0028554201126099
0.22200000286102295,0.6681517958641052,1.0006146430969238
0.22300000488758087,0.6669501066207886,0.9973451495170593
0.2240000069141388,0.6657495498657227,0.9971197843551636
0.22499999403953552,0.6645485162734985,0.995737612247467
0.22599999606609344,0.6633493900299072,0.9955280423164368
0.22699999809265137,0.662148654460907,0.9960475564002991
0.2280000001192093,0.6609559655189514,0.997084379196167
0.2290000021457672,0.659763753414154,0.9973833560943604
0.23000000417232513,0.6585718989372253,0.9960036873817444
0.23100000619888306,0.6573836803436279,0.9971224069595337
0.23199999332427979,0.6561989784240723,0.997486412525177
0.2329999953508377,0.65501469373703,0.9984039664268494
0.23399999737739563,0.6538437008857727,0.9990321397781372
0.23499999940395355,0.6526859998703003,1.0002621412277222
0.23600000143051147,0.6515280604362488,0.9993839859962463
0.2370000034570694,0.650370717048645,1.0005035400390625
0.23800000548362732,0.6492149233818054,1.0009329319000244
0.23899999260902405,0.6480614542961121,1.0002844333648682
0.23999999463558197,0.6469087600708008,1.0013139247894287
0.2409999966621399,0.645768940448761,1.001451015472412
0.24199999868869781,0.6446306705474854,1.002081036567688
0.24300000071525574,0.6434928774833679,1.0031658411026
0.24400000274181366,0.6423640847206116,1.0041371583938599
0.24500000476837158,0.6412361860275269,1.0027506351470947
0.2460000067949295,0.640113115310669,1.0030399560928345
0.24699999392032623,0.6389918923377991,1.0013333559036255
0.24799999594688416,0.6378682255744934,1.0019432306289673
0.24899999797344208,0.6367433667182922,1.0027573108673096
0.25,0.6356202960014343,1.002558708190918
0.25099998712539673,0.6344947814941406,1.001804232597351
0.25200000405311584,0.633374035358429,1.0029664039611816
0.2529999911785126,0.6322581171989441,1.003358006477356
0.2540000081062317,0.6311410665512085,1.0045770406723022
0.2549999952316284,0.6300215721130371,1.0050815343856812
0.25600001215934753,0.6289003491401672,1.0058091878890991
0.25699999928474426,0.6277814507484436,1.0062708854675293
0.257999986410141,0.6266673803329468,1.0053081512451172
0.2590000033378601,0.6255592703819275,1.0039258003234863
0.25999999046325684,0.6244537830352783,1.0031501054763794
0.26100000739097595,0.6233586072921753,1.0036133527755737
0.2619999945163727,0.6222610473632812,1.002241611480713
0.2630000114440918,0.6211614012718201,1.0024077892303467
0.2639999985694885,0.6200633645057678,1.0014041662216187
0.26499998569488525,0.6189736723899841,1.0013798475265503
0.26600000262260437,0.6178839206695557,1.0018750429153442
0.2669999897480011,0.6167950630187988,1.001049280166626
0.2680000066757202,0.6157096028327942,1.0015311241149902
0.26899999380111694,0.6146224141120911,1.000117301940918
0.27000001072883606,0.6135371327400208,0.9999074935913086
0.2709999978542328,0.6124575734138489,0.9969924092292786
0.2720000147819519,0.6113835573196411,0.9952164888381958
0.27300000190734863,0.6103255152702332,0.9961369037628174
0.27399998903274536,0.6092716455459595,0.9965086579322815
0.2750000059604645,0.6082150340080261,0.9949115514755249
0.2759999930858612,0.6071561574935913,0.9940298199653625
0.2770000100135803,0.6061019897460938,0.9926823377609253
0.27799999713897705,0.6050459742546082,0.9937289357185364
0.27900001406669617,0.6039891839027405,0.9936301708221436
0.2800000011920929,0.6029300689697266,0.9945783019065857
0.2809999883174896,0.6018738150596619,0.994674563407898
0.28200000524520874,0.600816011428833,0.9922618269920349
0.28299999237060547,0.5997738838195801,0.9920352101325989
0.2840000092983246,0.598736584186554,0.9914237856864929
0.2849999964237213,0.5977002382278442,0.992544412612915
0.28600001335144043,0.5966699719429016,0.9938336610794067
0.28700000047683716,0.5956369638442993,0.9926074743270874
0.2879999876022339,0.5946129560470581,0.9937505125999451
0.289000004529953,0.5935885310173035,0.9949487447738647
0.28999999165534973,0.5925700068473816,0.9958246350288391
0.29100000858306885,0.5915558338165283,0.9970288276672363
0.2919999957084656,0.5905427932739258,0.9979521036148071
0.2930000126361847,0.5895278453826904,0.9979637265205383
0.2939999997615814,0.5885282754898071,0.9985907673835754
0.29499998688697815,0.5875273942947388,0.9984772801399231
0.29600000381469727,0.5865276455879211,0.99934983253479
0.296999990940094,0.5855339169502258,0.9990018010139465
0.2980000078678131,0.5845418572425842,0.999434769153595
0.29899999499320984,0.583553671836853,0.9995732307434082
0.30000001192092896,0.5825685858726501,1.000165581703186
0.3009999990463257,0.5815812349319458,1.0002974271774292
0.3019999861717224,0.5805948972702026,1.0000215768814087
0.30300000309944153,0.5796095728874207,1.0002981424331665
0.30399999022483826,0.578624427318573,1.0016602277755737
0.3050000071525574,0.5776451826095581,1.0025033950805664
0.3059999942779541,0.5766665935516357,1.0017774105072021
0.3070000112056732,0.575685977935791,1.002525806427002
0.30799999833106995,0.5747062563896179,1.003212571144104
0.3089999854564667,0.5737271308898926,1.0040128231048584
0.3100000023841858,0.5727477669715881,1.0047906637191772
0.3109999895095825,0.5717687606811523,1.0050746202468872
0.31200000643730164,0.5707899332046509,1.0060701370239258
0.31299999356269836,0.5698109269142151,1.0059982538223267
0.3140000104904175,0.5688331723213196,1.0045323371887207
0.3149999976158142,0.5678573250770569,1.0013539791107178
0.3160000145435333,0.5668806433677673,1.0012669563293457
0.31700000166893005,0.5659019947052002,1.0019642114639282
0.3179999887943268,0.5649255514144897,1.0015896558761597
0.3190000057220459,0.5639615058898926,1.0015250444412231
0.3199999928474426,0.5629955530166626,1.0024025440216064
0.32100000977516174,0.5620285868644714,1.0029723644256592
0.32199999690055847,0.5610616207122803,1.002435326576233
0.3230000138282776,0.5600947141647339,1.0035347938537598
0.3240000009536743,0.559128999710083,1.0044119358062744
0.32499998807907104,0.5581613183021545,1.0015244483947754
0.32600000500679016,0.5571934580802917,1.0028220415115356
0.3269999921321869,0.5562500953674316,1.004255771636963
0.328000009059906,0.5553174018859863,1.0055670738220215
0.32899999618530273,0.5543856024742126,1.0063462257385254
0.33000001311302185,0.5534548759460449,1.0058574676513672
0.3310000002384186,0.5525238513946533,1.0043421983718872
0.3319999873638153,0.5515918135643005,1.0054441690444946
0.3330000042915344,0.5506623387336731,1.0061429738998413
0.33399999141693115,0.5497334003448486,1.0028883218765259
0.33500000834465027,0.5488057136535645,1.0035769939422607
0.335999995470047,0.5478754639625549,1.0042895078659058
0.3370000123977661,0.5469451546669006,1.003116488456726
0.33799999952316284,0.546019971370697,1.0017274618148804
0.33899998664855957,0.5450934767723083,1.0024493932724
0.3400000035762787,0.5441660284996033,1.0001741647720337
0.3409999907016754,0.5432406067848206,1.001399278640747
0.34200000762939453,0.5423147082328796,1.0020242929458618
0.34299999475479126,0.5413872599601746,1.0019044876098633
0.3440000116825104,0.5404571890830994,1.001652479171753
0.3449999988079071,0.5395252108573914,0.9994117617607117
0.34599998593330383,0.5385926365852356,0.9998589158058167
0.34700000286102295,0.5376610159873962,0.9981311559677124
0.3479999899864197,0.5367267727851868,0.9986678957939148
0.3490000069141388,0.5357913374900818,1.0001111030578613
0.3499999940395355,0.5348662734031677,0.9999991059303284
0.35100001096725464,0.5339392423629761,0.9989891648292542
0.35199999809265137,0.5330116152763367,0.9970570206642151
0.3529999852180481,0.5320891737937927,0.9983243942260742
0.3540000021457672,0.5311657786369324,0.9990957379341125
0.35499998927116394,0.5302433371543884,1.0004680156707764
0.35600000619888306,0.5293189883232117,1.0010700225830078
0.3569999933242798,0.5283936858177185,1.000057578086853
0.3580000102519989,0.5274666547775269,1.000665307044983
0.35899999737739563,0.5265438556671143,1.000781536102295
0.36000001430511475,0.5256199240684509,1.0018525123596191
0.3610000014305115,0.5246955156326294,1.0028835535049438
0.3619999885559082,0.5237775444984436,1.0027774572372437
0.3630000054836273,0.5228686928749084,1.0043119192123413
0.36399999260902405,0.5219586491584778,1.005385160446167
0.36500000953674316,0.5210482478141785,1.0053209066390991
0.3659999966621399,0.5201356410980225,1.0064879655838013
0.367000013589859,0.5192223787307739,1.0060327053070068
0.36800000071525574,0.5183064937591553,1.0041110515594482
0.36899998784065247,0.5173894166946411,1.003774881362915
0.3700000047683716,0.516480565071106,1.0052553415298462
0.3709999918937683,0.515571117401123,1.0033966302871704
0.3720000088214874,0.5146642327308655,1.0034804344177246
0.37299999594688416,0.5137582421302795,1.0040960311889648
0.37400001287460327,0.5128536820411682,1.001449704170227
0.375,0.5119497776031494,1.0027010440826416
0.37599998712539673,0.5110467672348022,1.0023016929626465
0.37700000405311584,0.5101439356803894,1.001242756843567
0.3779999911785126,0.5092403292655945,1.0011012554168701
0.3790000081062317,0.5083377361297607,1.0019234418869019
0.3799999952316284,0.5074412822723389,1.000540852546692
0.38100001215934753,0.5065438151359558,1.001468539237976
0.38199999928474426,0.5056449770927429,1.0007169246673584
0.382999986410141,0.5047464966773987,1.0013928413391113
0.3840000033378601,0.5038482546806335,0.9995920658111572
0.38499999046325684,0.5029510855674744,0.9993791580200195
0.38600000739097595,0.5020524859428406,0.9994460344314575
0.3869999945163727,0.5011520981788635,1.000494122505188
0.3880000114440918,0.5002627968788147,1.0012603998184204
0.3889999985694885,0.49937164783477783,1.0011024475097656
0.38999998569488525,0.49848034977912903,1.0011229515075684
0.39100000262260437,0.4975928068161011,0.9984622001647949
0.3919999897480011,0.496702641248703,0.9998352527618408
0.3930000066757202,0.49580976366996765,1.000396966934204
0.39399999380111694,0.494924396276474,1.000997543334961
0.39500001072883606,0.4940389096736908,0.9989344477653503
0.3959999978542328,0.4931536614894867,1.0001966953277588
0.3970000147819519,0.4922686815261841,1.0001873970031738
0.39800000190734863,0.49139246344566345,1.0015031099319458
0.39899998903274536,0.4905134439468384,1.0005658864974976
0.4000000059604645,0.48963290452957153,1.0006784200668335
0.4009999930858612,0.48875004053115845,1.0017180442810059
0.4020000100135803,0.4878650903701782,1.0018985271453857
0.40299999713897705,0.4869813919067383,1.0018932819366455
0.40400001406669617,0.48609963059425354,1.000859260559082
0.4050000011920929,0.4852166175842285,1.0012654066085815
0.4059999883174896,0.4843326210975647,1.0028042793273926
0.40700000524520874,0.48344847559928894,1.004126787185669
0.40799999237060547,0.48256388306617737,1.003718614578247
0.4090000092983246,0.4816786050796509,1.0045381784439087
0.4099999964237213,0.4807911515235901,1.0059497356414795
0.41100001335144043,0.47990116477012634,1.0039341449737549
0.41200000047683716,0.4790096879005432,1.0044277906417847
0.4129999876022339,0.4781160056591034,1.004469394683838
0.414000004529953,0.47722700238227844,1.0039504766464233
0.41499999165534973,0.4763401448726654,1.0043929815292358
0.41600000858306885,0.47545304894447327,1.0058931112289429
0.4169999957084656,0.4745658338069916,1.0055233240127563
0.4180000126361847,0.4736785888671875,1.0058705806732178
0.4189999997615814,0.4727896749973297,1.0039877891540527
0.41999998688697815,0.47189807891845703,1.0039374828338623
0.42100000381469727,0.47100532054901123,1.0035755634307861
0.421999990940094,0.4701114892959595,1.0030875205993652
0.4230000078678131,0.46922117471694946,1.0046979188919067
0.42399999499320984,0.4683317542076111,1.0030851364135742
0.42500001192092896,0.4674394130706787,1.002628207206726
0.4259999990463257,0.4665457010269165,1.0032353401184082
0.4269999861717224,0.4656490683555603,1.001056432723999
0.42800000309944153,0.46475163102149963,1.0002992153167725
0.42899999022483826,0.46385183930397034,1.0009151697158813
0.4300000071525574,0.4629574120044708,1.0001959800720215
0.4309999942779541,0.4620622992515564,0.9989201426506042
0.4320000112056732,0.4611649215221405,0.9994340538978577
0.43299999833106995,0.4602797031402588,0.9996111392974854
0.4339999854564667,0.4593946635723114,0.9995406270027161
0.4350000023841858,0.45850953459739685,1.000023365020752
0.4359999895095825,0.45762184262275696,0.9998419880867004
0.43700000643730164,0.45673418045043945,0.9994667768478394
0.43799999356269836,0.45585235953330994,1.001176118850708
0.4390000104904175,0.45496866106987,1.0016967058181763
0.4399999976158142,0.4540826678276062,1.001883625984192
0.4410000145435333,0.453194260597229,1.0021274089813232
0.44200000166893005,0.45230427384376526,1.0035490989685059
0.4429999887943268,0.4514137804508209,1.0023399591445923
0.4440000057220459,0.45052021741867065,1.0035475492477417
0.4449999928474426,0.4496254324913025,1.0026838779449463
0.44600000977516174,0.44872862100601196,1.000453233718872
0.44699999690055847,0.44782981276512146,1.0014177560806274
0.4480000138282776,0.446931928396225,1.0017763376235962
0.4490000009536743,0.4460311233997345,1.0007773637771606
0.44999998807907104,0.4451294541358948,0.9973495006561279
0.45100000500679016,0.4442334771156311,0.9990965723991394
0.4519999921321869,0.4433366060256958,0.9984102249145508
0.453000009059906,0.4424392879009247,0.997637152671814
0.45399999618530273,0.441539466381073,0.9977810382843018
0.45500001311302185,0.4406375288963318,0.9954738616943359
0.4560000002384186,0.4397333562374115,0.9928220510482788
0.4569999873638153,0.4388267695903778,0.9921426773071289
0.4580000042915344,0.4379172921180725,0.9900414347648621
0.45899999141693115,0.4370073676109314,0.9914107322692871
0.46000000834465027,0.43610045313835144,0.9919571280479431
0.460999995470047,0.43519315123558044,0.9929667711257935
0.4620000123977661,0.4342840611934662,0.9908053278923035
0.46299999952316284,0.4333832859992981,0.9906042814254761
0.46399998664855957,0.43248385190963745,0.9923999309539795
0.4650000035762787,0.4315885901451111,0.9938395619392395
0.4659999907016754,0.4306955337524414,0.9945247173309326
0.46700000762939453,0.4298003315925598,0.9957863092422485
0.46799999475479126,0.4289017617702484,0.9940024018287659
0.4690000116825104,0.4280011057853699,0.9948469400405884
0.4699999988079071,0.4270971715450287,0.9959953427314758
0.47099998593330383,0.4262005686759949,0.9971105456352234
0.47200000286102295,0.42530715465545654,0.9979004859924316
0.4729999899864197,0.42441117763519287,0.997669517993927
0.4740000069141388,0.4235130548477173,0.9994281530380249
0.4749999940395355,0.42261242866516113,0.9976128935813904
0.47600001096725464,0.42170852422714233,0.9957811832427979
0.47699999809265137,0.4208018183708191,0.9950066804885864
0.4779999852180481,0.41989317536354065,0.9956374764442444
0.4790000021457672,0.4189855754375458,0.9912596940994263
0.47999998927116394,0.4180780053138733,0.9926308393478394
0.48100000619888306,0.4171677827835083,0.992294430732727
0.4819999933242798,0.4162547290325165,0.9915793538093567
0.4830000102519989,0.41534197330474854,0.9920663237571716
0.48399999737739563,0.4144260287284851,0.9885234236717224
0.48500001430511475,0.4135113060474396,0.9861510396003723
0.4860000014305115,0.41259443759918213,0.987399697303772
0.4869999885559082,0.41167542338371277,0.989263653755188
0.4880000054836273,0.4107542335987091,0.9891324639320374
0.48899999260902405,0.40983307361602783,0.9874445199966431
0.49000000953674316,0.4089084267616272,0.9893684983253479
0.4909999966621399,0.40798550844192505,0.9904080033302307
0.492000013589859,0.40706631541252136,0.9914223551750183
0.49300000071525574,0.4061484634876251,0.9895612001419067
0.49399998784065247,0.40523359179496765,0.989521861076355
0.4950000047683716,0.40431562066078186,0.9908793568611145
0.4959999918937683,0.4033971428871155,0.9915500283241272
0.4970000088214874,0.40247929096221924,0.98744136095047
0.49799999594688416,0.40155890583992004,0.98830246925354
0.49900001287460327,0.4006355404853821,0.9886654615402222
0.5,0.39972037076950073,0.9870150685310364
0.5009999871253967,0.39881250262260437,0.9869622588157654
0.5019999742507935,0.39790913462638855,0.9864522814750671
0.503000020980835,0.3970057964324951,0.9846793413162231
0.5040000081062317,0.3961298167705536,0.9820893406867981
0.5049999952316284,0.3952528238296509,0.9785352945327759
0.5059999823570251,0.3943767547607422,0.9783416390419006
0.5070000290870667,0.39349767565727234,0.9798648357391357
0.5080000162124634,0.3926248550415039,0.9798369407653809
0.5090000033378601,0.39175093173980713,0.980556070804596
0.5099999904632568,0.3908793330192566,0.9799867272377014
0.5109999775886536,0.39002636075019836,0.9807908535003662
0.5120000243186951,0.3891720175743103,0.9795292019844055
0.5130000114440918,0.3883157968521118,0.9799472689628601
0.5139999985694885,0.38745784759521484,0.980449914932251
0.5149999856948853,0.3866025507450104,0.9818179607391357
0.515999972820282,0.3857438862323761,0.9835599660873413
0.5170000195503235,0.38488316535949707,0.9834833145141602
0.5180000066757202,0.38402095437049866,0.9850412607192993
0.5189999938011169,0.3831596076488495,0.9866316318511963
0.5199999809265137,0.3823060691356659,0.9856345653533936
0.5210000276565552,0.38145217299461365,0.9807762503623962
0.5220000147819519,0.38059601187705994,0.9805252552032471
0.5230000019073486,0.3797363340854645,0.9818344712257385
0.5239999890327454,0.3788774907588959,0.9808027744293213
0.5249999761581421,0.37802213430404663,0.9815249443054199
0.5260000228881836,0.3771660625934601,0.9829098582267761
0.5270000100135803,0.37630704045295715,0.9843018651008606
0.527999997138977,0.3754452168941498,0.9860348105430603
0.5289999842643738,0.3745845556259155,0.9834256172180176
0.5299999713897705,0.3737233579158783,0.9838634729385376
0.531000018119812,0.3728587329387665,0.9858438968658447
0.5320000052452087,0.3719967007637024,0.9840677976608276
0.5329999923706055,0.37113139033317566,0.9834840297698975
0.5339999794960022,0.37026548385620117,0.9842469692230225
0.5350000262260437,0.3694055676460266,0.9844512343406677
0.5360000133514404,0.36854392290115356,0.9851562976837158
0.5370000004768372,0.36768239736557007,0.9854085445404053
0.5379999876022339,0.3668191432952881,0.9856505990028381
0.5389999747276306,0.36595457792282104,0.9869595170021057
0.5400000214576721,0.36509084701538086,0.9886424541473389
0.5410000085830688,0.36423173546791077,0.9887420535087585
0.5419999957084656,0.36337220668792725,0.9859264492988586
0.5429999828338623,0.36252185702323914,0.985999345779419
0.5440000295639038,0.36167219281196594,0.9869552850723267
0.5450000166893005,0.36081942915916443,0.9886502623558044
0.5460000038146973,0.35996508598327637,0.9887394905090332
0.546999990940094,0.35911035537719727,0.9896264672279358
0.5479999780654907,0.35825449228286743,0.9903494119644165
0.5490000247955322,0.3573996126651764,0.9918794631958008
0.550000011920929,0.35654157400131226,0.9937763810157776
0.5509999990463257,0.3556828796863556,0.9911537170410156
0.5519999861717224,0.3548283874988556,0.9929542541503906
0.5529999732971191,0.3539714813232422,0.9948554635047913
0.5540000200271606,0.3531187176704407,0.9937035441398621
0.5550000071525574,0.35227522253990173,0.992160975933075
0.5559999942779541,0.35143202543258667,0.9938479065895081
0.5569999814033508,0.3505878150463104,0.9943559169769287
0.5580000281333923,0.34974077343940735,0.9926332235336304
0.5590000152587891,0.3488902449607849,0.992658793926239
0.5600000023841858,0.34804412722587585,0.9919331669807434
0.5609999895095825,0.34719714522361755,0.9923179745674133
0.5619999766349792,0.34635430574417114,0.9934526681900024
0.5630000233650208,0.34551674127578735,0.9928126931190491
0.5640000104904175,0.34467557072639465,0.9949823617935181
0.5649999976158142,0.3438374698162079,0.9966208338737488
0.5659999847412109,0.3429989218711853,0.9980311989784241
0.5669999718666077,0.3421611785888672,0.9988795518875122
0.5680000185966492,0.34131962060928345,0.9997310042381287
0.5690000057220459,0.3404812812805176,0.9981459379196167
0.5699999928474426,0.33964240550994873,0.9962924718856812
0.5709999799728394,0.3388141095638275,0.9965866804122925
0.5720000267028809,0.3379848003387451,0.9949097037315369
0.5730000138282776,0.3371537923812866,0.9962354898452759
0.5740000009536743,0.3363272547721863,0.9978075623512268
0.574999988079071,0.33549967408180237,0.9957958459854126
0.5759999752044678,0.33469176292419434,0.9971357583999634
0.5770000219345093,0.333893746137619,0.9985462427139282
0.578000009059906,0.33309221267700195,0.9994615912437439
0.5789999961853027,0.3322884738445282,0.9962060451507568
0.5799999833106995,0.3314886689186096,0.9956731796264648
0.5809999704360962,0.33068549633026123,0.9979771375656128
0.5820000171661377,0.32988741993904114,0.9972743988037109
0.5830000042915344,0.3290897607803345,0.9973321557044983
0.5839999914169312,0.328290730714798,0.9987691044807434
0.5849999785423279,0.3274882435798645,0.9997962117195129
0.5860000252723694,0.32668593525886536,0.9951321482658386
0.5870000123977661,0.3258848190307617,0.9948516488075256
0.5879999995231628,0.3250840902328491,0.9887234568595886
0.5889999866485596,0.32428693771362305,0.9895489811897278
0.5899999737739563,0.32348906993865967,0.9917038679122925
0.5910000205039978,0.3226913809776306,0.9935129284858704
0.5920000076293945,0.32189053297042847,0.995258092880249
0.5929999947547913,0.32108959555625916,0.9974185228347778
0.593999981880188,0.3202854096889496,0.9987098574638367
0.5950000286102295,0.31947821378707886,0.9949151277542114
0.5960000157356262,0.3186674118041992,0.9967804551124573
0.597000002861023,0.3178529143333435,0.9936344027519226
0.5979999899864197,0.31703460216522217,0.9897388815879822
0.5989999771118164,0.31622135639190674,0.9906602501869202
0.6000000238418579,0.31541964411735535,0.9929000735282898
0.6010000109672546,0.3146147131919861,0.9911549091339111
0.6019999980926514,0.31380656361579895,0.9888256788253784
0.6029999852180481,0.31299659609794617,0.9888446927070618
0.6039999723434448,0.3121834695339203,0.9861647486686707
0.6050000190734863,0.31136783957481384,0.9796425700187683
0.6060000061988831,0.3105562925338745,0.9803665280342102
0.6069999933242798,0.3097410202026367,0.9804354906082153
0.6079999804496765,0.30892547965049744,0.9813222289085388
0.609000027179718,0.30810683965682983,0.9813395738601685
0.6100000143051147,0.3072870373725891,0.9819888472557068
0.6110000014305115,0.3064640164375305,0.9831530451774597
0.6119999885559082,0.30563923716545105,0.9844851493835449
0.6129999756813049,0.30481046438217163,0.9828910231590271
0.6140000224113464,0.30398043990135193,0.9845688939094543
0.6150000095367432,0.3031540513038635,0.982720136642456
0.6159999966621399,0.30233272910118103,0.9802208542823792
0.6169999837875366,0.30150896310806274,0.9824724793434143
0.6179999709129333,0.3006855547428131,0.9836294651031494
0.6190000176429749,0.2998630404472351,0.9846774935722351
0.6200000047683716,0.2990434169769287,0.9863046407699585
0.6209999918937683,0.2982201874256134,0.9852939248085022
0.621999979019165,0.2973940372467041,0.986449658870697
0.6230000257492065,0.2965637743473053,0.9881987571716309
0.6240000128746033,0.295729398727417,0.9884724020957947
0.625,0.29489532113075256,0.9892692565917969
0.6259999871253967,0.29406028985977173,0.989529013633728
0.6269999742507935,0.2932252883911133,0.9918597936630249
0.628000020980835,0.2924031913280487,0.9905903339385986
0.6290000081062317,0.2915881872177124,0.9914460778236389
0.6299999952316284,0.2907727360725403,0.988387942314148
0.6309999823570251,0.28995469212532043,0.990699291229248
0.6320000290870667,0.2891370952129364,0.9890249967575073
0.6330000162124634,0.288320928812027,0.9864583611488342
0.6340000033378601,0.2875022888183594,0.9871012568473816
0.6349999904632568,0.2866865396499634,0.9857870936393738
0.6359999775886536,0.28586670756340027,0.9855731725692749
0.6370000243186951,0.28504663705825806,0.9803460240364075
0.6380000114440918,0.2842223644256592,0.9805735349655151
0.6389999985694885,0.2833962142467499,0.9777604341506958
0.6399999856948853,0.2825656831264496,0.9776679277420044
0.640999972820282,0.2817313075065613,0.9775289297103882
0.6420000195503235,0.28089913725852966,0.9787735939025879
0.6430000066757202,0.2800658643245697,0.9805372953414917
0.6439999938011169,0.27924033999443054,0.9829267263412476
0.6449999809265137,0.2784174680709839,0.9821813702583313
0.6460000276565552,0.2775918245315552,0.979805052280426
0.6470000147819519,0.2767627239227295,0.9812849164009094
0.6480000019073486,0.2759338915348053,0.9824125170707703
0.6489999890327454,0.2751043438911438,0.9840501546859741
0.6499999761581421,0.27427172660827637,0.9814556241035461
0.6510000228881836,0.273436963558197,0.9815837144851685
0.6520000100135803,0.2726016342639923,0.981074333190918
0.652999997138977,0.27179110050201416,0.9820870757102966
0.6539999842643738,0.27097707986831665,0.9823649525642395
0.6549999713897705,0.27017295360565186,0.980443000793457
0.656000018119812,0.26936766505241394,0.9804961681365967
0.6570000052452087,0.2685580849647522,0.9833364486694336
0.6579999923706055,0.26774558424949646,0.9834033846855164
0.6589999794960022,0.2669304311275482,0.980297863483429
0.6600000262260437,0.26611584424972534,0.981991171836853
0.6610000133514404,0.26529785990715027,0.9789335131645203
0.6620000004768372,0.2644787132740021,0.9767125248908997
0.6629999876022339,0.26365742087364197,0.9741513729095459
0.6639999747276306,0.26283541321754456,0.9720335006713867
0.6650000214576721,0.26201242208480835,0.9701225161552429
0.6660000085830688,0.2611865997314453,0.9718893766403198
0.6669999957084656,0.2603590488433838,0.972969114780426
0.6679999828338623,0.25953564047813416,0.9750969409942627
0.6690000295639038,0.2587188482284546,0.9727656841278076
0.6700000166893005,0.25789719820022583,0.9726266264915466
0.6710000038146973,0.2570720314979553,0.9712796807289124
0.671999990940094,0.25624319911003113,0.9666675925254822
0.6729999780654907,0.25541484355926514,0.9657397270202637
0.6740000247955322,0.2545855939388275,0.9658249020576477
0.675000011920929,0.25375810265541077,0.9642471671104431
0.6759999990463257,0.25292709469795227,0.9612351059913635
0.6769999861717224,0.2520914077758789,0.9605633616447449
0.6779999732971191,0.25125208497047424,0.9618405699729919
0.6790000200271606,0.25042080879211426,0.9572553038597107
0.6800000071525574,0.24958543479442596,0.957169771194458
0.6809999942779541,0.24875110387802124,0.9598646759986877
0.6819999814033508,0.24792571365833282,0.9595667719841003
0.6830000281333923,0.24710451066493988,0.9616137742996216
0.6840000152587891,0.24628010392189026,0.9631443023681641
0.6850000023841858,0.24547423422336578,0.9651309847831726
0.6859999895095825,0.24466852843761444,0.9653730392456055
0.6869999766349792,0.24386511743068695,0.9670729637145996
0.6880000233650208,0.24306532740592957,0.9633110165596008
0.6890000104904175,0.24226553738117218,0.9607877731323242
0.6899999976158142,0.24146981537342072,0.9583040475845337
0.6909999847412109,0.2406926304101944,0.9586547017097473
0.6919999718666077,0.23991204798221588,0.9617494940757751
0.6930000185966492,0.239129438996315,0.9646361470222473
0.6940000057220459,0.2383451759815216,0.9606849551200867
0.6949999928474426,0.23756438493728638,0.961824893951416
0.6959999799728394,0.23678050935268402,0.9634617567062378
0.6970000267028809,0.2359921783208847,0.9661495089530945
0.6980000138282776,0.23520474135875702,0.9636014699935913
0.6990000009536743,0.2344137728214264,0.961017370223999
0.699999988079071,0.23362500965595245,0.9640640020370483
0.7009999752044678,0.23283712565898895,0.9671105146408081
0.7020000219345093,0.2320510447025299,0.9702353477478027
0.703000009059906,0.23126427829265594,0.9662588238716125
0.7039999961853027,0.2304736077785492,0.9630793333053589
0.7049999833106995,0.22967860102653503,0.9623599052429199
0.7059999704360962,0.22888103127479553,0.9607594013214111
0.7070000171661377,0.2280847728252411,0.9636268615722656
0.7080000042915344,0.2272845208644867,0.966481626033783
0.7089999914169312,0.22648844122886658,0.9684581160545349
0.7099999785423279,0.22568854689598083,0.9660041928291321
0.7110000252723694,0.22489452362060547,0.9666765928268433
0.7120000123977661,0.22409512102603912,0.9683019518852234
0.7129999995231628,0.22329135239124298,0.9703836441040039
0.7139999866485596,0.22250200808048248,0.9671154022216797
0.7149999737739563,0.2217082381248474,0.96942538022995
0.7160000205039978,0.2209140509366989,0.9705442190170288
0.7170000076293945,0.22011877596378326,0.9709765911102295
0.7179999947547913,0.21934162080287933,0.9727964997291565
0.718999981880188,0.21857334673404694,0.9688646197319031
0.7200000286102295,0.21780309081077576,0.9674140214920044
0.7210000157356262,0.2170335054397583,0.969109833240509
0.722000002861023,0.21626071631908417,0.9723796248435974
0.7229999899864197,0.215486079454422,0.97431880235672
0.7239999771118164,0.2147207260131836,0.9775246381759644
0.7250000238418579,0.21395398676395416,0.9762921929359436
0.7260000109672546,0.2131853997707367,0.9779552817344666
0.7269999980926514,0.2124139964580536,0.9790060520172119
0.7279999852180481,0.21165378391742706,0.982467770576477
0.7289999723434448,0.21090543270111084,0.9852436184883118
0.7300000190734863,0.21015165746212006,0.9876017570495605
0.7310000061988831,0.20939354598522186,0.9867462515830994
0.7319999933242798,0.20864874124526978,0.9838864207267761
0.7329999804496765,0.20789924263954163,0.9776453375816345
0.734000027179718,0.2071530967950821,0.9797340631484985
0.7350000143051147,0.20640568435192108,0.9794363379478455
0.7360000014305115,0.20565654337406158,0.9801825881004333
0.7369999885559082,0.2049025148153305,0.9826377034187317
0.7379999756813049,0.204143226146698,0.9819915294647217
0.7390000224113464,0.20337873697280884,0.9839457869529724
0.7400000095367432,0.20261000096797943,0.9848635196685791
0.7409999966621399,0.2018362283706665,0.9844557642936707
0.7419999837875366,0.20106004178524017,0.98670494556427
0.7429999709129333,0.20027869939804077,0.9890809655189514
0.7440000176429749,0.19949406385421753,0.9872919321060181
0.7450000047683716,0.19870637357234955,0.9837893843650818
0.7459999918937683,0.19792047142982483,0.9871006608009338
0.746999979019165,0.19713237881660461,0.9903377890586853
0.7480000257492065,0.19637078046798706,0.9911535978317261
0.7490000128746033,0.1956051141023636,0.9913918972015381
0.75,0.1948377639055252,0.9930290579795837
0.7509999871253967,0.19407206773757935,0.9966844320297241
0.7519999742507935,0.19330500066280365,0.9896777868270874
0.753000020980835,0.19253505766391754,0.9838873147964478
0.7540000081062317,0.19176232814788818,0.987276554107666
0.7549999952316284,0.19098462164402008,0.9798285961151123
0.7559999823570251,0.19020934402942657,0.979713499546051
0.7570000290870667,0.18943855166435242,0.9801633954048157
0.7580000162124634,0.18866166472434998,0.9835704565048218
0.7590000033378601,0.18787963688373566,0.9867306351661682
0.7599999904632568,0.18709518015384674,0.9906692504882812
0.7609999775886536,0.18631777167320251,0.9879692196846008
0.7620000243186951,0.185540109872818,0.9852380156517029
0.7630000114440918,0.18477019667625427,0.986962616443634
0.7639999985694885,0.18399564921855927,0.9881179928779602
0.7649999856948853,0.18321509659290314,0.9919787049293518
0.765999972820282,0.18243256211280823,0.9943487644195557
0.7670000195503235,0.18164421617984772,0.9938235878944397
0.7680000066757202,0.18085843324661255,0.9949744343757629
0.7689999938011169,0.18007533252239227,0.9917632341384888
0.7699999809265137,0.1792878955602646,0.9837445020675659
0.7710000276565552,0.17850105464458466,0.9871272444725037
0.7720000147819519,0.17770934104919434,0.9871607422828674
0.7730000019073486,0.17691662907600403,0.9912095069885254
0.7739999890327454,0.17612074315547943,0.9923632144927979
0.7749999761581421,0.17532499134540558,0.9926271438598633
0.7760000228881836,0.1745273917913437,0.9937143325805664
0.7770000100135803,0.1737339347600937,0.9871192574501038
0.777999997138977,0.17295537889003754,0.9903995990753174
0.7789999842643738,0.17217358946800232,0.9862937331199646
0.7799999713897705,0.17138555645942688,0.9778395891189575
0.781000018119812,0.17059102654457092,0.9809269309043884
0.7820000052452087,0.16979549825191498,0.9800111651420593
0.7829999923706055,0.16900035738945007,0.9774777889251709
0.7839999794960022,0.16819827258586884,0.9810250401496887
0.7850000262260437,0.16739141941070557,0.9809064269065857
0.7860000133514404,0.16657942533493042,0.9785593748092651
0.7870000004768372,0.1657603532075882,0.9797643423080444
0.7879999876022339,0.16493631899356842,0.9780305027961731
0.7889999747276306,0.16411377489566803,0.9759458899497986
0.7900000214576721,0.16330230236053467,0.9795522689819336
0.7910000085830688,0.1624869853258133,0.9786107540130615
0.7919999957084656,0.16166852414608002,0.9773098826408386
0.7929999828338623,0.1608494222164154,0.9803149700164795
0.7940000295639038,0.16003236174583435,0.981918454170227
0.7950000166893005,0.1592084914445877,0.986169159412384
0.7960000038146973,0.15839821100234985,0.9891054630279541
0.796999990940094,0.15758049488067627,0.9911544322967529
0.7979999780654907,0.15675589442253113,0.9897890686988831
0.7990000247955322,0.15592651069164276,0.9946504831314087
0.800000011920929,0.1550920605659485,0.9986759424209595
0.8009999990463257,0.15424950420856476,0.9987574219703674
0.8019999861717224,0.15340103209018707,0.9982529878616333
0.8029999732971191,0.15255558490753174,1.0014774799346924
0.8040000200271606,0.15170294046401978,1.0048861503601074
0.8050000071525574,0.15084892511367798,1.0048480033874512
0.8059999942779541,0.15000398457050323,1.0002270936965942
0.8069999814033508,0.1491573005914688,0.9944771528244019
0.8080000281333923,0.14832359552383423,0.9896507859230042
0.8090000152587891,0.14748448133468628,0.990294873714447
0.8100000023841858,0.14664074778556824,0.9885473847389221
0.8109999895095825,0.14579975605010986,0.990936815738678
0.8119999766349792,0.14496992528438568,0.9952051639556885
0.8130000233650208,0.14413903653621674,0.9995831847190857
0.8140000104904175,0.14331218600273132,0.9994756579399109
0.8149999976158142,0.1424770951271057,1.0019422769546509
0.8159999847412109,0.14163920283317566,1.006598949432373
0.8169999718666077,0.14079315960407257,1.0019114017486572
0.8180000185966492,0.1399524211883545,1.0063401460647583
0.8190000057220459,0.13911251723766327,1.0031118392944336
0.8199999928474426,0.13830746710300446,0.9930925369262695
0.8209999799728394,0.13751676678657532,0.9937074780464172
0.8220000267028809,0.13672220706939697,0.9984425902366638
0.8230000138282776,0.13592731952667236,0.992384135723114
0.8240000009536743,0.1351308524608612,0.9928567409515381
0.824999988079071,0.1343761682510376,0.9927234053611755
0.8259999752044678,0.13361342251300812,0.9941506385803223
0.8270000219345093,0.132845938205719,0.9954383969306946
0.828000009059906,0.13208293914794922,0.9932364821434021
0.8289999961853027,0.1313135176897049,0.9974738955497742
0.8299999833106995,0.13053523004055023,0.9902487397193909
0.8309999704360962,0.1297486424446106,0.9925703406333923
0.8320000171661377,0.12899594008922577,0.99170982837677
0.8330000042915344,0.12823455035686493,0.9853448271751404
0.8339999914169312,0.1274719387292862,0.9848805665969849
0.8349999785423279,0.12671799957752228,0.9827757477760315
0.8360000252723694,0.12597090005874634,0.9885905981063843
0.8370000123977661,0.12521857023239136,0.9942392110824585
0.8379999995231628,0.12446380406618118,0.9906205534934998
0.8389999866485596,0.12370195984840393,0.99524986743927
0.8399999737739563,0.12295647710561752,0.9924582839012146
0.8410000205039978,0.12220730632543564,0.989700198173523
0.8420000076293945,0.12145726382732391,0.9953702688217163
0.8429999947547913,0.12070263922214508,1.0010656118392944
0.843999981880188,0.11994608491659164,0.9968569278717041
0.8450000286102295,0.11919009685516357,0.9917332530021667
0.8460000157356262,0.11842436343431473,0.9964033961296082
0.847000002861023,0.11766090244054794,0.9968498945236206
0.8479999899864197,0.1168922409415245,0.9992071986198425
0.8489999771118164,0.11612418293952942,0.9870506525039673
0.8500000238418579,0.11536373943090439,0.9932979941368103
0.8510000109672546,0.11461663246154785,0.9923898577690125
0.8519999980926514,0.11386989802122116,0.9952291250228882
0.8529999852180481,0.11314317584037781,0.9972100257873535
0.8539999723434448,0.11241138726472855,1.0025711059570312
0.8550000190734863,0.11168261617422104,0.9953216314315796
0.8560000061988831,0.11094574630260468,0.9982731342315674
0.8569999933242798,0.11020120978355408,0.9982613325119019
0.8579999804496765,0.10945280641317368,0.990815281867981
0.859000027179718,0.10869739949703217,0.9965527653694153
0.8600000143051147,0.10793621093034744,0.9877155423164368
0.8610000014305115,0.10717134177684784,0.9796451330184937
0.8619999885559082,0.10640260577201843,0.9847875833511353
0.8629999756813049,0.10564374923706055,0.9901642203330994
0.8640000224113464,0.10488834232091904,0.9940358996391296
0.8650000095367432,0.10413160175085068,1.0000388622283936
0.8659999966621399,0.10336442291736603,1.0038917064666748
0.8669999837875366,0.1025882214307785,1.0026848316192627
0.8679999709129333,0.10180464386940002,1.000375509262085
0.8690000176429749,0.10101746022701263,1.0011576414108276
0.8700000047683716,0.10023431479930878,1.0036178827285767
0.8709999918937683,0.09949669986963272,1.0008149147033691
0.871999979019165,0.09874947369098663,0.9998562335968018
0.8730000257492065,0.09800073504447937,1.0013993978500366
0.8740000128746033,0.09726419299840927,0.9866287112236023
0.875,0.09651674330234528,0.9784756302833557
0.8759999871253967,0.0957762822508812,0.9849581122398376
0.8769999742507935,0.09505248814821243,0.9886255264282227
0.878000020980835,0.09432752430438995,0.970142662525177
0.8790000081062317,0.09360300749540329,0.9749126434326172
0.8799999952316284,0.09286858886480331,0.9764283299446106
0.8809999823570251,0.0921439528465271,0.9762575030326843
0.8820000290870667,0.09142549335956573,0.9760977029800415
0.8830000162124634,0.09069488942623138,0.9814624190330505
0.8840000033378601,0.08996498584747314,0.9818588495254517
0.8849999904632568,0.08922520279884338,0.9894918203353882
0.8859999775886536,0.08850429207086563,0.982478678226471
0.8870000243186951,0.08778735250234604,0.9861150979995728
0.8880000114440918,0.08707605302333832,0.9780296683311462
0.8889999985694885,0.08638150244951248,0.9853588938713074
0.8899999856948853,0.08567620813846588,0.9720534682273865
0.890999972820282,0.084972083568573,0.9743263125419617
0.8920000195503235,0.08425769209861755,0.9832513332366943
0.8930000066757202,0.08353545516729355,0.9846600890159607
0.8939999938011169,0.08282952755689621,0.9844746589660645
0.8949999809265137,0.08211108297109604,0.9780992865562439
0.8960000276565552,0.08138377219438553,0.9769037961959839
0.8970000147819519,0.0806550458073616,0.976622462272644
0.8980000019073486,0.07996012270450592,0.978486180305481
0.8989999890327454,0.07930044829845428,0.987221896648407
0.8999999761581421,0.07863257080316544,0.9888400435447693
0.9010000228881836,0.07795505970716476,0.989254891872406
0.9020000100135803,0.07726646959781647,0.9715065360069275
0.902999997138977,0.07658582925796509,0.9687845706939697
0.9039999842643738,0.075900137424469,0.9689615964889526
0.9049999713897705,0.07521990686655045,0.9729220271110535
0.906000018119812,0.07452923059463501,0.9695184826850891
0.9070000052452087,0.07382623851299286,0.9795035719871521
0.9079999923706055,0.07310984283685684,0.9817847013473511
0.9089999794960022,0.07238926738500595,0.9885600805282593
0.9100000262260437,0.07168015092611313,0.9948609471321106
0.9110000133514404,0.07096146047115326,0.9839712977409363
0.9120000004768372,0.07024399191141129,0.9878902435302734
0.9129999876022339,0.06951280683279037,0.9953148365020752
0.9139999747276306,0.06878122687339783,0.995675265789032
0.9150000214576721,0.06804273277521133,0.9865295886993408
0.9160000085830688,0.06729812175035477,0.9835839867591858
0.9169999957084656,0.0665811151266098,0.9926572442054749
0.9179999828338623,0.06585094332695007,1.0016127824783325
0.9190000295639038,0.06510678678750992,1.0096895694732666
0.9200000166893005,0.06435902416706085,1.0123827457427979
0.9210000038146973,0.06360979378223419,0.9996075630187988
0.921999990940094,0.06285158544778824,1.006172776222229
0.9229999780654907,0.06208322197198868,1.0076487064361572
0.9240000247955322,0.061306923627853394,0.9812991619110107
0.925000011920929,0.06056327000260353,0.9863176941871643
0.9259999990463257,0.059800777584314346,0.9978315234184265
0.9269999861717224,0.059025611728429794,1.0094938278198242
0.9279999732971191,0.058251023292541504,1.021985650062561
0.9290000200271606,0.057479482144117355,1.0277349948883057
0.9300000071525574,0.05670258775353432,1.027681589126587
0.9309999942779541,0.055908482521772385,1.029019832611084
0.9319999814033508,0.055178940296173096,1.0418591499328613
0.9330000281333923,0.0544428788125515,1.0526301860809326
0.9340000152587891,0.053700029850006104,1.0625760555267334
0.9350000023841858,0.05294039472937584,1.0725455284118652
0.9359999895095825,0.05222124233841896,1.0847660303115845
0.9369999766349792,0.05148664861917496,1.070217251777649
0.9380000233650208,0.05075471103191376,1.0747283697128296
0.9390000104904175,0.050017859786748886,1.0801481008529663
0.9399999976158142,0.049272164702415466,1.043147087097168
0.9409999847412109,0.04851360246539116,1.0372763872146606
0.9419999718666077,0.047765523195266724,1.0185655355453491
0.9430000185966492,0.046993501484394073,1.0200337171554565
0.9440000057220459,0.04620303958654404,1.031849980354309
0.9449999928474426,0.045454006642103195,1.0227640867233276
0.9459999799728394,0.044688060879707336,1.0234994888305664
0.9470000267028809,0.04389648139476776,1.0354547500610352
0.9480000138282776,0.043096426874399185,1.0393518209457397
0.9490000009536743,0.04227818176150322,1.0468348264694214
0.949999988079071,0.041434358805418015,1.0601387023925781
0.9509999752044678,0.040627140551805496,1.045162320137024
0.9520000219345093,0.03984026983380318,1.0511953830718994
0.953000009059906,0.0390658862888813,1.0655542612075806
0.9539999961853027,0.03835143893957138,1.0843433141708374
0.9549999833106995,0.0376138873398304,1.0731381177902222
0.9559999704360962,0.036875080317258835,1.0835109949111938
0.9570000171661377,0.03610600158572197,1.104522943496704
0.9580000042915344,0.0353047251701355,1.10145902633667
0.9589999914169312,0.034489765763282776,1.1221214532852173
0.9599999785423279,0.03376851603388786,1.097924828529358
0.9610000252723694,0.03305739164352417,1.0869804620742798
0.9620000123977661,0.03231898322701454,1.0580570697784424
0.9629999995231628,0.03164368122816086,1.06927490234375
0.9639999866485596,0.0309396181255579,1.0504896640777588
0.9649999737739563,0.03021836094558239,1.0664125680923462
0.9660000205039978,0.029458340257406235,1.0755438804626465
0.9670000076293945,0.028703009709715843,1.0842301845550537
0.9679999947547913,0.02794598415493965,1.0902239084243774
0.968999981880188,0.027161240577697754,1.0595709085464478
0.9700000286102295,0.0263970997184515,1.0737940073013306
0.9710000157356262,0.025605738162994385,1.052384853363037
0.972000002861023,0.02482583001255989,1.0157513618469238
0.9729999899864197,0.024116571992635727,1.0108692646026611
0.9739999771118164,0.023381328210234642,1.0446335077285767
0.9750000238418579,0.02259925752878189,1.004111409187317
0.9760000109672546,0.02178715169429779,1.0123084783554077
0.9769999980926514,0.020959394052624702,0.9840768575668335
0.9779999852180481,0.020238710567355156,1.0109105110168457
0.9789999723434448,0.019470930099487305,1.0045714378356934
0.9800000190734863,0.018661990761756897,0.9960299730300903
0.9810000061988831,0.017772844061255455,1.0238286256790161
0.9819999933242798,0.016921263188123703,1.050152063369751
0.9829999804496765,0.016040299087762833,1.0919667482376099
0.984000027179718,0.015165681019425392,1.124259114265442
0.9850000143051147,0.014280959032475948,1.165282964706421
0.9860000014305115,0.013302399776875973,1.1769136190414429
0.9869999885559082,0.012252596206963062,1.2323259115219116
0.9879999756813049,0.011167187243700027,1.2585504055023193
0.9890000224113464,0.010033644735813141,1.3207592964172363
0.9900000095367432,0.008775187656283379,1.2710926532745361
0.9909999966621399,0.007319657132029533,1.2749214172363281
0.9919999837875366,0.006161028053611517,1.219906210899353
0.9929999709129333,0.004907637368887663,1.1402698755264282
0.9940000176429749,0.0038465061224997044,0.9432711601257324
0.9950000047683716,0.003190344665199518,1.0093944072723389
0.9959999918937683,0.002368268556892872,1.0224367380142212
0.996999979019165,0.0018889681668952107,1.0632632970809937
0.9980000257492065,0.0013656240189448,1.1182353496551514
0.9990000128746033,0.000853877398185432,0.7764949798583984
1.0,0.0002102075086440891,1.076338529586792


==> plot_csvs/ebr_homosced_contour.csv <==
x,y,z
-1.0,-1.3688937425613403,-29.938644409179688
-0.8947368264198303,-1.3688937425613403,-17.05340576171875
-0.7894737124443054,-1.3688937425613403,-11.5648193359375
-0.6842105388641357,-1.3688937425613403,-8.479400634765625
-0.5789473652839661,-1.3688937425613403,-11.759223937988281
-0.4736842215061188,-1.3688937425613403,-15.617752075195312
-0.3684210479259491,-1.3688937425613403,-20.12163543701172
-0.2631579041481018,-1.3688937425613403,-28.589059829711914
-0.15789473056793213,-1.3688937425613403,-38.35795593261719
-0.05263157933950424,-1.3688937425613403,-46.277809143066406
0.05263157933950424,-1.3688937425613403,-47.82612609863281
0.15789473056793213,-1.3688937425613403,-41.44335174560547
0.2631579041481018,-1.3688937425613403,-32.089378356933594
0.3684210479259491,-1.3688937425613403,-22.389480590820312
0.4736842215061188,-1.3688937425613403,-15.237125396728516
0.5789473652839661,-1.3688937425613403,-10.03481674194336
0.6842105388641357,-1.3688937425613403,-7.580875396728516
0.7894737124443054,-1.3688937425613403,-14.244148254394531
0.8947368264198303,-1.3688937425613403,-20.543052673339844
1.0,-1.3688937425613403,-28.793930053710938

-1.0,-1.2251546382904053,-25.844680786132812
-0.8947368264198303,-1.2251546382904053,-13.133010864257812
-0.7894737124443054,-1.2251546382904053,-7.480766296386719
-0.6842105388641357,-1.2251546382904053,-3.140594482421875
-0.5789473652839661,-1.2251546382904053,-5.175952911376953
-0.4736842215061188,-1.2251546382904053,-9.190895080566406
-0.3684210479259491,-1.2251546382904053,-16.515121459960938
-0.2631579041481018,-1.2251546382904053,-25.872236251831055
-0.15789473056793213,-1.2251546382904053,-35.988525390625
-0.05263157933950424,-1.2251546382904053,-43.86233901977539
0.05263157933950424,-1.2251546382904053,-45.33389663696289
0.15789473056793213,-1.2251546382904053,-39.249290466308594
0.2631579041481018,-1.2251546382904053,-29.182939529418945
0.3684210479259491,-1.2251546382904053,-18.63766860961914
0.4736842215061188,-1.2251546382904053,-10.57509994506836
0.5789473652839661,-1.2251546382904053,-4.798374176025391
0.6842105388641357,-1.2251546382904053,-2.4608993530273438
0.7894737124443054,-1.2251546382904053,-8.239913940429688
0.8947368264198303,-1.2251546382904053,-14.575920104980469
1.0,-1.2251546382904053,-23.355239868164062

-1.0,-1.0814155340194702,-21.694290161132812
-0.8947368264198303,-1.0814155340194702,-9.207550048828125
-0.7894737124443054,-1.0814155340194702,-3.4510116577148438
-0.6842105388641357,-1.0814155340194702,-0.6988143920898438
-0.5789473652839661,-1.0814155340194702,-1.7106971740722656
-0.4736842215061188,-1.0814155340194702,-6.769737243652344
-0.3684210479259491,-1.0814155340194702,-14.244926452636719
-0.2631579041481018,-1.0814155340194702,-23.71756935119629
-0.15789473056793213,-1.0814155340194702,-34.202247619628906
-0.05263157933950424,-1.0814155340194702,-42.11281204223633
0.05263157933950424,-1.0814155340194702,-42.961021423339844
0.15789473056793213,-1.0814155340194702,-37.0272102355957
0.2631579041481018,-1.0814155340194702,-26.918317794799805
0.3684210479259491,-1.0814155340194702,-15.993965148925781
0.4736842215061188,-1.0814155340194702,-7.584014892578125
0.5789473652839661,-1.0814155340194702,-1.6958465576171875
0.6842105388641357,-1.0814155340194702,-0.9336395263671875
0.7894737124443054,-1.0814155340194702,-3.8655319213867188
0.8947368264198303,-1.0814155340194702,-10.576416015625
1.0,-1.0814155340194702,-19.45703125

-1.0,-0.9376763701438904,-18.555191040039062
-0.8947368264198303,-0.9376763701438904,-6.581878662109375
-0.7894737124443054,-0.9376763701438904,-1.0728225708007812
-0.6842105388641357,-0.9376763701438904,-0.9215469360351562
-0.5789473652839661,-0.9376763701438904,-0.5698280334472656
-0.4736842215061188,-0.9376763701438904,-3.8897666931152344
-0.3684210479259491,-0.9376763701438904,-11.573646545410156
-0.2631579041481018,-0.9376763701438904,-21.42957878112793
-0.15789473056793213,-0.9376763701438904,-32.05973815917969
-0.05263157933950424,-0.9376763701438904,-39.857704162597656
0.05263157933950424,-0.9376763701438904,-40.76803207397461
0.15789473056793213,-0.9376763701438904,-34.31980895996094
0.2631579041481018,-0.9376763701438904,-23.872648239135742
0.3684210479259491,-0.9376763701438904,-13.16421127319336
0.4736842215061188,-0.9376763701438904,-4.409435272216797
0.5789473652839661,-0.9376763701438904,-0.5306968688964844
0.6842105388641357,-0.9376763701438904,-0.7856369018554688
0.7894737124443054,-0.9376763701438904,-1.2408981323242188
0.8947368264198303,-0.9376763701438904,-7.192352294921875
1.0,-0.9376763701438904,-16.220748901367188

-1.0,-0.7939372062683105,-15.4390869140625
-0.8947368264198303,-0.7939372062683105,-4.296226501464844
-0.7894737124443054,-0.7939372062683105,-0.6061477661132812
-0.6842105388641357,-0.7939372062683105,-2.8338165283203125
-0.5789473652839661,-0.7939372062683105,-1.4573745727539062
-0.4736842215061188,-0.7939372062683105,-1.6471900939941406
-0.3684210479259491,-0.7939372062683105,-9.112129211425781
-0.2631579041481018,-0.7939372062683105,-18.911413192749023
-0.15789473056793213,-0.7939372062683105,-29.627941131591797
-0.05263157933950424,-0.7939372062683105,-37.77606201171875
0.05263157933950424,-0.7939372062683105,-38.656532287597656
0.15789473056793213,-0.7939372062683105,-31.605255126953125
0.2631579041481018,-0.7939372062683105,-20.504003524780273
0.3684210479259491,-0.7939372062683105,-9.935325622558594
0.4736842215061188,-0.7939372062683105,-1.6898231506347656
0.5789473652839661,-0.7939372062683105,-1.5555076599121094
0.6842105388641357,-0.7939372062683105,-2.7601394653320312
0.7894737124443054,-0.7939372062683105,-0.4998626708984375
0.8947368264198303,-0.7939372062683105,-4.1583251953125
1.0,-0.7939372062683105,-12.758819580078125

-1.0,-0.6501981019973755,-12.085662841796875
-0.8947368264198303,-0.6501981019973755,-2.0054855346679688
-0.7894737124443054,-0.6501981019973755,-2.5965194702148438
-0.6842105388641357,-0.6501981019973755,-5.9600372314453125
-0.5789473652839661,-0.6501981019973755,-4.223705291748047
-0.4736842215061188,-0.6501981019973755,-0.7107391357421875
-0.3684210479259491,-0.6501981019973755,-6.684589385986328
-0.2631579041481018,-0.6501981019973755,-16.132219314575195
-0.15789473056793213,-0.6501981019973755,-26.82990264892578
-0.05263157933950424,-0.6501981019973755,-35.27113723754883
0.05263157933950424,-0.6501981019973755,-36.10675811767578
0.15789473056793213,-0.6501981019973755,-29.07418441772461
0.2631579041481018,-0.6501981019973755,-17.81226921081543
0.3684210479259491,-0.6501981019973755,-7.052288055419922
0.4736842215061188,-0.6501981019973755,-0.7209701538085938
0.5789473652839661,-0.6501981019973755,-4.730430603027344
0.6842105388641357,-0.6501981019973755,-6.299251556396484
0.7894737124443054,-0.6501981019973755,-2.5585556030273438
0.8947368264198303,-0.6501981019973755,-1.8777389526367188
1.0,-0.6501981019973755,-10.394195556640625

-1.0,-0.5064589381217957,-9.319091796875
-0.8947368264198303,-0.5064589381217957,-0.7325897216796875
-0.7894737124443054,-0.5064589381217957,-5.214469909667969
-0.6842105388641357,-0.5064589381217957,-9.372055053710938
-0.5789473652839661,-0.5064589381217957,-7.640483856201172
-0.4736842215061188,-0.5064589381217957,-1.3041458129882812
-0.3684210479259491,-0.5064589381217957,-4.090538024902344
-0.2631579041481018,-0.5064589381217957,-13.31627082824707
-0.15789473056793213,-0.5064589381217957,-23.907676696777344
-0.05263157933950424,-0.5064589381217957,-32.304447174072266
0.05263157933950424,-0.5064589381217957,-33.13309097290039
0.15789473056793213,-0.5064589381217957,-26.33696746826172
0.2631579041481018,-0.5064589381217957,-15.224016189575195
0.3684210479259491,-0.5064589381217957,-4.652393341064453
0.4736842215061188,-0.5064589381217957,-1.1959075927734375
0.5789473652839661,-0.5064589381217957,-8.705425262451172
0.6842105388641357,-0.5064589381217957,-9.715816497802734
0.7894737124443054,-0.5064589381217957,-5.208839416503906
0.8947368264198303,-0.5064589381217957,-0.7222671508789062
1.0,-0.5064589381217957,-8.174079895019531

-1.0,-0.3627198338508606,-5.4086761474609375
-0.8947368264198303,-0.3627198338508606,-1.1191329956054688
-0.7894737124443054,-0.3627198338508606,-8.305381774902344
-0.6842105388641357,-0.3627198338508606,-13.11456298828125
-0.5789473652839661,-0.3627198338508606,-11.746467590332031
-0.4736842215061188,-0.3627198338508606,-3.8029212951660156
-0.3684210479259491,-0.3627198338508606,-1.9199371337890625
-0.2631579041481018,-0.3627198338508606,-10.83964729309082
-0.15789473056793213,-0.3627198338508606,-20.988327026367188
-0.05263157933950424,-0.3627198338508606,-29.09259796142578
0.05263157933950424,-0.3627198338508606,-29.573894500732422
0.15789473056793213,-0.3627198338508606,-23.088451385498047
0.2631579041481018,-0.3627198338508606,-12.271993637084961
0.3684210479259491,-0.3627198338508606,-2.0016937255859375
0.4736842215061188,-0.3627198338508606,-4.279666900634766
0.5789473652839661,-0.3627198338508606,-12.680351257324219
0.6842105388641357,-0.3627198338508606,-13.595577239990234
0.7894737124443054,-0.3627198338508606,-8.749473571777344
0.8947368264198303,-0.3627198338508606,-1.1352691650390625
1.0,-0.3627198338508606,-4.767524719238281

-1.0,-0.21898071467876434,-3.1923980712890625
-0.8947368264198303,-0.21898071467876434,-3.1927566528320312
-0.7894737124443054,-0.21898071467876434,-12.079605102539062
-0.6842105388641357,-0.21898071467876434,-17.712142944335938
-0.5789473652839661,-0.21898071467876434,-15.589195251464844
-0.4736842215061188,-0.21898071467876434,-7.264106750488281
-0.3684210479259491,-0.21898071467876434,-0.7288894653320312
-0.2631579041481018,-0.21898071467876434,-8.205408096313477
-0.15789473056793213,-0.21898071467876434,-18.201873779296875
-0.05263157933950424,-0.21898071467876434,-25.833370208740234
0.05263157933950424,-0.21898071467876434,-26.151691436767578
0.15789473056793213,-0.21898071467876434,-19.326839447021484
0.2631579041481018,-0.21898071467876434,-8.911199569702148
0.3684210479259491,-0.21898071467876434,-0.5813617706298828
0.4736842215061188,-0.21898071467876434,-8.558307647705078
0.5789473652839661,-0.21898071467876434,-17.585186004638672
0.6842105388641357,-0.21898071467876434,-18.378803253173828
0.7894737124443054,-0.21898071467876434,-13.3223876953125
0.8947368264198303,-0.21898071467876434,-3.7764053344726562
1.0,-0.21898071467876434,-2.3921432495117188

-1.0,-0.0752415806055069,-1.0350494384765625
-0.8947368264198303,-0.0752415806055069,-6.245429992675781
-0.7894737124443054,-0.0752415806055069,-16.2369384765625
-0.6842105388641357,-0.0752415806055069,-21.907371520996094
-0.5789473652839661,-0.0752415806055069,-19.644424438476562
-0.4736842215061188,-0.0752415806055069,-10.937889099121094
-0.3684210479259491,-0.0752415806055069,-1.1448593139648438
-0.2631579041481018,-0.0752415806055069,-5.539541244506836
-0.15789473056793213,-0.0752415806055069,-15.329551696777344
-0.05263157933950424,-0.0752415806055069,-22.816329956054688
0.05263157933950424,-0.0752415806055069,-22.957778930664062
0.15789473056793213,-0.0752415806055069,-15.80125617980957
0.2631579041481018,-0.0752415806055069,-5.692008972167969
0.3684210479259491,-0.0752415806055069,-1.2659626007080078
0.4736842215061188,-0.0752415806055069,-13.394390106201172
0.5789473652839661,-0.0752415806055069,-23.33441925048828
0.6842105388641357,-0.0752415806055069,-24.47426986694336
0.7894737124443054,-0.0752415806055069,-18.24852752685547
0.8947368264198303,-0.0752415806055069,-7.20147705078125
1.0,-0.0752415806055069,-0.7539825439453125

-1.0,0.06849755346775055,-0.6063995361328125
-0.8947368264198303,0.06849755346775055,-9.629104614257812
-0.7894737124443054,0.06849755346775055,-20.846206665039062
-0.6842105388641357,0.06849755346775055,-26.572288513183594
-0.5789473652839661,0.06849755346775055,-23.705604553222656
-0.4736842215061188,0.06849755346775055,-13.981937408447266
-0.3684210479259491,0.06849755346775055,-3.4580917358398438
-0.2631579041481018,0.06849755346775055,-3.058809280395508
-0.15789473056793213,0.06849755346775055,-12.46380615234375
-0.05263157933950424,0.06849755346775055,-19.516151428222656
0.05263157933950424,0.06849755346775055,-19.23313331604004
0.15789473056793213,0.06849755346775055,-12.416204452514648
0.2631579041481018,0.06849755346775055,-2.8659744262695312
0.3684210479259491,0.06849755346775055,-4.332416534423828
0.4736842215061188,0.06849755346775055,-18.69518280029297
0.5789473652839661,0.06849755346775055,-28.795005798339844
0.6842105388641357,0.06849755346775055,-30.603961944580078
0.7894737124443054,0.06849755346775055,-23.144775390625
0.8947368264198303,0.06849755346775055,-11.058876037597656
1.0,0.06849755346775055,-0.8923873901367188

-1.0,0.212236687541008,-2.92852783203125
-0.8947368264198303,0.212236687541008,-11.942459106445312
-0.7894737124443054,0.212236687541008,-25.471481323242188
-0.6842105388641357,0.212236687541008,-31.59625244140625
-0.5789473652839661,0.212236687541008,-27.84088897705078
-0.4736842215061188,0.212236687541008,-16.523284912109375
-0.3684210479259491,0.212236687541008,-5.8326568603515625
-0.2631579041481018,0.212236687541008,-1.041015625
-0.15789473056793213,0.212236687541008,-9.465730667114258
-0.05263157933950424,0.212236687541008,-16.020263671875
0.05263157933950424,0.212236687541008,-15.707548141479492
0.15789473056793213,0.212236687541008,-9.22146224975586
0.2631579041481018,0.212236687541008,-0.8101482391357422
0.3684210479259491,0.212236687541008,-8.536834716796875
0.4736842215061188,0.212236687541008,-23.43289566040039
0.5789473652839661,0.212236687541008,-33.579124450683594
0.6842105388641357,0.212236687541008,-35.2153205871582
0.7894737124443054,0.212236687541008,-27.69384002685547
0.8947368264198303,0.212236687541008,-15.223526000976562
1.0,0.212236687541008,-3.947479248046875

-1.0,0.35597580671310425,-7.925079345703125
-0.8947368264198303,0.35597580671310425,-14.292236328125
-0.7894737124443054,0.35597580671310425,-28.78687286376953
-0.6842105388641357,0.35597580671310425,-35.79254150390625
-0.5789473652839661,0.35597580671310425,-32.23686218261719
-0.4736842215061188,0.35597580671310425,-20.578975677490234
-0.3684210479259491,0.35597580671310425,-8.852333068847656
-0.2631579041481018,0.35597580671310425,-0.669708251953125
-0.15789473056793213,0.35597580671310425,-6.274164199829102
-0.05263157933950424,0.35597580671310425,-12.394865036010742
0.05263157933950424,0.35597580671310425,-12.15719223022461
0.15789473056793213,0.35597580671310425,-5.953969955444336
0.2631579041481018,0.35597580671310425,-0.8082695007324219
0.3684210479259491,0.35597580671310425,-12.83926773071289
0.4736842215061188,0.35597580671310425,-27.43352508544922
0.5789473652839661,0.35597580671310425,-38.33057403564453
0.6842105388641357,0.35597580671310425,-39.169864654541016
0.7894737124443054,0.35597580671310425,-31.584739685058594
0.8947368264198303,0.35597580671310425,-18.370361328125
1.0,0.35597580671310425,-8.203361511230469

-1.0,0.4997149407863617,-14.161880493164062
-0.8947368264198303,0.4997149407863617,-19.586761474609375
-0.7894737124443054,0.4997149407863617,-31.566261291503906
-0.6842105388641357,0.4997149407863617,-39.706565856933594
-0.5789473652839661,0.4997149407863617,-37.22303009033203
-0.4736842215061188,0.4997149407863617,-25.225589752197266
-0.3684210479259491,0.4997149407863617,-11.991680145263672
-0.2631579041481018,0.4997149407863617,-2.530843734741211
-0.15789473056793213,0.4997149407863617,-3.175741195678711
-0.05263157933950424,0.4997149407863617,-8.96263313293457
0.05263157933950424,0.4997149407863617,-8.543388366699219
0.15789473056793213,0.4997149407863617,-2.8683128356933594
0.2631579041481018,0.4997149407863617,-3.039081573486328
0.3684210479259491,0.4997149407863617,-17.299640655517578
0.4736842215061188,0.4997149407863617,-32.147239685058594
0.5789473652839661,0.4997149407863617,-42.508079528808594
0.6842105388641357,0.4997149407863617,-42.51987075805664
0.7894737124443054,0.4997149407863617,-33.75336456298828
0.8947368264198303,0.4997149407863617,-21.42938232421875
1.0,0.4997149407863617,-12.015777587890625

-1.0,0.6434540748596191,-19.715438842773438
-0.8947368264198303,0.6434540748596191,-24.834686279296875
-0.7894737124443054,0.6434540748596191,-35.803672790527344
-0.6842105388641357,0.6434540748596191,-43.58345031738281
-0.5789473652839661,0.6434540748596191,-42.058616638183594
-0.4736842215061188,0.6434540748596191,-29.825481414794922
-0.3684210479259491,0.6434540748596191,-16.14191436767578
-0.2631579041481018,0.6434540748596191,-5.48259162902832
-0.15789473056793213,0.6434540748596191,-0.7363643646240234
-0.05263157933950424,0.6434540748596191,-5.4349470138549805
0.05263157933950424,0.6434540748596191,-5.199903964996338
0.15789473056793213,0.6434540748596191,-0.575922966003418
0.2631579041481018,0.6434540748596191,-6.6812896728515625
0.3684210479259491,0.6434540748596191,-22.648681640625
0.4736842215061188,0.6434540748596191,-36.68440246582031
0.5789473652839661,0.6434540748596191,-45.39988708496094
0.6842105388641357,0.6434540748596191,-44.87764358520508
0.7894737124443054,0.6434540748596191,-36.50897216796875
0.8947368264198303,0.6434540748596191,-24.272537231445312
1.0,0.6434540748596191,-14.6268310546875

-1.0,0.7871931791305542,-26.175262451171875
-0.8947368264198303,0.7871931791305542,-29.852996826171875
-0.7894737124443054,0.7871931791305542,-40.511512756347656
-0.6842105388641357,0.7871931791305542,-48.154518127441406
-0.5789473652839661,0.7871931791305542,-46.63695526123047
-0.4736842215061188,0.7871931791305542,-33.8223991394043
-0.3684210479259491,0.7871931791305542,-20.160552978515625
-0.2631579041481018,0.7871931791305542,-8.990518569946289
-0.15789473056793213,0.7871931791305542,-0.8778972625732422
-0.05263157933950424,0.7871931791305542,-2.407780647277832
0.05263157933950424,0.7871931791305542,-2.0804553031921387
0.15789473056793213,0.7871931791305542,-1.0639562606811523
0.2631579041481018,0.7871931791305542,-11.908735275268555
0.3684210479259491,0.7871931791305542,-27.007461547851562
0.4736842215061188,0.7871931791305542,-40.393402099609375
0.5789473652839661,0.7871931791305542,-47.94622039794922
0.6842105388641357,0.7871931791305542,-46.806095123291016
0.7894737124443054,0.7871931791305542,-39.07750701904297
0.8947368264198303,0.7871931791305542,-27.108444213867188
1.0,0.7871931791305542,-17.774200439453125

-1.0,0.930932343006134,-33.29963684082031
-0.8947368264198303,0.930932343006134,-37.11109924316406
-0.7894737124443054,0.930932343006134,-47.03363800048828
-0.6842105388641357,0.930932343006134,-52.8873291015625
-0.5789473652839661,0.930932343006134,-51.375389099121094
-0.4736842215061188,0.930932343006134,-38.966861724853516
-0.3684210479259491,0.930932343006134,-23.79932403564453
-0.2631579041481018,0.930932343006134,-12.460786819458008
-0.15789473056793213,0.930932343006134,-2.814167022705078
-0.05263157933950424,0.930932343006134,-0.7037267684936523
0.05263157933950424,0.930932343006134,-0.5135807991027832
0.15789473056793213,0.930932343006134,-3.439027786254883
0.2631579041481018,0.930932343006134,-15.824201583862305
0.3684210479259491,0.930932343006134,-30.54165267944336
0.4736842215061188,0.930932343006134,-43.82665252685547
0.5789473652839661,0.930932343006134,-49.85938262939453
0.6842105388641357,0.930932343006134,-49.19878005981445
0.7894737124443054,0.930932343006134,-42.200927734375
0.8947368264198303,0.930932343006134,-30.374427795410156
1.0,0.930932343006134,-20.931198120117188

-1.0,1.0746715068817139,-40.72496032714844
-0.8947368264198303,1.0746715068817139,-44.670867919921875
-0.7894737124443054,1.0746715068817139,-53.55707550048828
-0.6842105388641357,1.0746715068817139,-59.06806182861328
-0.5789473652839661,1.0746715068817139,-56.23799133300781
-0.4736842215061188,1.0746715068817139,-45.08012771606445
-0.3684210479259491,1.0746715068817139,-29.36251449584961
-0.2631579041481018,1.0746715068817139,-16.15574836730957
-0.15789473056793213,1.0746715068817139,-6.320182800292969
-0.05263157933950424,1.0746715068817139,-0.9557571411132812
0.05263157933950424,1.0746715068817139,-1.3670344352722168
0.15789473056793213,1.0746715068817139,-6.785951614379883
0.2631579041481018,1.0746715068817139,-20.123624801635742
0.3684210479259491,1.0746715068817139,-34.14023971557617
0.4736842215061188,1.0746715068817139,-44.71259307861328
0.5789473652839661,1.0746715068817139,-50.89031219482422
0.6842105388641357,1.0746715068817139,-51.02302169799805
0.7894737124443054,1.0746715068817139,-44.56358337402344
0.8947368264198303,1.0746715068817139,-33.825233459472656
1.0,1.0746715068817139,-24.239410400390625

-1.0,1.218410611152649,-48.57038879394531
-0.8947368264198303,1.218410611152649,-51.772216796875
-0.7894737124443054,1.218410611152649,-60.494178771972656
-0.6842105388641357,1.218410611152649,-65.95409393310547
-0.5789473652839661,1.218410611152649,-63.64629364013672
-0.4736842215061188,1.218410611152649,-53.145320892333984
-0.3684210479259491,1.218410611152649,-37.13144302368164
-0.2631579041481018,1.218410611152649,-23.269472122192383
-0.15789473056793213,1.218410611152649,-11.729034423828125
-0.05263157933950424,1.218410611152649,-3.6465930938720703
0.05263157933950424,1.218410611152649,-4.131104946136475
0.15789473056793213,1.218410611152649,-11.772695541381836
0.2631579041481018,1.218410611152649,-25.051427841186523
0.3684210479259491,1.218410611152649,-36.833335876464844
0.4736842215061188,1.218410611152649,-45.383567810058594
0.5789473652839661,1.218410611152649,-51.54698944091797
0.6842105388641357,1.218410611152649,-52.416751861572266
0.7894737124443054,1.218410611152649,-46.523902893066406
0.8947368264198303,1.218410611152649,-36.509742736816406
1.0,1.218410611152649,-28.284637451171875

-1.0,1.362149715423584,-55.42588806152344
-0.8947368264198303,1.362149715423584,-58.6514892578125
-0.7894737124443054,1.362149715423584,-67.4295883178711
-0.6842105388641357,1.362149715423584,-73.07720184326172
-0.5789473652839661,1.362149715423584,-71.27740478515625
-0.4736842215061188,1.362149715423584,-60.56855392456055
-0.3684210479259491,1.362149715423584,-45.71519088745117
-0.2631579041481018,1.362149715423584,-32.327674865722656
-0.15789473056793213,1.362149715423584,-20.38214111328125
-0.05263157933950424,1.362149715423584,-8.786859512329102
0.05263157933950424,1.362149715423584,-8.920745849609375
0.15789473056793213,1.362149715423584,-17.17312240600586
0.2631579041481018,1.362149715423584,-28.958314895629883
0.3684210479259491,1.362149715423584,-39.24993896484375
0.4736842215061188,1.362149715423584,-46.68225860595703
0.5789473652839661,1.362149715423584,-52.574989318847656
0.6842105388641357,1.362149715423584,-53.77516555786133
0.7894737124443054,1.362149715423584,-47.78667449951172
0.8947368264198303,1.362149715423584,-38.35626983642578
1.0,1.362149715423584,-31.1409912109375



==> plot_csvs/ebr_homosced_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.082
0.2,0.145
0.30000000000000004,0.239
0.4,0.341
0.5,0.427
0.6000000000000001,0.528
0.7000000000000001,0.626
0.8,0.746
0.9,0.851
1.0,1.0


==> plot_csvs/ebr_homosced_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.082
0.2,0.145
0.30000000000000004,0.239
0.4,0.341
0.5,0.427
0.6000000000000001,0.528
0.7000000000000001,0.626
0.8,0.746
0.9,0.851
1.0,1.0


==> plot_csvs/ebr_homosced_predscatter.csv <==
test_x,test_y,pred
0.2675026059150696,0.38305673003196716,0.27511686086654663
-0.9744899272918701,-0.0847095474600792,-0.09886373579502106
-0.9658820629119873,-0.1824280023574829,-0.12091869860887527
0.7206247448921204,-0.9561147689819336,-0.9427244067192078
-0.05483387038111687,1.0759968757629395,0.9877604246139526
0.6136040687561035,-0.9895655512809753,-0.9724864363670349
-0.5294071435928345,-0.7846201062202454,-0.7843356728553772
-0.12763850390911102,0.7119002342224121,0.8450505137443542
-0.0695791095495224,0.9610245227813721,0.9609013795852661
0.7723310589790344,-0.8337080478668213,-0.8564777970314026
0.04153962433338165,0.9960574507713318,0.957824170589447
-0.6877419948577881,-0.9546303153038025,-0.997107744216919
0.1864233911037445,0.7183570265769958,0.5962021946907043
-0.14930537343025208,0.7923633456230164,0.7535648345947266
0.6556436419487,-0.9978180527687073,-1.0093804597854614
0.7284483313560486,-0.7777610421180725,-0.9528965950012207
0.07357915490865707,1.0906480550765991,0.9410818219184875
0.3583858609199524,-0.098808653652668,-0.10299000889062881
-0.36597418785095215,-0.1783047914505005,-0.21158529818058014
0.2535417079925537,0.4049329459667206,0.3318398594856262
0.7410171031951904,-0.8122315406799316,-0.9560568332672119
-0.1750311255455017,0.7097041010856628,0.6573914885520935
0.5809763073921204,-0.8786504864692688,-0.9302257895469666
-0.7237228155136108,-0.8771066069602966,-0.9542297124862671
0.8581750988960266,-0.7749146223068237,-0.5976874828338623
0.3889940083026886,-0.1332416534423828,-0.22947311401367188
-0.2844439744949341,0.3655022978782654,0.1947253793478012
0.9187834858894348,-0.37281933426856995,-0.35671138763427734
0.3159932792186737,0.07884268462657928,0.05037621781229973
0.346091628074646,0.0009296279749833047,-0.054350078105926514
-0.6005254983901978,-0.9284061193466187,-0.9865054488182068
-0.46487709879875183,-0.5471415519714355,-0.6016849875450134
0.9640780687332153,-0.23189786076545715,-0.22083070874214172
-0.526465892791748,-0.8435003757476807,-0.773787260055542
0.27650269865989685,0.40773507952690125,0.2212585210800171
0.7417425513267517,-0.8085048794746399,-0.9524538516998291
0.23591408133506775,0.3646058142185211,0.39174023270606995
0.6848989129066467,-0.9971973896026611,-1.0039234161376953
0.7664878964424133,-0.6950027942657471,-0.8769490122795105
-0.7329189777374268,-0.9883244633674622,-0.9487748146057129
-0.045480839908123016,0.9952064752578735,0.9876372218132019
0.3990136981010437,-0.40666723251342773,-0.25845062732696533
0.388543039560318,-0.15480180084705353,-0.2295796126127243
-0.01120599266141653,0.9631819128990173,1.0087918043136597
0.7147619128227234,-0.968298614025116,-0.9346234798431396
-0.8354297876358032,-0.7680121064186096,-0.6867241263389587
-0.5789370536804199,-0.9274553060531616,-0.9174349308013916
0.9558819532394409,-0.028034329414367676,-0.2624474763870239
-0.7494485378265381,-0.8960675001144409,-0.9410086870193481
-0.18252140283584595,0.6625531911849976,0.6157363653182983
0.03418660908937454,1.1162970066070557,0.9670106172561646
0.0168923232704401,0.9831212759017944,0.9772944450378418
-0.7340365648269653,-0.888523280620575,-0.9501580595970154
-0.5421524047851562,-0.776265025138855,-0.8590418100357056
0.3575035035610199,-0.16603824496269226,-0.09952785074710846
-0.7710762023925781,-0.8950704336166382,-0.8605380058288574
-0.5883097052574158,-0.8284842371940613,-0.9461078643798828
0.6941930651664734,-1.060223937034607,-1.0260820388793945
0.8701555728912354,-0.5328718423843384,-0.5933237671852112
0.1969332993030548,0.38970130681991577,0.5591771602630615
0.690251886844635,-1.0266226530075073,-1.0220885276794434
0.07261835783720016,1.0143406391143799,0.9336455464363098
0.6487220525741577,-1.0603562593460083,-1.0020880699157715
-0.17552132904529572,0.538951575756073,0.6568493843078613
-0.6561338901519775,-1.0718562602996826,-0.9943252205848694
-0.7203894257545471,-0.8786446452140808,-0.9566009640693665
-0.054814260452985764,0.9833597540855408,0.9881039261817932
-0.4625437557697296,-0.5643118619918823,-0.5974215865135193
0.3393072485923767,-0.019824771210551262,-0.03137398138642311
0.6527612805366516,-0.8022054433822632,-1.0083087682724
-0.034833673387765884,0.9705252647399902,1.0003368854522705
-0.40519025921821594,-0.34707891941070557,-0.36049309372901917
0.8859792351722717,-0.5691980719566345,-0.531735360622406
-0.4817008078098297,-0.6320220232009888,-0.6054121851921082
-0.6057608127593994,-1.160284399986267,-1.0011506080627441
-0.5097991228103638,-0.5338988900184631,-0.6941237449645996
0.8184099793434143,-0.5481773018836975,-0.7569904327392578
0.8722144365310669,-0.5028438568115234,-0.5883296728134155
-0.2530907094478607,0.39475634694099426,0.3335452973842621
0.4957989752292633,-0.7755115032196045,-0.6974632143974304
-0.8885871767997742,-0.5594055652618408,-0.4810236692428589
0.34173864126205444,-0.04432172328233719,-0.03798912465572357
0.2188747078180313,0.41878437995910645,0.45824629068374634
-0.13599152863025665,0.7576359510421753,0.809219241142273
-0.19214893877506256,0.48596200346946716,0.5685620903968811
0.07173600047826767,1.0043768882751465,0.936732828617096
-0.5712898969650269,-0.8397572636604309,-0.8944470286369324
-0.9413132071495056,-0.16736863553524017,-0.24814511835575104
-0.48560282588005066,-0.5715732574462891,-0.6181511878967285
0.4597790539264679,-0.5822715759277344,-0.5076022744178772
-0.14557985961437225,0.7887270450592041,0.7707574367523193
0.37234678864479065,-0.23357175290584564,-0.2077302634716034
0.7070167064666748,-1.0293246507644653,-0.976887047290802
0.4587201476097107,-0.5807817578315735,-0.5057612657546997
-0.9134501814842224,-0.24702173471450806,-0.3785720467567444
0.2818557024002075,0.3631635904312134,0.19879262149333954
-0.20842361450195312,0.6919202208518982,0.5097813606262207
0.8061549663543701,-0.8360487222671509,-0.7982450723648071
0.7670957446098328,-0.8311660885810852,-0.8767431974411011
-0.9829017519950867,-0.02681572176516056,-0.0787782296538353
-0.26593396067619324,0.413757860660553,0.2753993570804596
0.044520046561956406,0.9239771962165833,0.9525400996208191
-0.10391278564929962,0.7942988872528076,0.8967745304107666
-0.37283697724342346,0.10215435177087784,-0.24452413618564606
0.4723869562149048,-0.6104698181152344,-0.6162720322608948
-0.4441317915916443,-0.5696967244148254,-0.502292811870575
-0.2288551777601242,0.3786305785179138,0.4270446300506592
-0.6092706918716431,-0.9628782272338867,-1.0366243124008179
0.9363523721694946,-0.16682368516921997,-0.3338325321674347
-0.46624964475631714,-0.47809991240501404,-0.6002195477485657
0.9746468663215637,-0.15593495965003967,-0.1189454048871994
0.16142314672470093,0.8652235865592957,0.6979356408119202
0.44997498393058777,-0.4339848756790161,-0.46509093046188354
-0.3672094941139221,-0.056218720972537994,-0.21768179535865784
0.7480171322822571,-0.9158092737197876,-0.935501754283905
0.44407299160957336,-0.45642417669296265,-0.44339248538017273
-0.947175920009613,-0.429649293422699,-0.22249062359333038
0.7506446242332458,-1.026625394821167,-0.9262593388557434
0.4132295250892639,-0.25578880310058594,-0.35120195150375366
-0.34769949316978455,0.03756478428840637,-0.054964251816272736
-0.567250669002533,-0.8703970909118652,-0.8780068755149841
0.07220659404993057,0.7929254770278931,0.937444806098938
-0.8502534031867981,-0.5474350452423096,-0.6300747394561768
0.6483102440834045,-1.1144769191741943,-1.0013378858566284
-0.5303091406822205,-0.7689269781112671,-0.7906705737113953
-0.5670937895774841,-1.0179154872894287,-0.8782728910446167
-0.5175442695617676,-0.7445492744445801,-0.7275437116622925
-0.5747409462928772,-0.945182740688324,-0.9025402069091797
-0.49370089173316956,-0.6112385392189026,-0.6444417834281921
0.37962135672569275,-0.2122243344783783,-0.2214866280555725
-0.4626025855541229,-0.603805661201477,-0.5993911623954773
0.6978009343147278,-0.875005841255188,-1.024609088897705
-0.6564280390739441,-1.0694385766983032,-0.9963324666023254
-0.9902744293212891,-0.046307273209095,-0.019565146416425705
0.3169736862182617,0.07952996343374252,0.046479273587465286
-0.03893175721168518,1.1472501754760742,0.9960474371910095
-0.86141037940979,-0.39416617155075073,-0.6126095056533813
-0.9168619513511658,-0.2519088387489319,-0.36665159463882446
-0.0010490298736840487,0.9470043778419495,1.0066901445388794
-0.5013480186462402,-0.7448352575302124,-0.6795690655708313
-0.7687624096870422,-0.8521648049354553,-0.8674207329750061
-0.17891351878643036,0.7049903869628906,0.6242081522941589
-0.06879479438066483,0.8933285474777222,0.9578515887260437
0.4879361689090729,-0.6960453391075134,-0.6570201516151428
0.2816792130470276,0.11200021952390671,0.19948333501815796
-0.27013009786605835,0.3944265842437744,0.2596789002418518
-0.16161923110485077,0.9033470153808594,0.700875997543335
0.6081529855728149,-1.0566027164459229,-0.9698581695556641
0.7126834392547607,-0.908846914768219,-0.9372006058692932
0.858018159866333,-0.7772908806800842,-0.5982221364974976
-0.9624898433685303,-0.19150273501873016,-0.1297866702079773
-0.8801360726356506,-0.40063244104385376,-0.5218331813812256
-0.4515828490257263,-0.5502297282218933,-0.5572450160980225
-0.04714751988649368,0.768355667591095,0.9936718940734863
-0.43750426173210144,-0.3722201883792877,-0.46422114968299866
-0.6330944299697876,-1.019351601600647,-0.9982221126556396
-0.235247403383255,0.32356157898902893,0.40045371651649475
0.808958888053894,-0.8795767426490784,-0.7976006269454956
-0.5913489460945129,-0.9582433700561523,-0.9552453756332397
0.6337807178497314,-0.9755792617797852,-1.002882957458496
-0.6315258145332336,-0.7570874094963074,-1.0001822710037231
0.07389288395643234,0.9426079392433167,0.9309969544410706
-0.40617066621780396,-0.2705294191837311,-0.3648170530796051
0.9199011921882629,-0.2886475920677185,-0.3570931851863861
0.5076618790626526,-0.7527551054954529,-0.7349341511726379
0.4997794032096863,-0.729199230670929,-0.7096382975578308
0.1339326798915863,0.6226311326026917,0.7691810727119446
0.8891165852546692,-0.580239474773407,-0.5252267122268677
0.5662702322006226,-0.8526597023010254,-0.8907307386398315
0.1576976180076599,0.6162450313568115,0.701067328453064
0.4000137150287628,-0.27327054738998413,-0.2611623704433441
0.9086853265762329,-0.31906628608703613,-0.4434965252876282
0.5981528759002686,-0.9573612213134766,-0.9667191505432129
-0.3747389614582062,0.020255744457244873,-0.2538006901741028
-0.5142501592636108,-0.9344044923782349,-0.7099611163139343
0.035617996007204056,0.9361532330513,0.9627671241760254
0.4899165630340576,-0.7718368172645569,-0.6784231066703796
-0.9045873284339905,-0.39503201842308044,-0.41323965787887573
0.6137216687202454,-0.8758423328399658,-0.9729961156845093
-0.8039980530738831,-0.7841141819953918,-0.7370636463165283
0.45987704396247864,-0.5350527763366699,-0.5083863139152527
0.07169678062200546,0.9259786605834961,0.9435780644416809
0.3708958029747009,-0.11469883471727371,-0.20073683559894562
-0.2051098644733429,0.6195855736732483,0.5248198509216309
-0.28340473771095276,0.19176743924617767,0.203783318400383
0.6783105731010437,-1.0224425792694092,-1.013789415359497
-0.8089981079101562,-0.725695788860321,-0.7154748439788818
-0.609604001045227,-0.9504194259643555,-1.0164613723754883
0.4970146417617798,-0.7064521312713623,-0.699250340461731
0.4187001883983612,-0.46815574169158936,-0.36763662099838257
0.867645800113678,-0.5933021903038025,-0.589627742767334
-0.03544152155518532,0.9809359312057495,1.0017091035842896
0.13095226883888245,0.8007494211196899,0.778723418712616
-0.4776615500450134,-0.6794434785842896,-0.594778835773468
0.8117824792861938,-0.7432625889778137,-0.7877225279808044
-0.7530955672264099,-0.8902281522750854,-0.9294231534004211
-0.4988382160663605,-0.6824179291725159,-0.6810867786407471
-0.24501222372055054,0.43269556760787964,0.36115822196006775
-0.35734665393829346,-0.03385467827320099,-0.15703129768371582
-0.655173122882843,-0.90305095911026,-0.993583619594574
0.9949019551277161,-0.019090967252850533,-0.05582944676280022
-0.7003695964813232,-0.9836810231208801,-0.9826666712760925
0.11410895735025406,0.8732924461364746,0.8502161502838135
0.6327415108680725,-0.9042263627052307,-1.0044304132461548
0.554132878780365,-0.8575079441070557,-0.8574906587600708
-0.18793320655822754,0.6146311163902283,0.600803017616272
-0.2018549144268036,0.5587719678878784,0.5286015272140503
-0.9826664924621582,-0.16600863635540009,-0.08150289952754974
0.9759605526924133,-0.08515322953462601,-0.11841035634279251
-0.6957225203514099,-1.0697287321090698,-0.9907845258712769
-0.32116982340812683,0.08263356238603592,0.05668061226606369
0.7669781446456909,-0.9003238677978516,-0.875438392162323
0.8472338318824768,-0.6347963213920593,-0.6433347463607788
0.6082314252853394,-0.9966002106666565,-0.9690255522727966
-0.18497240543365479,0.7859399914741516,0.6118124723434448
-0.9212149381637573,-0.4250524640083313,-0.3482978940010071
-0.028049293905496597,0.8445209860801697,1.0064826011657715
-0.2813458740711212,0.13943316042423248,0.21415890753269196
-0.9997058510780334,0.18605203926563263,0.003700811183080077
-0.48954400420188904,-0.8103340864181519,-0.6319248676300049
0.35056227445602417,-0.07389634102582932,-0.0714852586388588
-0.8499592542648315,-0.7368819117546082,-0.632754385471344
0.3693663477897644,-0.10560279339551926,-0.19364534318447113
-0.7979391813278198,-0.732877254486084,-0.7571063041687012
-0.18989402055740356,0.6200091242790222,0.5917998552322388
0.2839145362377167,0.3228394389152527,0.19010789692401886
0.43299442529678345,-0.41988280415534973,-0.4102485179901123
0.8028804659843445,-0.7949643731117249,-0.7985590696334839
-0.6096628308296204,-0.8353851437568665,-1.0360791683197021
0.5951725244522095,-1.0953572988510132,-0.9630886316299438
0.7082716226577759,-1.1173121929168701,-0.970930278301239
0.16593299806118011,0.6068390607833862,0.6850894689559937
0.7476641535758972,-0.8618844747543335,-0.9346579313278198
-0.08489298820495605,1.0707303285598755,0.9044942259788513
-0.7549583911895752,-1.0004767179489136,-0.9228366017341614
-0.2854635715484619,0.2623724937438965,0.18981264531612396
-0.9871566891670227,-0.11048205941915512,-0.0599200613796711
-0.143011212348938,0.8639649152755737,0.7806323766708374
0.7395464777946472,-0.9703903794288635,-0.9583532214164734
0.5945646166801453,-1.0990393161773682,-0.9635781645774841
0.02751987800002098,1.0768011808395386,0.9771870374679565
-0.22483552992343903,0.45142287015914917,0.4433973431587219
0.4689163565635681,-0.5243204832077026,-0.6134246587753296
0.6532906889915466,-1.0498722791671753,-1.006797432899475
0.02346101403236389,0.8533973097801208,0.9754065275192261
0.12679536640644073,0.8026125431060791,0.7999171614646912
-0.15528583526611328,0.8077389597892761,0.7311750054359436
0.5033872723579407,-0.6246109008789062,-0.7172349095344543
0.24238471686840057,0.22286492586135864,0.3777812421321869
-0.7377229332923889,-0.9240332245826721,-0.9484955668449402
0.5517210960388184,-0.8247517347335815,-0.8550293445587158
0.22093354165554047,0.33874446153640747,0.44645094871520996
-0.11936391890048981,0.9262749552726746,0.8782307505607605
0.2579731047153473,0.35742637515068054,0.31993329524993896
-0.159442737698555,0.6172844767570496,0.7101646065711975
-0.6689771413803101,-0.9144173264503479,-1.0206890106201172
-0.09173619747161865,0.6599665284156799,0.9117791652679443
-0.4552691876888275,-0.5425125956535339,-0.6053469777107239
-0.21540407836437225,0.6280918121337891,0.47934144735336304
-0.9319209456443787,-0.2641403079032898,-0.3033856153488159
0.24681614339351654,0.31199783086776733,0.3494885563850403
0.4340924620628357,-0.5026559829711914,-0.41215595602989197
-0.1566780060529709,0.6741095781326294,0.7210706472396851
-0.15685448050498962,0.7210236191749573,0.7203835844993591
0.8016843199729919,-0.780225932598114,-0.8000177145004272
-0.6407219767570496,-0.8918200731277466,-0.9848013520240784
-0.9979804158210754,-0.05893070250749588,-0.005298760253936052
-0.30432650446891785,0.1320054680109024,0.11401263624429703
0.5928979516029358,-0.9527393579483032,-0.9624219536781311
0.5778782367706299,-0.8261339664459229,-0.9221442341804504
0.431406170129776,-0.3670680522918701,-0.40825948119163513
-0.8259983062744141,-0.42982766032218933,-0.6910715699195862
-0.11348150670528412,0.8814922571182251,0.8959466218948364
0.7896450161933899,-0.8604927659034729,-0.8005200624465942
-0.3994450867176056,-0.30053654313087463,-0.3423459529876709
0.9686859846115112,-0.3647644519805908,-0.19888249039649963
-0.05663781240582466,0.8161423802375793,0.996650755405426
0.6156824827194214,-0.920113742351532,-0.9797854423522949
0.5610936880111694,-0.8523460030555725,-0.876424252986908
0.3232678771018982,0.06785967200994492,0.023903584107756615
0.3546799421310425,-0.07664614170789719,-0.08998875319957733
-0.8694693446159363,-0.5505582690238953,-0.5779857635498047
0.10932460427284241,0.9150731563568115,0.8610819578170776
0.47517129778862,-0.611786961555481,-0.6352081894874573
-0.8519593477249146,-0.6563356518745422,-0.6299563050270081
0.014813871122896671,1.0935546159744263,0.9814411401748657
-0.038500379770994186,0.9105649590492249,0.9960586428642273
0.4397199749946594,-0.5044125914573669,-0.43185973167419434
0.6135256290435791,-0.8784564137458801,-0.97032630443573
-0.7067618370056152,-1.1083821058273315,-0.9761618971824646
-0.33856213092803955,-0.10996925085783005,-0.022729208692908287
0.426817923784256,-0.5044235587120056,-0.39180275797843933
0.048578906804323196,0.935206949710846,0.9411805272102356
0.2667182981967926,0.31952616572380066,0.2788884937763214
0.5466033816337585,-0.7618619203567505,-0.8570950627326965
-0.2206002026796341,0.7346256375312805,0.4602073132991791
-0.14005039632320404,0.7467090487480164,0.794337809085846
-0.6648594737052917,-1.0742113590240479,-1.020716905593872
-0.9785292148590088,-0.20979368686676025,-0.10007643699645996
0.5293483138084412,-0.7354215979576111,-0.7887065410614014
0.12687379121780396,0.9362835884094238,0.7928764224052429
-0.46305352449417114,-0.5621708631515503,-0.5980223417282104
0.9268816709518433,-0.39657530188560486,-0.35327455401420593
0.016715850681066513,0.8158666491508484,0.9769762754440308
-0.5314463973045349,-0.7202603816986084,-0.7993736267089844
-0.5883685350418091,-0.8525300621986389,-0.9475033283233643
0.699467658996582,-0.9310556054115295,-1.0237348079681396
-0.7767821550369263,-0.8022230863571167,-0.8412063717842102
0.7206442952156067,-1.0209885835647583,-0.9507941007614136
0.365425169467926,-0.1617918163537979,-0.17754219472408295
-0.2791105806827545,0.3093762695789337,0.22552593052387238
0.7338601350784302,-0.9776749610900879,-0.9586839079856873
-0.4160531163215637,-0.38800808787345886,-0.39620518684387207
0.8449592590332031,-0.700054943561554,-0.6645635962486267
0.5478975176811218,-0.7354634404182434,-0.8556234836578369
-0.8226649165153503,-0.7694645524024963,-0.6933858394622803
0.1111285462975502,0.7829622626304626,0.8612846732139587
0.6624476313591003,-0.9525465965270996,-1.0142868757247925
0.05987313389778137,1.1004326343536377,0.9404997825622559
-0.28103214502334595,0.132067009806633,0.2156399041414261
-0.6829772591590881,-1.0567376613616943,-1.003465175628662
0.4469553828239441,-0.4200363755226135,-0.45351359248161316
0.4537201523780823,-0.55939120054245,-0.47547289729118347
0.08263806998729706,0.7762200236320496,0.9239866733551025
-0.056873105466365814,1.0575144290924072,0.9914790391921997
-0.8452337980270386,-0.6848655343055725,-0.6790506839752197
0.49785780906677246,-0.7761524319648743,-0.7007991671562195
-0.5312895178794861,-0.7645095586776733,-0.7976376414299011
-0.6948009133338928,-0.9333386421203613,-0.9866011142730713
0.96009761095047,-0.2660289406776428,-0.22918583452701569
0.8836263418197632,-0.46493229269981384,-0.5360692143440247
0.03448072820901871,1.1903362274169922,0.9646268486976624
0.2721497118473053,0.23121319711208344,0.25106877088546753
0.9735291004180908,0.060018524527549744,-0.1746579259634018
0.4227786660194397,-0.42102307081222534,-0.3791620433330536
-0.7868606448173523,-0.7588726878166199,-0.7985401749610901
-0.24775731563568115,0.30202019214630127,0.3492843508720398
-0.8310964107513428,-0.5613451600074768,-0.6900914311408997
-0.2739536762237549,0.35595574975013733,0.23919180035591125
0.4676418602466583,-0.5414590239524841,-0.6141684055328369
-0.5856233835220337,-0.7932088971138,-0.9364567995071411
0.28850284218788147,0.17443007230758667,0.1703072339296341
-0.1390111744403839,0.8314670324325562,0.7981700301170349
-0.5839371085166931,-1.1916334629058838,-0.9344226121902466
0.1508348137140274,0.6885668635368347,0.7035711407661438
-0.7200561165809631,-0.9033940434455872,-0.9578403234481812
0.7697428464889526,-1.0340899229049683,-0.8740183115005493
-0.20222747325897217,0.6692390441894531,0.5302814245223999
0.8032137751579285,-0.6629936099052429,-0.799645185470581
0.8196452856063843,-0.6713635921478271,-0.752048909664154
0.12779536843299866,0.817702054977417,0.7869747877120972
0.45993587374687195,-0.5532469153404236,-0.5090414881706238
-0.48819106817245483,-0.8271046876907349,-0.625348687171936
0.9049206376075745,-0.32821640372276306,-0.457602858543396
0.9724311232566833,-0.18509331345558167,-0.18041403591632843
0.5215835571289062,-0.8962116837501526,-0.7841793298721313
-0.696977436542511,-1.1366652250289917,-0.9865795373916626
0.42671987414360046,-0.31184855103492737,-0.3901313841342926
0.6052118539810181,-0.9237390160560608,-0.9680905342102051
-0.8270767331123352,-0.7480800151824951,-0.689978301525116
0.8767243027687073,-0.7150407433509827,-0.5686802864074707
-0.674075186252594,-0.9929926991462708,-1.0133761167526245
0.25450247526168823,0.5295107960700989,0.3290107250213623
-0.1585799753665924,0.7206430435180664,0.7155272364616394
-0.26377710700035095,0.16316303610801697,0.2836620807647705
-0.4136413037776947,-0.22741156816482544,-0.3880363404750824
0.7079187035560608,-1.014106273651123,-0.969055712223053
-0.9107638597488403,-0.3996438980102539,-0.3895474076271057
-0.903744101524353,-0.34187886118888855,-0.4186825156211853
0.14824654161930084,0.7786127924919128,0.7139789462089539
-0.07422622293233871,1.0340200662612915,0.9404420256614685
-0.34266021847724915,-0.20534461736679077,-0.03787906467914581
-0.40475887060165405,-0.21748481690883636,-0.35843154788017273
0.8945479393005371,-0.41075798869132996,-0.5158683061599731
-0.9176855087280273,-0.29789847135543823,-0.3620549440383911
-0.4942891597747803,-0.7304893136024475,-0.6489302515983582
-0.4884459376335144,-0.7487179636955261,-0.6270362734794617
-0.8681555986404419,-0.5751591324806213,-0.5848478674888611
-0.0031274815555661917,1.143575668334961,1.0020071268081665
-0.39477837085723877,-0.2462007850408554,-0.32769134640693665
-0.8427435755729675,-0.5960951447486877,-0.6828932166099548
-0.8659006357192993,-0.589438259601593,-0.5972325205802917
-0.6205453276634216,-1.0351240634918213,-1.017184853553772
0.5031715631484985,-0.5545541048049927,-0.7160990834236145
0.27736544609069824,0.356650710105896,0.21760819852352142
0.7846252918243408,-0.9083467721939087,-0.8135706782341003
-0.025500250980257988,1.1728689670562744,1.0073282718658447
0.2844047546386719,0.23754236102104187,0.18728043138980865
0.8434690833091736,-0.5462103486061096,-0.6653518080711365
-0.11010891944169998,0.7805776000022888,0.9011881351470947
0.02724536508321762,1.2087814807891846,0.9711726307868958
0.648388683795929,-0.9990085959434509,-1.0020054578781128
0.2579534947872162,0.4705793559551239,0.32044529914855957
-0.8857439756393433,-0.5161386728286743,-0.49313536286354065
0.2826792299747467,0.228418231010437,0.19503581523895264
0.6495652198791504,-1.1104782819747925,-1.002830982208252
-0.5677212476730347,-1.1702532768249512,-0.8803287744522095
0.14514847099781036,0.8914026021957397,0.7153310179710388
0.3652682900428772,-0.2652502954006195,-0.1763637214899063
-0.22540415823459625,0.41281068325042725,0.44071221351623535
-0.7011735439300537,-0.9564646482467651,-0.9845282435417175
-0.45809274911880493,-0.3825721740722656,-0.6029534935951233
-0.6847811937332153,-1.0111300945281982,-1.0003304481506348
0.8246845602989197,-0.8871588706970215,-0.7313559055328369
-0.13426601886749268,0.6402876973152161,0.8177369236946106
-0.22218845784664154,0.44145438075065613,0.45322132110595703
0.16887420415878296,0.7306468486785889,0.671273410320282
0.8023509979248047,-0.8068469762802124,-0.7989935874938965
0.8903910517692566,-0.40375444293022156,-0.5234472751617432
-0.25452208518981934,0.26275452971458435,0.3213930130004883
0.564054548740387,-1.0136696100234985,-0.884694516658783
0.13734447956085205,0.9184338450431824,0.7526674866676331
0.8023117780685425,-0.8062561750411987,-0.7990077137947083
-0.14954067766666412,0.9634696841239929,0.7526699900627136
-0.861077070236206,-0.5503078103065491,-0.6145856380462646
-0.08971656113862991,0.9146538376808167,0.9102908968925476
-0.6034274697303772,-0.8772382736206055,-0.9941748380661011
0.22522768378257751,0.44469472765922546,0.4302145540714264
-0.10530495643615723,0.9872432947158813,0.904529869556427
0.14281511306762695,0.895897626876831,0.7334986925125122
0.08859890699386597,1.1438742876052856,0.9063750505447388
0.46223002672195435,-0.4755028188228607,-0.5104135274887085
-0.4232492446899414,-0.5931783318519592,-0.43646734952926636
0.9736860394477844,-0.24867896735668182,-0.17182546854019165
-0.039990585297346115,0.965878427028656,0.9943571090698242
-0.8248022198677063,-0.7476639747619629,-0.6905484199523926
-0.9299013018608093,-0.331896036863327,-0.3126841187477112
0.5364660024642944,-0.7686460018157959,-0.8227808475494385
0.5801527500152588,-0.9584412574768066,-0.929267168045044
-0.3160913288593292,0.12205547094345093,0.07026460766792297
-0.06803008168935776,0.9464168548583984,0.9593409895896912
0.4997597932815552,-0.6863535046577454,-0.7063949704170227
0.2485024482011795,0.37052661180496216,0.34532883763313293
0.03185325488448143,1.0595247745513916,0.9674371480941772
-0.7190168499946594,-0.8267557621002197,-0.9581380486488342
-0.9871370792388916,-0.01753547601401806,-0.06065257266163826
-0.7417817711830139,-1.0301018953323364,-0.9486265778541565
0.8452926278114319,-0.8145377039909363,-0.6630396842956543
0.22030608355998993,0.5046170949935913,0.4487934112548828
-0.582486093044281,-0.9454541206359863,-0.9299066066741943
-0.7018206119537354,-0.9305388331413269,-0.9793376326560974
-0.454641729593277,-0.4497188329696655,-0.6032120585441589
-0.41887664794921875,-0.38180816173553467,-0.43680551648139954
0.10265786945819855,1.0752930641174316,0.8877161145210266
0.8623320460319519,-0.499424546957016,-0.5803983807563782
0.8239002227783203,-0.9106156826019287,-0.7357943058013916
-0.1983058601617813,0.5106605887413025,0.5404255986213684
-0.8468612432479858,-0.7610141038894653,-0.6370886564254761
-0.03548073768615723,1.2607755661010742,1.0021723508834839
-0.9756272435188293,-0.28293728828430176,-0.09932016581296921
0.32218942046165466,0.1327391117811203,0.028444429859519005
0.37638604640960693,-0.3271633982658386,-0.22419136762619019
0.4721516966819763,-0.44323790073394775,-0.6145153641700745
-0.39919018745422363,-0.09577193111181259,-0.3420475423336029
-0.26005154848098755,0.26649123430252075,0.2985048294067383
-0.9878234267234802,-0.13719378411769867,-0.05581201985478401
0.00859812367707491,0.9904233813285828,0.997465968132019
-0.29926764965057373,0.30181315541267395,0.12784013152122498
-0.7713507413864136,-0.8618062734603882,-0.8590143322944641
-0.17126639187335968,0.8018013834953308,0.6652782559394836
0.8606457114219666,-0.46939435601234436,-0.5873511433601379
0.2716595232486725,0.12954382598400116,0.2536889910697937
-0.012088353745639324,0.9773051738739014,1.0088322162628174
0.7861351370811462,-0.8150489330291748,-0.8085376620292664
-0.44126901030540466,-0.493527352809906,-0.47678443789482117
-0.9436661005020142,-0.19380520284175873,-0.23845574259757996
-0.2315610945224762,0.5178217887878418,0.4159996211528778
0.6884086728096008,-1.021382451057434,-1.0207821130752563
-0.9334307312965393,-0.46621400117874146,-0.2959058880805969
0.01620604284107685,0.8644487261772156,0.9797055125236511
0.5627211928367615,-0.9033989310264587,-0.8813650608062744
0.34762105345726013,-0.08660605549812317,-0.059883520007133484
0.17158012092113495,0.5614643096923828,0.6573123931884766
-0.45672017335891724,-0.6283183693885803,-0.603552520275116
-0.12920714914798737,0.9370708465576172,0.8372514843940735
-0.10124608874320984,0.9206500053405762,0.9102173447608948
0.8029588460922241,-0.7220739722251892,-0.7983540892601013
-0.7353699207305908,-0.8499260544776917,-0.9472814202308655
0.26136529445648193,0.2874230742454529,0.3079798221588135
0.2576594054698944,0.24698682129383087,0.31981438398361206
-0.6670751571655273,-1.022011637687683,-1.0222080945968628
-0.8064490556716919,-1.017659306526184,-0.726219654083252
-0.4628574848175049,-0.6919527053833008,-0.5975648760795593
-0.3364444673061371,-0.057816118001937866,-0.014253152534365654
-0.2196982204914093,0.5901702046394348,0.46348223090171814
0.10165785998106003,0.8764692544937134,0.887682318687439
-0.6418200135231018,-1.0589035749435425,-0.9821913242340088
-0.6199178099632263,-1.0390117168426514,-1.0196658372879028
-0.6716634631156921,-1.1202654838562012,-1.0166447162628174
-0.6846243739128113,-0.9429317712783813,-1.0013225078582764
0.8371748924255371,-0.7180504202842712,-0.6822793483734131
0.382601797580719,-0.18641094863414764,-0.2201038897037506
-0.29932644963264465,0.21733897924423218,0.12695802748203278
0.08728516846895218,0.9407682418823242,0.9107763171195984
0.8282335996627808,-0.8220255374908447,-0.7175095677375793
-0.14136412739753723,0.8160619139671326,0.7878457307815552
-0.42399436235427856,-0.30890002846717834,-0.4354124963283539
0.16524671018123627,0.715821385383606,0.688313901424408
-0.7064088582992554,-0.9231745004653931,-0.9774836897850037
-0.10550103336572647,0.9713083505630493,0.8978226184844971
-0.29028716683387756,0.3276330232620239,0.16926059126853943
0.7036441564559937,-1.0373141765594482,-0.9990118741989136
0.2517377436161041,0.4940280020236969,0.3369242548942566
0.8203315734863281,-0.8069882392883301,-0.7499481439590454
-0.04865734279155731,0.9203138947486877,0.9833219051361084
-0.425582617521286,-0.506943941116333,-0.4349205493927002
-0.9239208102226257,-0.08740724623203278,-0.33710378408432007
-0.07136344164609909,0.997715175151825,0.9510141015052795
-0.09395190328359604,0.8683969378471375,0.9131876230239868
0.49679896235466003,-0.6495426893234253,-0.6975952386856079
-0.20895302295684814,0.6826281547546387,0.5087785720825195
0.42626887559890747,-0.4088648557662964,-0.38845154643058777
0.7896842360496521,-0.9273591041564941,-0.8013597726821899
-0.9429405927658081,-0.27698636054992676,-0.2408006191253662
-0.15703095495700836,0.7762941718101501,0.7229753136634827
0.8271747827529907,-0.8614130020141602,-0.7226217985153198
0.4150334894657135,-0.34069108963012695,-0.35681822896003723
0.105148084461689,0.79935222864151,0.870738685131073
0.559485912322998,-0.9678370952606201,-0.8714279532432556
-0.7461935877799988,-1.0999557971954346,-0.9472551345825195
0.7414484620094299,-0.8103417754173279,-0.9528647065162659
-0.3684448003768921,-0.10703840851783752,-0.22318178415298462
0.6003293991088867,-0.7249072194099426,-0.9662818312644958
0.7310953736305237,-0.927880048751831,-0.9549952149391174
0.1434817910194397,0.6435964703559875,0.7214971780776978
0.8969401121139526,-0.41197478771209717,-0.49002572894096375
-0.5738193392753601,-0.9902517199516296,-0.8995882272720337
0.25373777747154236,0.3706950545310974,0.33151838183403015
0.7938803434371948,-0.7695677876472473,-0.8011646866798401
0.9484308362007141,-0.3863038122653961,-0.28626227378845215
0.5891528129577637,-0.9037843346595764,-0.9515165090560913
-0.7767429351806641,-1.0005929470062256,-0.841325581073761
-0.2576594054698944,0.2692973017692566,0.3079448342323303
0.1384621411561966,0.7294233441352844,0.7523005604743958
0.15659958124160767,0.6544290781021118,0.703757643699646
-0.311797171831131,0.03453093394637108,0.09117654711008072
-0.9611368179321289,-0.05406809598207474,-0.13577067852020264
-0.20277650654315948,0.7010595202445984,0.5285240411758423
-0.33495426177978516,0.02002600021660328,-0.008094222284853458
0.17646251618862152,0.5864995121955872,0.6354728937149048
0.8017431497573853,-0.930363118648529,-0.8001046776771545
0.5070147514343262,-0.6721199154853821,-0.7310954928398132
-0.9187639355659485,-0.4081634283065796,-0.3562123477458954
-0.3574643135070801,0.02960406243801117,-0.1567651331424713
-0.6760556697845459,-1.0284292697906494,-1.01056706905365
-0.6723496913909912,-1.0407836437225342,-1.0226341485977173
0.5340150594711304,-0.8614662289619446,-0.8077282905578613
0.24175727367401123,0.44359225034713745,0.37912866473197937
0.5859371423721313,-0.8665285110473633,-0.9455007314682007
-0.014911910519003868,1.0467652082443237,1.0084047317504883
0.8627634048461914,-0.6789435148239136,-0.582003653049469
0.29336562752723694,0.32422882318496704,0.15305976569652557
0.7242130041122437,-0.8820875883102417,-0.9465835690498352
0.05757899582386017,1.0202523469924927,0.9432340264320374
-0.7804880142211914,-0.6438042521476746,-0.8289243578910828
0.2210511863231659,0.5210386514663696,0.44726648926734924
-0.9458818435668945,-0.18543337285518646,-0.227538600564003
-0.1475602686405182,0.9027109742164612,0.7616055607795715
0.5194462537765503,-0.7889515161514282,-0.7830080389976501
-0.6794674396514893,-0.9632161855697632,-1.0075104236602783
-0.8184884190559387,-0.7399228811264038,-0.6953487396240234
0.698742151260376,-1.003238320350647,-1.0243637561798096
0.6405650973320007,-0.9117042422294617,-0.9954820275306702
-0.2904636263847351,0.08596765249967575,0.16921326518058777
0.2357179969549179,0.4211820960044861,0.3915955126285553
-0.9281561374664307,-0.3732476234436035,-0.31977882981300354
-0.9495680928230286,-0.06302843987941742,-0.21118342876434326
0.31487563252449036,0.14261402189731598,0.05553765594959259
-0.47542625665664673,-0.7238554358482361,-0.5928852558135986
-0.8127236366271973,-0.7904528379440308,-0.7028751969337463
0.9971960783004761,-0.09488289058208466,-0.05791931599378586
-0.8207041621208191,-0.6229993104934692,-0.6953291893005371
-0.31764036417007446,0.08672282099723816,0.07169786095619202
-0.5653290748596191,-0.877356767654419,-0.8726845383644104
0.6880361437797546,-1.1004005670547485,-1.0204174518585205
0.6770164370536804,-0.9994807839393616,-1.0172444581985474
-0.44632792472839355,-0.37630829215049744,-0.5585891604423523
-0.3685820400714874,-0.21729134023189545,-0.22205907106399536
0.8388415575027466,-0.9108238816261292,-0.6760866045951843
0.3238365054130554,0.15344394743442535,0.022377854213118553
-0.28062039613723755,0.20245079696178436,0.2181931436061859
-0.5172501802444458,-0.6851576566696167,-0.725428581237793
0.11050107330083847,0.8135131597518921,0.8658995032310486
0.3776801526546478,-0.17290084064006805,-0.2236267477273941
-0.18522730469703674,0.680149257183075,0.6190558075904846
-0.3885822296142578,-0.5338388085365295,-0.3078325092792511
-0.04016706347465515,0.8377515077590942,0.998228132724762
0.5310345888137817,-0.8978984355926514,-0.7921384572982788
0.7381346821784973,-0.8057509064674377,-0.9626786112785339
-0.9905685782432556,-0.17157137393951416,-0.017857151105999947
-0.8710575699806213,-0.5192386507987976,-0.5674312114715576
-0.11687369644641876,0.9991289377212524,0.8866652846336365
-0.25056129693984985,0.32558584213256836,0.33810389041900635
0.903410792350769,-0.32776662707328796,-0.46420735120773315
0.9987843036651611,0.11181330680847168,-0.05767146125435829
-0.10483436286449432,0.8712149858474731,0.9022101759910583
0.10559907555580139,0.8394549489021301,0.8707786202430725
-0.39969998598098755,-0.4182424247264862,-0.34351715445518494
0.2284042090177536,0.4760794937610626,0.41835030913352966
0.8699203133583069,-0.31947723031044006,-0.5922843217849731
-0.9685879349708557,-0.09860466420650482,-0.11628555506467819
0.5956823229789734,-1.0377976894378662,-0.9644625782966614
-0.3224835693836212,0.03294365853071213,0.051517751067876816
0.5218972563743591,-0.5974588990211487,-0.7830972075462341
-0.3730526864528656,-0.1949787586927414,-0.24523165822029114
0.4593084156513214,-0.572462260723114,-0.5075482726097107
0.623055100440979,-0.9439404606819153,-1.007338523864746
-0.5216619968414307,-0.8213548064231873,-0.7495419979095459
0.09473622590303421,0.9212496280670166,0.8944988250732422
0.39658230543136597,-0.3598706126213074,-0.24961881339550018
-0.6048000454902649,-0.8830999732017517,-0.9991709589958191
-0.4925832748413086,-0.706658661365509,-0.6407644748687744
0.6729183793067932,-1.1244133710861206,-1.024644374847412
-0.5441915988922119,-0.9447791576385498,-0.8642403483390808
0.8929205536842346,-0.45109447836875916,-0.5192326307296753
-0.8524691462516785,-0.7884272336959839,-0.6277283430099487
-0.8961166739463806,-0.5434250235557556,-0.4466184675693512
-0.5735644102096558,-0.896581768989563,-0.8996349573135376
0.9859213829040527,-0.051784124225378036,-0.10406520217657089
0.5783684253692627,-0.8372438549995422,-0.9241231679916382
-0.16595260798931122,0.633481502532959,0.6834794282913208
0.6914086937904358,-1.0221220254898071,-1.0235813856124878
-0.5241129994392395,-1.0544873476028442,-0.7610129117965698
0.541544497013092,-0.8230832815170288,-0.8571957945823669
-0.38732731342315674,-0.28913283348083496,-0.30391979217529297
0.829331636428833,-0.8087946176528931,-0.7134596705436707
0.5318777561187744,-0.6946601271629333,-0.7951281070709229
0.32762086391448975,0.24276500940322876,0.008656554855406284
-0.5890547633171082,-0.9625771641731262,-0.9479697346687317
0.47313210368156433,-0.6111022233963013,-0.6212583184242249
-0.9340777397155762,-0.16718649864196777,-0.29346656799316406
0.39838626980781555,-0.16657114028930664,-0.2558739185333252
0.7932136654853821,-0.9041990637779236,-0.8013730645179749
0.20816871523857117,0.36559680104255676,0.5132810473442078
-0.8034490346908569,-0.9137632846832275,-0.7407364249229431
-0.055696625262498856,0.8185361623764038,0.9922465682029724
-0.2274238020181656,0.5130497217178345,0.43378281593322754
-0.1868743747472763,0.4951278865337372,0.6076183319091797
-0.5937999486923218,-0.7477527856826782,-0.9635432362556458
-0.2712085545063019,0.4887189567089081,0.2548481822013855
-0.5802311897277832,-0.9965115785598755,-0.9218485355377197
-0.5669565200805664,-0.832552433013916,-0.8775525689125061
-0.6543299555778503,-0.9622498154640198,-0.9888179302215576
0.5699173808097839,-0.9955918192863464,-0.9007488489151001
0.3813076615333557,-0.06493181735277176,-0.22314171493053436
-0.7185462713241577,-1.0117310285568237,-0.960253119468689
0.5885841846466064,-0.9359954595565796,-0.9495524168014526
-0.39462152123451233,-0.26330772042274475,-0.32719630002975464
-0.5486818552017212,-0.6576356291770935,-0.8608281016349792
0.9310777187347412,-0.17130760848522186,-0.35405802726745605
0.19859997928142548,0.5383417010307312,0.5529487133026123
-0.9843919277191162,-0.22847266495227814,-0.07475434988737106
-0.85911625623703,-0.4954574704170227,-0.616178035736084
-0.3867587149143219,-0.27024325728416443,-0.30229803919792175
0.44983771443367004,-0.5775253176689148,-0.4617498219013214
0.16552123427391052,0.6585128307342529,0.6879878044128418
0.2900910973548889,0.1336612105369568,0.16398578882217407
0.8008999824523926,-0.6305655241012573,-0.8000435829162598
-0.4036608040332794,-0.27133461833000183,-0.35684430599212646
-0.6553887724876404,-1.0945239067077637,-0.9911413788795471
-0.13222678005695343,0.7686624526977539,0.8258790969848633
-0.4227982759475708,-0.43825995922088623,-0.4358786344528198
0.16838400065898895,0.6049642562866211,0.673306405544281
-0.8401160836219788,-0.8861227631568909,-0.682888925075531
-0.2224629521369934,0.48613011837005615,0.4528607726097107
-0.8196648955345154,-0.7469410300254822,-0.6952785849571228
-0.9817253351211548,-0.22890086472034454,-0.0845012441277504
0.4482102692127228,-0.5930554270744324,-0.45562058687210083
-0.3200129270553589,0.07563203573226929,0.06209136173129082
0.15963882207870483,0.8091698884963989,0.7025782465934753
-0.6732909083366394,-1.0472321510314941,-1.015567660331726
0.20299218595027924,0.6023685336112976,0.5372819304466248
-0.5189560651779175,-0.6083978414535522,-0.7361152172088623
0.8466455340385437,-0.6039330959320068,-0.6637547016143799
0.5519760251045227,-0.8318089246749878,-0.8562567830085754
-0.5596427321434021,-0.7621593475341797,-0.8529104590415955
-0.201443150639534,0.5798245668411255,0.5289526581764221
-0.20542357861995697,0.3511313796043396,0.525027871131897
0.4901714622974396,-0.7730698585510254,-0.6786908507347107
-0.7645663022994995,-0.9109803438186646,-0.885535717010498
0.29434600472450256,0.11224191635847092,0.14787127077579498
-0.9552936553955078,-0.1368476152420044,-0.18350112438201904
-0.20128628611564636,0.5980110764503479,0.5322941541671753
0.5261522531509399,-0.8589314818382263,-0.7850187420845032
-0.48817142844200134,-0.6312696933746338,-0.6277418732643127
0.7066833972930908,-0.8380545973777771,-0.9825282692909241
-0.43664154410362244,-0.5095990896224976,-0.46074363589286804
-0.8432533740997314,-0.7678583860397339,-0.6818763613700867
0.023029638454318047,1.1575673818588257,0.9733163118362427
0.616858959197998,-1.0659533739089966,-0.9830649495124817
0.3658565282821655,-0.12531520426273346,-0.17856957018375397
-0.2554436922073364,0.5445770621299744,0.3191574215888977
0.1252267062664032,0.7356598377227783,0.8055220246315002
0.48999497294425964,-0.7723355293273926,-0.678806483745575
-0.7818017601966858,-0.868038535118103,-0.8201026320457458
-0.9457053542137146,-0.30162808299064636,-0.22832763195037842
0.7410954833030701,-0.8112441897392273,-0.9541776180267334
-0.47785764932632446,-0.5150452852249146,-0.5928900837898254
0.1270502656698227,0.8331975936889648,0.7923344969749451
0.13048167526721954,0.8623347282409668,0.7749338746070862
0.0481475293636322,0.9440131187438965,0.9403976202011108
-0.04253963381052017,0.9828887581825256,0.9914582371711731
0.021833546459674835,1.1036065816879272,0.9856137633323669
0.9308228492736816,-0.46178045868873596,-0.35528451204299927
0.08297140151262283,0.7703815698623657,0.9229005575180054
0.9474896788597107,-0.31845253705978394,-0.28918197751045227
-0.5327209234237671,-0.8374042510986328,-0.8063028454780579
-0.9291757941246033,-0.2125948965549469,-0.31425338983535767
0.07016735523939133,0.9080756306648254,0.9431336522102356
0.37417033314704895,-0.1248755007982254,-0.21445903182029724
0.13224638998508453,0.7822520136833191,0.7743217945098877
-0.6056628227233887,-0.9157328009605408,-1.000693678855896
0.08516749739646912,0.9488752484321594,0.9161400198936462
-0.8530378341674805,-0.5895199775695801,-0.6272849440574646
0.3571701645851135,-0.3604157269001007,-0.0985216274857521
0.6147217154502869,-0.9715294241905212,-0.9767971634864807
0.03371601924300194,1.1162569522857666,0.9638562798500061
-0.6503298878669739,-0.8920031785964966,-0.9759320616722107
-0.13248169422149658,0.8271527290344238,0.8249849081039429
0.8694693446159363,-0.5274341106414795,-0.5913394689559937
-0.8010568618774414,-0.7772423624992371,-0.7476180195808411
0.3707977533340454,-0.1773267388343811,-0.19905641674995422
-0.3119540512561798,-0.02164069376885891,0.09104698896408081
0.8023313879966736,-0.9465653896331787,-0.7988671660423279
-0.8777438402175903,-0.5967555046081543,-0.5329850316047668
0.11816782504320145,0.884438157081604,0.833508312702179
-0.36177805066108704,0.03539184108376503,-0.15613391995429993
0.10171668231487274,0.7091846466064453,0.8879516124725342
0.14040334522724152,0.6752804517745972,0.7403690218925476
0.11163835227489471,0.8840512633323669,0.859484076499939
0.3045029938220978,0.1154375672340393,0.10497910529375076
0.5314856171607971,-0.9664114713668823,-0.7935934066772461
-0.11487367749214172,0.7983455657958984,0.8943425416946411
-0.03350032866001129,1.0650455951690674,1.0071980953216553
-0.7858213782310486,-0.763536810874939,-0.8031622767448425
-0.9214894771575928,-0.4138656556606293,-0.34570443630218506
-0.5296032428741455,-0.6713045239448547,-0.787832498550415
0.07083402574062347,0.9096059203147888,0.9411062002182007
-0.5900352001190186,-1.0395312309265137,-0.9508301615715027
0.1576780080795288,0.7109334468841553,0.6904293298721313
-0.6203296184539795,-0.9405491948127747,-1.019348382949829
-0.09712839871644974,0.841079592704773,0.916641116142273
-0.867645800113678,-0.45666199922561646,-0.58847975730896
0.9079599380493164,-0.47705361247062683,-0.44686630368232727
-0.32440513372421265,0.041981566697359085,0.04233396053314209
0.8163707852363586,-0.9356290698051453,-0.7668271064758301
-0.6038196086883545,-1.0657812356948853,-0.9946164488792419
0.6297218203544617,-1.0182994604110718,-1.0112030506134033
0.860018253326416,-0.6143009662628174,-0.5889216661453247
-0.6389572620391846,-0.9380254149436951,-0.988362193107605
0.2686006724834442,0.13141436874866486,0.26970285177230835
-0.07436347752809525,0.9719831347465515,0.9509656429290771
-0.5167207717895508,-0.6733854413032532,-0.7234909534454346
0.06471632421016693,0.8548285365104675,0.9462080001831055
0.7271149754524231,-1.025780439376831,-0.9515857100486755
0.20032548904418945,0.45448002219200134,0.5469465851783752
0.7900175452232361,-0.7236769199371338,-0.800371527671814
0.8950773477554321,-0.40953806042671204,-0.5143066048622131
0.451896607875824,-0.47321268916130066,-0.4697875380516052
0.9284895658493042,-0.4011610150337219,-0.3526887595653534
0.24281610548496246,0.46894097328186035,0.3792386054992676
-0.3233463168144226,-0.02188136614859104,0.04440774396061897
-0.4957205653190613,-0.778462827205658,-0.652804434299469
-0.24777695536613464,0.14863185584545135,0.34809988737106323
0.6717615127563477,-1.0533795356750488,-1.0239756107330322
-0.1165599599480629,1.0547490119934082,0.8885576128959656
-0.8439396619796753,-0.7072211503982544,-0.6809826493263245
-0.8374689817428589,-0.9043078422546387,-0.685297966003418
-0.27887529134750366,0.2891940176486969,0.22587095201015472
0.682094931602478,-0.8930783271789551,-1.003554105758667
-0.8075275421142578,-0.8599663972854614,-0.7224709391593933
0.2165217250585556,0.7319467067718506,0.46371129155158997
0.9897253513336182,-0.017846908420324326,-0.07864326983690262
0.8649398684501648,-0.5940477252006531,-0.5845443606376648
-0.6603299975395203,-1.00567626953125,-1.0079786777496338
-0.006539279595017433,0.9547657370567322,1.0092253684997559
0.39468032121658325,-0.38404446840286255,-0.2425841987133026
-0.27656152844429016,0.21298524737358093,0.228133887052536
0.3423268795013428,-0.272877037525177,-0.04103322699666023
-0.21665899455547333,0.5234580636024475,0.4735978841781616
-0.7867625951766968,-0.89857017993927,-0.8004648089408875
0.21761976182460785,0.6249549984931946,0.4593503177165985
0.09354013204574585,0.9437940716743469,0.8958359956741333
-0.1960117369890213,0.5194435715675354,0.5512057542800903
-0.012558946385979652,0.9101006388664246,1.0124214887619019
-0.6484279036521912,-0.8686093688011169,-0.970696210861206
0.14595241844654083,0.8559266328811646,0.710845947265625
-0.2379141002893448,0.4731326699256897,0.390905499458313
0.05753977596759796,1.0194032192230225,0.9455816745758057
0.022657085210084915,0.9376933574676514,0.9760205149650574
0.8800576329231262,-0.3869863748550415,-0.5437685251235962
-0.7418602108955383,-0.9154349565505981,-0.9484207034111023
-0.6714085340499878,-1.0278029441833496,-1.0165441036224365
-0.4609358608722687,-0.5489969253540039,-0.6002234816551208
-0.782742977142334,-0.8184240460395813,-0.8164606690406799
-0.5205835103988647,-0.8264910578727722,-0.7434779405593872
0.7094088792800903,-0.9050524234771729,-0.960396409034729
-0.8065863251686096,-0.7269660234451294,-0.7249292135238647
-0.6337611079216003,-0.973736584186554,-0.9957046508789062
0.16610947251319885,0.911308765411377,0.6854767799377441
-0.1339326798915863,0.9095863103866577,0.8192178010940552
-0.28979694843292236,0.3251497745513916,0.17145273089408875
0.019794311374425888,0.8022940754890442,0.9777001738548279
0.84101802110672,-0.7274219989776611,-0.6681587100028992
0.7516250014305115,-0.7273643016815186,-0.92252516746521
0.9972352385520935,0.009475674480199814,-0.056885331869125366
0.15195247530937195,0.7353718876838684,0.704296350479126
0.179599791765213,0.8558103442192078,0.6242001056671143
0.8667829632759094,-0.6673535704612732,-0.5873295068740845
0.8042725920677185,-0.9154406785964966,-0.7966439723968506
0.15342307090759277,0.7633217573165894,0.7025777697563171
-0.9138226509094238,-0.36337006092071533,-0.37644335627555847
0.6685261726379395,-0.946894645690918,-1.0205739736557007
-0.7514877915382385,-0.8601875305175781,-0.9340585470199585
-0.6788792014122009,-0.8627409338951111,-1.0093705654144287
-0.9193913340568542,-0.41576966643333435,-0.35435885190963745
-0.03987294062972069,1.163865089416504,1.0021637678146362
-0.8630574345588684,-0.6154924035072327,-0.6124058961868286
-0.774586021900177,-0.7074520587921143,-0.8459656238555908
0.7528406977653503,-0.8838896155357361,-0.9190420508384705
-0.8845478296279907,-0.5716685652732849,-0.5001479983329773
0.6422513723373413,-0.9507718682289124,-0.9977679252624512
0.05585348606109619,1.1129910945892334,0.9447912573814392
-0.42158257961273193,-0.5392425060272217,-0.4360716640949249
-0.39787644147872925,-0.3102988302707672,-0.3384099006652832
-0.16393297910690308,0.7728289365768433,0.6900923848152161
0.2178550809621811,0.6945974826812744,0.4579989016056061
0.8000568151473999,-0.7769254446029663,-0.7986670136451721
0.2604437470436096,0.39178094267845154,0.3116437792778015
0.857684850692749,-0.6381953954696655,-0.60015869140625
-0.7528014779090881,-0.8410128355026245,-0.9295200705528259
-0.8679202198982239,-0.5418510437011719,-0.5854893922805786
-0.8350571990013123,-0.5956010818481445,-0.6858814358711243
0.9841566681861877,0.006079573184251785,-0.10364200174808502
-0.583917498588562,-1.1195712089538574,-0.9311329126358032
0.005735350307077169,1.0760047435760498,0.9998552203178406
-0.3868371248245239,-0.11334479600191116,-0.30163222551345825
-0.34530729055404663,-0.12179186195135117,-0.04801080748438835
0.9570192098617554,-0.3667345345020294,-0.25771960616111755
-0.5877018570899963,-0.7673735618591309,-0.9446629881858826
0.4707595109939575,-0.6787248253822327,-0.6123010516166687
0.1343836635351181,0.8677504062652588,0.7660393118858337
0.8260963559150696,-0.7787354588508606,-0.727042019367218
-0.23960037529468536,0.38195401430130005,0.38387247920036316
0.4063863456249237,-0.31354716420173645,-0.33063504099845886
0.4382101595401764,-0.2090166211128235,-0.4242565929889679
0.17783507704734802,0.7429597973823547,0.6297802925109863
0.15185442566871643,0.7349039912223816,0.7046154737472534
0.08724595606327057,0.8634398579597473,0.9114028811454773
-0.4227786660194397,-0.3729138970375061,-0.43706145882606506
-0.7023892402648926,-1.1532618999481201,-0.9830708503723145
0.5736821293830872,-1.049543023109436,-0.9127898812294006
0.12493259459733963,0.9831250309944153,0.8067788481712341
-0.4241708219051361,-0.23798701167106628,-0.43514639139175415
0.09797155112028122,0.8640084862709045,0.8968273401260376
0.7918999195098877,-0.9129421710968018,-0.8020085096359253
-0.8781557083129883,-0.44095781445503235,-0.529308021068573
0.8252531886100769,-0.8329870104789734,-0.7303418517112732
-0.9483131766319275,-0.2883836030960083,-0.21773740649223328
-0.9297443628311157,-0.3424234986305237,-0.313929945230484
-0.7723507285118103,-0.7153237462043762,-0.8577353954315186
-0.22391396760940552,0.43751418590545654,0.4486001431941986
-0.7032520174980164,-0.9242802262306213,-0.9796170592308044
-0.6445847153663635,-0.9175167083740234,-0.9772363901138306
0.965627133846283,-0.04458761587738991,-0.21334631741046906
0.820115864276886,-0.591423749923706,-0.7493515610694885
-0.42613160610198975,-0.26498985290527344,-0.43451517820358276
0.8593123555183411,-0.6894413828849792,-0.5927343368530273
-0.9231561422348022,-0.37550652027130127,-0.3413662612438202
-0.6662123799324036,-0.9090988039970398,-1.0222865343093872
-0.9059794545173645,-0.3404378592967987,-0.4064123332500458
-0.41158246994018555,-0.5644165277481079,-0.38189882040023804
-0.8818027377128601,-0.5561566948890686,-0.5109965801239014
-0.11118736118078232,0.8660904765129089,0.9010642170906067
-0.11114814877510071,1.054805874824524,0.9018179178237915
-0.9253718256950378,-0.39090496301651,-0.3278048038482666
0.17240364849567413,0.6323373913764954,0.654115617275238
-0.6141334772109985,-0.9765800833702087,-1.0284056663513184
-0.33407190442085266,-0.04420044645667076,-0.0005594537942670286
-0.5699369311332703,-0.7663045525550842,-0.8868722915649414
0.5639957189559937,-0.789226770401001,-0.883941113948822
-0.17208991944789886,0.582323431968689,0.6641654372215271
0.20581574738025665,0.6837462186813354,0.5275293588638306
0.5485641956329346,-0.8517634272575378,-0.855728805065155
-0.576623260974884,-0.9034695029258728,-0.9091871976852417
0.9709604382514954,-0.05884748324751854,-0.18866121768951416
0.1663839966058731,0.6752586364746094,0.6824482679367065
-0.06371631473302841,0.9929951429367065,0.9742934703826904
-0.6811341643333435,-1.0346611738204956,-1.0040568113327026
-0.8326650261878967,-0.7501501441001892,-0.6877577304840088
-0.849704384803772,-0.7657318711280823,-0.6298033595085144
0.6793693900108337,-1.136365532875061,-1.0109448432922363
-0.2721105217933655,0.3954445719718933,0.2523663341999054
-0.5813880562782288,-0.9538785815238953,-0.9257165193557739
0.9787448644638062,-0.15975818037986755,-0.11673586070537567
0.025127695873379707,0.9602482318878174,0.9773007035255432
-0.7839194536209106,-0.9470535516738892,-0.8108475804328918
-0.8459592461585999,-0.7726439833641052,-0.6382692456245422
0.7788801789283752,-0.8838391304016113,-0.833570122718811
-0.2744634747505188,0.2651192247867584,0.23615281283855438
-0.47956350445747375,-0.6760029196739197,-0.5983490347862244
0.16526633501052856,0.7407771944999695,0.6885458827018738
0.7007421255111694,-0.8343141078948975,-1.0187898874282837
-0.6144471764564514,-0.9243263602256775,-1.0290642976760864
-0.7511152029037476,-1.0396332740783691,-0.9382598996162415
0.1859724223613739,0.5742085576057434,0.59876549243927
0.3091893196105957,-0.058108747005462646,0.07680993527173996
0.8941165804862976,-0.525475263595581,-0.5162416696548462
0.7766056656837463,-0.7950773239135742,-0.8432579040527344
0.5735644102096558,-0.9909082651138306,-0.912733256816864
-0.15059950947761536,0.7372822761535645,0.7482320070266724
0.05077500641345978,1.1010398864746094,0.9412527680397034
-0.7182325124740601,-1.1470363140106201,-0.9602159261703491
0.21310992538928986,0.4493849575519562,0.48130759596824646
0.9420385956764221,-0.33747655153274536,-0.31111952662467957
0.4927009046077728,-0.7401576638221741,-0.6872037053108215
-0.26416924595832825,0.3657461404800415,0.28259578347206116
0.4428964853286743,-0.6657364964485168,-0.44050830602645874
0.006225551478564739,0.8157275319099426,0.9946820139884949
-0.5044068694114685,-0.7823069095611572,-0.6768119931221008
-0.4290139973163605,-0.502975344657898,-0.4378335475921631
0.16161923110485077,0.7716140747070312,0.6983429789543152
0.22232571244239807,0.6245516538619995,0.44014233350753784
-0.9186266660690308,-0.4301578998565674,-0.3572661578655243
-0.791429340839386,-0.7766575813293457,-0.7842761874198914
-0.9445288181304932,-0.2724025249481201,-0.23392894864082336
-0.5508975386619568,-0.8492867946624756,-0.858023464679718
0.596839189529419,-1.0074796676635742,-0.9640676379203796
0.3797978162765503,-0.26292139291763306,-0.2218656837940216
-0.31726783514022827,0.1345321387052536,0.07135532796382904
0.7304090857505798,-1.0351155996322632,-0.9545398950576782
-0.3469347655773163,-0.1658092737197876,-0.05219448357820511
-0.5527995228767395,-0.7855839729309082,-0.8567946553230286
0.8449788689613342,-0.8702574372291565,-0.6656169891357422
-0.6661731600761414,-1.0806697607040405,-1.0239248275756836
0.9868233799934387,-0.045671477913856506,-0.10431931167840958
0.7655662894248962,-0.6104381680488586,-0.880217432975769
-0.2316199094057083,0.4193010628223419,0.4167594313621521
-0.8218414187431335,-0.6409374475479126,-0.6933507323265076
0.4912302792072296,-0.6872447729110718,-0.6821584105491638
-0.7452719807624817,-1.0934782028198242,-0.9479263424873352
0.41164126992225647,-0.18838255107402802,-0.3461900055408478
0.291228324174881,0.1194465383887291,0.15995313227176666
0.024559063836932182,1.107749342918396,0.969750165939331
-0.5826037526130676,-0.9567586779594421,-0.931262195110321
0.43907293677330017,-0.5879878997802734,-0.4280514121055603
0.8995872139930725,-0.44346946477890015,-0.4790456295013428
0.859155535697937,-0.6443782448768616,-0.594063937664032
-0.4048961102962494,-0.29813170433044434,-0.3606511056423187
0.6018195748329163,-0.9134944081306458,-0.9668337106704712
0.9721762537956238,-0.05913512036204338,-0.1820753663778305
-0.07634387910366058,1.0404092073440552,0.9315317869186401
-0.5908979177474976,-0.8504810929298401,-0.9539052248001099
-0.1736781746149063,0.4865467846393585,0.6561908721923828
-0.7030559182167053,-0.9909919500350952,-0.9791533946990967
0.5294267535209656,-0.645800769329071,-0.7878451347351074
0.2169923335313797,0.4178332984447479,0.46143120527267456
-0.7443308234214783,-1.1014249324798584,-0.9478940367698669
-0.6652320027351379,-1.066487431526184,-1.0238161087036133
0.4913087487220764,-0.6949668526649475,-0.6818865537643433
0.4701908826828003,-0.5508346557617188,-0.612739086151123
0.8131354451179504,-0.7639400362968445,-0.7808557152748108
-0.3530328869819641,0.049148887395858765,-0.07330477237701416
0.9132540822029114,-0.3391597867012024,-0.4250044822692871
0.772821307182312,-1.0856513977050781,-0.8534550070762634
-0.7974882125854492,-0.7766532897949219,-0.7606522440910339
0.14661908149719238,0.8508028984069824,0.7096909284591675
-0.2932871878147125,0.30723387002944946,0.15050767362117767
-0.5410346984863281,-0.6971093416213989,-0.8535028696060181
0.5946626663208008,-0.9726935029029846,-0.962207019329071
0.47358304262161255,-0.6516221165657043,-0.6320613622665405
-0.6390944719314575,-0.8006212115287781,-0.985884428024292
0.8154687881469727,-0.6502498984336853,-0.7719631195068359
-0.08067725598812103,0.9089940786361694,0.9210617542266846
0.5423876643180847,-0.8686150312423706,-0.8570342063903809
-0.2037765085697174,0.5189117789268494,0.5270718932151794
0.8273512125015259,-0.7657811045646667,-0.7207184433937073
-0.4185629189014435,-0.25949767231941223,-0.4358331263065338
-0.33222874999046326,0.19258330762386322,0.007241052575409412
-0.237463116645813,0.37267744541168213,0.3926447629928589
0.3820527493953705,-0.2645055055618286,-0.21975354850292206
0.08848126232624054,1.066308617591858,0.9073127508163452
-0.5693487524986267,-0.867754340171814,-0.8851150870323181
-0.5975450873374939,-0.9127550721168518,-0.9739874601364136
-0.735252320766449,-0.8530588746070862,-0.9476538300514221
0.6093882918357849,-0.8615404367446899,-0.9698933959007263
-0.9428818225860596,-0.28452301025390625,-0.24146044254302979
0.35687604546546936,-0.1306818723678589,-0.09745921939611435
-0.8418219685554504,-0.6917036175727844,-0.6813693046569824
-0.3519936501979828,-0.08040831238031387,-0.0695299580693245
-0.8000568151473999,-0.8792454600334167,-0.7492093443870544
0.5584858655929565,-0.9155849814414978,-0.8691279888153076
0.500446081161499,-0.7562154531478882,-0.7075634598731995
-0.41440603137016296,-0.18895497918128967,-0.3899761438369751
0.14342297613620758,0.6620675325393677,0.7298079133033752
0.6107805371284485,-0.9591959118843079,-0.9706590175628662
0.534858226776123,-0.8277058601379395,-0.8137073516845703
-0.17448210716247559,0.6716768741607666,0.6544798016548157
0.9693722128868103,-0.11181019991636276,-0.19563312828540802
-0.0006176531314849854,1.024685025215149,1.0052789449691772


==> plot_csvs/ebr_homosced_spearman.csv <==
rank_AE,rank_uncertainty
204,830
8,195
480,566
6,813
744,858
467,234
263,48
201,116
196,519
621,940
843,904
794,957
797,556
718,695
774,791
661,436
220,925
937,465
245,249
458,986
391,513
158,477
617,984
817,206
758,347
684,682
227,537
700,975
190,183
883,677
341,966
17,676
415,468
130,923
60,374
573,815
354,259
66,786
577,542
939,96
363,630
715,510
884,426
104,707
325,811
51,779
558,94
292,344
81,446
463,52
37,258
152,847
456,565
747,735
886,806
188,87
412,484
40,859
120,215
924,397
381,137
407,295
710,810
241,369
975,411
312,533
212,664
701,783
185,679
926,405
907,368
129,169
172,620
773,241
226,861
268,367
377,534
46,506
367,921
629,39
186,111
988,728
475,399
730,739
969,177
402,841
989,166
910,636
32,497
861,901
485,419
792,868
995,655
68,875
14,937
974,669
161,106
405,231
954,466
184,799
238,524
973,994
170,886
592,142
430,825
115,675
811,459
959,84
280,662
3,8
71,406
668,146
646,430
205,882
996,507
1,633
272,710
417,156
650,224
628,881
624,157
344,671
572,913
777,771
140,956
439,205
580,781
309,826
965,870
27,755
516,637
464,438
961,555
126,251
895,472
5,82
844,650
997,97
982,979
181,876
600,214
575,922
164,417
544,953
382,787
90,681
267,59
545,997
177,598
602,49
887,254
311,227
426,627
487,21
999,476
970,192
165,723
114,348
264,407
332,412
979,63
431,809
361,264
511,540
739,363
478,843
191,298
751,699
561,657
155,370
721,539
827,449
124,827
876,846
798,768
192,584
470,319
9,217
533,26
393,184
202,235
283,807
278,579
223,580
674,801
249,68
905,194
729,310
473,1
211,777
432,279
748,951
679,932
944,500
91,457
210,967
766,563
914,36
284,564
642,492
73,141
175,140
180,263
471,450
133,262
608,528
523,926
36,514
159,899
281,632
497,616
213,600
399,338
400,855
824,803
538,12
893,53
224,5
495,512
148,178
28,905
424,578
859,968
101,751
899,648
428,2
705,756
764,273
655,715
564,613
720,961
446,639
70,892
493,277
206,288
743,490
250,81
847,409
656,336
888,906
350,145
595,817
806,267
706,592
112,197
596,689
737,778
462,973
528,763
670,691
783,463
913,530
454,246
653,547
712,646
854,995
791,248
134,388
67,350
327,134
128,760
987,78
208,532
664,385
18,159
342,414
394,567
321,55
44,136
491,666
623,203
868,28
57,887
55,458
421,934
873,958
708,985
819,747
313,680
946,573
680,942
490,869
301,551
513,260
200,33
329,297
570,432
110,588
72,656
260,698
253,606
713,100
97,454
829,730
168,268
10,460
501,867
789,502
549,24
925,245
532,341
13,700
307,300
143,696
527,238
195,829
259,947
82,149
39,292
734,480
335,692
581,520
942,35
293,852
698,313
928,19
270,213
274,527
334,748
556,147
11,381
127,444
958,362
894,976
986,550
243,911
435,972
302,23
927,494
483,933
956,736
831,562
878,20
279,124
351,387
559,706
358,225
194,515
560,437
465,860
980,233
508,327
48,822
641,548
366,6
976,304
872,239
98,479
43,842
991,625
88,553
681,403
507,394
49,782
262,253
821,392
179,857
336,969
296,101
530,831
694,207
782,916
848,95
252,788
509,420
908,144
590,652
106,150
759,981
992,229
440,910
686,445
539,29
534,364
779,377
620,601
752,535
604,232
387,608
898,641
947,722
749,493
236,848
583,358
676,773
725,318
793,125
645,281
22,742
83,10
665,927
842,673
429,828
877,99
542,80
99,503
901,622
618,745
21,349
582,865
938,384
92,120
915,725
690,413
328,34
320,114
299,76
514,13
949,172
565,393
297,478
266,212
546,949
282,396
427,753
498,522
345,821
775,712
31,808
86,255
442,774
167,117
29,804
862,898
796,854
438,708
535,704
934,471
503,819
425,557
660,820
598,323
733,818
30,877
359,429
62,737
489,202
409,190
935,903
541,293
803,85
406,0
277,61
138,121
863,929
673,332
273,750
58,461
810,161
772,572
584,727
78,485
983,729
815,345
2,590
52,65
150,181
317,872
960,316
889,443
948,64
257,982
504,596
875,607
929,517
768,282
606,132
724,22
647,659
719,16
849,415
374,719
414,218
547,668
552,642
142,175
369,582
605,151
671,428
728,199
920,599
139,879
682,90
611,311
870,717
324,792
187,210
761,58
805,724
840,434
54,908
105,488
85,645
994,536
614,602
735,856
662,331
163,912
33,651
692,785
308,237
858,50
330,761
746,98
932,256
517,266
820,211
197,795
607,531
505,307
571,713
287,744
235,716
339,619
232,220
479,495
923,38
19,964
132,772
921,285
695,269
601,9
499,936
812,86
107,469
555,303
837,615
788,51
813,433
683,296
754,342
640,670
89,508
597,346
217,284
42,83
93,545
326,718
741,800
315,404
835,200
476,660
246,361
756,802
486,355
215,228
368,603
423,741
156,416
553,123
23,391
64,390
234,672
900,187
697,789
524,688
65,244
79,523
525,943
909,895
231,746
357,107
316,62
80,617
740,240
209,526
548,863
304,77
636,683
574,30
808,955
828,610
613,299
930,702
349,978
61,546
87,221
141,74
444,558
45,587
455,474
436,711
379,731
375,324
536,626
881,475
157,983
787,395
84,930
122,935
418,276
825,996
53,127
689,102
795,544
916,456
563,889
237,7
319,122
562,499
998,595
310,486
322,337
717,126
207,418
193,487
169,554
711,618
77,427
286,280
658,638
963,45
687,832
182,878
147,705
380,740
619,265
567,635
290,694
699,389
144,873
569,874
222,581
4,709
856,851
830,451
738,382
398,767
242,583
631,909
709,918
760,884
832,529
800,649
492,703
261,721
199,182
526,914
675,794
753,222
288,538
154,91
433,835
755,752
119,890
247,749
306,129
254,928
265,272
176,971
693,896
370,4
162,66
678,690
482,15
984,359
880,663
183,732
385,398
643,759
305,309
294,69
625,243
118,644
472,814
732,483
269,980
25,271
518,559
867,798
616,765
550,833
178,734
477,46
780,158
240,988
612,160
474,491
529,155
203,591
117,236
626,987
189,687
904,952
707,435
841,290
466,714
785,386
784,380
102,766
857,54
632,549
451,570
823,302
659,335
952,447
488,623
221,17
450,805
494,780
903,640
757,252
373,754
919,425
587,784
255,462
703,738
669,43
395,455
251,893
0,974
985,888
951,14
838,628
298,589
833,325
609,439
769,56
855,305
355,174
285,315
591,944
637,569
291,999
722,216
123,897
846,839
869,138
931,133
137,834
469,343
654,643
610,371
521,320
736,289
338,938
416,998
56,340
63,571
460,275
702,498
809,885
388,108
408,378
314,775
364,168
879,665
389,924
652,489
151,402
376,410
972,880
244,653
109,560
12,836
962,552
950,864
198,470
447,624
461,894
171,837
891,164
762,950
512,862
630,954
496,770
484,354
672,11
337,278
410,541
353,32
885,594
990,504
540,965
568,440
579,294
434,850
94,518
742,481
289,585
229,186
225,991
7,314
897,204
145,883
906,250
239,201
890,720
896,733
593,674
459,400
348,223
851,42
667,179
770,797
943,931
750,153
100,70
818,990
515,25
347,634
384,317
125,72
372,191
557,448
966,208
776,356
378,333
955,119
860,40
520,75
696,330
892,209
340,3
300,328
20,286
35,647
666,379
685,135
121,701
786,424
940,586
360,423
230,824
166,816
814,453
633,110
723,597
323,274
566,308
41,167
258,812
50,163
16,658
131,764
356,329
392,790
135,612
437,948
716,360
704,71
519,162
874,372
441,47
957,185
801,575
589,247
651,173
248,408
403,891
882,383
968,44
422,871
967,27
790,148
588,769
502,365
941,171
865,776
644,989
500,963
981,743
74,291
531,993
911,357
318,902
945,511
346,838
75,334
586,312
365,919
615,353
303,306
113,442
383,593
816,604
216,977
419,37
95,561
386,992
781,131
411,103
275,501
765,823
233,962
108,226
111,661
371,165
822,431
864,614
745,270
59,189
657,574
594,57
866,467
953,496
850,853
468,261
26,422
551,849
452,621
537,60
731,609
634,505
635,685
510,796
677,92
457,907
214,866
445,366
15,230
802,945
397,845
977,326
852,946
24,139
839,287
404,516
219,917
727,373
918,188
149,321
276,509
38,115
96,631
576,118
218,757
871,79
649,525
449,41
688,920
922,941
902,667
554,196
971,170
978,915
603,654
543,112
34,844
912,959
443,939
836,697
834,198
726,283
804,543
853,193
763,900
362,568
228,758
993,73
352,970
146,678
648,104
663,452
933,629
69,376
116,219
76,693
413,611
845,143
638,176
136,128
767,684
401,352
174,88
917,109
153,31
691,375
331,762
799,840
585,521
807,577
778,93
964,301
639,322
627,960
47,605
333,482
578,130
826,180
420,89
390,351
522,67
160,793
453,242
506,421
256,339
343,401
448,473
271,113
714,686
771,257
936,154
599,726
173,441
295,18
396,464
481,152
622,105
103,576


==> plot_csvs/ebr_multimodal_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0000001192092896,1.0000001192092896
0.0020000000949949026,0.9972065091133118,1.0000817775726318
0.003000000026077032,0.994637668132782,1.0001323223114014
0.004000000189989805,0.9921068549156189,1.0002323389053345
0.004999999888241291,0.9896122813224792,1.000526785850525
0.006000000052154064,0.9872289299964905,1.0004827976226807
0.007000000216066837,0.9848779439926147,1.001131534576416
0.00800000037997961,0.9825985431671143,1.0016802549362183
0.008999999612569809,0.9803153872489929,1.002632975578308
0.009999999776482582,0.9780616760253906,1.0032457113265991
0.010999999940395355,0.9758933186531067,1.003721833229065
0.012000000104308128,0.9737250208854675,1.0041167736053467
0.013000000268220901,0.9715777635574341,1.0048439502716064
0.014000000432133675,0.969454824924469,1.004619836807251
0.014999999664723873,0.9673627614974976,1.0054227113723755
0.01600000075995922,0.9652726650238037,1.0061192512512207
0.017000000923871994,0.9631897211074829,1.003875732421875
0.017999999225139618,0.9611521363258362,1.0029871463775635
0.01899999938905239,0.9591107368469238,1.0019832849502563
0.019999999552965164,0.9570695757865906,1.0029460191726685
0.020999999716877937,0.9550312161445618,1.003891944885254
0.02199999988079071,0.9530156850814819,1.0040243864059448
0.023000000044703484,0.9510136246681213,1.0036498308181763
0.024000000208616257,0.9490472078323364,1.0027729272842407
0.02500000037252903,0.9470879435539246,1.002398133277893
0.026000000536441803,0.9451349973678589,1.0021880865097046
0.027000000700354576,0.9431827068328857,1.0017133951187134
0.02800000086426735,0.9412953853607178,1.0019694566726685
0.028999999165534973,0.9394218921661377,1.002339243888855
0.029999999329447746,0.9375653862953186,1.0023998022079468
0.03099999949336052,0.9357411861419678,1.0027587413787842
0.03200000151991844,0.9339264631271362,1.0014101266860962
0.032999999821186066,0.9321112036705017,1.0009797811508179
0.03400000184774399,0.930330216884613,1.0008403062820435
0.03500000014901161,0.9285499453544617,1.0005440711975098
0.035999998450279236,0.9267750978469849,1.0012519359588623
0.03700000047683716,0.925003170967102,1.0006489753723145
0.03799999877810478,0.9232361316680908,1.0007548332214355
0.039000000804662704,0.9214659929275513,1.0015780925750732
0.03999999910593033,0.9196922779083252,1.0005261898040771
0.04100000113248825,0.917920708656311,0.9998278021812439
0.041999999433755875,0.9161529541015625,1.0005155801773071
0.0430000014603138,0.9143831729888916,1.0009318590164185
0.04399999976158142,0.9126243591308594,1.0014580488204956
0.04500000178813934,0.9108687043190002,1.0010101795196533
0.04600000008940697,0.909113883972168,0.9999324083328247
0.04699999839067459,0.9073634147644043,0.9997475743293762
0.04800000041723251,0.9056280851364136,0.9991480708122253
0.04899999871850014,0.9039129018783569,0.9987332820892334
0.05000000074505806,0.9022294878959656,0.999754786491394
0.050999999046325684,0.9005442261695862,1.0006585121154785
0.052000001072883606,0.8988770842552185,1.0000178813934326
0.05299999937415123,0.8972318172454834,0.9993722438812256
0.05400000140070915,0.8955891728401184,1.0000289678573608
0.054999999701976776,0.8939653635025024,1.0005018711090088
0.0560000017285347,0.8923541307449341,1.000020980834961
0.05700000002980232,0.8907542824745178,1.0008375644683838
0.057999998331069946,0.8891650438308716,1.0007309913635254
0.05900000035762787,0.8875728845596313,1.000827670097351
0.05999999865889549,0.8859876990318298,0.9995953440666199
0.061000000685453415,0.8844213485717773,1.0003080368041992
0.06199999898672104,0.882857620716095,1.000110387802124
0.06300000101327896,0.8813066482543945,1.0000783205032349
0.06400000303983688,0.8797544836997986,1.0011322498321533
0.06499999761581421,0.8781992197036743,0.9994116425514221
0.06599999964237213,0.8766558170318604,0.9981927275657654
0.06700000166893005,0.8751106858253479,0.9980340600013733
0.06800000369548798,0.8735689520835876,0.9983627796173096
0.0689999982714653,0.8720281720161438,0.9968813061714172
0.07000000029802322,0.870485782623291,0.9978155493736267
0.07100000232458115,0.8689406514167786,0.9971425533294678
0.07199999690055847,0.8674031496047974,0.997703492641449
0.0729999989271164,0.8658632636070251,0.9978638887405396
0.07400000095367432,0.8643209338188171,0.9981663227081299
0.07500000298023224,0.862784206867218,0.9982315301895142
0.07599999755620956,0.8612454533576965,0.9988113045692444
0.07699999958276749,0.8597096800804138,0.99852055311203
0.07800000160932541,0.858180582523346,0.9995039701461792
0.07900000363588333,0.856657087802887,0.999886691570282
0.07999999821186066,0.8551420569419861,1.0005346536636353
0.08100000023841858,0.8536254167556763,1.001244068145752
0.0820000022649765,0.8521074056625366,1.0009499788284302
0.08299999684095383,0.8506024479866028,1.0008769035339355
0.08399999886751175,0.8490949869155884,1.0016285181045532
0.08500000089406967,0.8475915193557739,1.0026143789291382
0.0860000029206276,0.8460875153541565,1.0033379793167114
0.08699999749660492,0.8445835709571838,1.0030778646469116
0.08799999952316284,0.8430774211883545,1.0033471584320068
0.08900000154972076,0.8415706157684326,1.003738522529602
0.09000000357627869,0.8400737643241882,1.0045315027236938
0.09099999815225601,0.8385903835296631,1.005621075630188
0.09200000017881393,0.8371113538742065,1.0047580003738403
0.09300000220537186,0.8356448411941528,1.0054689645767212
0.09399999678134918,0.8341787457466125,1.0054162740707397
0.0949999988079071,0.832714855670929,1.0051020383834839
0.09600000083446503,0.8312618136405945,1.0055203437805176
0.09700000286102295,0.8298054933547974,1.0064849853515625
0.09799999743700027,0.8283555507659912,1.006818175315857
0.0989999994635582,0.8269107937812805,1.0073084831237793
0.10000000149011612,0.8254696130752563,1.007097840309143
0.10100000351667404,0.8240281939506531,1.00715172290802
0.10199999809265137,0.8225957155227661,1.0062426328659058
0.10300000011920929,0.8211671710014343,1.0059176683425903
0.10400000214576721,0.8197382092475891,1.0069376230239868
0.10499999672174454,0.8183114528656006,1.00762939453125
0.10599999874830246,0.816896915435791,1.006190299987793
0.10700000077486038,0.8154944777488708,1.0056893825531006
0.1080000028014183,0.8141341209411621,1.0064806938171387
0.10899999737739563,0.8127749562263489,1.0069483518600464
0.10999999940395355,0.8114225268363953,1.0052293539047241
0.11100000143051147,0.8100731372833252,1.0062490701675415
0.1120000034570694,0.8087239861488342,1.00627863407135
0.11299999803304672,0.8073947429656982,1.0066581964492798
0.11400000005960464,0.8060628771781921,1.0074530839920044
0.11500000208616257,0.8047344088554382,1.0067530870437622
0.11599999666213989,0.8034073710441589,1.0074251890182495
0.11699999868869781,0.8020814061164856,1.008499026298523
0.11800000071525574,0.800752580165863,1.0094057321548462
0.11900000274181366,0.7994226217269897,1.0098674297332764
0.11999999731779099,0.7981159687042236,1.0105187892913818
0.12099999934434891,0.7968085408210754,1.009846806526184
0.12200000137090683,0.7955063581466675,1.0108850002288818
0.12300000339746475,0.7942076325416565,1.0091851949691772
0.12399999797344208,0.7929072976112366,1.0092341899871826
0.125,0.7916052937507629,1.0096824169158936
0.12600000202655792,0.7903022170066833,1.008033275604248
0.12700000405311584,0.7889990210533142,1.0091139078140259
0.12800000607967377,0.7876994013786316,1.0088729858398438
0.1289999932050705,0.7864014506340027,1.009121060371399
0.12999999523162842,0.7851061820983887,1.009244680404663
0.13099999725818634,0.7838094830513,1.0103839635849
0.13199999928474426,0.7825224995613098,1.0109615325927734
0.13300000131130219,0.7812408804893494,1.0104337930679321
0.1340000033378601,0.779958963394165,1.010040521621704
0.13500000536441803,0.7786768674850464,1.010000228881836
0.13600000739097595,0.7774065732955933,1.0098521709442139
0.13699999451637268,0.7761343121528625,1.0102429389953613
0.1379999965429306,0.7748779058456421,1.0105788707733154
0.13899999856948853,0.7736267447471619,1.0098788738250732
0.14000000059604645,0.7723787426948547,1.009648084640503
0.14100000262260437,0.77112877368927,1.009556770324707
0.1420000046491623,0.7698919773101807,1.010384440422058
0.14300000667572021,0.7686617374420166,1.0102078914642334
0.14399999380111694,0.767429769039154,1.0092841386795044
0.14499999582767487,0.7661970257759094,1.0071375370025635
0.1459999978542328,0.7649653553962708,1.008161187171936
0.1469999998807907,0.763751208782196,1.008420705795288
0.14800000190734863,0.7625381350517273,1.0090121030807495
0.14900000393390656,0.7613241076469421,1.0089895725250244
0.15000000596046448,0.7601082921028137,1.0092543363571167
0.1509999930858612,0.7588964700698853,1.0090724229812622
0.15199999511241913,0.7576838135719299,1.009732723236084
0.15299999713897705,0.7564700245857239,1.0102256536483765
0.15399999916553497,0.7552604079246521,1.010203242301941
0.1550000011920929,0.7540611624717712,1.0102347135543823
0.15600000321865082,0.752861738204956,1.0091407299041748
0.15700000524520874,0.7516624927520752,1.0089794397354126
0.15800000727176666,0.7504605054855347,1.0093622207641602
0.1589999943971634,0.7492639422416687,1.0100194215774536
0.1599999964237213,0.7480655908584595,1.01030433177948
0.16099999845027924,0.7468698620796204,1.0094152688980103
0.16200000047683716,0.7456731796264648,1.0093358755111694
0.16300000250339508,0.7444759011268616,1.0078836679458618
0.164000004529953,0.743276059627533,1.006419062614441
0.16500000655651093,0.7420826554298401,1.0066508054733276
0.16599999368190765,0.7408929467201233,1.0071067810058594
0.16699999570846558,0.7397052049636841,1.0075023174285889
0.1679999977350235,0.7385197281837463,1.0080714225769043
0.16899999976158142,0.7373416423797607,1.0077755451202393
0.17000000178813934,0.7361630201339722,1.0065703392028809
0.17100000381469727,0.7349873185157776,1.0069507360458374
0.1720000058412552,0.7338161468505859,1.0070626735687256
0.17299999296665192,0.7326562404632568,1.0064679384231567
0.17399999499320984,0.7314951419830322,1.0063468217849731
0.17499999701976776,0.7303388714790344,1.0074572563171387
0.17599999904632568,0.7291814684867859,1.006554365158081
0.1770000010728836,0.7280272841453552,1.0056982040405273
0.17800000309944153,0.7268714904785156,1.0066719055175781
0.17900000512599945,0.7257229089736938,1.007272720336914
0.18000000715255737,0.7245731949806213,1.0079843997955322
0.1809999942779541,0.7234452366828918,1.0066462755203247
0.18199999630451202,0.7223153710365295,1.0063893795013428
0.18299999833106995,0.7211843132972717,1.0061612129211426
0.18400000035762787,0.7200525403022766,1.0066534280776978
0.1850000023841858,0.7189207673072815,1.006766676902771
0.1860000044107437,0.7177948355674744,1.004955768585205
0.18700000643730164,0.7166730761528015,1.0052211284637451
0.18799999356269836,0.7155526876449585,1.005328893661499
0.1889999955892563,0.714433491230011,1.006323218345642
0.1899999976158142,0.7133123874664307,1.0063196420669556
0.19099999964237213,0.7122004628181458,1.0072890520095825
0.19200000166893005,0.7110880613327026,1.0081287622451782
0.19300000369548798,0.7099772691726685,1.009311556816101
0.1940000057220459,0.7088720798492432,1.0098110437393188
0.19499999284744263,0.7077667117118835,1.01083242893219
0.19599999487400055,0.7066593170166016,1.0115119218826294
0.19699999690055847,0.705553412437439,1.0125997066497803
0.1979999989271164,0.704444944858551,1.0126597881317139
0.19900000095367432,0.703342854976654,1.012528896331787
0.20000000298023224,0.7022453546524048,1.0137594938278198
0.20100000500679016,0.7011542320251465,1.0147480964660645
0.20200000703334808,0.7000654339790344,1.0151238441467285
0.2029999941587448,0.6989784240722656,1.0146938562393188
0.20399999618530273,0.697891354560852,1.0151739120483398
0.20499999821186066,0.6968023180961609,1.0151625871658325
0.20600000023841858,0.6957127451896667,1.015260100364685
0.2070000022649765,0.6946210861206055,1.0161899328231812
0.20800000429153442,0.6935319304466248,1.0163593292236328
0.20900000631809235,0.6924421191215515,1.0165681838989258
0.20999999344348907,0.6913496851921082,1.0165212154388428
0.210999995470047,0.6902576684951782,1.0148513317108154
0.21199999749660492,0.6891645193099976,1.0150487422943115
0.21299999952316284,0.6880708336830139,1.013674259185791
0.21400000154972076,0.6869798302650452,1.0137176513671875
0.2150000035762787,0.6858864426612854,1.0123555660247803
0.2160000056028366,0.684800386428833,1.0103598833084106
0.21699999272823334,0.6837151050567627,1.0114847421646118
0.21799999475479126,0.6826289296150208,1.0121471881866455
0.21899999678134918,0.6815407872200012,1.0105183124542236
0.2199999988079071,0.6804578900337219,1.010650873184204
0.22100000083446503,0.6793842315673828,1.0112779140472412
0.22200000286102295,0.6783108115196228,1.010567307472229
0.22300000488758087,0.6772352457046509,1.0110362768173218
0.2240000069141388,0.6761753559112549,1.0117300748825073
0.22499999403953552,0.675114095211029,1.012681245803833
0.22599999606609344,0.6740503311157227,1.0127114057540894
0.22699999809265137,0.6729843020439148,1.0136067867279053
0.2280000001192093,0.671917200088501,1.013187289237976
0.2290000021457672,0.6708492636680603,1.0140715837478638
0.23000000417232513,0.6697815656661987,1.0133713483810425
0.23100000619888306,0.6687194108963013,1.0142167806625366
0.23199999332427979,0.6676583886146545,1.015317678451538
0.2329999953508377,0.666595995426178,1.016211748123169
0.23399999737739563,0.6655378937721252,1.0155372619628906
0.23499999940395355,0.6644863486289978,1.0149685144424438
0.23600000143051147,0.663434624671936,1.0153777599334717
0.2370000034570694,0.6623860597610474,1.0145807266235352
0.23800000548362732,0.6613461375236511,1.0113537311553955
0.23899999260902405,0.660304605960846,1.0119309425354004
0.23999999463558197,0.6592615842819214,1.0124478340148926
0.2409999966621399,0.6582165360450745,1.0127278566360474
0.24199999868869781,0.6571703553199768,1.0135858058929443
0.24300000071525574,0.6561229228973389,1.0146942138671875
0.24400000274181366,0.6550824642181396,1.0158395767211914
0.24500000476837158,0.6540419459342957,1.01662015914917
0.2460000067949295,0.6530051231384277,1.015987753868103
0.24699999392032623,0.6519684791564941,1.0167579650878906
0.24799999594688416,0.6509305238723755,1.0179628133773804
0.24899999797344208,0.6498948931694031,1.0186022520065308
0.25,0.6488569974899292,1.0198062658309937
0.25099998712539673,0.6478225588798523,1.020020604133606
0.25200000405311584,0.6467867493629456,1.0201867818832397
0.2529999911785126,0.6457489728927612,1.0208921432495117
0.2540000081062317,0.6447150707244873,1.020180106163025
0.2549999952316284,0.6436805129051208,1.0214675664901733
0.25600001215934753,0.642647922039032,1.0222969055175781
0.25699999928474426,0.6416131258010864,1.023621916770935
0.257999986410141,0.6405766606330872,1.0248221158981323
0.2590000033378601,0.6395411491394043,1.0249205827713013
0.25999999046325684,0.6385049819946289,1.0228474140167236
0.26100000739097595,0.6374685764312744,1.0231057405471802
0.2619999945163727,0.6364341974258423,1.023017168045044
0.2630000114440918,0.6353979110717773,1.023460865020752
0.2639999985694885,0.6343599557876587,1.0237818956375122
0.26499998569488525,0.633327841758728,1.0220370292663574
0.26600000262260437,0.6322996020317078,1.019862413406372
0.2669999897480011,0.631272554397583,1.0205079317092896
0.2680000066757202,0.6302434206008911,1.0203285217285156
0.26899999380111694,0.6292213201522827,1.0185319185256958
0.27000001072883606,0.6282005310058594,1.0189125537872314
0.2709999978542328,0.6271816492080688,1.0201711654663086
0.2720000147819519,0.6261624097824097,1.019258975982666
0.27300000190734863,0.6251403093338013,1.0192313194274902
0.27399998903274536,0.6241177320480347,1.0197734832763672
0.2750000059604645,0.6230927109718323,1.020052194595337
0.2759999930858612,0.6220660209655762,1.0184966325759888
0.2770000100135803,0.6210395693778992,1.019440770149231
0.27799999713897705,0.6200119256973267,1.0198906660079956
0.27900001406669617,0.6189825534820557,1.0169814825057983
0.2800000011920929,0.6179508566856384,1.0179716348648071
0.2809999883174896,0.6169224977493286,1.0186604261398315
0.28200000524520874,0.6158915162086487,1.018541932106018
0.28299999237060547,0.6148583292961121,1.0176658630371094
0.2840000092983246,0.6138312220573425,1.016922116279602
0.2849999964237213,0.6128064393997192,1.0175436735153198
0.28600001335144043,0.6117817163467407,1.0177114009857178
0.28700000047683716,0.6107631325721741,1.0157716274261475
0.2879999876022339,0.6097432971000671,1.0159646272659302
0.289000004529953,0.6087250113487244,1.0154175758361816
0.28999999165534973,0.6077105402946472,1.0163761377334595
0.29100000858306885,0.6066973805427551,1.0170754194259644
0.2919999957084656,0.6056830883026123,1.0147099494934082
0.2930000126361847,0.6046715378761292,1.0152921676635742
0.2939999997615814,0.6036766171455383,1.015587329864502
0.29499998688697815,0.6026791334152222,1.0152069330215454
0.29600000381469727,0.6016919016838074,1.0153999328613281
0.296999990940094,0.600702702999115,1.016829490661621
0.2980000078678131,0.5997158885002136,1.0173442363739014
0.29899999499320984,0.5987318158149719,1.0185004472732544
0.30000001192092896,0.5977455377578735,1.0196219682693481
0.3009999990463257,0.5967608690261841,1.0210456848144531
0.3019999861717224,0.5957747101783752,1.021988868713379
0.30300000309944153,0.5947886109352112,1.0229377746582031
0.30399999022483826,0.593809962272644,1.0239671468734741
0.3050000071525574,0.5928331017494202,1.0228580236434937
0.3059999942779541,0.5918533205986023,1.022409200668335
0.3070000112056732,0.5908738970756531,1.0238051414489746
0.30799999833106995,0.5898972749710083,1.0244938135147095
0.3089999854564667,0.5889180302619934,1.0257052183151245
0.3100000023841858,0.5879361629486084,1.027020812034607
0.3109999895095825,0.5869531035423279,1.0282949209213257
0.31200000643730164,0.5859692692756653,1.0284703969955444
0.31299999356269836,0.5849837064743042,1.0281248092651367
0.3140000104904175,0.583996593952179,1.0282727479934692
0.3149999976158142,0.5830124616622925,1.0280177593231201
0.3160000145435333,0.5820326805114746,1.0294314622879028
0.31700000166893005,0.5810644030570984,1.0281727313995361
0.3179999887943268,0.5800954699516296,1.0287193059921265
0.3190000057220459,0.5791263580322266,1.029873251914978
0.3199999928474426,0.5781568288803101,1.030971646308899
0.32100000977516174,0.5771881937980652,1.0323537588119507
0.32199999690055847,0.5762325525283813,1.0330555438995361
0.3230000138282776,0.5752812027931213,1.033067226409912
0.3240000009536743,0.5743297338485718,1.0335228443145752
0.32499998807907104,0.5733785033226013,1.033961534500122
0.32600000500679016,0.5724250674247742,1.0351240634918213
0.3269999921321869,0.5714738368988037,1.0344111919403076
0.328000009059906,0.5705263614654541,1.0350887775421143
0.32899999618530273,0.5695769190788269,1.0339988470077515
0.33000001311302185,0.5686266422271729,1.0340899229049683
0.3310000002384186,0.5676795244216919,1.0344021320343018
0.3319999873638153,0.5667385458946228,1.0358364582061768
0.3330000042915344,0.5657991766929626,1.03476881980896
0.33399999141693115,0.5648587346076965,1.0360521078109741
0.33500000834465027,0.5639159083366394,1.0364060401916504
0.335999995470047,0.5629711747169495,1.0377779006958008
0.3370000123977661,0.5620321035385132,1.0388588905334473
0.33799999952316284,0.5610910654067993,1.0393060445785522
0.33899998664855957,0.5601475834846497,1.0376859903335571
0.3400000035762787,0.5592023730278015,1.0375158786773682
0.3409999907016754,0.5582610964775085,1.0359503030776978
0.34200000762939453,0.5573233366012573,1.0359185934066772
0.34299999475479126,0.5563893914222717,1.035954475402832
0.3440000116825104,0.5554563999176025,1.0359842777252197
0.3449999988079071,0.5545229315757751,1.0365175008773804
0.34599998593330383,0.5535888075828552,1.0375264883041382
0.34700000286102295,0.5526555776596069,1.0351574420928955
0.3479999899864197,0.5517227053642273,1.036301612854004
0.3490000069141388,0.5507887601852417,1.0345969200134277
0.3499999940395355,0.5498533844947815,1.0317909717559814
0.35100001096725464,0.5489229559898376,1.0317333936691284
0.35199999809265137,0.5479937791824341,1.0292632579803467
0.3529999852180481,0.5470645427703857,1.0299708843231201
0.3540000021457672,0.5461381077766418,1.0281256437301636
0.35499998927116394,0.5452101826667786,1.027957558631897
0.35600000619888306,0.544279932975769,1.0271532535552979
0.3569999933242798,0.5433470010757446,1.027701497077942
0.3580000102519989,0.5424221754074097,1.0272654294967651
0.35899999737739563,0.5414964556694031,1.0272248983383179
0.36000001430511475,0.5405694246292114,1.0263316631317139
0.3610000014305115,0.5396395921707153,1.023592233657837
0.3619999885559082,0.5387075543403625,1.0240627527236938
0.3630000054836273,0.5377793908119202,1.024846076965332
0.36399999260902405,0.536855936050415,1.0223325490951538
0.36500000953674316,0.5359315276145935,1.0225656032562256
0.3659999966621399,0.5350067615509033,1.0229995250701904
0.367000013589859,0.5340853929519653,1.0242700576782227
0.36800000071525574,0.5331636071205139,1.020756483078003
0.36899998784065247,0.5322436690330505,1.0205899477005005
0.3700000047683716,0.5313246250152588,1.0207406282424927
0.3709999918937683,0.5304096937179565,1.0194675922393799
0.3720000088214874,0.5294936895370483,1.0203508138656616
0.37299999594688416,0.5285789966583252,1.0209627151489258
0.37400001287460327,0.5276655554771423,1.0218547582626343
0.375,0.5267519354820251,1.020741581916809
0.37599998712539673,0.525837779045105,1.0217989683151245
0.37700000405311584,0.5249218940734863,1.0211811065673828
0.3779999911785126,0.5240057110786438,1.0202707052230835
0.3790000081062317,0.5230870246887207,1.0175844430923462
0.3799999952316284,0.5221765041351318,1.0179319381713867
0.38100001215934753,0.5212636590003967,1.013830304145813
0.38199999928474426,0.5203529596328735,1.0150234699249268
0.382999986410141,0.5194509625434875,1.0129320621490479
0.3840000033378601,0.518548846244812,1.0099527835845947
0.38499999046325684,0.517645537853241,1.0099928379058838
0.38600000739097595,0.5167482495307922,1.010986566543579
0.3869999945163727,0.5158483386039734,1.0095350742340088
0.3880000114440918,0.5149456262588501,1.008357286453247
0.3889999985694885,0.5140400528907776,1.009924054145813
0.38999998569488525,0.5131315588951111,1.0095782279968262
0.39100000262260437,0.5122220516204834,1.0080386400222778
0.3919999897480011,0.5113097429275513,1.0053808689117432
0.3930000066757202,0.5103970766067505,1.0069324970245361
0.39399999380111694,0.5094967484474182,1.0078670978546143
0.39500001072883606,0.5085938572883606,1.0078749656677246
0.3959999978542328,0.5076882839202881,1.0086188316345215
0.3970000147819519,0.5067826509475708,1.0087106227874756
0.39800000190734863,0.5058755874633789,1.0098567008972168
0.39899998903274536,0.5049663186073303,1.0109000205993652
0.4000000059604645,0.5040539503097534,1.011381983757019
0.4009999930858612,0.5031387805938721,1.0120526552200317
0.4020000100135803,0.5022207498550415,1.0112415552139282
0.40299999713897705,0.5013002157211304,1.0109355449676514
0.40400001406669617,0.5003879070281982,1.0104607343673706
0.4050000011920929,0.4994739294052124,1.0099295377731323
0.4059999883174896,0.49855837225914,1.0093210935592651
0.40700000524520874,0.49764612317085266,1.0095785856246948
0.40799999237060547,0.49673253297805786,1.0097602605819702
0.4090000092983246,0.49581673741340637,1.0097527503967285
0.4099999964237213,0.494907945394516,1.0093684196472168
0.41100001335144043,0.49399685859680176,1.0051168203353882
0.41200000047683716,0.4930863678455353,1.0066334009170532
0.4129999876022339,0.49217289686203003,1.0058314800262451
0.414000004529953,0.491257905960083,1.006223201751709
0.41499999165534973,0.490341454744339,1.0054620504379272
0.41600000858306885,0.48942744731903076,1.006927251815796
0.4169999957084656,0.48851025104522705,1.006622552871704
0.4180000126361847,0.487591415643692,1.0083410739898682
0.4189999997615814,0.48668086528778076,1.0061265230178833
0.41999998688697815,0.4857691824436188,1.0068472623825073
0.42100000381469727,0.48485639691352844,1.0084524154663086
0.421999990940094,0.4839422106742859,1.0087512731552124
0.4230000078678131,0.4830280542373657,1.0077359676361084
0.42399999499320984,0.4821162223815918,1.0079530477523804
0.42500001192092896,0.48121121525764465,1.006276249885559
0.4259999990463257,0.480303555727005,1.0025919675827026
0.4269999861717224,0.47939637303352356,1.0025163888931274
0.42800000309944153,0.47848668694496155,1.0040377378463745
0.42899999022483826,0.4775763154029846,1.0055015087127686
0.4300000071525574,0.47666776180267334,1.0063186883926392
0.4309999942779541,0.47575706243515015,1.0046181678771973
0.4320000112056732,0.47484469413757324,1.0056371688842773
0.43299999833106995,0.4739360213279724,1.0045363903045654
0.4339999854564667,0.4730270206928253,1.0029337406158447
0.4350000023841858,0.4721220135688782,1.0020540952682495
0.4359999895095825,0.4712166488170624,1.0014134645462036
0.43700000643730164,0.4703148901462555,1.0012394189834595
0.43799999356269836,0.4694103002548218,1.0025497674942017
0.4390000104904175,0.4685121178627014,1.0024157762527466
0.4399999976158142,0.4676131308078766,1.0017327070236206
0.4410000145435333,0.46671560406684875,1.003495693206787
0.44200000166893005,0.46581587195396423,1.0013182163238525
0.4429999887943268,0.4649139642715454,1.0023242235183716
0.4440000057220459,0.4640139937400818,1.0033526420593262
0.4449999928474426,0.4631138741970062,1.003300428390503
0.44600000977516174,0.46222123503685,1.001056432723999
0.44699999690055847,0.46132972836494446,1.001955270767212
0.4480000138282776,0.46044018864631653,1.0008076429367065
0.4490000009536743,0.45955023169517517,0.9991431832313538
0.44999998807907104,0.45866072177886963,1.0009171962738037
0.45100000500679016,0.4577791392803192,1.0015348196029663
0.4519999921321869,0.45689788460731506,1.0029711723327637
0.453000009059906,0.4560158848762512,1.0034427642822266
0.45399999618530273,0.45513391494750977,1.0045533180236816
0.45500001311302185,0.45424994826316833,1.0061033964157104
0.4560000002384186,0.45336294174194336,1.0075870752334595
0.4569999873638153,0.4524739384651184,1.0089459419250488
0.4580000042915344,0.4515833556652069,1.0093019008636475
0.45899999141693115,0.4506954848766327,1.007667899131775
0.46000000834465027,0.4498160183429718,1.005590558052063
0.460999995470047,0.44893506169319153,1.0048578977584839
0.4620000123977661,0.4480520784854889,1.0054646730422974
0.46299999952316284,0.44716694951057434,1.0052618980407715
0.46399998664855957,0.4462873935699463,1.0038471221923828
0.4650000035762787,0.4454052448272705,1.0051188468933105
0.4659999907016754,0.4445210099220276,1.0056179761886597
0.46700000762939453,0.44363418221473694,1.0072883367538452
0.46799999475479126,0.44274482131004333,1.0088098049163818
0.4690000116825104,0.4418525993824005,1.0082802772521973
0.4699999988079071,0.44096049666404724,1.0086414813995361
0.47099998593330383,0.44006747007369995,1.0085843801498413
0.47200000286102295,0.4391712546348572,1.008927583694458
0.4729999899864197,0.43827712535858154,1.007676362991333
0.4740000069141388,0.43738240003585815,1.006654143333435
0.4749999940395355,0.436485230922699,1.0022482872009277
0.47600001096725464,0.43558788299560547,1.0001516342163086
0.47699999809265137,0.43468713760375977,1.0000475645065308
0.4779999852180481,0.4337834417819977,0.9992166757583618
0.4790000021457672,0.43287694454193115,0.9991521239280701
0.47999998927116394,0.43197348713874817,0.99735426902771
0.48100000619888306,0.43106991052627563,0.9986500144004822
0.4819999933242798,0.4301636219024658,0.9984070658683777
0.4830000102519989,0.42925605177879333,0.9957922697067261
0.48399999737739563,0.4283466637134552,0.9974855184555054
0.48500001430511475,0.42743462324142456,0.9977348446846008
0.4860000014305115,0.42651909589767456,0.9979859590530396
0.4869999885559082,0.4256003797054291,0.9996310472488403
0.4880000054836273,0.4246802031993866,0.9988719820976257
0.48899999260902405,0.42375847697257996,0.9998442530632019
0.49000000953674316,0.4228346049785614,1.0011961460113525
0.4909999966621399,0.4219077527523041,0.9988786578178406
0.492000013589859,0.42099177837371826,1.0002127885818481
0.49300000071525574,0.4200728237628937,1.00082528591156
0.49399998784065247,0.4191581904888153,1.0011073350906372
0.4950000047683716,0.41824251413345337,1.001686930656433
0.4959999918937683,0.4173245131969452,1.002703070640564
0.4970000088214874,0.41640806198120117,1.0027155876159668
0.49799999594688416,0.41548997163772583,0.99955815076828
0.49900001287460327,0.4145682156085968,1.0012000799179077
0.5,0.41364923119544983,1.0026938915252686
0.5009999871253967,0.41272804141044617,1.002563714981079
0.5019999742507935,0.4118034541606903,1.004207968711853
0.503000020980835,0.410875141620636,1.006070852279663
0.5040000081062317,0.4099537134170532,1.007075548171997
0.5049999952316284,0.40902894735336304,1.0061402320861816
0.5059999823570251,0.4081008732318878,1.0079294443130493
0.5070000290870667,0.40718787908554077,1.003395915031433
0.5080000162124634,0.4062713384628296,1.00516939163208
0.5090000033378601,0.4053525924682617,1.00370192527771
0.5099999904632568,0.40443113446235657,1.0047054290771484
0.5109999775886536,0.40350618958473206,1.006351351737976
0.5120000243186951,0.402578741312027,1.0056709051132202
0.5130000114440918,0.40164893865585327,1.0071642398834229
0.5139999985694885,0.4007231295108795,1.004516839981079
0.5149999856948853,0.39979642629623413,1.005645751953125
0.515999972820282,0.398866206407547,1.0074994564056396
0.5170000195503235,0.3979339897632599,1.0065730810165405
0.5180000066757202,0.39700043201446533,1.0063068866729736
0.5189999938011169,0.39607399702072144,1.0075753927230835
0.5199999809265137,0.39515137672424316,1.0088204145431519
0.5210000276565552,0.3942279517650604,1.009619951248169
0.5220000147819519,0.39330703020095825,1.010497808456421
0.5230000019073486,0.3923836350440979,1.0096313953399658
0.5239999890327454,0.3914625942707062,1.008528470993042
0.5249999761581421,0.39054352045059204,1.00675368309021
0.5260000228881836,0.3896218240261078,1.0066286325454712
0.5270000100135803,0.38869908452033997,1.0063164234161377
0.527999997138977,0.3877730071544647,1.0074576139450073
0.5289999842643738,0.38684317469596863,1.006893277168274
0.5299999713897705,0.385913223028183,1.006500005722046
0.531000018119812,0.38499513268470764,1.0041251182556152
0.5320000052452087,0.38407501578330994,1.0024685859680176
0.5329999923706055,0.38315287232398987,1.000792145729065
0.5339999794960022,0.38222697377204895,1.0022844076156616
0.5350000262260437,0.38130319118499756,1.0010812282562256
0.5360000133514404,0.3803885281085968,1.000684142112732
0.5370000004768372,0.3794708251953125,1.0016868114471436
0.5379999876022339,0.3785583972930908,1.0019077062606812
0.5389999747276306,0.37764233350753784,1.0038371086120605
0.5400000214576721,0.3767242431640625,1.0003459453582764
0.5410000085830688,0.37580326199531555,1.002459168434143
0.5419999957084656,0.37487971782684326,1.0042822360992432
0.5429999828338623,0.37395820021629333,1.0058945417404175
0.5440000295639038,0.37304118275642395,1.005028247833252
0.5450000166893005,0.3721206784248352,1.006851315498352
0.5460000038146973,0.37119653820991516,1.0079373121261597
0.546999990940094,0.3702752888202667,1.0085371732711792
0.5479999780654907,0.3693509101867676,1.0086878538131714
0.5490000247955322,0.3684271275997162,1.0077964067459106
0.550000011920929,0.3674992620944977,1.0076595544815063
0.5509999990463257,0.36656829714775085,1.0040003061294556
0.5519999861717224,0.36563941836357117,1.0056606531143188
0.5529999732971191,0.36471858620643616,1.0053985118865967
0.5540000200271606,0.36379408836364746,1.0067466497421265
0.5550000071525574,0.36286991834640503,1.0081769227981567
0.5559999942779541,0.3619540333747864,1.007809042930603
0.5569999814033508,0.36104196310043335,1.0068594217300415
0.5580000281333923,0.36013704538345337,1.0083357095718384
0.5590000152587891,0.3592292368412018,1.0064868927001953
0.5600000023841858,0.35832685232162476,1.004193663597107
0.5609999895095825,0.3574310541152954,1.002841591835022
0.5619999766349792,0.35654234886169434,1.0050551891326904
0.5630000233650208,0.3556509017944336,1.006844401359558
0.5640000104904175,0.35475584864616394,1.0069938898086548
0.5649999976158142,0.35386183857917786,1.002716064453125
0.5659999847412109,0.35296860337257385,1.002117395401001
0.5669999718666077,0.3520762026309967,1.0025031566619873
0.5680000185966492,0.351182758808136,1.001500129699707
0.5690000057220459,0.35028713941574097,1.003625512123108
0.5699999928474426,0.34938985109329224,1.0058878660202026
0.5709999799728394,0.3484903573989868,1.0075063705444336
0.5720000267028809,0.3475880026817322,1.0036778450012207
0.5730000138282776,0.3467071056365967,1.0058988332748413
0.5740000009536743,0.3458259701728821,1.0049465894699097
0.574999988079071,0.34494471549987793,1.0071635246276855
0.5759999752044678,0.3440603017807007,1.0055820941925049
0.5770000219345093,0.3431728184223175,1.00543212890625
0.578000009059906,0.34228774905204773,1.003219485282898
0.5789999961853027,0.34140583872795105,1.0045831203460693
0.5799999833106995,0.34052515029907227,1.0027656555175781
0.5809999704360962,0.33965057134628296,1.0015391111373901
0.5820000171661377,0.33877381682395935,1.0016931295394897
0.5830000042915344,0.3378947377204895,1.0039093494415283
0.5839999914169312,0.3370126485824585,1.0007684230804443
0.5849999785423279,0.33612650632858276,1.0021584033966064
0.5860000252723694,0.3352423906326294,1.0017625093460083
0.5870000123977661,0.33435654640197754,1.0015316009521484
0.5879999995231628,0.3334740400314331,1.0032292604446411
0.5889999866485596,0.33259519934654236,1.0023934841156006
0.5899999737739563,0.3317154347896576,1.0039327144622803
0.5910000205039978,0.3308384120464325,1.0044838190078735
0.5920000076293945,0.32995831966400146,1.0033024549484253
0.5929999947547913,0.3290780186653137,1.005636215209961
0.593999981880188,0.3282001316547394,1.004947304725647
0.5950000286102295,0.327318400144577,1.0001282691955566
0.5960000157356262,0.32643604278564453,1.0010648965835571
0.597000002861023,0.325552374124527,0.997113049030304
0.5979999899864197,0.32467836141586304,0.995037853717804
0.5989999771118164,0.3238014280796051,0.9974620342254639
0.6000000238418579,0.3229237198829651,0.9976233243942261
0.6010000109672546,0.32204586267471313,0.9996762871742249
0.6019999980926514,0.3211682140827179,0.9996981024742126
0.6029999852180481,0.32029300928115845,0.9995555281639099
0.6039999723434448,0.3194139301776886,0.9997971057891846
0.6050000190734863,0.31855079531669617,1.0020424127578735
0.6060000061988831,0.3176842927932739,1.0012227296829224
0.6069999933242798,0.3168281316757202,1.0036388635635376
0.6079999804496765,0.3159678280353546,1.0036463737487793
0.609000027179718,0.31510496139526367,1.0040171146392822
0.6100000143051147,0.31424832344055176,1.0050755739212036
0.6110000014305115,0.3133959174156189,1.0057580471038818
0.6119999885559082,0.312539666891098,1.005235195159912
0.6129999756813049,0.31168094277381897,1.0007587671279907
0.6140000224113464,0.3108196556568146,0.9988602995872498
0.6150000095367432,0.3099600374698639,0.9987107515335083
0.6159999966621399,0.30911287665367126,0.9999126195907593
0.6169999837875366,0.3082624077796936,1.0021904706954956
0.6179999709129333,0.30741703510284424,1.002057671546936
0.6190000176429749,0.3065720200538635,1.0037128925323486
0.6200000047683716,0.3057321310043335,1.0034399032592773
0.6209999918937683,0.30488938093185425,0.9999757409095764
0.621999979019165,0.3040444850921631,1.001423954963684
0.6230000257492065,0.30319514870643616,1.0005139112472534
0.6240000128746033,0.3023446202278137,0.9954462051391602
0.625,0.3014976978302002,0.9939492344856262
0.6259999871253967,0.3006521463394165,0.9958245754241943
0.6269999742507935,0.2998075783252716,0.9961242079734802
0.628000020980835,0.2989676594734192,0.9946057796478271
0.6290000081062317,0.2981274127960205,0.9969457387924194
0.6299999952316284,0.2972877025604248,0.9991947412490845
0.6309999823570251,0.29644525051116943,1.0009852647781372
0.6320000290870667,0.29560586810112,1.002629041671753
0.6330000162124634,0.2947677969932556,1.0047028064727783
0.6340000033378601,0.2939292788505554,1.0073349475860596
0.6349999904632568,0.293086975812912,1.0086817741394043
0.6359999775886536,0.29224154353141785,1.0038774013519287
0.6370000243186951,0.2913956046104431,1.0006189346313477
0.6380000114440918,0.2905471622943878,1.0008275508880615
0.6389999985694885,0.28970158100128174,1.0025004148483276
0.6399999856948853,0.2888541519641876,1.0046486854553223
0.640999972820282,0.2880130112171173,1.0020802021026611
0.6420000195503235,0.287168949842453,1.0021721124649048
0.6430000066757202,0.28632259368896484,1.0014997720718384
0.6439999938011169,0.2854737639427185,1.0012660026550293
0.6449999809265137,0.28462082147598267,1.0026782751083374
0.6460000276565552,0.2837681770324707,1.0038564205169678
0.6470000147819519,0.282918781042099,1.004128336906433
0.6480000019073486,0.2820703387260437,1.0052727460861206
0.6489999890327454,0.2812284827232361,1.0079600811004639
0.6499999761581421,0.280391126871109,1.0101165771484375
0.6510000228881836,0.27954918146133423,1.012755274772644
0.6520000100135803,0.2787117660045624,1.0120247602462769
0.652999997138977,0.2778704762458801,1.014271855354309
0.6539999842643738,0.27702638506889343,1.0102307796478271
0.6549999713897705,0.2761956453323364,1.0126246213912964
0.656000018119812,0.2753654718399048,1.0098340511322021
0.6570000052452087,0.2745395302772522,1.009644627571106
0.6579999923706055,0.27370989322662354,1.006788969039917
0.6589999794960022,0.2728792428970337,1.0031163692474365
0.6600000262260437,0.2720494568347931,1.0038237571716309
0.6610000133514404,0.2712245285511017,1.0059622526168823
0.6620000004768372,0.2703999876976013,1.0062848329544067
0.6629999876022339,0.26957401633262634,1.0085859298706055
0.6639999747276306,0.26875191926956177,1.009213924407959
0.6650000214576721,0.26792657375335693,1.0069644451141357
0.6660000085830688,0.26710692048072815,1.0052975416183472
0.6669999957084656,0.2662931978702545,1.0074013471603394
0.6679999828338623,0.26548001170158386,1.009968638420105
0.6690000295639038,0.26466524600982666,1.0111687183380127
0.6700000166893005,0.26384711265563965,1.0124210119247437
0.6710000038146973,0.2630300521850586,1.0126523971557617
0.671999990940094,0.262212872505188,1.0088852643966675
0.6729999780654907,0.2614021599292755,1.0117967128753662
0.6740000247955322,0.2605983316898346,1.0143187046051025
0.675000011920929,0.25979241728782654,1.0126217603683472
0.6759999990463257,0.25898489356040955,1.0090744495391846
0.6769999861717224,0.2581730782985687,1.0097005367279053
0.6779999732971191,0.2573578655719757,1.007016658782959
0.6790000200271606,0.2565426826477051,1.0058726072311401
0.6800000071525574,0.2557294964790344,1.0050578117370605
0.6809999942779541,0.254916250705719,1.0007315874099731
0.6819999814033508,0.254102885723114,0.9989310503005981
0.6830000281333923,0.2532893121242523,0.9992552995681763
0.6840000152587891,0.25247085094451904,0.9984821677207947
0.6850000023841858,0.2516478896141052,0.9965918064117432
0.6859999895095825,0.2508200705051422,0.9925165176391602
0.6869999766349792,0.24999164044857025,0.994284451007843
0.6880000233650208,0.24916599690914154,0.9956235885620117
0.6890000104904175,0.2483403980731964,0.9985345005989075
0.6899999976158142,0.24750958383083344,0.9996549487113953
0.6909999847412109,0.2466823160648346,0.9933125972747803
0.6919999718666077,0.2458522915840149,0.993590235710144
0.6930000185966492,0.24502378702163696,0.9923913478851318
0.6940000057220459,0.24419808387756348,0.99285489320755
0.6949999928474426,0.24337050318717957,0.9944764971733093
0.6959999799728394,0.2425401210784912,0.9947558045387268
0.6970000267028809,0.24171707034111023,0.9952088594436646
0.6980000138282776,0.24088922142982483,0.9972890019416809
0.6990000009536743,0.24006488919258118,0.9964874386787415
0.699999988079071,0.23923933506011963,0.9981815814971924
0.7009999752044678,0.2384149432182312,0.9940074682235718
0.7020000219345093,0.2375987321138382,0.995991587638855
0.703000009059906,0.23679138720035553,0.9990119338035583
0.7039999961853027,0.23598536849021912,0.9990955591201782
0.7049999833106995,0.23517437279224396,1.0013664960861206
0.7059999704360962,0.23436720669269562,0.9942683577537537
0.7070000171661377,0.23355843126773834,0.9955766797065735
0.7080000042915344,0.23274463415145874,0.9987938404083252
0.7089999914169312,0.23192550241947174,0.99698406457901
0.7099999785423279,0.2311011552810669,0.9959155917167664
0.7110000252723694,0.23028919100761414,0.9969162940979004
0.7120000123977661,0.22947745025157928,0.994283139705658
0.7129999995231628,0.22866328060626984,0.9953581094741821
0.7139999866485596,0.22784385085105896,0.997040867805481
0.7149999737739563,0.2270255833864212,0.9977542161941528
0.7160000205039978,0.22620242834091187,0.999691903591156
0.7170000076293945,0.22538302838802338,1.0005115270614624
0.7179999947547913,0.22455807030200958,1.0027834177017212
0.718999981880188,0.22373630106449127,1.0015230178833008
0.7200000286102295,0.2229101061820984,1.0048871040344238
0.7210000157356262,0.22207807004451752,1.0060352087020874
0.722000002861023,0.22124725580215454,1.0075225830078125
0.7229999899864197,0.22042053937911987,1.0094963312149048
0.7239999771118164,0.21959009766578674,1.0123088359832764
0.7250000238418579,0.21875444054603577,1.0037990808486938
0.7260000109672546,0.21791905164718628,1.0044430494308472
0.7269999980926514,0.21708187460899353,1.007796287536621
0.7279999852180481,0.2162405550479889,1.0057858228683472
0.7289999723434448,0.21539455652236938,1.006108283996582
0.7300000190734863,0.2145453691482544,1.0093902349472046
0.7310000061988831,0.21369369328022003,1.0087566375732422
0.7319999933242798,0.2128523588180542,1.0093375444412231
0.7329999804496765,0.2120060920715332,1.0098422765731812
0.734000027179718,0.2111620008945465,1.0083191394805908
0.7350000143051147,0.21031218767166138,1.0071098804473877
0.7360000014305115,0.2094607651233673,1.009303331375122
0.7369999885559082,0.20860503613948822,1.0047184228897095
0.7379999756813049,0.2077540159225464,1.0071479082107544
0.7390000224113464,0.20690783858299255,1.003650188446045
0.7400000095367432,0.20606161653995514,1.00555419921875
0.7409999966621399,0.20521490275859833,1.0083069801330566
0.7419999837875366,0.20436309278011322,1.0078152418136597
0.7429999709129333,0.20350520312786102,1.0112385749816895
0.7440000176429749,0.20264412462711334,1.0121115446090698
0.7450000047683716,0.20178377628326416,1.0130252838134766
0.7459999918937683,0.20091776549816132,1.0122239589691162
0.746999979019165,0.20007078349590302,1.0158652067184448
0.7480000257492065,0.19922439754009247,1.018015742301941
0.7490000128746033,0.19838008284568787,1.018261432647705
0.75,0.19754204154014587,1.0193852186203003
0.7509999871253967,0.19669871032238007,1.0184262990951538
0.7519999742507935,0.1958676278591156,1.0202693939208984
0.753000020980835,0.19503025710582733,1.0229194164276123
0.7540000081062317,0.1941879391670227,1.0230156183242798
0.7549999952316284,0.19334016740322113,1.0266135931015015
0.7559999823570251,0.19249355792999268,1.0213291645050049
0.7570000290870667,0.19164776802062988,1.0239924192428589
0.7580000162124634,0.19080688059329987,1.0254870653152466
0.7590000033378601,0.1899612993001938,1.028411626815796
0.7599999904632568,0.18910951912403107,1.0246628522872925
0.7609999775886536,0.1882523149251938,1.026450514793396
0.7620000243186951,0.18738964200019836,1.0263919830322266
0.7630000114440918,0.186550110578537,1.028083324432373
0.7639999985694885,0.18572647869586945,1.0304296016693115
0.7649999856948853,0.1849137842655182,1.0330406427383423
0.765999972820282,0.18410208821296692,1.0282084941864014
0.7670000195503235,0.18330127000808716,1.0319743156433105
0.7680000066757202,0.18250098824501038,1.0356452465057373
0.7689999938011169,0.18169382214546204,1.0361475944519043
0.7699999809265137,0.18088337779045105,1.0375757217407227
0.7710000276565552,0.18007948994636536,1.0400341749191284
0.7720000147819519,0.17927227914333344,1.0313618183135986
0.7730000019073486,0.17846448719501495,1.0335689783096313
0.7739999890327454,0.1776513308286667,1.0334116220474243
0.7749999761581421,0.1768340915441513,1.033125400543213
0.7760000228881836,0.176012322306633,1.0340924263000488
0.7770000100135803,0.17518426477909088,1.0320160388946533
0.777999997138977,0.1743561327457428,1.0296638011932373
0.7789999842643738,0.1735212355852127,1.0243141651153564
0.7799999713897705,0.17268149554729462,1.022006869316101
0.781000018119812,0.17184120416641235,1.0241864919662476
0.7820000052452087,0.17100194096565247,1.0265228748321533
0.7829999923706055,0.17016762495040894,1.0243521928787231
0.7839999794960022,0.16934849321842194,1.0249301195144653
0.7850000262260437,0.1685466170310974,1.0288124084472656
0.7860000133514404,0.1677374392747879,1.0294667482376099
0.7870000004768372,0.16693007946014404,1.0303596258163452
0.7879999876022339,0.1661166399717331,1.0351215600967407
0.7889999747276306,0.1653120368719101,1.0360426902770996
0.7900000214576721,0.16450777649879456,1.035681962966919
0.7910000085830688,0.16370052099227905,1.0332880020141602
0.7919999957084656,0.1628863662481308,1.0360076427459717
0.7929999828338623,0.16207678616046906,1.0388380289077759
0.7940000295639038,0.1612631380558014,1.0426814556121826
0.7950000166893005,0.16044573485851288,1.0453650951385498
0.7960000038146973,0.15962061285972595,1.0486916303634644
0.796999990940094,0.15879209339618683,1.0515121221542358
0.7979999780654907,0.1579584926366806,1.0472606420516968
0.7990000247955322,0.1571221798658371,1.0517587661743164
0.800000011920929,0.1562938690185547,1.0419920682907104
0.8009999990463257,0.15546421706676483,1.0399343967437744
0.8019999861717224,0.15462636947631836,1.0405502319335938
0.8029999732971191,0.15379075706005096,1.0445003509521484
0.8040000200271606,0.15294809639453888,1.045448899269104
0.8050000071525574,0.15209797024726868,1.0442842245101929
0.8059999942779541,0.15124022960662842,1.0301995277404785
0.8069999814033508,0.1503821611404419,1.0351601839065552
0.8080000281333923,0.14951588213443756,1.0314629077911377
0.8090000152587891,0.14864078164100647,1.0354969501495361
0.8100000023841858,0.1477678269147873,1.025587558746338
0.8109999895095825,0.1468949168920517,1.0270507335662842
0.8119999766349792,0.1460234373807907,1.0317573547363281
0.8130000233650208,0.14515160024166107,1.0323543548583984
0.8140000104904175,0.1442750245332718,1.0340204238891602
0.8149999976158142,0.14340844750404358,1.0338317155838013
0.8159999847412109,0.14254051446914673,1.0297069549560547
0.8169999718666077,0.14166787266731262,1.0352545976638794
0.8180000185966492,0.14078819751739502,1.0300967693328857
0.8190000057220459,0.13990449905395508,1.0240784883499146
0.8199999928474426,0.1390180140733719,1.0286617279052734
0.8209999799728394,0.13812926411628723,1.0325360298156738
0.8220000267028809,0.1372324377298355,1.0376315116882324
0.8230000138282776,0.13637037575244904,1.0339505672454834
0.8240000009536743,0.13550330698490143,1.0346193313598633
0.824999988079071,0.13463683426380157,1.0373013019561768
0.8259999752044678,0.13377328217029572,1.0417996644973755
0.8270000219345093,0.13292206823825836,1.0465898513793945
0.828000009059906,0.13206425309181213,1.044671893119812
0.8289999961853027,0.13122166693210602,1.0446252822875977
0.8299999833106995,0.13036946952342987,1.0393271446228027
0.8309999704360962,0.12950855493545532,1.0434260368347168
0.8320000171661377,0.12864120304584503,1.044861078262329
0.8330000042915344,0.1277683675289154,1.0421737432479858
0.8339999914169312,0.1268947273492813,1.042456865310669
0.8349999785423279,0.1260426789522171,1.0385762453079224
0.8360000252723694,0.12519559264183044,1.0388357639312744
0.8370000123977661,0.12435194849967957,1.0418119430541992
0.8379999995231628,0.12352914363145828,1.043532371520996
0.8389999866485596,0.12269654870033264,1.0354158878326416
0.8399999737739563,0.12186279147863388,1.0255357027053833
0.8410000205039978,0.12102255970239639,1.0279141664505005
0.8420000076293945,0.12019382417201996,1.0257736444473267
0.8429999947547913,0.11936596035957336,1.0261250734329224
0.843999981880188,0.11853336542844772,1.0259530544281006
0.8450000286102295,0.11769597977399826,1.0237640142440796
0.8460000157356262,0.11685531586408615,1.0295265913009644
0.847000002861023,0.11601004749536514,1.033119797706604
0.8479999899864197,0.11517839878797531,1.0362801551818848
0.8489999771118164,0.11434566974639893,1.0333303213119507
0.8500000238418579,0.11351694166660309,1.034138560295105
0.8510000109672546,0.11272431164979935,1.0380570888519287
0.8519999980926514,0.11193426698446274,1.0332728624343872
0.8529999852180481,0.11113638430833817,1.0284909009933472
0.8539999723434448,0.11033365875482559,1.0256662368774414
0.8550000190734863,0.10952425748109818,1.0263608694076538
0.8560000061988831,0.1087140366435051,1.0169633626937866
0.8569999933242798,0.1079210415482521,1.0233362913131714
0.8579999804496765,0.10712794214487076,1.0274685621261597
0.859000027179718,0.10632537305355072,1.0317027568817139
0.8600000143051147,0.10553685575723648,1.0227971076965332
0.8610000014305115,0.10476963222026825,1.0264172554016113
0.8619999885559082,0.10399176180362701,1.033078908920288
0.8629999756813049,0.10323283821344376,1.0355010032653809
0.8640000224113464,0.10246330499649048,1.0367189645767212
0.8650000095367432,0.10168513655662537,1.034266710281372
0.8659999966621399,0.1008978933095932,1.038902997970581
0.8669999837875366,0.10011626034975052,1.046579360961914
0.8679999709129333,0.0993322879076004,1.048215627670288
0.8690000176429749,0.0985625833272934,1.0527441501617432
0.8700000047683716,0.09780172258615494,1.0583863258361816
0.8709999918937683,0.09703157097101212,1.0581014156341553
0.871999979019165,0.09625294059515,1.0636483430862427
0.8730000257492065,0.09547113627195358,1.0611283779144287
0.8740000128746033,0.09469107538461685,1.0674656629562378
0.875,0.09395752102136612,1.0641629695892334
0.8759999871253967,0.09321669489145279,1.0707000494003296
0.8769999742507935,0.09246539324522018,1.0657844543457031
0.878000020980835,0.09170322120189667,1.068955421447754
0.8790000081062317,0.09096258133649826,1.0765292644500732
0.8799999952316284,0.09021049737930298,1.0840924978256226
0.8809999823570251,0.08947215229272842,1.0887656211853027
0.8820000290870667,0.08873975276947021,1.0977741479873657
0.8830000162124634,0.08799659460783005,1.0931490659713745
0.8840000033378601,0.08725065737962723,1.0928268432617188
0.8849999904632568,0.08650574833154678,1.0875418186187744
0.8859999775886536,0.08575074374675751,1.096396803855896
0.8870000243186951,0.08503229171037674,1.0794148445129395
0.8880000114440918,0.08430905640125275,1.0726187229156494
0.8889999985694885,0.08358243852853775,1.0779260396957397
0.8899999856948853,0.08285006135702133,1.0709863901138306
0.890999972820282,0.08212530612945557,1.0701712369918823
0.8920000195503235,0.0813983753323555,1.0758905410766602
0.8930000066757202,0.08067378401756287,1.061395287513733
0.8939999938011169,0.0799490362405777,1.046015739440918
0.8949999809265137,0.07926469296216965,1.0474028587341309
0.8960000276565552,0.0785682424902916,1.0484404563903809
0.8970000147819519,0.07787679135799408,1.0565152168273926
0.8980000019073486,0.07719264179468155,1.059108018875122
0.8989999890327454,0.07649929076433182,1.061370611190796
0.8999999761581421,0.07579399645328522,1.056878924369812
0.9010000228881836,0.07508169859647751,1.0642939805984497
0.9020000100135803,0.07437589019536972,1.0725393295288086
0.902999997138977,0.07369414716959,1.073023796081543
0.9039999842643738,0.07302478700876236,1.070697546005249
0.9049999713897705,0.072348952293396,1.0671747922897339
0.906000018119812,0.07166308909654617,1.0473051071166992
0.9070000052452087,0.07096893340349197,1.0434153079986572
0.9079999923706055,0.07029660046100616,1.0541021823883057
0.9089999794960022,0.06962596625089645,1.060807466506958
0.9100000262260437,0.06894175708293915,1.0387629270553589
0.9110000133514404,0.06825422495603561,1.031230092048645
0.9120000004768372,0.06755408644676208,1.0296779870986938
0.9129999876022339,0.06685516983270645,1.0252009630203247
0.9139999747276306,0.06614699959754944,1.0217911005020142
0.9150000214576721,0.06543828547000885,1.0189658403396606
0.9160000085830688,0.0647348016500473,1.0172150135040283
0.9169999957084656,0.06402220577001572,1.0243717432022095
0.9179999828338623,0.0632983073592186,1.0194417238235474
0.9190000295639038,0.06255766749382019,1.0100642442703247
0.9200000166893005,0.06184275820851326,1.0191256999969482
0.9210000038146973,0.061110444366931915,1.0219547748565674
0.921999990940094,0.0603601448237896,1.0328700542449951
0.9229999780654907,0.0596381239593029,1.0330665111541748
0.9240000247955322,0.05889859050512314,1.0201648473739624
0.925000011920929,0.058167241513729095,1.007494330406189
0.9259999990463257,0.057427216321229935,1.0022553205490112
0.9269999861717224,0.056691769510507584,1.015545129776001
0.9279999732971191,0.05595245957374573,1.0208237171173096
0.9290000200271606,0.055193882435560226,1.0161446332931519
0.9300000071525574,0.05443030595779419,1.0303797721862793
0.9309999942779541,0.053685057908296585,1.033643364906311
0.9319999814033508,0.05300716683268547,1.0477317571640015
0.9330000281333923,0.052315112203359604,1.044362187385559
0.9340000152587891,0.05161439999938011,1.045008897781372
0.9350000023841858,0.05090180039405823,1.0506983995437622
0.9359999895095825,0.05017993971705437,1.048512578010559
0.9369999766349792,0.0494440533220768,1.062544345855713
0.9380000233650208,0.04870635271072388,1.0659005641937256
0.9390000104904175,0.04802202060818672,1.0646148920059204
0.9399999976158142,0.047319117933511734,1.0613456964492798
0.9409999847412109,0.046594809740781784,1.0295991897583008
0.9419999718666077,0.0458746999502182,1.0402086973190308
0.9430000185966492,0.04515848308801651,1.0460220575332642
0.9440000057220459,0.044418610632419586,1.0430828332901
0.9449999928474426,0.04366486892104149,1.0435808897018433
0.9459999799728394,0.04290119931101799,1.0543690919876099
0.9470000267028809,0.0421530157327652,1.0433474779129028
0.9480000138282776,0.041505180299282074,1.0171502828598022
0.9490000009536743,0.04084176570177078,1.0259590148925781
0.949999988079071,0.04015504941344261,1.0450330972671509
0.9509999752044678,0.03945089876651764,1.062636375427246
0.9520000219345093,0.038727276027202606,1.0802220106124878
0.953000009059906,0.03809193894267082,1.0562071800231934
0.9539999961853027,0.03745894879102707,1.0534334182739258
0.9549999833106995,0.03689199313521385,1.0343031883239746
0.9559999704360962,0.03633589670062065,1.0378435850143433
0.9570000171661377,0.03576306253671646,1.0444585084915161
0.9580000042915344,0.03518695384263992,1.0521858930587769
0.9589999914169312,0.034600190818309784,1.0761929750442505
0.9599999785423279,0.03398967534303665,1.0916000604629517
0.9610000252723694,0.033355992287397385,1.0847587585449219
0.9620000123977661,0.032721638679504395,1.0962733030319214
0.9629999995231628,0.03206878527998924,1.1113793849945068
0.9639999866485596,0.031388092786073685,1.1258738040924072
0.9649999737739563,0.030689256265759468,1.1066150665283203
0.9660000205039978,0.029959574341773987,1.129026174545288
0.9670000076293945,0.029255395755171776,1.13640296459198
0.9679999947547913,0.028518030419945717,1.1208760738372803
0.968999981880188,0.027747532352805138,1.124547004699707
0.9700000286102295,0.026930632069706917,1.1441266536712646
0.9710000157356262,0.0260641910135746,1.1065611839294434
0.972000002861023,0.0251548420637846,1.1061270236968994
0.9729999899864197,0.024227939546108246,1.094139814376831
0.9739999771118164,0.023290768265724182,1.0680501461029053
0.9750000238418579,0.022281663492321968,1.0964523553848267
0.9760000109672546,0.021202145144343376,1.083388090133667
0.9769999980926514,0.02009762078523636,1.0881273746490479
0.9779999852180481,0.019063204526901245,1.1101144552230835
0.9789999723434448,0.018169771879911423,1.0488213300704956
0.9800000190734863,0.017298007383942604,1.0465888977050781
0.9810000061988831,0.016610030084848404,1.0575863122940063
0.9819999933242798,0.015981778502464294,1.0414984226226807
0.9829999804496765,0.015298235230147839,0.9768532514572144
0.984000027179718,0.014590367674827576,1.0309473276138306
0.9850000143051147,0.013828666880726814,0.9894894361495972
0.9860000014305115,0.013220430351793766,1.0549203157424927
0.9869999885559082,0.01261390745639801,0.9513568878173828
0.9879999756813049,0.012007149867713451,0.9353282451629639
0.9890000224113464,0.011440406553447247,0.9633236527442932
0.9900000095367432,0.01083236001431942,0.838388204574585
0.9909999966621399,0.010240082629024982,0.8739809393882751
0.9919999837875366,0.00959454569965601,0.9206591844558716
0.9929999709129333,0.00898127444088459,0.906951904296875
0.9940000176429749,0.008401129394769669,0.7661401033401489
0.9950000047683716,0.0077108778059482574,0.7029829025268555
0.9959999918937683,0.007202877197414637,0.8340373635292053
0.996999979019165,0.006765201222151518,0.8316640257835388
0.9980000257492065,0.006056068930774927,0.5602590441703796
0.9990000128746033,0.005071472842246294,0.6733716726303101
1.0,0.004701323341578245,0.8878259062767029


==> plot_csvs/ebr_multimodal_contour.csv <==
x,y,z
6.620594831474591e-06,-0.6654599905014038,-4.837921142578125
0.052637699991464615,-0.6654599905014038,-10.0228271484375
0.10526878386735916,-0.6654599905014038,-17.36602783203125
0.1578998565673828,-0.6654599905014038,-27.67474365234375
0.21053093671798706,-0.6654599905014038,-38.21136474609375
0.2631620168685913,-0.6654599905014038,-41.16716003417969
0.31579309701919556,-0.6654599905014038,-30.100357055664062
0.3684241771697998,-0.6654599905014038,-21.263534545898438
0.42105525732040405,-0.6654599905014038,-12.733596801757812
0.4736863374710083,-0.6654599905014038,-6.47186279296875
0.5263174176216125,-0.6654599905014038,-8.522857666015625
0.5789484977722168,-0.6654599905014038,-14.722808837890625
0.631579577922821,-0.6654599905014038,-19.75811767578125
0.6842106580734253,-0.6654599905014038,-27.436004638671875
0.7368417382240295,-0.6654599905014038,-40.420989990234375
0.7894728183746338,-0.6654599905014038,-40.456878662109375
0.842103898525238,-0.6654599905014038,-32.53643798828125
0.8947349786758423,-0.6654599905014038,-18.612335205078125
0.9473660588264465,-0.6654599905014038,-9.256378173828125
0.9999971389770508,-0.6654599905014038,-6.522796630859375

6.620594831474591e-06,-0.5426644086837769,-0.26898193359375
0.052637699991464615,-0.5426644086837769,-2.1224517822265625
0.10526878386735916,-0.5426644086837769,-9.41748046875
0.1578998565673828,-0.5426644086837769,-22.293899536132812
0.21053093671798706,-0.5426644086837769,-35.7940673828125
0.2631620168685913,-0.5426644086837769,-39.24812316894531
0.31579309701919556,-0.5426644086837769,-26.074935913085938
0.3684241771697998,-0.5426644086837769,-14.862808227539062
0.42105525732040405,-0.5426644086837769,-4.3890838623046875
0.4736863374710083,-0.5426644086837769,-0.664306640625
0.5263174176216125,-0.5426644086837769,-2.637847900390625
0.5789484977722168,-0.5426644086837769,-6.591217041015625
0.631579577922821,-0.5426644086837769,-13.43572998046875
0.6842106580734253,-0.5426644086837769,-22.4429931640625
0.7368417382240295,-0.5426644086837769,-36.836029052734375
0.7894728183746338,-0.5426644086837769,-37.447479248046875
0.842103898525238,-0.5426644086837769,-26.517303466796875
0.8947349786758423,-0.5426644086837769,-10.867950439453125
0.9473660588264465,-0.5426644086837769,-1.904937744140625
0.9999971389770508,-0.5426644086837769,-0.140655517578125

6.620594831474591e-06,-0.4198688566684723,-1.621063232421875
0.052637699991464615,-0.4198688566684723,-0.8570098876953125
0.10526878386735916,-0.4198688566684723,-3.6809234619140625
0.1578998565673828,-0.4198688566684723,-15.867050170898438
0.21053093671798706,-0.4198688566684723,-30.515914916992188
0.2631620168685913,-0.4198688566684723,-36.04301452636719
0.31579309701919556,-0.4198688566684723,-20.786270141601562
0.3684241771697998,-0.4198688566684723,-8.4451904296875
0.42105525732040405,-0.4198688566684723,-0.400054931640625
0.4736863374710083,-0.4198688566684723,-1.88134765625
0.5263174176216125,-0.4198688566684723,-3.211944580078125
0.5789484977722168,-0.4198688566684723,-2.568450927734375
0.631579577922821,-0.4198688566684723,-8.369140625
0.6842106580734253,-0.4198688566684723,-17.4876708984375
0.7368417382240295,-0.4198688566684723,-32.692596435546875
0.7894728183746338,-0.4198688566684723,-33.365692138671875
0.842103898525238,-0.4198688566684723,-19.664306640625
0.8947349786758423,-0.4198688566684723,-4.692047119140625
0.9473660588264465,-0.4198688566684723,-0.353790283203125
0.9999971389770508,-0.4198688566684723,-2.052886962890625

6.620594831474591e-06,-0.29707327485084534,-7.991943359375
0.052637699991464615,-0.29707327485084534,-4.637359619140625
0.10526878386735916,-0.29707327485084534,-0.6402740478515625
0.1578998565673828,-0.29707327485084534,-9.612930297851562
0.21053093671798706,-0.29707327485084534,-23.763229370117188
0.2631620168685913,-0.29707327485084534,-28.504501342773438
0.31579309701919556,-0.29707327485084534,-14.308853149414062
0.3684241771697998,-0.29707327485084534,-3.2002716064453125
0.42105525732040405,-0.29707327485084534,-2.4669342041015625
0.4736863374710083,-0.29707327485084534,-6.90087890625
0.5263174176216125,-0.29707327485084534,-7.440338134765625
0.5789484977722168,-0.29707327485084534,-3.9381103515625
0.631579577922821,-0.29707327485084534,-3.6243896484375
0.6842106580734253,-0.29707327485084534,-11.02001953125
0.7368417382240295,-0.29707327485084534,-25.830291748046875
0.7894728183746338,-0.29707327485084534,-24.396697998046875
0.842103898525238,-0.29707327485084534,-10.29815673828125
0.8947349786758423,-0.29707327485084534,-0.987823486328125
0.9473660588264465,-0.29707327485084534,-4.0689697265625
0.9999971389770508,-0.29707327485084534,-8.11993408203125

6.620594831474591e-06,-0.17427770793437958,-15.034011840820312
0.052637699991464615,-0.17427770793437958,-10.595443725585938
0.10526878386735916,-0.17427770793437958,-4.010467529296875
0.1578998565673828,-0.17427770793437958,-4.1356658935546875
0.21053093671798706,-0.17427770793437958,-16.57891845703125
0.2631620168685913,-0.17427770793437958,-21.9005126953125
0.31579309701919556,-0.17427770793437958,-7.9304962158203125
0.3684241771697998,-0.17427770793437958,-0.2979736328125
0.42105525732040405,-0.17427770793437958,-7.261199951171875
0.4736863374710083,-0.17427770793437958,-11.71173095703125
0.5263174176216125,-0.17427770793437958,-11.473724365234375
0.5789484977722168,-0.17427770793437958,-7.849884033203125
0.631579577922821,-0.17427770793437958,-1.165802001953125
0.6842106580734253,-0.17427770793437958,-6.9346923828125
0.7368417382240295,-0.17427770793437958,-19.25103759765625
0.7894728183746338,-0.17427770793437958,-15.27325439453125
0.842103898525238,-0.17427770793437958,-3.52606201171875
0.8947349786758423,-0.17427770793437958,-4.412689208984375
0.9473660588264465,-0.17427770793437958,-9.364471435546875
0.9999971389770508,-0.17427770793437958,-15.261322021484375

6.620594831474591e-06,-0.05148214474320412,-21.493560791015625
0.052637699991464615,-0.05148214474320412,-15.640106201171875
0.10526878386735916,-0.05148214474320412,-7.8652191162109375
0.1578998565673828,-0.05148214474320412,-0.3802947998046875
0.21053093671798706,-0.05148214474320412,-10.4422607421875
0.2631620168685913,-0.05148214474320412,-14.445571899414062
0.31579309701919556,-0.05148214474320412,-3.458465576171875
0.3684241771697998,-0.05148214474320412,-3.7012176513671875
0.42105525732040405,-0.05148214474320412,-13.426773071289062
0.4736863374710083,-0.05148214474320412,-17.883941650390625
0.5263174176216125,-0.05148214474320412,-17.30914306640625
0.5789484977722168,-0.05148214474320412,-12.69390869140625
0.631579577922821,-0.05148214474320412,-5.314666748046875
0.6842106580734253,-0.05148214474320412,-2.61181640625
0.7368417382240295,-0.05148214474320412,-11.95562744140625
0.7894728183746338,-0.05148214474320412,-9.16143798828125
0.842103898525238,-0.05148214474320412,-1.0570068359375
0.8947349786758423,-0.05148214474320412,-8.706390380859375
0.9473660588264465,-0.05148214474320412,-15.397613525390625
0.9999971389770508,-0.05148214474320412,-21.359710693359375

6.620594831474591e-06,0.07131342589855194,-26.128341674804688
0.052637699991464615,0.07131342589855194,-20.877395629882812
0.10526878386735916,0.07131342589855194,-12.69696044921875
0.1578998565673828,0.07131342589855194,-3.6223907470703125
0.21053093671798706,0.07131342589855194,-5.27764892578125
0.2631620168685913,0.07131342589855194,-9.339385986328125
0.31579309701919556,0.07131342589855194,-0.5358428955078125
0.3684241771697998,0.07131342589855194,-8.668167114257812
0.42105525732040405,0.07131342589855194,-19.904953002929688
0.4736863374710083,0.07131342589855194,-25.534347534179688
0.5263174176216125,0.07131342589855194,-24.831710815429688
0.5789484977722168,0.07131342589855194,-19.721343994140625
0.631579577922821,0.07131342589855194,-9.1268310546875
0.6842106580734253,0.07131342589855194,-0.77276611328125
0.7368417382240295,0.07131342589855194,-8.162200927734375
0.7894728183746338,0.07131342589855194,-4.755401611328125
0.842103898525238,0.07131342589855194,-4.079803466796875
0.8947349786758423,0.07131342589855194,-12.78936767578125
0.9473660588264465,0.07131342589855194,-19.666900634765625
0.9999971389770508,0.07131342589855194,-28.867767333984375

6.620594831474591e-06,0.1941089928150177,-31.665359497070312
0.052637699991464615,0.1941089928150177,-27.567123413085938
0.10526878386735916,0.1941089928150177,-19.435256958007812
0.1578998565673828,0.1941089928150177,-8.37908935546875
0.21053093671798706,0.1941089928150177,-0.910430908203125
0.2631620168685913,0.1941089928150177,-5.9103546142578125
0.31579309701919556,0.1941089928150177,-1.7725372314453125
0.3684241771697998,0.1941089928150177,-13.320587158203125
0.42105525732040405,0.1941089928150177,-26.096786499023438
0.4736863374710083,0.1941089928150177,-33.923065185546875
0.5263174176216125,0.1941089928150177,-33.41773986816406
0.5789484977722168,0.1941089928150177,-25.266265869140625
0.631579577922821,0.1941089928150177,-14.037139892578125
0.6842106580734253,0.1941089928150177,-2.674591064453125
0.7368417382240295,0.1941089928150177,-4.930328369140625
0.7894728183746338,0.1941089928150177,-0.91595458984375
0.842103898525238,0.1941089928150177,-7.85516357421875
0.8947349786758423,0.1941089928150177,-16.412750244140625
0.9473660588264465,0.1941089928150177,-24.2841796875
0.9999971389770508,0.1941089928150177,-35.70025634765625

6.620594831474591e-06,0.31690457463264465,-38.203590393066406
0.052637699991464615,0.31690457463264465,-32.217559814453125
0.10526878386735916,0.31690457463264465,-22.969146728515625
0.1578998565673828,0.31690457463264465,-12.731369018554688
0.21053093671798706,0.31690457463264465,-1.3262481689453125
0.2631620168685913,0.31690457463264465,-2.3024444580078125
0.31579309701919556,0.31690457463264465,-4.9745025634765625
0.3684241771697998,0.31690457463264465,-18.01837158203125
0.42105525732040405,0.31690457463264465,-32.57331848144531
0.4736863374710083,0.31690457463264465,-40.68305969238281
0.5263174176216125,0.31690457463264465,-39.074371337890625
0.5789484977722168,0.31690457463264465,-30.23065185546875
0.631579577922821,0.31690457463264465,-18.39990234375
0.6842106580734253,0.31690457463264465,-5.70599365234375
0.7368417382240295,0.31690457463264465,-1.861419677734375
0.7894728183746338,0.31690457463264465,-1.63458251953125
0.842103898525238,0.31690457463264465,-10.943206787109375
0.8947349786758423,0.31690457463264465,-19.943572998046875
0.9473660588264465,0.31690457463264465,-30.269622802734375
0.9999971389770508,0.31690457463264465,-40.846923828125

6.620594831474591e-06,0.4397001266479492,-38.22187042236328
0.052637699991464615,0.4397001266479492,-32.62092590332031
0.10526878386735916,0.4397001266479492,-23.840194702148438
0.1578998565673828,0.4397001266479492,-14.038848876953125
0.21053093671798706,0.4397001266479492,-4.6233062744140625
0.2631620168685913,0.4397001266479492,-0.8193817138671875
0.31579309701919556,0.4397001266479492,-7.4138641357421875
0.3684241771697998,0.4397001266479492,-20.709136962890625
0.42105525732040405,0.4397001266479492,-36.64671325683594
0.4736863374710083,0.4397001266479492,-43.94938659667969
0.5263174176216125,0.4397001266479492,-41.44630432128906
0.5789484977722168,0.4397001266479492,-32.47007751464844
0.631579577922821,0.4397001266479492,-21.061279296875
0.6842106580734253,0.4397001266479492,-8.235595703125
0.7368417382240295,0.4397001266479492,-0.921112060546875
0.7894728183746338,0.4397001266479492,-4.647064208984375
0.842103898525238,0.4397001266479492,-13.4700927734375
0.8947349786758423,0.4397001266479492,-24.769805908203125
0.9473660588264465,0.4397001266479492,-34.895538330078125
0.9999971389770508,0.4397001266479492,-44.126953125

6.620594831474591e-06,0.5624957084655762,-37.46074676513672
0.052637699991464615,0.5624957084655762,-32.149505615234375
0.10526878386735916,0.5624957084655762,-23.615371704101562
0.1578998565673828,0.5624957084655762,-14.110137939453125
0.21053093671798706,0.5624957084655762,-4.688934326171875
0.2631620168685913,0.5624957084655762,-0.8516693115234375
0.31579309701919556,0.5624957084655762,-7.839202880859375
0.3684241771697998,0.5624957084655762,-20.930160522460938
0.42105525732040405,0.5624957084655762,-35.778778076171875
0.4736863374710083,0.5624957084655762,-42.69227600097656
0.5263174176216125,0.5624957084655762,-40.01533508300781
0.5789484977722168,0.5624957084655762,-31.976058959960938
0.631579577922821,0.5624957084655762,-20.91851806640625
0.6842106580734253,0.5624957084655762,-7.963409423828125
0.7368417382240295,0.5624957084655762,-1.034149169921875
0.7894728183746338,0.5624957084655762,-4.9700927734375
0.842103898525238,0.5624957084655762,-15.68524169921875
0.8947349786758423,0.5624957084655762,-26.8372802734375
0.9473660588264465,0.5624957084655762,-36.320281982421875
0.9999971389770508,0.5624957084655762,-45.433013916015625

6.620594831474591e-06,0.6852912902832031,-36.10582733154297
0.052637699991464615,0.6852912902832031,-30.976776123046875
0.10526878386735916,0.6852912902832031,-22.035720825195312
0.1578998565673828,0.6852912902832031,-11.177825927734375
0.21053093671798706,0.6852912902832031,-1.8350067138671875
0.2631620168685913,0.6852912902832031,-3.55426025390625
0.31579309701919556,0.6852912902832031,-5.5926971435546875
0.3684241771697998,0.6852912902832031,-18.901626586914062
0.42105525732040405,0.6852912902832031,-30.773086547851562
0.4736863374710083,0.6852912902832031,-37.21629333496094
0.5263174176216125,0.6852912902832031,-35.71453857421875
0.5789484977722168,0.6852912902832031,-27.998016357421875
0.631579577922821,0.6852912902832031,-18.1973876953125
0.6842106580734253,0.6852912902832031,-5.1856689453125
0.7368417382240295,0.6852912902832031,-2.608856201171875
0.7894728183746338,0.6852912902832031,-1.914825439453125
0.842103898525238,0.6852912902832031,-13.48248291015625
0.8947349786758423,0.6852912902832031,-23.688720703125
0.9473660588264465,0.6852912902832031,-32.535736083984375
0.9999971389770508,0.6852912902832031,-42.109619140625

6.620594831474591e-06,0.8080868124961853,-33.84453582763672
0.052637699991464615,0.8080868124961853,-29.13629150390625
0.10526878386735916,0.8080868124961853,-19.436538696289062
0.1578998565673828,0.8080868124961853,-8.55694580078125
0.21053093671798706,0.8080868124961853,-1.9218597412109375
0.2631620168685913,0.8080868124961853,-6.7664947509765625
0.31579309701919556,0.8080868124961853,-2.6264190673828125
0.3684241771697998,0.8080868124961853,-14.859664916992188
0.42105525732040405,0.8080868124961853,-24.349029541015625
0.4736863374710083,0.8080868124961853,-29.969528198242188
0.5263174176216125,0.8080868124961853,-30.310806274414062
0.5789484977722168,0.8080868124961853,-23.13995361328125
0.631579577922821,0.8080868124961853,-13.19561767578125
0.6842106580734253,0.8080868124961853,-2.36346435546875
0.7368417382240295,0.8080868124961853,-4.640411376953125
0.7894728183746338,0.8080868124961853,-1.47119140625
0.842103898525238,0.8080868124961853,-8.85498046875
0.8947349786758423,0.8080868124961853,-19.165252685546875
0.9473660588264465,0.8080868124961853,-27.8797607421875
0.9999971389770508,0.8080868124961853,-37.492950439453125

6.620594831474591e-06,0.9308823943138123,-29.990264892578125
0.052637699991464615,0.9308823943138123,-24.34918212890625
0.10526878386735916,0.9308823943138123,-14.849441528320312
0.1578998565673828,0.9308823943138123,-4.5804901123046875
0.21053093671798706,0.9308823943138123,-6.1935272216796875
0.2631620168685913,0.9308823943138123,-10.60699462890625
0.31579309701919556,0.9308823943138123,-2.1042022705078125
0.3684241771697998,0.9308823943138123,-9.157760620117188
0.42105525732040405,0.9308823943138123,-18.119003295898438
0.4736863374710083,0.9308823943138123,-23.751754760742188
0.5263174176216125,0.9308823943138123,-24.347488403320312
0.5789484977722168,0.9308823943138123,-18.383636474609375
0.631579577922821,0.9308823943138123,-8.19879150390625
0.6842106580734253,0.9308823943138123,-1.366546630859375
0.7368417382240295,0.9308823943138123,-8.81817626953125
0.7894728183746338,0.9308823943138123,-5.98358154296875
0.842103898525238,0.9308823943138123,-3.77099609375
0.8947349786758423,0.9308823943138123,-14.461212158203125
0.9473660588264465,0.9308823943138123,-23.8255615234375
0.9999971389770508,0.9308823943138123,-32.980865478515625

6.620594831474591e-06,1.053678035736084,-24.075668334960938
0.052637699991464615,1.053678035736084,-17.924331665039062
0.10526878386735916,1.053678035736084,-9.205307006835938
0.1578998565673828,1.053678035736084,-1.3743743896484375
0.21053093671798706,1.053678035736084,-10.075454711914062
0.2631620168685913,1.053678035736084,-16.391067504882812
0.31579309701919556,1.053678035736084,-4.9829559326171875
0.3684241771697998,1.053678035736084,-3.8857574462890625
0.42105525732040405,1.053678035736084,-13.456375122070312
0.4736863374710083,1.053678035736084,-19.184341430664062
0.5263174176216125,1.053678035736084,-18.300994873046875
0.5789484977722168,1.053678035736084,-12.471649169921875
0.631579577922821,1.053678035736084,-4.013092041015625
0.6842106580734253,1.053678035736084,-3.36871337890625
0.7368417382240295,1.053678035736084,-13.684539794921875
0.7894728183746338,1.053678035736084,-10.045562744140625
0.842103898525238,1.053678035736084,-0.570556640625
0.8947349786758423,1.053678035736084,-8.585296630859375
0.9473660588264465,1.053678035736084,-17.9493408203125
0.9999971389770508,1.053678035736084,-26.578338623046875

6.620594831474591e-06,1.1764734983444214,-16.826751708984375
0.052637699991464615,1.1764734983444214,-11.110427856445312
0.10526878386735916,1.1764734983444214,-3.8233642578125
0.1578998565673828,1.1764734983444214,-4.6453857421875
0.21053093671798706,1.1764734983444214,-15.063949584960938
0.2631620168685913,1.1764734983444214,-20.951492309570312
0.31579309701919556,1.1764734983444214,-8.085586547851562
0.3684241771697998,1.1764734983444214,-1.9138336181640625
0.42105525732040405,1.1764734983444214,-7.394866943359375
0.4736863374710083,1.1764734983444214,-13.25640869140625
0.5263174176216125,1.1764734983444214,-11.287353515625
0.5789484977722168,1.1764734983444214,-5.966094970703125
0.631579577922821,1.1764734983444214,-0.54486083984375
0.6842106580734253,1.1764734983444214,-6.284088134765625
0.7368417382240295,1.1764734983444214,-19.531890869140625
0.7894728183746338,1.1764734983444214,-15.942230224609375
0.842103898525238,1.1764734983444214,-4.0596923828125
0.8947349786758423,1.1764734983444214,-3.190826416015625
0.9473660588264465,1.1764734983444214,-11.17669677734375
0.9999971389770508,1.1764734983444214,-19.332794189453125

6.620594831474591e-06,1.2992690801620483,-10.591217041015625
0.052637699991464615,1.2992690801620483,-5.8548126220703125
0.10526878386735916,1.2992690801620483,-0.93359375
0.1578998565673828,1.2992690801620483,-8.22314453125
0.21053093671798706,1.2992690801620483,-19.197067260742188
0.2631620168685913,1.2992690801620483,-24.961090087890625
0.31579309701919556,1.2992690801620483,-11.755157470703125
0.3684241771697998,1.2992690801620483,-3.7454986572265625
0.42105525732040405,1.2992690801620483,-2.387725830078125
0.4736863374710083,1.2992690801620483,-6.19732666015625
0.5263174176216125,1.2992690801620483,-5.98895263671875
0.5789484977722168,1.2992690801620483,-1.69097900390625
0.631579577922821,1.2992690801620483,-2.86468505859375
0.6842106580734253,1.2992690801620483,-11.353302001953125
0.7368417382240295,1.2992690801620483,-26.461761474609375
0.7894728183746338,1.2992690801620483,-21.867706298828125
0.842103898525238,1.2992690801620483,-9.300750732421875
0.8947349786758423,1.2992690801620483,-0.630828857421875
0.9473660588264465,1.2992690801620483,-6.294921875
0.9999971389770508,1.2992690801620483,-13.421142578125

6.620594831474591e-06,1.4220646619796753,-4.7278900146484375
0.052637699991464615,1.4220646619796753,-1.0286865234375
0.10526878386735916,1.4220646619796753,-4.27325439453125
0.1578998565673828,1.4220646619796753,-14.176239013671875
0.21053093671798706,1.4220646619796753,-23.084640502929688
0.2631620168685913,1.4220646619796753,-28.524887084960938
0.31579309701919556,1.4220646619796753,-17.099746704101562
0.3684241771697998,1.4220646619796753,-9.645248413085938
0.42105525732040405,1.4220646619796753,-1.9744873046875
0.4736863374710083,1.4220646619796753,-1.9205322265625
0.5263174176216125,1.4220646619796753,-0.98773193359375
0.5789484977722168,1.4220646619796753,-0.354217529296875
0.631579577922821,1.4220646619796753,-6.795623779296875
0.6842106580734253,1.4220646619796753,-15.96221923828125
0.7368417382240295,1.4220646619796753,-31.715484619140625
0.7894728183746338,1.4220646619796753,-29.695953369140625
0.842103898525238,1.4220646619796753,-17.14874267578125
0.8947349786758423,1.4220646619796753,-3.422088623046875
0.9473660588264465,1.4220646619796753,-2.1678466796875
0.9999971389770508,1.4220646619796753,-8.5533447265625

6.620594831474591e-06,1.5448602437973022,-3.875457763671875
0.052637699991464615,1.5448602437973022,-2.4571990966796875
0.10526878386735916,1.5448602437973022,-10.61651611328125
0.1578998565673828,1.5448602437973022,-19.541641235351562
0.21053093671798706,1.5448602437973022,-27.871261596679688
0.2631620168685913,1.5448602437973022,-32.552459716796875
0.31579309701919556,1.5448602437973022,-22.673202514648438
0.3684241771697998,1.5448602437973022,-15.254806518554688
0.42105525732040405,1.5448602437973022,-7.642974853515625
0.4736863374710083,1.5448602437973022,-1.70501708984375
0.5263174176216125,1.5448602437973022,-0.669464111328125
0.5789484977722168,1.5448602437973022,-4.308685302734375
0.631579577922821,1.5448602437973022,-12.279998779296875
0.6842106580734253,1.5448602437973022,-21.15997314453125
0.7368417382240295,1.5448602437973022,-36.633880615234375
0.7894728183746338,1.5448602437973022,-38.466033935546875
0.842103898525238,1.5448602437973022,-26.34259033203125
0.8947349786758423,1.5448602437973022,-12.493560791015625
0.9473660588264465,1.5448602437973022,-4.160614013671875
0.9999971389770508,1.5448602437973022,-7.047027587890625

6.620594831474591e-06,1.6676558256149292,-8.1898193359375
0.052637699991464615,1.6676558256149292,-9.992385864257812
0.10526878386735916,1.6676558256149292,-18.841201782226562
0.1578998565673828,1.6676558256149292,-24.180618286132812
0.21053093671798706,1.6676558256149292,-30.949447631835938
0.2631620168685913,1.6676558256149292,-35.72184753417969
0.31579309701919556,1.6676558256149292,-26.126907348632812
0.3684241771697998,1.6676558256149292,-20.885009765625
0.42105525732040405,1.6676558256149292,-16.4976806640625
0.4736863374710083,1.6676558256149292,-9.49676513671875
0.5263174176216125,1.6676558256149292,-7.634674072265625
0.5789484977722168,1.6676558256149292,-10.729705810546875
0.631579577922821,1.6676558256149292,-18.40313720703125
0.6842106580734253,1.6676558256149292,-28.717529296875
0.7368417382240295,1.6676558256149292,-44.964202880859375
0.7894728183746338,1.6676558256149292,-47.906494140625
0.842103898525238,1.6676558256149292,-40.04742431640625
0.8947349786758423,1.6676558256149292,-25.673187255859375
0.9473660588264465,1.6676558256149292,-12.9749755859375
0.9999971389770508,1.6676558256149292,-11.19781494140625



==> plot_csvs/ebr_multimodal_ece.csv <==
intervals,ecdfs
0.1000,0.1420
0.2000,0.2240
0.3000,0.3070
0.4000,0.3810
0.5000,0.4620
0.6000,0.5470
0.7000,0.6430
0.8000,0.7300
0.9000,0.8490
1.0000,1.0000


==> plot_csvs/ebr_multimodal_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.142
0.2,0.224
0.30000000000000004,0.307
0.4,0.381
0.5,0.462
0.6000000000000001,0.547
0.7000000000000001,0.643
0.8,0.73
0.9,0.849
1.0,1.0


==> plot_csvs/ebr_multimodal_predscatter.csv <==
test_x,test_y,pred
0.25131478905677795,0.5280114412307739,0.48983076214790344
0.9741575121879578,1.4863277673721313,1.5000615119934082
0.7612359523773193,0.5982497334480286,0.5518991351127625
0.6021679639816284,-0.3124503195285797,-0.2995920777320862
0.4676615595817566,1.4768558740615845,1.471331238746643
0.32105812430381775,0.12238448858261108,0.07933567464351654
0.5065584778785706,1.5074900388717651,1.507930874824524
0.4017370045185089,-0.29850485920906067,-0.3141178488731384
0.5139132738113403,1.5413352251052856,1.4975759983062744
0.7573891282081604,0.329537034034729,0.4591909646987915
0.03814438357949257,-0.45460623502731323,-0.47158607840538025
0.5622066259384155,-0.4381411671638489,-0.44238340854644775
0.7390232682228088,0.5300760269165039,0.562002956867218
0.17814788222312927,0.009395577944815159,0.05370405316352844
0.9334522485733032,1.3813432455062866,1.4248766899108887
0.4335138499736786,-0.36506879329681396,-0.4246821999549866
0.06848456710577011,1.4645487070083618,1.4121959209442139
0.8536604046821594,1.0291730165481567,1.1421089172363281
0.8541322946548462,-0.06255582720041275,-0.0842285305261612
0.20130187273025513,0.9214036464691162,0.8230928778648376
0.4136945903301239,-0.35460713505744934,-0.3415917158126831
0.26874902844429016,0.38007158041000366,0.38790103793144226
0.1964511275291443,0.2074224054813385,0.17053931951522827
0.586531400680542,-0.3439156413078308,-0.35887783765792847
0.7085002660751343,0.7976692914962769,0.7334184050559998
0.27917808294296265,0.3263992965221405,0.32517164945602417
0.17641039192676544,0.056348297744989395,0.05429651215672493
0.573361873626709,1.428799033164978,1.3922419548034668
0.14323270320892334,1.0826022624969482,1.1117504835128784
0.431975394487381,1.433824896812439,1.4295215606689453
0.20587597787380219,0.22286678850650787,0.22910058498382568
0.41869115829467773,1.4189119338989258,1.3636891841888428
0.7299652695655823,0.6327141523361206,0.6124191880226135
0.9239751696586609,1.4299260377883911,1.3832685947418213
0.18449297547340393,0.8309750556945801,0.9233409762382507
0.07625355571508408,-0.4406646192073822,-0.4110296368598938
0.8306834101676941,1.0097640752792358,1.01675546169281
0.5869153738021851,1.335159420967102,1.3686240911483765
0.7751319408416748,0.5929021239280701,0.6940847635269165
0.2515343725681305,0.502903163433075,0.48853814601898193
0.12695129215717316,-0.2662794888019562,-0.1827920526266098
0.6601898670196533,1.0597624778747559,1.0137816667556763
0.6573531031608582,0.039269644767045975,-0.05996256694197655
0.567945122718811,-0.4781937003135681,-0.42271339893341064
0.6509659886360168,-0.07367441803216934,-0.101839080452919
0.23681896924972534,0.6216899156570435,0.6074768304824829
0.3040617108345032,0.876644492149353,0.8010807633399963
0.04633012413978577,-0.3800368309020996,-0.4559399485588074
0.7472165822982788,0.503657877445221,0.452892929315567
0.9916187524795532,1.5143793821334839,1.5168111324310303
0.5308574438095093,1.4377171993255615,1.4848374128341675
0.30034732818603516,0.7668216228485107,0.7809547781944275
0.7089216709136963,0.7049872279167175,0.7315887212753296
0.47236698865890503,-0.5176826119422913,-0.49852314591407776
0.5579319596290588,-0.4604659378528595,-0.4610053300857544
0.028896791860461235,-0.4412468373775482,-0.48747536540031433
0.05675472319126129,-0.4062187969684601,-0.4587390422821045
0.8888753652572632,1.3102930784225464,1.259303092956543
0.8374196290969849,1.0093473196029663,1.0523165464401245
0.49564626812934875,1.4090651273727417,1.5021919012069702
0.5264016389846802,-0.4349919557571411,-0.4855753183364868
0.7733309268951416,0.6164083480834961,0.6865436434745789
0.33093515038490295,0.056659065186977386,0.024543657898902893
0.22894299030303955,0.38243409991264343,0.372542142868042
0.9981057643890381,1.4798775911331177,1.5185941457748413
0.28031185269355774,0.2665378153324127,0.2999950349330902
0.7289279699325562,0.5488006472587585,0.6186527013778687
0.45351457595825195,-0.4675525426864624,-0.4734659492969513
0.07077211886644363,-0.45383837819099426,-0.4355699419975281
0.6214380264282227,1.1546190977096558,1.2207777500152588
0.028502127155661583,1.5125131607055664,1.5214565992355347
0.7982510328292847,0.7741275429725647,0.8406436443328857
0.07234804332256317,1.3671914339065552,1.3956094980239868
0.7150430083274841,0.7932235598564148,0.6974844336509705
0.35330840945243835,1.0709221363067627,1.078930139541626
0.42218339443206787,1.4195525646209717,1.3809490203857422
0.05717718228697777,-0.37690839171409607,-0.45871084928512573
0.874708354473114,-0.14786726236343384,-0.20597854256629944
0.21026159822940826,0.7324621081352234,0.7774060368537903
0.4870433807373047,1.4889858961105347,1.4840975999832153
0.8945931196212769,-0.26021403074264526,-0.30967456102371216
0.6457167267799377,-0.102473184466362,-0.12094169110059738
0.36797788739204407,1.1679017543792725,1.1409815549850464
0.09400120377540588,-0.3921327590942383,-0.32763805985450745
0.9452435970306396,-0.4096272885799408,-0.4073513150215149
0.9077796339988708,-0.38982412219047546,-0.3672785758972168
0.6946829557418823,0.9450046420097351,0.8108176589012146
0.7965230941772461,0.8109800815582275,0.8308324217796326
0.1387195587158203,-0.18460308015346527,-0.13260509073734283
0.1568235605955124,0.997626006603241,1.0404752492904663
0.22470209002494812,0.6230453848838806,0.6454717516899109
0.780487596988678,0.6690096259117126,0.6766993403434753
0.2864595353603363,0.2947395443916321,0.26960569620132446
0.0586606003344059,-0.3907514810562134,-0.45905840396881104
0.999000608921051,1.479907751083374,1.5207486152648926
0.9536787271499634,1.419732689857483,1.479681134223938
0.24299372732639313,0.5752661824226379,0.4433763325214386
0.7865593433380127,0.22801801562309265,0.29451972246170044
0.39448949694633484,-0.30211955308914185,-0.26784777641296387
0.8861428499221802,1.246024489402771,1.2507795095443726
0.968254566192627,-0.36112257838249207,-0.4915271997451782
0.6062602400779724,-0.3252571225166321,-0.2831192910671234
0.45451751351356506,1.5199007987976074,1.4829543828964233
0.8863325715065002,-0.31315088272094727,-0.26361048221588135
0.09739243239164352,1.341373085975647,1.296695351600647
0.6672607064247131,0.9665191173553467,0.9881571531295776
0.10585162043571472,-0.2814219295978546,-0.2760848104953766
0.4136064350605011,-0.3474193513393402,-0.34086158871650696
0.4113773703575134,-0.3576536774635315,-0.3313539922237396
0.12273348122835159,-0.1264375001192093,-0.20071496069431305
0.9399270415306091,1.4356070756912231,1.4552127122879028
0.6194930076599121,-0.2606722414493561,-0.2288367599248886
0.630562961101532,-0.21806631982326508,-0.18855735659599304
0.08285068720579147,1.3999725580215454,1.3866809606552124
0.6588581800460815,1.021053433418274,1.0189346075057983
0.5979699492454529,1.3602619171142578,1.3495070934295654
0.6999509334564209,0.2549932599067688,0.17648930847644806
0.33098527789115906,0.9990421533584595,0.9712725281715393
0.8005004525184631,0.0971570760011673,0.21669040620326996
0.5334259867668152,-0.43768519163131714,-0.4930325448513031
0.25487929582595825,0.523350179195404,0.46895959973335266
0.04952983185648918,-0.37198367714881897,-0.4569443464279175
0.0460609532892704,1.4369609355926514,1.465949535369873
0.9345111846923828,1.4258919954299927,1.4298112392425537
0.6677461862564087,0.9217808246612549,0.9863224029541016
0.4543258547782898,1.5830658674240112,1.4826205968856812
0.6154887080192566,1.2434624433517456,1.2545117139816284
0.07498575747013092,-0.4781592786312103,-0.41646429896354675
0.1507243514060974,-0.09739565849304199,-0.07950351387262344
0.8206294775009155,0.9149121642112732,0.9603458642959595
0.19419576227664948,0.8338522911071777,0.8418752551078796
0.41823166608810425,1.396134376525879,1.3614450693130493
0.15097737312316895,1.03439462184906,1.074196696281433
0.8016879558563232,0.09668546915054321,0.20999664068222046
0.37713897228240967,-0.1845370978116989,-0.22319716215133667
0.493624210357666,-0.4871348440647125,-0.5169873833656311
0.5220562219619751,1.4992603063583374,1.5131175518035889
0.03205516189336777,1.5502454042434692,1.5114802122116089
0.5946265459060669,-0.36970776319503784,-0.3284860849380493
0.6070118546485901,1.221941590309143,1.3013880252838135
0.1916957050561905,0.8867189884185791,0.8404428362846375
0.054204557090997696,1.4743566513061523,1.454291820526123
0.9496880173683167,1.4720830917358398,1.4759869575500488
0.5342957973480225,-0.5456860661506653,-0.49684324860572815
0.7349839210510254,0.44577181339263916,0.3804955780506134
0.706670343875885,0.25650647282600403,0.21461239457130432
0.06300489604473114,-0.39946696162223816,-0.4599900245666504
0.6459494829177856,-0.07564587146043777,-0.12004570662975311
0.7134501934051514,0.33542388677597046,0.2527027130126953
0.8695120215415955,-0.11708365380764008,-0.1695232093334198
0.31916889548301697,0.17586499452590942,0.08871586620807648
0.5274910926818848,-0.4984060227870941,-0.4837760031223297
0.03847167268395424,1.4892529249191284,1.4908215999603271
0.7166231870651245,0.713000476360321,0.6875562071800232
0.013357669115066528,-0.42008328437805176,-0.49234089255332947
0.19506648182868958,0.8150340914726257,0.8422146439552307
0.024766944348812103,-0.5182014107704163,-0.4888107478618622
0.5107190012931824,1.4871975183486938,1.5007601976394653
0.6022411584854126,1.2885830402374268,1.3283298015594482
0.1183205172419548,-0.22887228429317474,-0.2217467725276947
0.41462376713752747,-0.3989829421043396,-0.3454708456993103
0.4277259409427643,-0.48495447635650635,-0.4010692536830902
0.3823238015174866,1.2025426626205444,1.2000442743301392
0.8222235441207886,0.0833582952618599,0.0018666653195396066
0.6297239065170288,1.153903603553772,1.1742022037506104
0.36345431208610535,-0.21404866874217987,-0.16541625559329987
0.41227591037750244,1.409047245979309,1.3318135738372803
0.5678941607475281,1.3523685932159424,1.4251694679260254
0.876846432685852,-0.2646062970161438,-0.21067196130752563
0.18468745052814484,0.8873339891433716,0.9224869608879089
0.6533266305923462,-0.06035991013050079,-0.0852341428399086
0.6862818002700806,0.0901593416929245,0.1042172908782959
0.3487413227558136,1.0617295503616333,1.059165120124817
0.33159831166267395,0.043241020292043686,0.020782215520739555
0.08976185321807861,1.3704677820205688,1.3280969858169556
0.693858802318573,0.12671688199043274,0.1424107551574707
0.8994777202606201,1.357284426689148,1.2885122299194336
0.44591495394706726,-0.4456792175769806,-0.4642755389213562
0.006617960520088673,1.5247501134872437,1.492390513420105
0.09873142093420029,1.336544156074524,1.29118812084198
0.337990403175354,-0.14354796707630157,-0.01647798717021942
0.7686110138893127,0.2564941942691803,0.3961508572101593
0.8225229978561401,0.08244583010673523,-0.0001035766617860645
0.5266581177711487,-0.5475472807884216,-0.48606300354003906
0.7610406875610352,0.5182083249092102,0.5502278208732605
0.2051052749156952,0.7692249417304993,0.8023576140403748
0.9543210864067078,-0.4829331338405609,-0.4434509873390198
0.7807260751724243,0.7109286785125732,0.6754550337791443
0.296782910823822,0.1985587626695633,0.2239755541086197
0.0028432952240109444,1.4076491594314575,1.4876586198806763
0.06820955872535706,-0.40905898809432983,-0.44784224033355713
0.10749516636133194,-0.3353690505027771,-0.2683548331260681
0.916138768196106,1.338545322418213,1.348372220993042
0.8690043687820435,1.1062310934066772,1.2035425901412964
0.7910194396972656,0.7477639317512512,0.7991242408752441
0.7991454005241394,0.722861647605896,0.8459108471870422
0.9922292232513428,-0.47333016991615295,-0.5006680488586426
0.24779847264289856,0.5778328776359558,0.47011440992355347
0.48297882080078125,-0.5715470314025879,-0.5089380741119385
0.6976467967033386,0.2083883434534073,0.163102388381958
0.27200695872306824,0.31110844016075134,0.3479975461959839
0.8273125290870667,0.9316824674606323,0.9990935921669006
0.5053091645240784,-0.4793889820575714,-0.5047340393066406
0.24332912266254425,0.5067731142044067,0.4451233148574829
0.8543189764022827,-0.11908335238695145,-0.0852629542350769
0.8954200744628906,-0.22336889803409576,-0.31418484449386597
0.04836295172572136,1.4332141876220703,1.458471417427063
0.645719051361084,1.0956008434295654,1.1125634908676147
0.20028546452522278,0.709356427192688,0.8202627897262573
0.6829633116722107,0.04543394595384598,0.08554843068122864
0.4158543348312378,1.3498591184616089,1.34947669506073
0.43923264741897583,1.468327522277832,1.452744960784912
0.8657032251358032,1.2207287549972534,1.194510817527771
0.2565799057483673,0.41948401927948,0.4588576555252075
0.575577437877655,-0.417829304933548,-0.3979669511318207
0.5584272146224976,1.359610915184021,1.4183229207992554
0.27193254232406616,0.39106377959251404,0.369270920753479
0.7834100723266602,0.32441282272338867,0.31307876110076904
0.8926346898078918,1.2089670896530151,1.2692525386810303
0.20250767469406128,0.28017935156822205,0.20681872963905334
0.8008898496627808,0.8982468247413635,0.8551077246665955
0.8812459111213684,-0.2551563084125519,-0.23520904779434204
0.0837005227804184,1.4582438468933105,1.386445164680481
0.5711459517478943,-0.3594496250152588,-0.41281911730766296
0.4812488555908203,1.4768794775009155,1.4715455770492554
0.5525000095367432,-0.45557114481925964,-0.47933241724967957
0.04469424486160278,1.3953064680099487,1.470521092414856
0.7720480561256409,0.6305773258209229,0.6794613599777222
0.16798053681850433,0.9264292120933533,0.9952283501625061
0.20418798923492432,0.7592480778694153,0.8068366646766663
0.596757709980011,1.4265031814575195,1.3513001203536987
0.8203299045562744,0.8945470452308655,0.9585223197937012
0.772230863571167,0.5269052982330322,0.3756217360496521
0.054837390780448914,-0.48911574482917786,-0.4580991268157959
0.20968233048915863,0.22458381950855255,0.2590256333351135
0.23567785322666168,0.3297829329967499,0.4070582985877991
0.18742148578166962,0.08385851234197617,0.0957316905260086
0.6228567361831665,1.1650190353393555,1.2128466367721558
0.027822095900774002,1.4507237672805786,1.520717740058899
0.6213041543960571,-0.3383080065250397,-0.22244428098201752
0.9732072353363037,1.3607898950576782,1.4989955425262451
0.052493754774332047,-0.4527517855167389,-0.4575618803501129
0.9693396687507629,1.4922186136245728,1.4946926832199097
0.9198397994041443,-0.41365280747413635,-0.38028278946876526
0.3293406367301941,-0.017615966498851776,0.03367912769317627
0.397710382938385,1.2614270448684692,1.2671034336090088
0.8879137635231018,1.2333621978759766,1.2563894987106323
0.8121218681335449,0.06845798343420029,0.05654799938201904
0.2863347828388214,0.21658267080783844,0.27003148198127747
0.5526975989341736,-0.418433278799057,-0.48100411891937256
0.8144513964653015,-0.00023250904632732272,0.04575977846980095
0.55385822057724,1.4160773754119873,1.4247184991836548
0.8698441386222839,-0.1686382293701172,-0.1713707000017166
0.8423347473144531,-0.02925652265548706,-0.052739955484867096
0.384814590215683,1.1826895475387573,1.2114722728729248
0.5037338137626648,1.5748499631881714,1.5127630233764648
0.1569012999534607,1.1515793800354004,1.0401573181152344
0.36809223890304565,1.2373615503311157,1.1413012742996216
0.8739303350448608,1.1919928789138794,1.2173727750778198
0.045598939061164856,-0.4649158716201782,-0.45647308230400085
0.7832063436508179,0.7377626895904541,0.7508987188339233
0.296943724155426,0.7573646306991577,0.7620697021484375
0.5342593789100647,-0.3980713486671448,-0.49739575386047363
0.630452573299408,1.2002512216567993,1.1698800325393677
0.08377435058355331,1.3509845733642578,1.3865500688552856
0.25201505422592163,0.5219426155090332,0.48566684126853943
0.9683074951171875,1.4908447265625,1.4941132068634033
0.5058023929595947,-0.44216591119766235,-0.5046965479850769
0.8597297668457031,1.0148515701293945,1.1778737306594849
0.763054609298706,0.3327324390411377,0.42691275477409363
0.5426503419876099,1.5415302515029907,1.446700096130371
0.6444462537765503,1.2026400566101074,1.117097020149231
0.9963274002075195,1.4716265201568604,1.5165334939956665
0.01594940759241581,-0.5190529227256775,-0.4913153648376465
0.7484886646270752,0.4460170269012451,0.4616468548774719
0.7951573133468628,0.1804836541414261,0.23673729598522186
0.9711019992828369,-0.41991886496543884,-0.4937458634376526
0.8456254601478577,-0.2079959511756897,-0.05847747623920441
0.8026150465011597,0.21781159937381744,0.20542606711387634
0.40515047311782837,1.2664320468902588,1.298127293586731
0.7731513977050781,0.3508397936820984,0.3697466254234314
0.8651986122131348,1.1599541902542114,1.1929351091384888
0.11658599972724915,-0.2317725121974945,-0.22916918992996216
0.5247675180435181,-0.48981234431266785,-0.4837406575679779
0.04355035722255707,1.4865244626998901,1.4744020700454712
0.6513566970825195,1.0162779092788696,1.0531888008117676
0.14349274337291718,-0.1279984414577484,-0.11202270537614822
0.9500461220741272,1.5071771144866943,1.4763187170028687
0.7973412871360779,0.6955780386924744,0.835270881652832
0.6009376645088196,-0.3210373818874359,-0.304386168718338
0.7833901643753052,0.26507723331451416,0.3123641312122345
0.09707336127758026,-0.26916632056236267,-0.31390973925590515
0.7947800755500793,0.8183786273002625,0.8205085396766663
0.029817011207342148,-0.48480063676834106,-0.4873524010181427
0.9315011501312256,-0.33183008432388306,-0.39254018664360046
0.043770287185907364,1.4423673152923584,1.4735298156738281
0.17804938554763794,0.9721393585205078,0.9509572982788086
0.13963615894317627,-0.08978244662284851,-0.12955595552921295
0.20645010471343994,0.1980462670326233,0.23369576036930084
0.5801467895507812,-0.39731866121292114,-0.3831421732902527
0.3108195960521698,0.08124194294214249,0.13962998986244202
0.5801054239273071,-0.29041069746017456,-0.3833155333995819
0.02125130221247673,-0.5295206308364868,-0.48999419808387756
0.2522670328617096,0.5332385897636414,0.48399463295936584
0.5162697434425354,-0.42317909002304077,-0.47768843173980713
0.39878350496292114,-0.22606369853019714,-0.3091442883014679
0.6416160464286804,-0.005604704841971397,-0.13998264074325562
0.6599968671798706,-0.07895314693450928,-0.04302877560257912
0.637862503528595,-0.19326236844062805,-0.1564360111951828
0.9427363276481628,-0.44341498613357544,-0.4048900008201599
0.9139640927314758,-0.3256552815437317,-0.3740820288658142
0.8391160368919373,-0.020392365753650665,-0.046303361654281616
0.27444934844970703,0.408498615026474,0.3424583375453949
0.7460336089134216,0.4721554219722748,0.5223173499107361
0.9186630845069885,1.2794272899627686,1.360130786895752
0.5022593140602112,-0.4824405908584595,-0.5089541077613831
0.06487613916397095,-0.34767988324165344,-0.4606395363807678
0.3461700975894928,-0.04395519569516182,-0.06315057724714279
0.4715511202812195,1.4282199144363403,1.4667328596115112
0.7301924228668213,0.3521217703819275,0.35078614950180054
0.09582225978374481,-0.3255389928817749,-0.3195776045322418
0.8490294218063354,-0.10893993824720383,-0.06554167717695236
0.4397273063659668,1.3960604667663574,1.4535980224609375
0.1691226363182068,-0.04245176538825035,0.007422089111059904
0.7756483554840088,0.7004702091217041,0.6936659216880798
0.6408074498176575,-0.18122592568397522,-0.14327411353588104
0.20647872984409332,0.8306676745414734,0.7969675660133362
0.36210981011390686,1.2264070510864258,1.1162627935409546
0.5154972672462463,1.5018004179000854,1.5009915828704834
0.9198633432388306,1.3307956457138062,1.3654662370681763
0.3079720437526703,0.0840725302696228,0.1547522395849228
0.1992207169532776,0.8184409737586975,0.8366272449493408
0.3858921229839325,-0.2094622701406479,-0.29179808497428894
0.10780545324087143,1.3177251815795898,1.254464864730835
0.01754896156489849,-0.48579177260398865,-0.4909707307815552
0.598842203617096,-0.3086394965648651,-0.31254857778549194
0.054886408150196075,-0.4745243787765503,-0.4581072926521301
0.8779219388961792,-0.2902742326259613,-0.2166515737771988
0.49876320362091064,-0.543458104133606,-0.5124792456626892
0.15838216245174408,1.023048996925354,1.033920168876648
0.27997854351997375,0.31807586550712585,0.31579354405403137
0.06541582942008972,1.4010149240493774,1.4250757694244385
0.559060275554657,-0.4866282343864441,-0.4568993151187897
0.5544260740280151,1.5196386575698853,1.4236118793487549
0.636025071144104,-0.14064176380634308,-0.16462932527065277
0.8077454566955566,0.8731273412704468,0.8901565670967102
0.05269335210323334,-0.41446638107299805,-0.4580813944339752
0.5658615231513977,1.3997632265090942,1.423447608947754
0.6080276966094971,1.2619284391403198,1.2958787679672241
0.5439571142196655,-0.44287407398223877,-0.5104387998580933
0.7585864663124084,0.5825014710426331,0.45236915349960327
0.9187812209129333,1.4196927547454834,1.360543966293335
0.11757203936576843,1.204956293106079,1.2134486436843872
0.8311275839805603,-0.04374822974205017,-0.04052681103348732
0.6520451903343201,1.0723322629928589,1.0492823123931885
0.46208828687667847,1.4698346853256226,1.4794206619262695
0.9406726360321045,-0.3988410532474518,-0.40256646275520325
0.4791126251220703,1.4733161926269531,1.4669551849365234
0.7906661629676819,0.15649549663066864,0.2325088083744049
0.4854586720466614,-0.4668751358985901,-0.5112946033477783
0.1855805516242981,0.8462187647819519,0.9186898469924927
0.5833774209022522,1.3548732995986938,1.374605655670166
0.9865915179252625,-0.49352529644966125,-0.4958120286464691
0.8527324795722961,-0.1258988380432129,-0.07664976269006729
0.48109006881713867,1.429486632347107,1.4713236093521118
0.06389240175485611,1.449930191040039,1.4316173791885376
0.7368649840354919,0.39480429887771606,0.391563355922699
0.6485031843185425,-0.08615806698799133,-0.11234770715236664
0.5118210911750793,-0.4935115873813629,-0.4929507076740265
0.9864160418510437,1.4599153995513916,1.5126407146453857
0.4070408344268799,-0.3250213861465454,-0.3208964169025421
0.13234177231788635,-0.1655806303024292,-0.16082167625427246
0.1470453441143036,0.9946907758712769,1.0913931131362915
0.8458639979362488,-0.12500961124897003,-0.05905943363904953
0.7380988001823425,0.6484836339950562,0.5671921968460083
0.11262337863445282,1.3769538402557373,1.2339998483657837
0.6642225384712219,1.020213007926941,0.9992027282714844
0.9201329946517944,-0.4431301951408386,-0.380677193403244
0.03191730007529259,1.545637845993042,1.5115524530410767
0.7103981375694275,0.37989291548728943,0.23535509407520294
0.4517025947570801,-0.41181477904319763,-0.4710930287837982
0.9673596024513245,-0.4977996349334717,-0.49086034297943115
0.25745436549186707,0.474155068397522,0.4538011848926544
0.4203988015651703,-0.37087419629096985,-0.3762322664260864
0.46623796224594116,1.514231562614441,1.47390878200531
0.2750246822834015,0.41899484395980835,0.3424002528190613
0.37893736362457275,-0.25731611251831055,-0.22726285457611084
0.855776309967041,-0.06885445863008499,-0.13203272223472595
0.209115669131279,0.7115595936775208,0.7809657454490662
0.7288368940353394,0.6491058468818665,0.6189172863960266
0.8617998957633972,1.1973192691802979,1.1836563348770142
0.06206045299768448,-0.47539493441581726,-0.45991936326026917
0.6495406031608582,-0.015580208040773869,-0.10794621706008911
0.7255814075469971,0.3787494897842407,0.32442834973335266
0.45026931166648865,1.4523872137069702,1.474440574645996
0.45414650440216064,1.4937639236450195,1.4818520545959473
0.2542262077331543,0.46611854434013367,0.4725898206233978
0.5158184170722961,1.528692603111267,1.501590371131897
0.6039719581604004,1.3320553302764893,1.318568229675293
0.700487494468689,0.11884471029043198,0.1803157478570938
0.8801905512809753,-0.1952938735485077,-0.22922565042972565
0.037886373698711395,1.5002988576889038,1.492844820022583
0.7791476845741272,0.7265255451202393,0.6805466413497925
0.919536828994751,-0.32668542861938477,-0.37987658381462097
0.09657608717679977,-0.3395259976387024,-0.31619539856910706
0.41596800088882446,-0.31444570422172546,-0.3513016402721405
0.013087298721075058,1.5224609375,1.5010689496994019
0.11426505446434021,-0.2817898988723755,-0.2363509088754654
0.1893453299999237,0.08326543867588043,0.10577072948217392
0.9996500015258789,1.4827961921691895,1.5222946405410767
0.2984435260295868,0.2997058928012848,0.18178234994411469
0.3053932785987854,0.2036028802394867,0.16078048944473267
0.20731228590011597,0.6691931486129761,0.7916170954704285
0.19094577431678772,0.7985656261444092,0.8428292274475098
0.8565197587013245,1.1498420238494873,1.158799648284912
0.5959707498550415,-0.2452552765607834,-0.3237157166004181
0.9580005407333374,-0.4197486937046051,-0.48225679993629456
0.9503524899482727,1.3742331266403198,1.476545810699463
0.10733045637607574,1.261773705482483,1.2562235593795776
0.23176026344299316,0.5593903660774231,0.6062029004096985
0.212564617395401,0.22223934531211853,0.2770153284072876
0.9068735241889954,1.2658253908157349,1.3084415197372437
0.8983242511749268,1.29910147190094,1.2839258909225464
0.3838060200214386,-0.24592627584934235,-0.2841200828552246
0.20355543494224548,0.8609645962715149,0.8096577525138855
0.1493675410747528,1.084900140762329,1.0851023197174072
0.16682632267475128,0.9858272075653076,0.9994843602180481
0.34449103474617004,-0.05507178604602814,-0.054351236671209335
0.2870102822780609,0.749433159828186,0.7073061466217041
0.28912150859832764,0.16253943741321564,0.26060372591018677
0.825340747833252,0.05757256969809532,-0.001429767464287579
0.2036113739013672,0.20316366851329803,0.21382878720760345
0.8768962621688843,1.1493134498596191,1.2254219055175781
0.3127920925617218,0.850403904914856,0.8546107411384583
0.17998555302619934,0.06092727556824684,0.05846507102251053
0.4906947910785675,1.4801892042160034,1.4916203022003174
0.5661073923110962,-0.42326095700263977,-0.42900192737579346
0.007427404634654522,-0.3664533793926239,-0.4940113127231598
0.6244956851005554,1.1677227020263672,1.2037769556045532
0.1979314386844635,0.7758482098579407,0.8431423306465149
0.1841864138841629,0.9110378623008728,0.9254448413848877
0.4291481375694275,1.3708505630493164,1.4155492782592773
0.1534452885389328,1.0607181787490845,1.0550923347473145
0.5503379106521606,1.5132176876068115,1.430071473121643
0.5466946959495544,1.5355514287948608,1.4378838539123535
0.5673183798789978,1.3827342987060547,1.4255200624465942
0.03205668181180954,1.5107005834579468,1.5114802122116089
0.8040341138839722,0.1517031043767929,0.19715626537799835
0.8716611862182617,-0.16253653168678284,-0.18128395080566406
0.5315799117088318,1.4574803113937378,1.482527256011963
0.591785192489624,1.266975998878479,1.3602358102798462
0.463080495595932,1.4789583683013916,1.477806806564331
0.7350967526435852,0.3998698592185974,0.38147374987602234
0.227503702044487,0.6641740798950195,0.6297829747200012
0.8193622827529907,0.9940565228462219,0.9535645246505737
0.31179332733154297,0.18529698252677917,0.13603051006793976
0.5983660221099854,-0.3704976439476013,-0.3146730065345764
0.15493103861808777,1.0805059671401978,1.0487648248672485
0.4111291766166687,-0.35625478625297546,-0.3305959105491638
0.7794917225837708,0.6958709359169006,0.6797156929969788
0.07584172487258911,-0.506894588470459,-0.41301217675209045
0.17813947796821594,-0.0277479887008667,0.05364416912198067
0.915989339351654,-0.35640013217926025,-0.3763524889945984
0.5421549081802368,1.5068644285202026,1.4482380151748657
0.5345413684844971,1.5349202156066895,1.4729173183441162
0.4589063823223114,-0.4609042704105377,-0.48014044761657715
0.9615173935890198,-0.42156827449798584,-0.48591792583465576
0.9826623797416687,-0.5451596975326538,-0.49297118186950684
0.2914524972438812,0.7563156485557556,0.731739342212677
0.5545938014984131,1.4745498895645142,1.423521637916565
0.05037348344922066,-0.45405155420303345,-0.45731407403945923
0.20535284280776978,0.2285904735326767,0.225613534450531
0.17262396216392517,1.0331201553344727,0.9757189154624939
0.4393112063407898,-0.4174562096595764,-0.44651690125465393
0.6082652807235718,-0.30092814564704895,-0.27503088116645813
0.934921145439148,1.3798964023590088,1.4316399097442627
0.9138385653495789,1.3798480033874512,1.3381725549697876
0.4924214780330658,1.5949159860610962,1.495420217514038
0.8464380502700806,1.059611439704895,1.0988008975982666
0.6602770686149597,1.086198091506958,1.0139840841293335
0.051539935171604156,1.5460213422775269,1.4555823802947998
0.3402661681175232,1.0543487071990967,1.0185816287994385
0.13100256025791168,1.1226624250411987,1.1577754020690918
0.6967100501060486,0.17457866668701172,0.15758158266544342
0.9359160661697388,-0.4365565776824951,-0.39769768714904785
0.9399418234825134,-0.36269834637641907,-0.4017294943332672
0.578851580619812,1.4388710260391235,1.3826253414154053
0.22644920647144318,0.37271812558174133,0.3573419153690338
0.8981396555900574,-0.3643098771572113,-0.3298904299736023
0.7382463812828064,0.45999956130981445,0.39925339818000793
0.27489036321640015,0.2925087809562683,0.34216243028640747
0.8610615730285645,1.1343449354171753,1.1815680265426636
0.1844632923603058,0.15245293080806732,0.08154704421758652
0.057894445955753326,1.4141680002212524,1.4521749019622803
0.34771955013275146,-0.11845891922712326,-0.07318869978189468
0.8067474961280823,0.09081871807575226,0.08443919569253922
0.2207922786474228,0.2297297865152359,0.32518789172172546
0.7658105492591858,0.3981269598007202,0.4114554226398468
0.3978152275085449,-0.3354761302471161,-0.3086475431919098
0.6233993768692017,1.2299752235412598,1.2099831104278564
0.7105638384819031,0.23257571458816528,0.23625978827476501
0.28799402713775635,0.22230269014835358,0.2625580430030823
0.9221281409263611,-0.4784104526042938,-0.38291043043136597
0.6156855225563049,-0.21418362855911255,-0.24330656230449677
0.9295605421066284,-0.43663451075553894,-0.39078256487846375
0.5791915655136108,-0.3421629071235657,-0.38646551966667175
0.29558151960372925,0.7313640713691711,0.7544612884521484
0.0017489404417574406,1.546066403388977,1.487139105796814
0.21008837223052979,0.7292349934577942,0.7781749367713928
0.20020648837089539,0.17138157784938812,0.19357094168663025
0.2042742222547531,0.15670281648635864,0.21729137003421783
0.960051953792572,-0.4001402258872986,-0.48525193333625793
0.498008131980896,-0.46226242184638977,-0.5123160481452942
0.8327698707580566,-0.029412103816866875,-0.040127359330654144
0.07807421684265137,1.320530891418457,1.3877266645431519
0.44701170921325684,1.4716979265213013,1.4678670167922974
0.8712183833122253,1.232133388519287,1.210012674331665
0.3900472819805145,-0.25891751050949097,-0.29757553339004517
0.3928861916065216,-0.2666558623313904,-0.30172786116600037
0.5106740593910217,-0.4724086821079254,-0.4966827630996704
0.7359304428100586,0.36768242716789246,0.3858567774295807
0.7749860882759094,0.2377445548772812,0.3603602349758148
0.6916421055793762,0.9283974170684814,0.8279615640640259
0.8129181861877441,0.8348864912986755,0.9197684526443481
0.7437326908111572,0.5211933851242065,0.534946084022522
0.11512728035449982,1.2712032794952393,1.2232718467712402
0.7051429748535156,0.8373585939407349,0.7978945970535278
0.5456937551498413,1.3625906705856323,1.4399372339248657
0.7009293437004089,0.17878034710884094,0.18236277997493744
0.26299428939819336,0.44086354970932007,0.4214654564857483
0.013594514690339565,-0.48106375336647034,-0.49208584427833557
0.8912166357040405,1.2641847133636475,1.2654011249542236
0.6138145327568054,1.2630099058151245,1.2633949518203735
0.7549022436141968,0.4751538038253784,0.4730237126350403
0.6710730791091919,0.07351350039243698,0.01873501017689705
0.44197896122932434,1.5163636207580566,1.4579473733901978
0.3791638910770416,-0.2094859927892685,-0.2278149574995041
0.6997126340866089,0.2986161410808563,0.1751013547182083
0.8610623478889465,-0.22371640801429749,-0.14051935076713562
0.644353985786438,-0.1264483630657196,-0.12707196176052094
0.3817688226699829,-0.28286996483802795,-0.23689331114292145
0.846170961856842,1.0224403142929077,1.0977383852005005
0.38782912492752075,-0.3157406151294708,-0.2946752607822418
0.08604751527309418,-0.33172091841697693,-0.3644869029521942
0.050385087728500366,-0.5258461236953735,-0.457226425409317
0.35669928789138794,-0.17097415030002594,-0.12568426132202148
0.3957296907901764,-0.31324049830436707,-0.3056446611881256
0.6347289085388184,-0.1821436583995819,-0.17030546069145203
0.8931977152824402,1.2933725118637085,1.2713220119476318
0.8174112439155579,0.15822432935237885,0.030868541449308395
0.36634212732315063,1.1825850009918213,1.1345233917236328
0.5875767469406128,-0.3418079614639282,-0.3552083969116211
0.6870025992393494,0.17342235147953033,0.10774339735507965
0.1283351629972458,-0.23229530453681946,-0.17698818445205688
0.02001139521598816,1.4822896718978882,1.5100998878479004
0.12945802509784698,-0.22912713885307312,-0.17210958898067474
0.12559297680854797,1.2404009103775024,1.1801425218582153
0.1621813029050827,0.999472439289093,1.018394947052002
0.3665637969970703,1.1212866306304932,1.135392665863037
0.0422428734600544,1.475855827331543,1.4781603813171387
0.7029024362564087,0.791377604007721,0.7985875606536865
0.9930661916732788,1.4968422651290894,1.5164650678634644
0.6986859440803528,0.17154796421527863,0.16935007274150848
0.2884290814399719,0.3173307478427887,0.26282697916030884
0.9887857437133789,1.4883710145950317,1.5147364139556885
0.05849297717213631,1.4728944301605225,1.45145583152771
0.14857105910778046,-0.20574769377708435,-0.08933383971452713
0.6950153112411499,0.856127917766571,0.8086553812026978
0.4605729877948761,1.444106101989746,1.4807013273239136
0.8662371635437012,-0.1857145130634308,-0.15076503157615662
0.2404976636171341,0.5453047156333923,0.5524760484695435
0.29517415165901184,0.24331635236740112,0.23340635001659393
0.48175761103630066,-0.575090229511261,-0.5078753232955933
0.5274578332901001,1.568344235420227,1.4954825639724731
0.40105167031288147,-0.41262343525886536,-0.31279662251472473
0.056055985391139984,-0.45573151111602783,-0.45839419960975647
0.8444434404373169,-0.12318532913923264,-0.05641007050871849
0.3367164433002472,1.0289487838745117,0.9994312524795532
0.9706878662109375,1.4105931520462036,1.4961179494857788
0.540174126625061,1.3491779565811157,1.454907774925232
0.9328176379203796,1.4311892986297607,1.4218355417251587
0.11143235862255096,-0.17588405311107635,-0.25051671266555786
0.40108999609947205,-0.3068017363548279,-0.3127323091030121
0.2763127386569977,0.6753877997398376,0.6454755663871765
0.9361960291862488,1.4151867628097534,1.4375425577163696
0.556759238243103,1.4187337160110474,1.4206211566925049
0.907690167427063,1.3535021543502808,1.310469150543213
0.78412926197052,0.7964044809341431,0.7565606832504272
0.5536596179008484,-0.4866418242454529,-0.47678783535957336
0.4361015558242798,-0.4198502004146576,-0.43458157777786255
0.5610439777374268,1.4778748750686646,1.4210283756256104
0.23094195127487183,0.6503705978393555,0.6094431281089783
0.32248154282569885,0.913931131362915,0.9097477793693542
0.4208541512489319,1.4345853328704834,1.374143362045288
0.5326403975486755,1.5403095483779907,1.4791114330291748
0.2526758313179016,0.3814908266067505,0.48201921582221985
0.6108209490776062,1.244887113571167,1.2805089950561523
0.4259227216243744,-0.3023129105567932,-0.3937159776687622
0.6557987332344055,1.1150568723678589,1.0301059484481812
0.2713671326637268,0.367150217294693,0.37233081459999084
0.6938144564628601,0.08381650596857071,0.1424248218536377
0.3158700168132782,0.11226007342338562,0.1124940887093544
0.4313574433326721,-0.3521759808063507,-0.416022926568985
0.41071653366088867,-0.33687129616737366,-0.32882434129714966
0.4845041334629059,-0.4804135859012604,-0.510854184627533
0.9653819799423218,-0.48484110832214355,-0.48916134238243103
0.07542357593774796,-0.355209618806839,-0.4149457812309265
0.10857828706502914,-0.3113672733306885,-0.2637287974357605
0.9503442645072937,1.4820115566253662,1.476545810699463
0.8506143689155579,1.0254772901535034,1.1238456964492798
0.4651044011116028,-0.467267781496048,-0.48755767941474915
0.3083263039588928,0.133542001247406,0.1527547687292099
0.9542221426963806,1.3929411172866821,1.4802509546279907
0.4376811385154724,-0.4873022735118866,-0.44019436836242676
0.7704713344573975,0.6310877203941345,0.6701072454452515
0.9869498014450073,1.5004602670669556,1.512749195098877
0.8826985955238342,1.2012845277786255,1.2417194843292236
0.6275181770324707,1.1667966842651367,1.1871010065078735
0.25502607226371765,0.5289865732192993,0.46822285652160645
0.5734222531318665,-0.35066038370132446,-0.40534424781799316
0.18012695014476776,0.023553866893053055,0.059103433042764664
0.03836005926132202,-0.4753476679325104,-0.4707634747028351
0.7393224835395813,0.29199710488319397,0.4059579074382782
0.41559627652168274,1.3201892375946045,1.348358392715454
0.09841886162757874,-0.3696073591709137,-0.3086898922920227
0.7921194434165955,0.7408624887466431,0.805277407169342
0.4949322044849396,-0.4986860156059265,-0.5160398483276367
0.6890157461166382,0.09637182950973511,0.11772974580526352
0.44443827867507935,-0.4522131383419037,-0.46283644437789917
0.9310632944107056,-0.3851202428340912,-0.39258843660354614
0.17133088409900665,0.027948463335633278,0.02760333940386772
0.9855644106864929,1.520405650138855,1.5112502574920654
0.004056544508785009,1.429936408996582,1.4887908697128296
0.9543218016624451,-0.4484686851501465,-0.4434509873390198
0.4688975512981415,1.4815529584884644,1.4697840213775635
0.7338767647743225,0.5999034643173218,0.5913918614387512
0.2066057175397873,0.21779745817184448,0.23535960912704468
0.5502238273620605,-0.4207119047641754,-0.4898880124092102
0.7420147061347961,0.5164809226989746,0.5449161529541016
0.9260311722755432,1.3759441375732422,1.391845703125
0.3191865086555481,0.7820214629173279,0.8911891579627991
0.9585288166999817,1.4570232629776,1.4846597909927368
0.15024341642856598,-0.020335974171757698,-0.08155957609415054
0.615746259689331,-0.2199743241071701,-0.24291682243347168
0.8980458378791809,1.332906723022461,1.2825109958648682
0.423479825258255,1.4005591869354248,1.387524127960205
0.6222941875457764,1.2520211935043335,1.2159030437469482
0.2951366901397705,0.7890416383743286,0.7520992159843445
0.6256430745124817,1.1314667463302612,1.1974451541900635
0.4858781695365906,1.5401229858398438,1.4814651012420654
0.7814206480979919,0.22255954146385193,0.3213506042957306
0.42015019059181213,-0.35231366753578186,-0.3741050660610199
0.15840063989162445,1.0369573831558228,1.033668041229248
0.012789803557097912,1.4138107299804688,1.5003550052642822
0.6509466767311096,-0.09158643335103989,-0.1019829735159874
0.584138035774231,-0.3887045085430145,-0.3682325780391693
0.6791820526123047,0.9484063386917114,0.9533295631408691
0.64165198802948,1.1738778352737427,1.1250393390655518
0.4155542254447937,1.3393092155456543,1.3481525182724
0.5710849761962891,1.3921620845794678,1.3959213495254517
0.17882347106933594,0.032469239085912704,0.05321731045842171
0.5332409739494324,-0.5065563321113586,-0.4929008185863495
0.9480363130569458,1.428967833518982,1.47426438331604
0.37874650955200195,-0.24610404670238495,-0.22673217952251434
0.8180357813835144,0.8699387311935425,0.9467868804931641
0.7664581537246704,0.5425021648406982,0.5865846872329712
0.8589121699333191,1.142625093460083,1.1736232042312622
0.37867993116378784,1.1424236297607422,1.1839743852615356
0.4036823511123657,1.276326298713684,1.291795253753662
0.4711281955242157,-0.5109665989875793,-0.49850207567214966
0.5139321684837341,1.4903935194015503,1.4972593784332275
0.5742201805114746,-0.3854852020740509,-0.40281951427459717
0.9191193580627441,1.4300509691238403,1.3623137474060059
0.19980229437351227,0.7296417355537415,0.8198724985122681
0.6940320134162903,0.8413650393486023,0.814483642578125
0.6569767594337463,-0.09469341486692429,-0.06256912648677826
0.28786996006965637,0.8018316626548767,0.7121979594230652
0.8590183854103088,1.1342829465866089,1.173825979232788
0.6074423789978027,-0.26048871874809265,-0.2782062590122223
0.7054644227027893,0.7846587300300598,0.7508188486099243
0.7057523131370544,0.8483744263648987,0.7491209506988525
0.6703146696090698,-0.010423063300549984,0.01491200178861618
0.6293454766273499,1.194175124168396,1.1763620376586914
0.857942521572113,1.1917167901992798,1.1675219535827637
0.7934464812278748,0.7718361616134644,0.8128305673599243
0.6400085091590881,1.1087647676467896,1.1314765214920044
0.9725744724273682,1.4176576137542725,1.4983967542648315
0.7047703266143799,0.19312632083892822,0.20392034947872162
0.5252437591552734,-0.48541349172592163,-0.4842380881309509
0.7368815541267395,0.34423184394836426,0.3914235830307007
0.5475879907608032,1.474171757698059,1.4364043474197388
0.828819215297699,0.11153330653905869,0.00028694659704342484
0.5637885928153992,-0.4252646565437317,-0.4373628795146942
0.1936982274055481,0.9486562609672546,0.8418937921524048
0.8217483758926392,-0.008815404027700424,0.005040572490543127
0.7296726107597351,0.46167415380477905,0.34752583503723145
0.416299968957901,1.3898732662200928,1.3520623445510864
0.33867016434669495,1.0764830112457275,1.0096516609191895
0.928861677646637,1.411495566368103,1.4039580821990967
0.1426316797733307,1.1673882007598877,1.1118888854980469
0.330321729183197,0.9789122939109802,0.9694042801856995
0.07882717251777649,-0.43697860836982727,-0.3983004689216614
0.8194233179092407,0.9182572364807129,0.9541530609130859
0.2774614095687866,0.31920114159584045,0.3365209996700287
0.5649611353874207,-0.41741859912872314,-0.43286168575286865
0.9911102056503296,1.5338650941848755,1.5168594121932983
0.9742676615715027,-0.40804633498191833,-0.49332982301712036
0.33256056904792786,-0.03319387882947922,0.014934908598661423
0.3661320209503174,-0.2368161380290985,-0.18096758425235748
0.9907123446464539,-0.4612308442592621,-0.4988594055175781
0.05737482011318207,-0.44183245301246643,-0.45898550748825073
0.20267045497894287,0.228500097990036,0.20793572068214417
0.3935006558895111,1.3537510633468628,1.2482690811157227
0.18505673110485077,0.18933090567588806,0.08475218713283539
0.17354577779769897,0.9729251265525818,0.9719380736351013
0.0118035227060318,1.471459150314331,1.4995931386947632
0.9151231646537781,1.3985158205032349,1.3439996242523193
0.557309627532959,1.438357949256897,1.4192421436309814
0.835932731628418,-0.06364978849887848,-0.04014255106449127
0.9169034957885742,1.4192774295806885,1.3519591093063354
0.9407581090927124,-0.506551206111908,-0.40262964367866516
0.07506097108125687,-0.4026576578617096,-0.4165744483470917
0.9811041951179504,-0.47367265820503235,-0.49103108048439026
0.5229317545890808,-0.4653143286705017,-0.4815497398376465
0.46632710099220276,1.4278019666671753,1.4731171131134033
0.1777181625366211,0.9339340329170227,0.9526570439338684
0.7061542272567749,0.2507833242416382,0.21175499260425568
0.7078000903129578,0.2509135603904724,0.2205638587474823
0.6888008117675781,0.09956113994121552,0.11679569631814957
0.5405875444412231,-0.4341294467449188,-0.5059930086135864
0.3292265236377716,0.005644184071570635,0.03443584963679314
0.9121428728103638,-0.3409713804721832,-0.3720616102218628
0.6321643590927124,1.1463178396224976,1.1605644226074219
0.8511742353439331,1.0522103309631348,1.1270809173583984
0.9902600049972534,1.4935269355773926,1.5164003372192383
0.9223944544792175,1.3085429668426514,1.3771717548370361
0.41398781538009644,1.3251148462295532,1.340671181678772
0.8249768614768982,1.0108424425125122,0.9850327968597412
0.7541786432266235,0.511853814125061,0.4773668646812439
0.6710719466209412,-0.032530952244997025,0.01873501017689705
0.541210949420929,-0.48047584295272827,-0.5063505172729492
0.8175728917121887,0.895614743232727,0.9444330930709839
0.5373687744140625,-0.49241265654563904,-0.5013887882232666
0.9343032240867615,-0.43623679876327515,-0.3959420621395111
0.16750214993953705,1.0244536399841309,0.9970979690551758
0.270430326461792,0.35575416684150696,0.3777274787425995
0.11474481970071793,-0.22914178669452667,-0.23452745378017426
0.8616010546684265,1.2086162567138672,1.1830013990402222
0.12505421042442322,1.170873999595642,1.1824136972427368
0.44270578026771545,-0.34590113162994385,-0.45949307084083557
0.7453672885894775,0.5745198130607605,0.5262190103530884
0.7144275307655334,0.3252113461494446,0.2582685649394989
0.5703737139701843,-0.38695409893989563,-0.41475561261177063
0.5899972319602966,-0.31924718618392944,-0.3461925685405731
0.6202471852302551,1.2270386219024658,1.2277288436889648
0.10733065009117126,-0.25663793087005615,-0.2691385746002197
0.5335549116134644,-0.5540139079093933,-0.4930325448513031
0.5296267867088318,-0.5236769318580627,-0.48502662777900696
0.44522544741630554,-0.4263641834259033,-0.4637192189693451
0.4918452203273773,-0.5232661366462708,-0.5182525515556335
0.5958463549613953,1.364515781402588,1.3534029722213745
0.27823424339294434,0.6593853831291199,0.6568123698234558
0.9841894507408142,-0.5131786465644836,-0.4938168525695801
0.9068527221679688,1.300930380821228,1.3085178136825562
0.5596909523010254,-0.48554420471191406,-0.4452145993709564
0.5091310739517212,-0.5517870187759399,-0.5003023147583008
0.22509334981441498,0.37147554755210876,0.34943974018096924
0.4865618944168091,1.5178979635238647,1.4828201532363892
0.39155665040016174,-0.2348572313785553,-0.29933032393455505
0.20817093551158905,0.7975391745567322,0.7846955060958862
0.5619420409202576,-0.396761417388916,-0.4426887035369873
0.12796781957149506,-0.16572804749011993,-0.1786448061466217
0.35801103711128235,-0.07470422238111496,-0.1336304247379303
0.0754995122551918,1.4247243404388428,1.388062596321106
0.004793612286448479,1.4270379543304443,1.4900199174880981
0.5876418948173523,1.3264901638031006,1.3676072359085083
0.8778444528579712,-0.15179021656513214,-0.21627633273601532
0.06215471401810646,1.4727098941802979,1.438605546951294
0.6347822546958923,-0.2861441671848297,-0.1704118698835373
0.5627550482749939,-0.4091317653656006,-0.44169384241104126
0.697401762008667,0.2870311141014099,0.16184234619140625
0.9128922820091248,-0.260316401720047,-0.37324613332748413
0.5822588801383972,-0.48757630586624146,-0.3752659559249878
0.2077334076166153,0.30333614349365234,0.2445300668478012
0.521973192691803,1.4352338314056396,1.5134674310684204
0.3829587399959564,-0.27302730083465576,-0.27935001254081726
0.9166472554206848,-0.45531582832336426,-0.3769325911998749
0.33906447887420654,1.0274044275283813,1.0118584632873535
0.6280293464660645,1.1380016803741455,1.183987021446228
0.3808448910713196,-0.21688145399093628,-0.2316114604473114
0.08508744835853577,1.4104139804840088,1.3468483686447144
0.036388128995895386,1.456314206123352,1.497790813446045
0.9388318061828613,-0.5192031860351562,-0.4004128873348236
0.20152400434017181,0.8025435209274292,0.8237341046333313
0.14138224720954895,-0.1427706480026245,-0.12184660136699677
0.08160287886857986,1.406611680984497,1.3870066404342651
0.011032350361347198,1.5389399528503418,1.4983643293380737
0.06953733414411545,-0.39031121134757996,-0.44126829504966736
0.24498964846134186,0.5242264866828918,0.45328861474990845
0.19840414822101593,0.878527045249939,0.8406047821044922
0.3036521077156067,0.16528615355491638,0.16236861050128937
0.6088683009147644,-0.1644151210784912,-0.27206847071647644
0.04345744848251343,-0.46134811639785767,-0.45617103576660156
0.860512375831604,-0.12001620978116989,-0.13930343091487885
0.026410985738039017,-0.5415948033332825,-0.4882964491844177
0.7167136073112488,0.6440396904945374,0.6882606744766235
0.6472533941268921,-0.07250387221574783,-0.11748623102903366
0.35875552892684937,0.9986263513565063,1.1019515991210938
0.8335373401641846,0.9348283410072327,1.0316768884658813
0.5902984738349915,-0.31476688385009766,-0.34511318802833557
0.03684910759329796,-0.4616055190563202,-0.4746778607368469
0.9907259941101074,-0.4682324528694153,-0.4988594055175781
0.3672338128089905,1.21348237991333,1.138117790222168
0.524875283241272,1.5187345743179321,1.5045604705810547
0.897624135017395,1.2673190832138062,1.2831836938858032
0.7126882076263428,0.1913577914237976,0.24855314195156097
0.5313963890075684,-0.419768363237381,-0.4878201484680176
0.9716252088546753,-0.44338271021842957,-0.49360302090644836
0.05835392326116562,1.4419264793395996,1.4516887664794922
0.19925664365291595,0.9154295325279236,0.8290178775787354
0.17624467611312866,0.9400706887245178,0.9341827630996704
0.8425385355949402,-0.16573797166347504,-0.05304746702313423
0.8939370512962341,1.3050293922424316,1.2733954191207886
0.48153725266456604,1.561093807220459,1.4720416069030762
0.8581792712211609,-0.1823984533548355,-0.1356021761894226
0.7561817765235901,0.567134439945221,0.4657125473022461
0.9164734482765198,1.3112092018127441,1.3497672080993652
0.564828097820282,-0.3555360436439514,-0.43252265453338623
0.19630269706249237,0.8036887049674988,0.8426930904388428
0.05761798098683357,1.4364452362060547,1.4523470401763916
0.26466232538223267,0.6280971169471741,0.5724300742149353
0.8043256402015686,0.7903282642364502,0.8726069927215576
0.9364754557609558,1.4146000146865845,1.4391902685165405
0.1362314373254776,1.0866369009017944,1.1350065469741821
0.6970950365066528,0.8374890089035034,0.7997223138809204
0.8813018202781677,-0.26126691699028015,-0.23519814014434814
0.9124091863632202,1.3213266134262085,1.3316255807876587
0.7949181795120239,0.7468205094337463,0.8212831020355225
0.517709493637085,-0.5467760562896729,-0.47694841027259827
0.3329164683818817,0.9722196459770203,0.9778915047645569
0.35586732625961304,-0.04861002787947655,-0.12114265561103821
0.2955225110054016,0.19480764865875244,0.2303604632616043
0.7597140073776245,0.5140458941459656,0.5409284830093384
0.5826433300971985,1.3049883842468262,1.4381011724472046
0.7193215489387512,0.6813523173332214,0.672562837600708
0.04481317475438118,1.4563065767288208,1.4700713157653809
0.3210485875606537,0.024568507447838783,0.07947998493909836
0.7427539825439453,0.45817193388938904,0.4263944625854492
0.7777302861213684,0.2588251531124115,0.3426271080970764
0.5169305801391602,-0.5127995014190674,-0.4762956500053406
0.46896710991859436,1.512643814086914,1.4700981378555298
0.05838187038898468,-0.42447322607040405,-0.45895305275917053
0.03791031986474991,1.4989538192749023,1.4926005601882935
0.0647427886724472,1.3940447568893433,1.4278849363327026
0.7076360583305359,0.24926666915416718,0.21982227265834808
0.7494416236877441,0.48849907517433167,0.46802112460136414
0.45579952001571655,1.4992941617965698,1.4855509996414185
0.9180431962013245,1.354744553565979,1.357062578201294
0.9112266302108765,-0.4165841341018677,-0.37128719687461853
0.9160691499710083,1.3363051414489746,1.3482056856155396
0.874283492565155,-0.18426725268363953,-0.20613165199756622
0.053704313933849335,1.553138017654419,1.4543803930282593
0.2354111671447754,0.2797723710536957,0.4056987464427948
0.8856562972068787,1.3626115322113037,1.2502316236495972
0.6211405992507935,-0.2089684158563614,-0.22332584857940674
0.01895356923341751,1.4591856002807617,1.5084888935089111
0.9681157469749451,1.4561054706573486,1.4937012195587158
0.7869231104850769,0.81708163022995,0.7733741402626038
0.66534423828125,1.0785157680511475,0.9952667355537415
0.030831050127744675,-0.48862406611442566,-0.48695898056030273
0.935201108455658,-0.37034592032432556,-0.3970429599285126
0.9974703192710876,1.5472534894943237,1.5168490409851074
0.7163874506950378,0.7310428619384766,0.6887416839599609
0.32417353987693787,0.020152311772108078,0.06381052732467651
0.38370704650878906,-0.18844805657863617,-0.2838022708892822
0.5104559659957886,1.4608372449874878,1.5011955499649048
0.8579601049423218,-0.18710999190807343,-0.13513489067554474
0.8382817506790161,-0.034262027591466904,-0.04425683245062828
0.6611236333847046,1.097317099571228,1.010542869567871
0.7075467109680176,0.143807515501976,0.21940551698207855
0.8121026754379272,0.11418527364730835,0.056599926203489304
0.9690828323364258,-0.5012350082397461,-0.49226170778274536
0.3412720561027527,0.024212658405303955,-0.036011770367622375
0.7597120404243469,0.60198575258255,0.5407195091247559
0.5541886687278748,-0.42749080061912537,-0.474852979183197
0.904446542263031,-0.2900581657886505,-0.363971084356308
0.6649566888809204,0.9748626947402954,0.9964094161987305
0.10980668663978577,-0.15766412019729614,-0.25742602348327637
0.019731713458895683,-0.5297468304634094,-0.49029481410980225
0.6802819967269897,0.8639034032821655,0.9544443488121033
0.11582790315151215,1.312648057937622,1.2209826707839966
0.27028051018714905,0.3873068690299988,0.37878185510635376
0.3798167407512665,1.258346438407898,1.1894575357437134
0.5045555830001831,1.6144003868103027,1.5116620063781738
0.5210226774215698,-0.44001656770706177,-0.4791412353515625
0.08442412316799164,-0.3866213262081146,-0.3721420466899872
0.40223413705825806,-0.36824676394462585,-0.3140988051891327
0.5721818804740906,1.422264814376831,1.394309163093567
0.3187185525894165,0.9878747463226318,0.8891528844833374
0.2930532395839691,0.24451765418052673,0.2420995831489563
0.05835849791765213,1.3687206506729126,1.4516887664794922
0.9728180766105652,-0.41768336296081543,-0.49459269642829895
0.12453784048557281,1.1943769454956055,1.185219168663025
0.9436623454093933,-0.38073912262916565,-0.4054724872112274
0.921147882938385,-0.3586551547050476,-0.3818295896053314
0.9808326363563538,-0.4365958571434021,-0.49095529317855835
0.034756239503622055,-0.47633710503578186,-0.4858555197715759
0.6241055727005005,1.2138296365737915,1.2058144807815552
0.280168741941452,0.3587939441204071,0.30084022879600525
0.6829099655151367,0.006368401926010847,0.08521553128957748
0.7462054491043091,0.5224994421005249,0.5216177701950073
0.44400617480278015,1.4360171556472778,1.4619925022125244
0.8504408597946167,-0.09851523488759995,-0.06880731135606766
0.048119742423295975,-0.3970869481563568,-0.4566733241081238
0.3565100431442261,-0.18315379321575165,-0.12431249022483826
0.5791348814964294,-0.4378194808959961,-0.38681837916374207
0.139811709523201,1.0824480056762695,1.1198123693466187
0.6613951921463013,0.9983866810798645,1.0095020532608032
0.2258346676826477,0.41480129957199097,0.3563916087150574
0.30164337158203125,0.19810481369495392,0.16644571721553802
0.5622098445892334,1.3418666124343872,1.4213489294052124
0.08062790334224701,-0.32765182852745056,-0.3894422650337219
0.6683341264724731,0.04919259995222092,0.0032720330636948347
0.3050372302532196,0.8841279149055481,0.8066390156745911
0.6023673415184021,1.3234144449234009,1.3276832103729248
0.46498903632164,-0.48466798663139343,-0.4884236454963684
0.6802281737327576,0.9024047255516052,0.9547393918037415
0.5119290351867676,1.4484062194824219,1.4986944198608398
0.1951388269662857,0.7983546257019043,0.8423996567726135
0.44193702936172485,1.4884345531463623,1.4577094316482544
0.36532488465309143,-0.11103693395853043,-0.176190584897995
0.7671523094177246,0.6455458998680115,0.5910894274711609
0.2998026907444,0.840499758720398,0.7780938744544983
0.10122498124837875,-0.19613677263259888,-0.30784568190574646
0.015265630558133125,-0.4861830174922943,-0.4917979836463928
0.02632344700396061,-0.5851055383682251,-0.488327294588089
0.2314421534538269,0.3477078378200531,0.3852975070476532
0.979037344455719,-0.5260030627250671,-0.4894014298915863
0.10410754382610321,1.3494784832000732,1.2697776556015015
0.9937757253646851,1.5012283325195312,1.5165225267410278
0.5503228306770325,-0.4202454090118408,-0.48957499861717224
0.054236020892858505,1.3630563020706177,1.4543436765670776
0.2536008656024933,0.4988730251789093,0.47661492228507996
0.49659696221351624,-0.512085497379303,-0.5143404603004456
0.6398608684539795,1.0649771690368652,1.1319160461425781
0.5852723121643066,1.3556746244430542,1.371404767036438
0.08568594604730606,1.4017491340637207,1.3446803092956543
0.8555636405944824,-0.1414327621459961,-0.09147020429372787
0.25134116411209106,0.4698943495750427,0.48962995409965515
0.3874305188655853,-0.30410751700401306,-0.29364657402038574
0.6752331256866455,0.934486448764801,0.9583905935287476
0.486540287733078,-0.51376873254776,-0.5128350257873535
0.3197796046733856,0.9070093631744385,0.8940383791923523
0.3441618084907532,-0.002599661238491535,-0.05251346528530121
0.5019013285636902,1.4917820692062378,1.5154163837432861
0.7061625123023987,0.3391651213169098,0.2116219699382782
0.42562857270240784,-0.38409414887428284,-0.39246028661727905
0.48934611678123474,-0.6107422709465027,-0.5151088833808899
0.7750727534294128,0.7010536789894104,0.6945000886917114
0.25192558765411377,0.5568650364875793,0.486084520816803
0.9154455661773682,1.3377431631088257,1.3455685377120972
0.25259172916412354,0.5017211437225342,0.48220229148864746
0.16808739304542542,-0.01873232051730156,0.007043927442282438
0.6178685426712036,-0.21619625389575958,-0.23450344800949097
0.6093594431877136,1.307301640510559,1.2884995937347412
0.43813851475715637,-0.37831738591194153,-0.4421190917491913
0.10828173905611038,-0.20679062604904175,-0.2646508812904358
0.20972146093845367,0.7507451176643372,0.7796534895896912
0.618873119354248,1.2134226560592651,1.2354637384414673
0.6951038241386414,0.7861722111701965,0.8086211085319519
0.1611049622297287,-0.07657144963741302,-0.033420298248529434
0.8404243588447571,0.022037478163838387,-0.04881298542022705
0.6002863645553589,1.2978702783584595,1.3395957946777344
0.8651639223098755,-0.10710202902555466,-0.1464194506406784
0.5717164278030396,-0.39614808559417725,-0.41079163551330566
0.7539116144180298,0.5025703310966492,0.47852635383605957
0.18369239568710327,0.86040860414505,0.9271100163459778
0.317560076713562,0.14088605344295502,0.09680335968732834
0.11966264992952347,-0.23190101981163025,-0.2143239825963974
0.7164977192878723,0.2512430250644684,0.2700527310371399
0.018728654831647873,1.416279911994934,1.5082710981369019
0.3189029097557068,0.055841535329818726,0.08993542194366455
0.37041375041007996,-0.18114441633224487,-0.20587581396102905
0.2293926477432251,0.45063573122024536,0.3747301399707794
0.7875557541847229,0.7397378087043762,0.7773293256759644
0.6800246238708496,0.13344131410121918,0.06305929273366928
0.8336156010627747,1.1350650787353516,1.0323083400726318
0.5658493638038635,1.3907042741775513,1.423447608947754
0.7960121035575867,0.6746139526367188,0.8277491927146912
0.5532901883125305,1.4335063695907593,1.4264159202575684
0.3257056176662445,0.0855383574962616,0.055304694920778275
0.8015726208686829,0.18603789806365967,0.2105836123228073
0.25429898500442505,0.4749935567378998,0.4723470211029053
0.5323438048362732,1.4383533000946045,1.4800525903701782
0.5699817538261414,1.3950951099395752,1.4272446632385254
0.2281891405582428,0.3946612477302551,0.3555566966533661
0.2680487632751465,0.5278139710426331,0.5929932594299316
0.8773159980773926,-0.17383059859275818,-0.21314464509487152
0.0990087166428566,1.2528858184814453,1.2902318239212036
0.9622540473937988,1.5395004749298096,1.4875866174697876


==> plot_csvs/ebr_multimodal_spearman.csv <==
rank_AE,rank_uncertainty
425,0
601,948
630,39
210,959
532,265
6,26
54,303
368,461
539,13
754,961
427,660
446,595
328,962
910,323
951,197
714,630
451,573
688,434
531,270
25,463
319,620
152,50
869,579
585,449
26,993
114,594
292,813
533,527
562,464
943,707
84,444
340,942
362,970
559,492
857,690
899,136
49,784
434,982
242,173
162,196
293,215
172,717
761,585
282,811
992,62
575,709
252,443
800,469
471,343
353,251
366,989
470,362
266,975
652,713
528,798
500,762
356,873
925,467
659,990
515,722
142,437
335,905
123,455
370,937
592,396
433,244
11,730
924,5
29,846
605,992
621,738
261,601
99,300
371,397
241,328
79,882
656,706
759,150
633,8
802,670
334,981
599,236
224,901
106,203
383,128
746,817
608,120
4,590
418,642
934,927
442,276
839,96
245,964
436,533
820,618
67,180
582,510
320,708
283,977
30,431
785,157
852,930
357,596
495,348
396,881
958,875
107,134
324,566
670,749
381,611
36,953
989,920
159,711
570,139
560,100
401,471
629,219
698,165
763,330
546,427
91,408
960,381
21,30
74,473
907,154
130,628
603,965
956,530
259,15
352,589
635,613
891,398
251,663
844,298
658,6
70,636
414,772
881,758
742,386
631,605
902,509
580,609
700,536
906,177
355,924
818,893
192,158
588,255
63,733
571,541
877,317
836,478
654,602
949,954
628,855
431,934
513,783
115,545
687,972
339,914
530,273
126,17
760,825
917,987
217,347
435,411
748,840
634,445
547,466
236,234
859,789
247,161
395,494
692,380
284,414
615,115
278,683
669,213
755,167
769,334
3,732
771,956
952,597
20,511
645,532
810,235
260,540
113,666
497,677
551,67
398,994
157,862
661,126
426,230
390,800
1,268
856,420
524,22
845,760
694,888
136,416
721,9
171,320
558,332
51,382
813,274
299,542
45,949
732,465
864,499
39,69
440,237
895,646
151,754
974,438
789,423
589,907
23,517
422,83
939,968
487,404
704,648
668,874
391,944
787,768
736,518
211,491
7,788
274,685
175,350
945,617
814,263
639,302
829,546
286,785
459,450
723,682
336,164
289,498
207,291
10,747
483,305
705,390
345,72
710,286
728,574
703,582
671,58
626,7
722,341
636,896
978,919
678,775
682,610
128,925
520,16
331,37
68,853
963,383
365,657
536,669
452,651
81,148
177,945
725,496
448,365
964,815
979,624
280,936
557,773
717,48
53,633
317,186
611,751
465,500
803,841
762,379
663,571
529,361
961,188
795,156
110,899
561,918
361,487
948,281
87,53
214,777
221,766
462,854
499,879
141,727
610,486
32,552
164,84
617,212
382,843
655,171
855,145
711,370
660,728
794,935
376,794
542,804
296,175
793,405
627,995
406,627
565,27
886,600
105,726
18,955
651,897
216,659
860,903
745,979
766,429
968,735
548,160
394,309
516,672
509,986
942,563
584,351
90,314
969,329
173,59
408,201
85,603
685,857
734,808
643,501
246,458
354,108
506,107
904,20
404,719
253,983
718,98
954,192
347,826
225,859
950,543
344,193
975,271
341,55
683,598
519,960
991,720
468,63
832,716
982,356
903,687
170,293
449,737
92,485
206,92
681,565
202,33
258,248
188,476
153,900
747,818
458,483
962,297
737,269
740,792
474,516
311,869
911,836
835,207
367,895
212,36
108,106
564,514
315,493
52,755
870,191
498,780
674,966
842,529
82,887
753,607
397,829
155,199
196,746
744,354
641,407
273,581
117,410
752,88
554,847
897,258
715,285
44,586
623,114
72,555
638,371
254,484
730,129
967,421
122,763
473,209
503,910
28,909
156,933
854,870
112,549
577,553
35,562
912,231
342,65
135,639
583,908
386,771
389,689
990,313
809,520
727,477
263,366
871,743
604,144
811,432
929,452
287,40
338,41
666,479
233,282
731,489
295,340
822,622
919,497
279,25
457,528
847,921
111,702
12,393
184,537
62,454
675,906
994,319
178,176
779,878
987,116
543,422
281,399
185,644
243,814
65,703
37,750
326,917
204,695
679,250
853,294
400,616
348,822
378,548
981,629
777,218
98,435
453,159
488,531
234,863
851,99
738,701
329,246
131,57
569,572
518,810
767,664
482,385
169,941
187,739
620,534
841,141
264,490
596,504
298,938
481,312
702,883
307,681
438,842
646,978
265,10
849,741
27,198
568,621
937,795
773,861
308,247
405,880
22,891
200,745
285,109
647,418
102,181
998,599
758,333
916,216
936,652
984,21
866,922
709,339
834,698
690,256
696,89
799,376
325,604
493,200
0,35
423,524
318,460
309,113
826,886
75,606
757,958
517,998
134,916
701,802
64,38
137,833
190,721
484,868
828,359
614,127
726,179
485,480
995,375
894,97
478,222
997,264
973,104
213,482
888,699
526,259
186,79
409,457
302,694
677,47
158,525
297,28
132,556
587,890
209,163
501,767
743,748
384,352
764,324
875,345
616,184
454,902
796,638
94,951
591,182
684,985
775,105
138,372
791,147
667,81
476,557
993,502
972,539
364,913
145,2
428,217
101,290
872,649
174,124
850,831
421,61
445,68
411,121
89,904
58,570
586,442
5,806
220,306
970,523
321,325
14,544
346,307
873,470
867,206
8,650
928,425
665,797
977,495
805,377
413,243
505,790
13,241
147,232
359,403
104,346
441,190
291,308
272,430
78,946
806,830
494,194
199,625
545,367
662,233
858,336
724,426
179,684
129,344
407,220
447,280
504,575
922,316
770,848
540,56
402,292
41,837
788,76
250,710
55,174
140,521
2,42
33,547
824,988
419,851
613,778
50,93
689,146
491,391
290,885
884,87
567,744
229,462
607,786
237,132
525,310
550,288
707,580
750,675
833,984
310,781
165,85
741,731
657,118
143,228
227,858
508,275
303,122
363,71
455,227
865,957
80,991
103,133
490,402
323,195
953,392
947,278
512,691
313,459
817,112
927,867
644,14
60,447
48,823
797,80
57,205
915,12
469,845
739,224
244,488
424,91
194,226
765,353
475,187
999,364
876,358
88,170
467,996
926,513
16,279
149,295
56,665
369,950
403,123
804,284
223,654
248,44
160,374
168,172
896,475
393,587
905,931
120,614
931,357
563,759
304,74
716,718
619,559
420,472
534,166
846,260
31,668
553,736
119,714
43,877
699,658
830,623
456,210
708,696
486,31
275,131
590,311
555,239
946,584
815,864
472,593
322,834
880,807
966,75
908,832
77,976
300,971
918,567
535,969
600,645
463,86
649,135
215,440
783,34
914,169
632,674
772,441
507,360
430,29
351,111
380,522
913,103
15,253
606,821
95,680
882,679
556,583
218,419
593,481
146,327
510,591
294,839
489,152
618,626
624,761
756,576
594,296
642,318
883,647
399,656
183,506
203,261
127,725
921,24
464,963
255,852
932,401
377,787
416,453
267,52
249,468
198,277
774,66
387,389
333,932
790,373
965,51
602,560
231,211
24,697
466,45
625,322
768,856
776,850
83,634
124,32
930,117
996,439
144,90
552,828
373,19
648,793
312,4
69,208
97,676
71,428
976,673
576,102
697,125
944,724
751,568
191,799
514,395
572,384
439,928
719,155
201,535
349,929
672,355
816,451
93,550
544,791
735,820
176,221
228,130
892,835
637,943
940,558
388,700
838,321
66,635
238,526
61,400
985,693
330,973
959,911
971,424
492,926
798,889
222,331
729,394
479,844
154,337
360,812
840,515
167,229
573,776
219,997
337,912
276,819
885,168
109,643
837,503
581,82
733,569
230,257
226,73
541,140
812,46
46,185
879,110
47,577
983,363
358,538
432,872
385,413
664,153
901,803
827,512
166,326
235,805
527,18
923,204
784,245
786,412
415,923
116,947
909,769
139,824
920,876
938,388
189,338
314,967
686,508
374,78
461,77
163,387
76,860
831,446
332,137
182,378
148,149
900,252
305,712
443,315
538,667
868,801
40,592
848,892
161,448
523,474
598,70
121,162
511,678
706,238
578,952
271,254
819,101
653,433
878,640
150,202
612,3
823,267
676,898
673,289
480,335
889,456
205,415
941,138
597,765
890,519
980,809
34,436
392,753
301,43
59,662
450,704
460,827
269,368
270,692
874,752
496,779
502,223
957,974
73,11
343,551
257,770
372,619
935,23
808,671
193,554
444,142
429,304
19,214
609,764
898,287
861,849
650,655
42,838
680,608
262,417
477,342
887,865
574,980
522,782
125,54
595,505
38,915
825,299
417,301
893,894
986,884
807,588
720,249
713,225
712,723
579,940
693,637
801,283
197,688
640,95
327,349
208,60
691,612
256,183
933,406
782,740
863,151
821,729
781,653
17,742
316,757
133,816
749,661
622,119
695,143
778,756
239,262
566,715
410,796
792,641
118,178
412,774
521,999
195,632
537,189
780,507
862,866
180,266
549,242
955,578
437,686
9,240
350,1
100,631
96,369
843,615
86,564
306,734
240,705
181,49
288,561
375,939
379,272
277,871
232,64
988,94
268,409


==> plot_csvs/ensemble_epistemic_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0000001192092896,1.0000001192092896
0.0020000000949949026,0.9960606098175049,1.0008066892623901
0.003000000026077032,0.9921838045120239,1.0017272233963013
0.004000000189989805,0.9883369207382202,1.0025795698165894
0.004999999888241291,0.9844973087310791,1.0034551620483398
0.006000000052154064,0.9806710481643677,1.0040841102600098
0.007000000216066837,0.9768414497375488,1.0050837993621826
0.00800000037997961,0.9730195999145508,1.0060123205184937
0.008999999612569809,0.9692027568817139,1.006951093673706
0.009999999776482582,0.9653964638710022,1.0076968669891357
0.010999999940395355,0.9615908265113831,1.00869882106781
0.012000000104308128,0.9577810764312744,1.0096380710601807
0.013000000268220901,0.9539838433265686,1.0104793310165405
0.014000000432133675,0.9501833915710449,1.0114108324050903
0.014999999664723873,0.9464032649993896,1.012391209602356
0.01600000075995922,0.9426250457763672,1.013413906097412
0.017000000923871994,0.9388395547866821,1.014432430267334
0.017999999225139618,0.9350621104240417,1.0153751373291016
0.01899999938905239,0.9312823414802551,1.016102910041809
0.019999999552965164,0.9275014400482178,1.0170854330062866
0.020999999716877937,0.9237164855003357,1.0180424451828003
0.02199999988079071,0.9199486970901489,1.0189424753189087
0.023000000044703484,0.9161943793296814,1.0198839902877808
0.024000000208616257,0.9124383330345154,1.0207682847976685
0.02500000037252903,0.9086756110191345,1.0216014385223389
0.026000000536441803,0.9049166440963745,1.0223958492279053
0.027000000700354576,0.9011527895927429,1.0231603384017944
0.02800000086426735,0.8973813652992249,1.0238778591156006
0.028999999165534973,0.893616795539856,1.0248154401779175
0.029999999329447746,0.8898472189903259,1.0257132053375244
0.03099999949336052,0.886082112789154,1.0266902446746826
0.03200000151991844,0.8823259472846985,1.02754807472229
0.032999999821186066,0.8785657286643982,1.0285906791687012
0.03400000184774399,0.874799370765686,1.0294733047485352
0.03500000014901161,0.8710296750068665,1.0299932956695557
0.035999998450279236,0.8672528862953186,1.0310568809509277
0.03700000047683716,0.8634788990020752,1.0320955514907837
0.03799999877810478,0.8597020506858826,1.0329139232635498
0.039000000804662704,0.8559178113937378,1.033933401107788
0.03999999910593033,0.8521280884742737,1.0347672700881958
0.04100000113248825,0.8483431935310364,1.035712718963623
0.041999999433755875,0.8445737957954407,1.036747694015503
0.0430000014603138,0.840796947479248,1.0376778841018677
0.04399999976158142,0.8370158076286316,1.0385160446166992
0.04500000178813934,0.8332298398017883,1.0395551919937134
0.04600000008940697,0.8294405341148376,1.0405173301696777
0.04699999839067459,0.8256479501724243,1.041450023651123
0.04800000041723251,0.8218482136726379,1.042542815208435
0.04899999871850014,0.8180437684059143,1.0433335304260254
0.05000000074505806,0.8142399787902832,1.0444177389144897
0.050999999046325684,0.8104313015937805,1.0454243421554565
0.052000001072883606,0.806620717048645,1.046486258506775
0.05299999937415123,0.802838146686554,1.047378420829773
0.05400000140070915,0.7990501523017883,1.048269510269165
0.054999999701976776,0.7952589988708496,1.049107551574707
0.0560000017285347,0.791461706161499,1.0501914024353027
0.05700000002980232,0.7876628041267395,1.051211953163147
0.057999998331069946,0.783861517906189,1.052264928817749
0.05900000035762787,0.7800533175468445,1.0532294511795044
0.05999999865889549,0.7762432098388672,1.0542703866958618
0.061000000685453415,0.7724308967590332,1.0551258325576782
0.06199999898672104,0.7686143517494202,1.0560866594314575
0.06300000101327896,0.7647935748100281,1.057003140449524
0.06400000303983688,0.7609723806381226,1.058087944984436
0.06499999761581421,0.7571430802345276,1.0589609146118164
0.06599999964237213,0.7533342242240906,1.0600600242614746
0.06700000166893005,0.7495244145393372,1.061022162437439
0.06800000369548798,0.7457126975059509,1.0618985891342163
0.0689999982714653,0.7419074177742004,1.0627777576446533
0.07000000029802322,0.7380945086479187,1.063717007637024
0.07100000232458115,0.7342789769172668,1.0646411180496216
0.07199999690055847,0.7304713726043701,1.065730094909668
0.0729999989271164,0.7266578078269958,1.0667788982391357
0.07400000095367432,0.7228436470031738,1.0677813291549683
0.07500000298023224,0.7190513014793396,1.0687572956085205
0.07599999755620956,0.7152581810951233,1.069745421409607
0.07699999958276749,0.7114591002464294,1.07081139087677
0.07800000160932541,0.7076766490936279,1.0717155933380127
0.07900000363588333,0.7038956880569458,1.0727782249450684
0.07999999821186066,0.7001079320907593,1.073630690574646
0.08100000023841858,0.6963492035865784,1.0745404958724976
0.0820000022649765,0.6925911903381348,1.0752897262573242
0.08299999684095383,0.6888285279273987,1.0762712955474854
0.08399999886751175,0.6850626468658447,1.0772488117218018
0.08500000089406967,0.6812905669212341,1.0781900882720947
0.0860000029206276,0.6775109767913818,1.0792886018753052
0.08699999749660492,0.6737423539161682,1.0801361799240112
0.08799999952316284,0.6699705719947815,1.0811381340026855
0.08900000154972076,0.6662017107009888,1.0822136402130127
0.09000000357627869,0.6624429225921631,1.0833890438079834
0.09099999815225601,0.6586773991584778,1.0844392776489258
0.09200000017881393,0.6549267768859863,1.0853022336959839
0.09300000220537186,0.6511700749397278,1.0864793062210083
0.09399999678134918,0.6474207639694214,1.0874969959259033
0.0949999988079071,0.6436702609062195,1.0886774063110352
0.09600000083446503,0.6399328112602234,1.0895464420318604
0.09700000286102295,0.6362242698669434,1.0905566215515137
0.09799999743700027,0.6325159668922424,1.0916857719421387
0.0989999994635582,0.6288020610809326,1.0927727222442627
0.10000000149011612,0.6250861883163452,1.0936774015426636
0.10100000351667404,0.6213735938072205,1.0947076082229614
0.10199999809265137,0.617686927318573,1.0957459211349487
0.10300000011920929,0.6139944195747375,1.0969477891921997
0.10400000214576721,0.6103098392486572,1.097728967666626
0.10499999672174454,0.6066239476203918,1.0989201068878174
0.10599999874830246,0.6029558777809143,1.099726676940918
0.10700000077486038,0.599280595779419,1.100920557975769
0.1080000028014183,0.5956321358680725,1.102105975151062
0.10899999737739563,0.5919872522354126,1.103102684020996
0.10999999940395355,0.5883514881134033,1.1043000221252441
0.11100000143051147,0.584708034992218,1.1055353879928589
0.1120000034570694,0.5810757279396057,1.1065808534622192
0.11299999803304672,0.5774626135826111,1.1076815128326416
0.11400000005960464,0.5738550424575806,1.1088759899139404
0.11500000208616257,0.5702425837516785,1.1100133657455444
0.11599999666213989,0.5666399002075195,1.111024260520935
0.11699999868869781,0.5630316734313965,1.1118768453598022
0.11800000071525574,0.5594198107719421,1.1131056547164917
0.11900000274181366,0.5558110475540161,1.1143264770507812
0.11999999731779099,0.5522018671035767,1.1152828931808472
0.12099999934434891,0.5485860109329224,1.1163915395736694
0.12200000137090683,0.544980525970459,1.1174935102462769
0.12300000339746475,0.5414199233055115,1.1186209917068481
0.12399999797344208,0.5378661155700684,1.1197034120559692
0.125,0.5343108773231506,1.1207836866378784
0.12600000202655792,0.530751645565033,1.1217721700668335
0.12700000405311584,0.5272001624107361,1.1228811740875244
0.12800000607967377,0.5236430764198303,1.1240451335906982
0.1289999932050705,0.5200899243354797,1.1251497268676758
0.12999999523162842,0.5165396332740784,1.1261907815933228
0.13099999725818634,0.5130141973495483,1.1272976398468018
0.13199999928474426,0.5094924569129944,1.128246545791626
0.13300000131130219,0.5059840679168701,1.1294270753860474
0.1340000033378601,0.5024829506874084,1.130212426185608
0.13500000536441803,0.49898678064346313,1.1315034627914429
0.13600000739097595,0.4954874813556671,1.1325100660324097
0.13699999451637268,0.4920215606689453,1.1336268186569214
0.1379999965429306,0.48859545588493347,1.1349048614501953
0.13899999856948853,0.4851723909378052,1.1357473134994507
0.14000000059604645,0.48177793622016907,1.1366403102874756
0.14100000262260437,0.4783925712108612,1.1379225254058838
0.1420000046491623,0.47503751516342163,1.1390539407730103
0.14300000667572021,0.4716752767562866,1.140226125717163
0.14399999380111694,0.46830591559410095,1.1415082216262817
0.14499999582767487,0.4649312496185303,1.1424697637557983
0.1459999978542328,0.46155139803886414,1.143588662147522
0.1469999998807907,0.4582003951072693,1.1447480916976929
0.14800000190734863,0.4548466205596924,1.1456626653671265
0.14900000393390656,0.4514882266521454,1.146878719329834
0.15000000596046448,0.44817259907722473,1.1481122970581055
0.1509999930858612,0.4448605179786682,1.1493686437606812
0.15199999511241913,0.4415457844734192,1.1506990194320679
0.15299999713897705,0.43824994564056396,1.1518845558166504
0.15399999916553497,0.434957355260849,1.1531126499176025
0.1550000011920929,0.4316578805446625,1.1544108390808105
0.15600000321865082,0.4283725321292877,1.155458927154541
0.15700000524520874,0.4251205027103424,1.1566834449768066
0.15800000727176666,0.4219464957714081,1.1580146551132202
0.1589999943971634,0.41882288455963135,1.1593177318572998
0.1599999964237213,0.41569483280181885,1.1606783866882324
0.16099999845027924,0.412597119808197,1.1618355512619019
0.16200000047683716,0.4094946086406708,1.1629359722137451
0.16300000250339508,0.4063875377178192,1.1638097763061523
0.164000004529953,0.4032888412475586,1.1650265455245972
0.16500000655651093,0.4001830220222473,1.1661245822906494
0.16599999368190765,0.3970772325992584,1.1664732694625854
0.16699999570846558,0.39397677779197693,1.1676054000854492
0.1679999977350235,0.3908894658088684,1.1685583591461182
0.16899999976158142,0.3878018856048584,1.1698179244995117
0.17000000178813934,0.3847098648548126,1.1710642576217651
0.17100000381469727,0.38162150979042053,1.1721408367156982
0.1720000058412552,0.37852901220321655,1.1735503673553467
0.17299999296665192,0.37545615434646606,1.1748815774917603
0.17399999499320984,0.3723769187927246,1.1755768060684204
0.17499999701976776,0.3693021535873413,1.1768951416015625
0.17599999904632568,0.366232305765152,1.17830491065979
0.1770000010728836,0.3631819188594818,1.179406762123108
0.17800000309944153,0.36012861132621765,1.1806466579437256
0.17900000512599945,0.3571101725101471,1.1817750930786133
0.18000000715255737,0.35410425066947937,1.1829776763916016
0.1809999942779541,0.35110074281692505,1.184302806854248
0.18199999630451202,0.34811705350875854,1.1846283674240112
0.18299999833106995,0.34512653946876526,1.185788869857788
0.18400000035762787,0.3421309292316437,1.186126947402954
0.1850000023841858,0.3391401767730713,1.1865625381469727
0.1860000044107437,0.3361523747444153,1.1877869367599487
0.18700000643730164,0.33317136764526367,1.1891416311264038
0.18799999356269836,0.33018994331359863,1.1902741193771362
0.1889999955892563,0.32720330357551575,1.1916110515594482
0.1899999976158142,0.3242894411087036,1.1919751167297363
0.19099999964237213,0.3213939070701599,1.1922285556793213
0.19200000166893005,0.31854569911956787,1.192431092262268
0.19300000369548798,0.31573235988616943,1.1930371522903442
0.1940000057220459,0.3129584491252899,1.1942665576934814
0.19499999284744263,0.3101862370967865,1.1943804025650024
0.19599999487400055,0.3074844181537628,1.1957844495773315
0.19699999690055847,0.30480167269706726,1.1970947980880737
0.1979999989271164,0.30212193727493286,1.1975666284561157
0.19900000095367432,0.2994579076766968,1.1977508068084717
0.20000000298023224,0.29687008261680603,1.1991456747055054
0.20100000500679016,0.29429057240486145,1.2003852128982544
0.20200000703334808,0.2917238473892212,1.2016881704330444
0.2029999941587448,0.2891604006290436,1.2030888795852661
0.20399999618530273,0.2865988612174988,1.2034310102462769
0.20499999821186066,0.2840607464313507,1.204569935798645
0.20600000023841858,0.2815437316894531,1.2059712409973145
0.2070000022649765,0.2790471911430359,1.2074159383773804
0.20800000429153442,0.27655524015426636,1.2083721160888672
0.20900000631809235,0.27409425377845764,1.208817958831787
0.20999999344348907,0.27164238691329956,1.2103147506713867
0.210999995470047,0.26918840408325195,1.2117911577224731
0.21199999749660492,0.2667485177516937,1.213292121887207
0.21299999952316284,0.2643148601055145,1.2130087614059448
0.21400000154972076,0.26191094517707825,1.214486002922058
0.2150000035762787,0.25950658321380615,1.2147016525268555
0.2160000056028366,0.2571312487125397,1.216120719909668
0.21699999272823334,0.2547967731952667,1.2164514064788818
0.21799999475479126,0.2524627447128296,1.2179182767868042
0.21899999678134918,0.2501271665096283,1.2193925380706787
0.2199999988079071,0.24781052768230438,1.2196682691574097
0.22100000083446503,0.24554665386676788,1.2209689617156982
0.22200000286102295,0.2432987093925476,1.2207225561141968
0.22300000488758087,0.24106326699256897,1.2200223207473755
0.2240000069141388,0.2388639599084854,1.221377968788147
0.22499999403953552,0.23666755855083466,1.2213034629821777
0.22599999606609344,0.23449216783046722,1.2224935293197632
0.22699999809265137,0.23233287036418915,1.2239971160888672
0.2280000001192093,0.23016946017742157,1.2235424518585205
0.2290000021457672,0.22804853320121765,1.224984049797058
0.23000000417232513,0.2259223759174347,1.2264924049377441
0.23100000619888306,0.22383464872837067,1.2278071641921997
0.23199999332427979,0.22174876928329468,1.2293943166732788
0.2329999953508377,0.2196704000234604,1.2287911176681519
0.23399999737739563,0.21761198341846466,1.230162262916565
0.23499999940395355,0.21559123694896698,1.2317112684249878
0.23600000143051147,0.21356578171253204,1.2332825660705566
0.2370000034570694,0.2115580141544342,1.2330474853515625
0.23800000548362732,0.20957520604133606,1.234489917755127
0.23899999260902405,0.20762909948825836,1.235815405845642
0.23999999463558197,0.2056865394115448,1.2371833324432373
0.2409999966621399,0.20374035835266113,1.2366554737091064
0.24199999868869781,0.20180286467075348,1.2378426790237427
0.24300000071525574,0.19990207254886627,1.2394201755523682
0.24400000274181366,0.1980019211769104,1.2407898902893066
0.24500000476837158,0.19612006843090057,1.24219810962677
0.2460000067949295,0.19424808025360107,1.2437938451766968
0.24699999392032623,0.19241632521152496,1.2453579902648926
0.24799999594688416,0.19062554836273193,1.2469021081924438
0.24899999797344208,0.18886499106884003,1.2483675479888916
0.25,0.1872035264968872,1.249900221824646
0.25099998712539673,0.18556925654411316,1.2490769624710083
0.25200000405311584,0.18393070995807648,1.2489078044891357
0.2529999911785126,0.18233753740787506,1.248272180557251
0.2540000081062317,0.18074512481689453,1.2497010231018066
0.2549999952316284,0.17925921082496643,1.2493460178375244
0.25600001215934753,0.17777074873447418,1.251015067100525
0.25699999928474426,0.17629042267799377,1.2524665594100952
0.257999986410141,0.17493653297424316,1.2513805627822876
0.2590000033378601,0.17358316481113434,1.2503951787948608
0.25999999046325684,0.17231670022010803,1.2498230934143066
0.26100000739097595,0.171059712767601,1.2489885091781616
0.2619999945163727,0.16987062990665436,1.2479537725448608
0.2630000114440918,0.1686849147081375,1.249569058418274
0.2639999985694885,0.16751860082149506,1.2512009143829346
0.26499998569488525,0.16637802124023438,1.2528924942016602
0.26600000262260437,0.16523854434490204,1.252005696296692
0.2669999897480011,0.16411931812763214,1.2509909868240356
0.2680000066757202,0.1630379557609558,1.252503514289856
0.26899999380111694,0.16198985278606415,1.2513128519058228
0.27000001072883606,0.16095589101314545,1.2528313398361206
0.2709999978542328,0.15992403030395508,1.2543047666549683
0.2720000147819519,0.15889576077461243,1.255531907081604
0.27300000190734863,0.15788133442401886,1.257104754447937
0.27399998903274536,0.15686547756195068,1.2557319402694702
0.2750000059604645,0.15586085617542267,1.2572845220565796
0.2759999930858612,0.15486890077590942,1.256338357925415
0.2770000100135803,0.15390150249004364,1.2549995183944702
0.27799999713897705,0.15296535193920135,1.2540760040283203
0.27900001406669617,0.15203310549259186,1.2529289722442627
0.2800000011920929,0.15110915899276733,1.2544279098510742
0.2809999883174896,0.15019625425338745,1.2558664083480835
0.28200000524520874,0.14934559166431427,1.2545613050460815
0.28299999237060547,0.14854711294174194,1.2562940120697021
0.2840000092983246,0.14775104820728302,1.257922887802124
0.2849999964237213,0.14697587490081787,1.2595146894454956
0.28600001335144043,0.1462961882352829,1.2611497640609741
0.28700000047683716,0.14562532305717468,1.262898325920105
0.2879999876022339,0.1449555605649948,1.2614946365356445
0.289000004529953,0.14430394768714905,1.2630959749221802
0.28999999165534973,0.14366310834884644,1.264785885810852
0.29100000858306885,0.14302465319633484,1.2630962133407593
0.2919999957084656,0.14238636195659637,1.2617557048797607
0.2930000126361847,0.1417602002620697,1.2634155750274658
0.2939999997615814,0.14119501411914825,1.2649872303009033
0.29499998688697815,0.14063677191734314,1.2666765451431274
0.29600000381469727,0.1400885134935379,1.2683391571044922
0.296999990940094,0.1396026909351349,1.27005136013031
0.2980000078678131,0.1391264945268631,1.2718271017074585
0.29899999499320984,0.13868041336536407,1.270164966583252
0.30000001192092896,0.1382361501455307,1.2717474699020386
0.3009999990463257,0.13779184222221375,1.270225167274475
0.3019999861717224,0.13734738528728485,1.2717843055725098
0.30300000309944153,0.13690517842769623,1.2698932886123657
0.30399999022483826,0.13648368418216705,1.2716190814971924
0.3050000071525574,0.13606323301792145,1.2732889652252197
0.3059999942779541,0.13564284145832062,1.2747892141342163
0.3070000112056732,0.1352241337299347,1.2763761281967163
0.30799999833106995,0.13480569422245026,1.2747948169708252
0.3089999854564667,0.1344100534915924,1.2765973806381226
0.3100000023841858,0.13403116166591644,1.2779651880264282
0.3109999895095825,0.13365139067173004,1.2797528505325317
0.31200000643730164,0.13327248394489288,1.2780033349990845
0.31299999356269836,0.13290244340896606,1.2797753810882568
0.3140000104904175,0.13253292441368103,1.2772717475891113
0.3149999976158142,0.13216350972652435,1.275059700012207
0.3160000145435333,0.13179387152194977,1.2763723134994507
0.31700000166893005,0.13142631947994232,1.2778984308242798
0.3179999887943268,0.13105826079845428,1.2756781578063965
0.3190000057220459,0.130690336227417,1.2773634195327759
0.3199999928474426,0.1303260177373886,1.2751654386520386
0.32100000977516174,0.12996232509613037,1.2767541408538818
0.32199999690055847,0.129598468542099,1.274672269821167
0.3230000138282776,0.12923522293567657,1.2764772176742554
0.3240000009536743,0.1288740187883377,1.2740612030029297
0.32499998807907104,0.12851253151893616,1.2758461236953735
0.32600000500679016,0.12815310060977936,1.2776076793670654
0.3269999921321869,0.12779876589775085,1.2794792652130127
0.328000009059906,0.12744677066802979,1.277286410331726
0.32899999618530273,0.12709715962409973,1.2748687267303467
0.33000001311302185,0.1267504096031189,1.2724770307540894
0.3310000002384186,0.1264062225818634,1.2742416858673096
0.3319999873638153,0.12606117129325867,1.2719721794128418
0.3330000042915344,0.12571527063846588,1.2694109678268433
0.33399999141693115,0.12538467347621918,1.2669321298599243
0.33500000834465027,0.12505365908145905,1.2643299102783203
0.335999995470047,0.12473701685667038,1.2659695148468018
0.3370000123977661,0.12442130595445633,1.2677934169769287
0.33799999952316284,0.12410823255777359,1.2695752382278442
0.33899998664855957,0.12379496544599533,1.2670221328735352
0.3400000035762787,0.12348408252000809,1.2643734216690063
0.3409999907016754,0.12317675352096558,1.2659165859222412
0.34200000762939453,0.12287028878927231,1.263337254524231
0.34299999475479126,0.12256689369678497,1.2651432752609253
0.3440000116825104,0.12226872146129608,1.262581706047058
0.3449999988079071,0.12197084724903107,1.2642062902450562
0.34599998593330383,0.12168246507644653,1.2611606121063232
0.34700000286102295,0.12139526754617691,1.2627111673355103
0.3479999899864197,0.1211085245013237,1.2643873691558838
0.3490000069141388,0.12082705646753311,1.2654962539672852
0.3499999940395355,0.12054531276226044,1.262278437614441
0.35100001096725464,0.12026511132717133,1.25944983959198
0.35199999809265137,0.11998480558395386,1.2562179565429688
0.3529999852180481,0.11970467865467072,1.258084774017334
0.3540000021457672,0.11942460387945175,1.2550270557403564
0.35499998927116394,0.11914465576410294,1.2517766952514648
0.35600000619888306,0.11886434257030487,1.2531813383102417
0.3569999933242798,0.11858411878347397,1.2497719526290894
0.3580000102519989,0.11830339580774307,1.246490478515625
0.35899999737739563,0.11802440881729126,1.243124008178711
0.36000001430511475,0.11774537712335587,1.2448716163635254
0.3610000014305115,0.11746589839458466,1.2416309118270874
0.3619999885559082,0.11719153821468353,1.2378640174865723
0.3630000054836273,0.11692102998495102,1.2341421842575073
0.36399999260902405,0.11664974689483643,1.2359564304351807
0.36500000953674316,0.11637897044420242,1.2375131845474243
0.3659999966621399,0.11610881984233856,1.2344650030136108
0.367000013589859,0.11583830416202545,1.235451579093933
0.36800000071525574,0.11557062715291977,1.2318087816238403
0.36899998784065247,0.1153029054403305,1.2285789251327515
0.3700000047683716,0.11503536254167557,1.2299344539642334
0.3709999918937683,0.11477117240428925,1.2267643213272095
0.3720000088214874,0.11450832337141037,1.2231091260910034
0.37299999594688416,0.11424636840820312,1.2249090671539307
0.37400001287460327,0.11398555338382721,1.2208938598632812
0.375,0.1137240007519722,1.2225046157836914
0.37599998712539673,0.1134619489312172,1.2243759632110596
0.37700000405311584,0.11320091784000397,1.2208263874053955
0.3779999911785126,0.11293908953666687,1.2167527675628662
0.3790000081062317,0.11267869174480438,1.212993860244751
0.3799999952316284,0.1124175414443016,1.2093271017074585
0.38100001215934753,0.11215832829475403,1.2110916376113892
0.38199999928474426,0.11190028488636017,1.2071796655654907
0.382999986410141,0.11164165288209915,1.2030614614486694
0.3840000033378601,0.11138454079627991,1.2049559354782104
0.38499999046325684,0.11112898588180542,1.2002716064453125
0.38600000739097595,0.11087355762720108,1.2022055387496948
0.3869999945163727,0.11061744391918182,1.203927755355835
0.3880000114440918,0.11036083847284317,1.2057476043701172
0.3889999985694885,0.11010351032018661,1.2014579772949219
0.38999998569488525,0.10985483229160309,1.197222113609314
0.39100000262260437,0.10960625112056732,1.1928099393844604
0.3919999897480011,0.1093580424785614,1.1945152282714844
0.3930000066757202,0.10910940170288086,1.1963967084884644
0.39399999380111694,0.10886099189519882,1.1917904615402222
0.39500001072883606,0.10861309617757797,1.1936787366867065
0.3959999978542328,0.10836511850357056,1.195194959640503
0.3970000147819519,0.10811793804168701,1.1965738534927368
0.39800000190734863,0.10787155479192734,1.1985129117965698
0.39899998903274536,0.1076255738735199,1.2003834247589111
0.4000000059604645,0.1073794811964035,1.2022231817245483
0.4009999930858612,0.10713329166173935,1.2039179801940918
0.4020000100135803,0.10688673704862595,1.2058677673339844
0.40299999713897705,0.1066402867436409,1.2078680992126465
0.40400001406669617,0.10639483481645584,1.2038886547088623
0.4050000011920929,0.10614868253469467,1.2057759761810303
0.4059999883174896,0.10590318590402603,1.2011092901229858
0.40700000524520874,0.10565708577632904,1.19632089138031
0.40799999237060547,0.10541338473558426,1.1983345746994019
0.4090000092983246,0.10517187416553497,1.193749189376831
0.4099999964237213,0.10493174940347672,1.1892600059509277
0.41100001335144043,0.10469087213277817,1.1846832036972046
0.41200000047683716,0.10444937646389008,1.180493950843811
0.4129999876022339,0.10420876741409302,1.1820036172866821
0.414000004529953,0.10396736860275269,1.1775822639465332
0.41499999165534973,0.10372605174779892,1.1794432401657104
0.41600000858306885,0.10348627716302872,1.1811622381210327
0.4169999957084656,0.10324683040380478,1.1831408739089966
0.4180000126361847,0.10300775617361069,1.178335189819336
0.4189999997615814,0.10276810824871063,1.1736260652542114
0.41999998688697815,0.10253004729747772,1.1756335496902466
0.42100000381469727,0.10229143500328064,1.1775518655776978
0.421999990940094,0.1020531952381134,1.1725233793258667
0.4230000078678131,0.10181667655706406,1.1744695901870728
0.42399999499320984,0.10158265382051468,1.1762146949768066
0.42500001192092896,0.10134834051132202,1.1778191328048706
0.4259999990463257,0.10111349821090698,1.1798063516616821
0.4269999861717224,0.10087917000055313,1.1818443536758423
0.42800000309944153,0.10064458101987839,1.1836521625518799
0.42899999022483826,0.10040983557701111,1.1851894855499268
0.4300000071525574,0.10017501562833786,1.1869274377822876
0.4309999942779541,0.09994278848171234,1.1887260675430298
0.4320000112056732,0.09970980882644653,1.1842503547668457
0.43299999833106995,0.09947717189788818,1.1862070560455322
0.4339999854564667,0.09924579411745071,1.1817132234573364
0.4350000023841858,0.09901385009288788,1.1837401390075684
0.4359999895095825,0.09878303110599518,1.1785478591918945
0.43700000643730164,0.09855776280164719,1.180110216140747
0.43799999356269836,0.09833385795354843,1.1821339130401611
0.4390000104904175,0.09810954332351685,1.1771796941757202
0.4399999976158142,0.09788825362920761,1.1791726350784302
0.4410000145435333,0.09766647219657898,1.1807485818862915
0.44200000166893005,0.0974467322230339,1.1754869222640991
0.4429999887943268,0.09722940623760223,1.1773875951766968
0.4440000057220459,0.09701140224933624,1.1789623498916626
0.4449999928474426,0.09679300338029861,1.1730555295944214
0.44600000977516174,0.09657394140958786,1.174965739250183
0.44699999690055847,0.0963594913482666,1.1692168712615967
0.4480000138282776,0.09614495933055878,1.1709959506988525
0.4490000009536743,0.09593115001916885,1.1729776859283447
0.44999998807907104,0.09571777284145355,1.1676524877548218
0.45100000500679016,0.09550454467535019,1.1696078777313232
0.4519999921321869,0.09529128670692444,1.171466588973999
0.453000009059906,0.09507881104946136,1.1735868453979492
0.45399999618530273,0.09486886113882065,1.1681514978408813
0.45500001311302185,0.09465956687927246,1.1701507568359375
0.4560000002384186,0.09445241093635559,1.1722978353500366
0.4569999873638153,0.09424449503421783,1.174176573753357
0.4580000042915344,0.09403670579195023,1.1762293577194214
0.45899999141693115,0.09383101016283035,1.1782100200653076
0.46000000834465027,0.09362522512674332,1.1799538135528564
0.460999995470047,0.09342028200626373,1.1743135452270508
0.4620000123977661,0.09321567416191101,1.1753872632980347
0.46299999952316284,0.09301068633794785,1.1774587631225586
0.46399998664855957,0.09280526638031006,1.1787536144256592
0.4650000035762787,0.09259924292564392,1.1807773113250732
0.4659999907016754,0.09239351749420166,1.1749614477157593
0.46700000762939453,0.0921875610947609,1.169547438621521
0.46799999475479126,0.0919828936457634,1.171447515487671
0.4690000116825104,0.09177809953689575,1.1653928756713867
0.4699999988079071,0.09157299995422363,1.1674970388412476
0.47099998593330383,0.0913674533367157,1.1696394681930542
0.47200000286102295,0.09116269648075104,1.1633434295654297
0.4729999899864197,0.09095761179924011,1.1654558181762695
0.4740000069141388,0.09075235575437546,1.159777045249939
0.4749999940395355,0.09054733067750931,1.1617814302444458
0.47600001096725464,0.09034162759780884,1.1557815074920654
0.47699999809265137,0.09013622999191284,1.157670497894287
0.4779999852180481,0.08993032574653625,1.1595834493637085
0.4790000021457672,0.08972392976284027,1.1532859802246094
0.47999998927116394,0.089518241584301,1.1472721099853516
0.48100000619888306,0.08931248635053635,1.1490914821624756
0.4819999933242798,0.08910711109638214,1.1428556442260742
0.4830000102519989,0.08890163898468018,1.1368870735168457
0.48399999737739563,0.08869670331478119,1.138656497001648
0.48500001430511475,0.08849123865365982,1.1402307748794556
0.4860000014305115,0.08828549832105637,1.1424250602722168
0.4869999885559082,0.08807941526174545,1.1364225149154663
0.4880000054836273,0.08787353336811066,1.1383339166641235
0.48899999260902405,0.08766856789588928,1.1402164697647095
0.49000000953674316,0.08746305108070374,1.142168402671814
0.4909999966621399,0.08726091682910919,1.144065499305725
0.492000013589859,0.08705869317054749,1.1457984447479248
0.49300000071525574,0.08685734122991562,1.147837519645691
0.49399998784065247,0.08665645867586136,1.149908185005188
0.4950000047683716,0.0864550992846489,1.14299738407135
0.4959999918937683,0.08625345677137375,1.1451503038406372
0.4970000088214874,0.08605139702558517,1.1469130516052246
0.49799999594688416,0.08584960550069809,1.148982286453247
0.49900001287460327,0.08564834296703339,1.150924563407898
0.5,0.08544815331697464,1.1528351306915283
0.5009999871253967,0.08524730801582336,1.1549017429351807
0.5019999742507935,0.08504603803157806,1.1569069623947144
0.503000020980835,0.08484461903572083,1.1587644815444946
0.5040000081062317,0.08464240282773972,1.1609225273132324
0.5049999952316284,0.08444233238697052,1.1632002592086792
0.5059999823570251,0.0842420905828476,1.156731128692627
0.5070000290870667,0.08404301106929779,1.150276780128479
0.5080000162124634,0.08384586870670319,1.1523414850234985
0.5090000033378601,0.0836479440331459,1.1545510292053223
0.5099999904632568,0.08344985544681549,1.1483638286590576
0.5109999775886536,0.08325138688087463,1.1421489715576172
0.5120000243186951,0.0830528661608696,1.1436148881912231
0.5130000114440918,0.08285459876060486,1.1459084749221802
0.5139999985694885,0.08265557885169983,1.147448182106018
0.5149999856948853,0.08245622366666794,1.1496366262435913
0.515999972820282,0.08225753903388977,1.1425398588180542
0.5170000195503235,0.08205870538949966,1.1349570751190186
0.5180000066757202,0.08185910433530807,1.1373040676116943
0.5189999938011169,0.0816592127084732,1.1302101612091064
0.5199999809265137,0.08146045356988907,1.1325390338897705
0.5210000276565552,0.08126100897789001,1.134687900543213
0.5220000147819519,0.08106239885091782,1.1366688013076782
0.5230000019073486,0.08086301386356354,1.1290223598480225
0.5239999890327454,0.08066330850124359,1.1311848163604736
0.5249999761581421,0.08046283572912216,1.133261799812317
0.5260000228881836,0.08026362955570221,1.135554313659668
0.5270000100135803,0.08006463944911957,1.128135323524475
0.527999997138977,0.07986492663621902,1.1211081743240356
0.5289999842643738,0.07966470718383789,1.1227800846099854
0.5299999713897705,0.07946370542049408,1.124761939048767
0.531000018119812,0.07926255464553833,1.1170673370361328
0.5320000052452087,0.0790606439113617,1.11935555934906
0.5329999923706055,0.07885818928480148,1.1216020584106445
0.5339999794960022,0.07865504175424576,1.1235543489456177
0.5350000262260437,0.07845140248537064,1.125654697418213
0.5360000133514404,0.07824712246656418,1.1277439594268799
0.5370000004768372,0.07804210484027863,1.1299327611923218
0.5379999876022339,0.07783729583024979,1.1318265199661255
0.5389999747276306,0.07763299345970154,1.1342246532440186
0.5400000214576721,0.07742787897586823,1.127423644065857
0.5410000085830688,0.07722288370132446,1.1292657852172852
0.5419999957084656,0.07701851427555084,1.1218880414962769
0.5429999828338623,0.07681618630886078,1.1238203048706055
0.5440000295639038,0.07661382853984833,1.1163969039916992
0.5450000166893005,0.07641227543354034,1.109217882156372
0.5460000038146973,0.07621052116155624,1.1013051271438599
0.546999990940094,0.07600932568311691,1.093306064605713
0.5479999780654907,0.07580724358558655,1.0859347581863403
0.5490000247955322,0.07560521364212036,1.0883145332336426
0.550000011920929,0.07540330290794373,1.090636968612671
0.5509999990463257,0.07520075887441635,1.0923727750778198
0.5519999861717224,0.07499847561120987,1.094353199005127
0.5529999732971191,0.07479538023471832,1.086701512336731
0.5540000200271606,0.07459168136119843,1.0790642499923706
0.5550000071525574,0.07438820600509644,1.0709341764450073
0.5559999942779541,0.07418683916330338,1.0624924898147583
0.5569999814033508,0.07398580759763718,1.0539277791976929
0.5580000281333923,0.07378450781106949,1.0562422275543213
0.5590000152587891,0.07358287274837494,1.048256516456604
0.5600000023841858,0.07338153570890427,1.050557255744934
0.5609999895095825,0.07318073511123657,1.052909255027771
0.5619999766349792,0.07297976315021515,1.0548213720321655
0.5630000233650208,0.07277867197990417,1.0459613800048828
0.5640000104904175,0.07257705926895142,1.0374354124069214
0.5649999976158142,0.07237455248832703,1.0291719436645508
0.5659999847412109,0.07217472791671753,1.0211338996887207
0.5669999718666077,0.07197423279285431,1.0228602886199951
0.5680000185966492,0.0717729851603508,1.0149509906768799
0.5690000057220459,0.07157270610332489,1.0170040130615234
0.5699999928474426,0.07137405872344971,1.019322156906128
0.5709999799728394,0.0711745172739029,1.010694146156311
0.5720000267028809,0.07097411900758743,1.0028584003448486
0.5730000138282776,0.07077357918024063,1.0048712491989136
0.5740000009536743,0.07057245075702667,1.0070849657058716
0.574999988079071,0.07037197798490524,0.9988731145858765
0.5759999752044678,0.07017078995704651,0.989959180355072
0.5770000219345093,0.06997022032737732,0.9910314679145813
0.578000009059906,0.0697699785232544,0.9828321933746338
0.5789999961853027,0.06956961750984192,0.9848846197128296
0.5799999833106995,0.06936844438314438,0.9763672351837158
0.5809999704360962,0.06916661560535431,0.9682841300964355
0.5820000171661377,0.0689643919467926,0.9592360258102417
0.5830000042915344,0.06876220554113388,0.9608376026153564
0.5839999914169312,0.06855998188257217,0.9523848295211792
0.5849999785423279,0.06835727393627167,0.9437271356582642
0.5860000252723694,0.06815490126609802,0.9352936148643494
0.5870000123977661,0.06795172393321991,0.9265055060386658
0.5879999995231628,0.06774826347827911,0.9178581237792969
0.5889999866485596,0.06754620373249054,0.9087569713592529
0.5899999737739563,0.06734386831521988,0.900597333908081
0.5910000205039978,0.06714135408401489,0.902171790599823
0.5920000076293945,0.06693821400403976,0.8931676149368286
0.5929999947547913,0.06673431396484375,0.8842766880989075
0.593999981880188,0.06653160601854324,0.8752899169921875
0.5950000286102295,0.0663285106420517,0.8660250902175903
0.5960000157356262,0.066127710044384,0.8571599125862122
0.597000002861023,0.06592810153961182,0.8485259413719177
0.5979999899864197,0.06572768837213516,0.8390487432479858
0.5989999771118164,0.06552799791097641,0.8297654390335083
0.6000000238418579,0.06532827019691467,0.8314428329467773
0.6010000109672546,0.06512795388698578,0.8227571249008179
0.6019999980926514,0.06492681056261063,0.8244744539260864
0.6029999852180481,0.06472529470920563,0.8263991475105286
0.6039999723434448,0.06452353298664093,0.8269110321998596
0.6050000190734863,0.06432075053453445,0.8177294135093689
0.6060000061988831,0.0641169473528862,0.8196802139282227
0.6069999933242798,0.06391371041536331,0.8107043504714966
0.6079999804496765,0.06371084600687027,0.8121834397315979
0.609000027179718,0.06350918859243393,0.8030878305435181
0.6100000143051147,0.06330704689025879,0.7931789755821228
0.6110000014305115,0.06310442090034485,0.7845967411994934
0.6119999885559082,0.06290096044540405,0.7864498496055603
0.6129999756813049,0.06269674003124237,0.7770452499389648
0.6140000224113464,0.06249347701668739,0.7789287567138672
0.6150000095367432,0.06228919327259064,0.7808864116668701
0.6159999966621399,0.06208453327417374,0.7821643948554993
0.6169999837875366,0.06188249588012695,0.7732570767402649
0.6179999709129333,0.06168481707572937,0.7637181878089905
0.6190000176429749,0.06148632615804672,0.7651139497756958
0.6200000047683716,0.061287544667720795,0.7667925953865051
0.6209999918937683,0.06108781322836876,0.7566725015640259
0.621999979019165,0.06088757514953613,0.7471024394035339
0.6230000257492065,0.060688454657793045,0.748851478099823
0.6240000128746033,0.06049064174294472,0.7392930388450623
0.625,0.06029418483376503,0.7298449873924255
0.6259999871253967,0.06009698659181595,0.7207246422767639
0.6269999742507935,0.05989949405193329,0.7121341228485107
0.628000020980835,0.05970257520675659,0.7137683629989624
0.6290000081062317,0.05950715392827988,0.7151604890823364
0.6299999952316284,0.05931071564555168,0.7064799070358276
0.6309999823570251,0.05911630392074585,0.6976411938667297
0.6320000290870667,0.058923255652189255,0.6879556775093079
0.6330000162124634,0.058731742203235626,0.6787707805633545
0.6340000033378601,0.05853981897234917,0.6693337559700012
0.6349999904632568,0.05834869295358658,0.6711300015449524
0.6359999775886536,0.05815747752785683,0.6616271734237671
0.6370000243186951,0.05796542391180992,0.6621415615081787
0.6380000114440918,0.05777312442660332,0.653459370136261
0.6389999985694885,0.05758015438914299,0.644071638584137
0.6399999856948853,0.05738682672381401,0.6338933110237122
0.640999972820282,0.05719296634197235,0.6244707703590393
0.6420000195503235,0.056999627500772476,0.6158542037010193
0.6430000066757202,0.056806113570928574,0.6173805594444275
0.6439999938011169,0.056613046675920486,0.6083050966262817
0.6449999809265137,0.05641937628388405,0.5992512106895447
0.6460000276565552,0.05622897669672966,0.5903580188751221
0.6470000147819519,0.05604086071252823,0.5819312334060669
0.6480000019073486,0.055854108184576035,0.5732167363166809
0.6489999890327454,0.05566806346178055,0.5648161768913269
0.6499999761581421,0.055482517927885056,0.5569776296615601
0.6510000228881836,0.05529653653502464,0.547784686088562
0.6520000100135803,0.05511239543557167,0.5388351082801819
0.652999997138977,0.05492718517780304,0.5299387574195862
0.6539999842643738,0.05474100634455681,0.5210278630256653
0.6549999713897705,0.05455400422215462,0.5131018161773682
0.656000018119812,0.05436607822775841,0.5048521161079407
0.6570000052452087,0.05418015643954277,0.49665892124176025
0.6579999923706055,0.053997911512851715,0.4892089366912842
0.6589999794960022,0.05381656438112259,0.4807176887989044
0.6600000262260437,0.0536358617246151,0.4727204442024231
0.6610000133514404,0.05345512554049492,0.4646216034889221
0.6620000004768372,0.05327368527650833,0.45709672570228577
0.6629999876022339,0.05309571698307991,0.45004284381866455
0.6639999747276306,0.052918415516614914,0.4428440034389496
0.6650000214576721,0.052741263061761856,0.43519413471221924
0.6660000085830688,0.05256326496601105,0.4277709424495697
0.6669999957084656,0.052384939044713974,0.42019760608673096
0.6679999828338623,0.052206892520189285,0.42118263244628906
0.6690000295639038,0.05202812701463699,0.4144100844860077
0.6700000166893005,0.051849666982889175,0.40733250975608826
0.6710000038146973,0.05167047306895256,0.40013474225997925
0.671999990940094,0.051491398364305496,0.39278873801231384
0.6729999780654907,0.051311347633600235,0.38598132133483887
0.6740000247955322,0.05113197863101959,0.3780072033405304
0.675000011920929,0.05095298960804939,0.3713316321372986
0.6759999990463257,0.05077314376831055,0.36341166496276855
0.6769999861717224,0.05059842765331268,0.35581421852111816
0.6779999732971191,0.0504242405295372,0.3474745452404022
0.6790000200271606,0.05024918168783188,0.3414570689201355
0.6800000071525574,0.05007439851760864,0.33391425013542175
0.6809999942779541,0.04989936947822571,0.32699722051620483
0.6819999814033508,0.0497252456843853,0.3206227421760559
0.6830000281333923,0.049552373588085175,0.3150669038295746
0.6840000152587891,0.04937904328107834,0.30908825993537903
0.6850000023841858,0.04920734092593193,0.30324292182922363
0.6859999895095825,0.049036331474781036,0.2968820631504059
0.6869999766349792,0.04886538162827492,0.29040491580963135
0.6880000233650208,0.048693884164094925,0.2844582200050354
0.6890000104904175,0.04852462559938431,0.277853399515152
0.6899999976158142,0.04835512489080429,0.27084770798683167
0.6909999847412109,0.04818509519100189,0.2655737102031708
0.6919999718666077,0.04801410809159279,0.25936371088027954
0.6930000185966492,0.04784213751554489,0.25436660647392273
0.6940000057220459,0.04766956716775894,0.24842356145381927
0.6949999928474426,0.04749773442745209,0.24352461099624634
0.6959999799728394,0.04732564836740494,0.23792988061904907
0.6970000267028809,0.04715587571263313,0.23341825604438782
0.6980000138282776,0.04698796570301056,0.23346790671348572
0.6990000009536743,0.046819206327199936,0.2286621779203415
0.699999988079071,0.04665067791938782,0.22382080554962158
0.7009999752044678,0.04648158326745033,0.22257693111896515
0.7020000219345093,0.04631207138299942,0.21724127233028412
0.703000009059906,0.04614456743001938,0.21600477397441864
0.7039999961853027,0.0459810309112072,0.2152872234582901
0.7049999833106995,0.04581696167588234,0.2100515365600586
0.7059999704360962,0.04565344378352165,0.20945723354816437
0.7070000171661377,0.045493125915527344,0.20393343269824982
0.7080000042915344,0.04533272981643677,0.1999472826719284
0.7089999914169312,0.04517140984535217,0.19846434891223907
0.7099999785423279,0.045009810477495193,0.19286496937274933
0.7110000252723694,0.044847358018159866,0.18945340812206268
0.7120000123977661,0.044684089720249176,0.18662458658218384
0.7129999995231628,0.04451983422040939,0.18156908452510834
0.7139999866485596,0.0443575493991375,0.18109485507011414
0.7149999737739563,0.04419458657503128,0.1805589199066162
0.7160000205039978,0.044031668454408646,0.1755058467388153
0.7170000076293945,0.04386833310127258,0.17197196185588837
0.7179999947547913,0.043704625219106674,0.168027862906456
0.718999981880188,0.043539829552173615,0.1631595939397812
0.7200000286102295,0.04337533935904503,0.15915219485759735
0.7210000157356262,0.043211475014686584,0.15713968873023987
0.722000002861023,0.04304938390851021,0.15448646247386932
0.7229999899864197,0.04288642853498459,0.1524546593427658
0.7239999771118164,0.042722947895526886,0.15008659660816193
0.7250000238418579,0.042560312896966934,0.14741940796375275
0.7260000109672546,0.04239845275878906,0.1446310579776764
0.7269999980926514,0.04223623871803284,0.1421440988779068
0.7279999852180481,0.04207297042012215,0.13987426459789276
0.7289999723434448,0.04190896824002266,0.13630011677742004
0.7300000190734863,0.04174429550766945,0.13616517186164856
0.7310000061988831,0.04157852753996849,0.13580097258090973
0.7319999933242798,0.041411831974983215,0.1358351707458496
0.7329999804496765,0.04124434292316437,0.13632303476333618
0.734000027179718,0.04107601195573807,0.13658253848552704
0.7350000143051147,0.04090730473399162,0.13660955429077148
0.7360000014305115,0.04073763266205788,0.13691087067127228
0.7369999885559082,0.040567681193351746,0.13651949167251587
0.7379999756813049,0.04039813205599785,0.13685642182826996
0.7390000224113464,0.04022899270057678,0.13654421269893646
0.7400000095367432,0.04005900025367737,0.13673672080039978
0.7409999966621399,0.03989000990986824,0.1369481235742569
0.7419999837875366,0.039720259606838226,0.13695812225341797
0.7429999709129333,0.039552535861730576,0.13679204881191254
0.7440000176429749,0.03938467055559158,0.13728058338165283
0.7450000047683716,0.03921765834093094,0.1371155083179474
0.7459999918937683,0.03905065730214119,0.13762952387332916
0.746999979019165,0.03888247534632683,0.1377006471157074
0.7480000257492065,0.038716744631528854,0.13799579441547394
0.7490000128746033,0.03854984790086746,0.1382824331521988
0.75,0.03838282823562622,0.13860970735549927
0.7509999871253967,0.03821452334523201,0.1391613632440567
0.7519999742507935,0.03804568201303482,0.13899454474449158
0.753000020980835,0.03787670657038689,0.13953883945941925
0.7540000081062317,0.037709034979343414,0.13996300101280212
0.7549999952316284,0.03754095360636711,0.14018018543720245
0.7559999823570251,0.037373851984739304,0.1407519280910492
0.7570000290870667,0.03720756247639656,0.14132791757583618
0.7580000162124634,0.037040986120700836,0.14083343744277954
0.7590000033378601,0.0368737056851387,0.14128875732421875
0.7599999904632568,0.03670671582221985,0.1408746838569641
0.7609999775886536,0.03654063120484352,0.14129669964313507
0.7620000243186951,0.03637337684631348,0.14105337858200073
0.7630000114440918,0.03620670735836029,0.1413477212190628
0.7639999985694885,0.036043040454387665,0.14156749844551086
0.7649999856948853,0.035878852009773254,0.1418251097202301
0.765999972820282,0.03571333363652229,0.14199873805046082
0.7670000195503235,0.035550735890865326,0.1423908770084381
0.7680000066757202,0.035386890172958374,0.14220395684242249
0.7689999938011169,0.035224322229623795,0.1411668360233307
0.7699999809265137,0.035061608999967575,0.1410599797964096
0.7710000276565552,0.03489905595779419,0.1415361911058426
0.7720000147819519,0.03473552688956261,0.14168532192707062
0.7730000019073486,0.03457358852028847,0.142229825258255
0.7739999890327454,0.03441108018159866,0.14234940707683563
0.7749999761581421,0.03424815461039543,0.14293605089187622
0.7760000228881836,0.034084804356098175,0.14298802614212036
0.7770000100135803,0.0339202918112278,0.14329248666763306
0.777999997138977,0.03376113250851631,0.143655925989151
0.7789999842643738,0.03360120579600334,0.14350858330726624
0.7799999713897705,0.033440135419368744,0.14389517903327942
0.781000018119812,0.03328300639986992,0.14400658011436462
0.7820000052452087,0.03312456235289574,0.14413438737392426
0.7829999923706055,0.03296741843223572,0.14356562495231628
0.7839999794960022,0.03281043469905853,0.1439996361732483
0.7850000262260437,0.03265225142240524,0.14430738985538483
0.7860000133514404,0.032496269792318344,0.14491575956344604
0.7870000004768372,0.032339006662368774,0.14521068334579468
0.7879999876022339,0.03218208998441696,0.14468276500701904
0.7889999747276306,0.03202623501420021,0.1440768837928772
0.7900000214576721,0.03186957910656929,0.14400525391101837
0.7910000085830688,0.031711578369140625,0.144679456949234
0.7919999957084656,0.03155484423041344,0.14451904594898224
0.7929999828338623,0.03139709681272507,0.1448071449995041
0.7940000295639038,0.031238975003361702,0.14546255767345428
0.7950000166893005,0.03108121268451214,0.14579156041145325
0.7960000038146973,0.03092360310256481,0.14645172655582428
0.796999990940094,0.03076622262597084,0.1471550613641739
0.7979999780654907,0.030607648193836212,0.14759428799152374
0.7990000247955322,0.030447635799646378,0.1473456174135208
0.800000011920929,0.030288508161902428,0.14733177423477173
0.8009999990463257,0.030128726735711098,0.14772243797779083
0.8019999861717224,0.029968010261654854,0.14740081131458282
0.8029999732971191,0.029808230698108673,0.14783962070941925
0.8040000200271606,0.029650099575519562,0.14795184135437012
0.8050000071525574,0.029491405934095383,0.14716841280460358
0.8059999942779541,0.02933230623602867,0.14778369665145874
0.8069999814033508,0.029174083843827248,0.14770571887493134
0.8080000281333923,0.02901654690504074,0.14822453260421753
0.8090000152587891,0.0288578849285841,0.14867137372493744
0.8100000023841858,0.028699178248643875,0.14859963953495026
0.8109999895095825,0.02853916957974434,0.14883922040462494
0.8119999766349792,0.02837780863046646,0.14906401932239532
0.8130000233650208,0.028215641155838966,0.14821523427963257
0.8140000104904175,0.02805206924676895,0.14881612360477448
0.8149999976158142,0.02788715250790119,0.14869296550750732
0.8159999847412109,0.02772180549800396,0.14923293888568878
0.8169999718666077,0.027555502951145172,0.1498851627111435
0.8180000185966492,0.027387578040361404,0.14890481531620026
0.8190000057220459,0.02721899189054966,0.14963075518608093
0.8199999928474426,0.027048982679843903,0.15024659037590027
0.8209999799728394,0.026877176016569138,0.1500246673822403
0.8220000267028809,0.02670772187411785,0.15053297579288483
0.8230000138282776,0.026538895443081856,0.1509266495704651
0.8240000009536743,0.02636953443288803,0.15149810910224915
0.824999988079071,0.02620040252804756,0.15152542293071747
0.8259999752044678,0.026029342785477638,0.15218938887119293
0.8270000219345093,0.025857428088784218,0.1527920514345169
0.828000009059906,0.025684205815196037,0.15262767672538757
0.8289999961853027,0.025509119033813477,0.1533385068178177
0.8299999833106995,0.02533700130879879,0.1541021466255188
0.8309999704360962,0.025163916870951653,0.15435241162776947
0.8320000171661377,0.024999435991048813,0.15262672305107117
0.8330000042915344,0.024833394214510918,0.15231189131736755
0.8339999914169312,0.02466972917318344,0.1523548811674118
0.8349999785423279,0.02450430579483509,0.15097156167030334
0.8360000252723694,0.024341655895113945,0.15161721408367157
0.8370000123977661,0.024179408326745033,0.15218091011047363
0.8379999995231628,0.024017367511987686,0.15196062624454498
0.8389999866485596,0.02385442517697811,0.1512020230293274
0.8399999737739563,0.023690547794103622,0.15053468942642212
0.8410000205039978,0.023527517914772034,0.15118330717086792
0.8420000076293945,0.02336488477885723,0.14975182712078094
0.8429999947547913,0.023203911259770393,0.14998172223567963
0.843999981880188,0.023041872307658195,0.15044966340065002
0.8450000286102295,0.02288038656115532,0.15120092034339905
0.8460000157356262,0.022717071697115898,0.1508621722459793
0.847000002861023,0.02255193516612053,0.15059058368206024
0.8479999899864197,0.022384805604815483,0.15037508308887482
0.8489999771118164,0.02221575751900673,0.1504686027765274
0.8500000238418579,0.022045042365789413,0.15080295503139496
0.8510000109672546,0.021872635930776596,0.14917689561843872
0.8519999980926514,0.021699750795960426,0.14960356056690216
0.8529999852180481,0.021524909883737564,0.15051986277103424
0.8539999723434448,0.021348698064684868,0.15149620175361633
0.8550000190734863,0.021170776337385178,0.14960072934627533
0.8560000061988831,0.02099139802157879,0.14974871277809143
0.8569999933242798,0.02081143669784069,0.15072177350521088
0.8579999804496765,0.020630020648241043,0.15046891570091248
0.859000027179718,0.02044759877026081,0.15135180950164795
0.8600000143051147,0.020273374393582344,0.15109501779079437
0.8610000014305115,0.02009846828877926,0.1509333699941635
0.8619999885559082,0.01992328278720379,0.15136386454105377
0.8629999756813049,0.01974564790725708,0.1524224877357483
0.8640000224113464,0.01956656202673912,0.15352796018123627
0.8650000095367432,0.01938670314848423,0.15456242859363556
0.8659999966621399,0.019205326214432716,0.15544435381889343
0.8669999837875366,0.019023191183805466,0.15508703887462616
0.8679999709129333,0.018841680139303207,0.15459519624710083
0.8690000176429749,0.018664009869098663,0.1542622447013855
0.8700000047683716,0.018485574051737785,0.15415339171886444
0.8709999918937683,0.01830926164984703,0.15360195934772491
0.871999979019165,0.018134204670786858,0.1531713604927063
0.8730000257492065,0.01795755885541439,0.1537366658449173
0.8740000128746033,0.017779814079403877,0.1538669914007187
0.875,0.01760673150420189,0.1526210457086563
0.8759999871253967,0.01744226925075054,0.1534312665462494
0.8769999742507935,0.017278678715229034,0.1541348546743393
0.878000020980835,0.017114682123064995,0.155221089720726
0.8790000081062317,0.01695142686367035,0.15356506407260895
0.8799999952316284,0.016790902242064476,0.15480051934719086
0.8809999823570251,0.016627760604023933,0.1550951451063156
0.8820000290870667,0.01646517775952816,0.15592673420906067
0.8830000162124634,0.01630091480910778,0.15556515753269196
0.8840000033378601,0.01613680087029934,0.15448899567127228
0.8849999904632568,0.015971338376402855,0.15407617390155792
0.8859999775886536,0.015804657712578773,0.1530255228281021
0.8870000243186951,0.01563825085759163,0.1532505452632904
0.8880000114440918,0.015471327118575573,0.1534212827682495
0.8889999985694885,0.015301661565899849,0.1530235856771469
0.8899999856948853,0.015132052823901176,0.15357306599617004
0.890999972820282,0.014960948377847672,0.1526065170764923
0.8920000195503235,0.014789502136409283,0.15393748879432678
0.8930000066757202,0.014618524350225925,0.15390737354755402
0.8939999938011169,0.01445205882191658,0.1534847766160965
0.8949999809265137,0.014286329969763756,0.151666522026062
0.8960000276565552,0.01412132102996111,0.1528366208076477
0.8970000147819519,0.01395387202501297,0.1528264284133911
0.8980000019073486,0.013785652816295624,0.15347649157047272
0.8989999890327454,0.013615221716463566,0.15393349528312683
0.8999999761581421,0.01344478502869606,0.15299825370311737
0.9010000228881836,0.013272769749164581,0.1506495624780655
0.9020000100135803,0.01309944037348032,0.150918647646904
0.902999997138977,0.012923240661621094,0.15241630375385284
0.9039999842643738,0.012749139219522476,0.1475413590669632
0.9049999713897705,0.012572313658893108,0.14847074449062347
0.906000018119812,0.01239702571183443,0.14986057579517365
0.9070000052452087,0.01222246140241623,0.1503431648015976
0.9079999923706055,0.01204626727849245,0.1518671065568924
0.9089999794960022,0.011878428980708122,0.14862529933452606
0.9100000262260437,0.011708649806678295,0.14956194162368774
0.9110000133514404,0.011535263620316982,0.14910650253295898
0.9120000004768372,0.01135935727506876,0.1487303078174591
0.9129999876022339,0.0111845089122653,0.14844822883605957
0.9139999747276306,0.011018228717148304,0.14717654883861542
0.9150000214576721,0.010854492895305157,0.14681270718574524
0.9160000085830688,0.010691058821976185,0.14417369663715363
0.9169999957084656,0.010523959062993526,0.1456686407327652
0.9179999828338623,0.010356984101235867,0.14560449123382568
0.9190000295639038,0.010192754678428173,0.1462528556585312
0.9200000166893005,0.010031674057245255,0.14731737971305847
0.9210000038146973,0.009872633963823318,0.14906997978687286
0.921999990940094,0.009722431190311909,0.1505567878484726
0.9229999780654907,0.009583909995853901,0.15067824721336365
0.9240000247955322,0.009443373419344425,0.15244540572166443
0.925000011920929,0.009303220547735691,0.15287847816944122
0.9259999990463257,0.00916313100606203,0.1548568457365036
0.9269999861717224,0.00903563667088747,0.15177129209041595
0.9279999732971191,0.008909210562705994,0.15111500024795532
0.9290000200271606,0.008781885728240013,0.1522950679063797
0.9300000071525574,0.00865341816097498,0.15426254272460938
0.9309999942779541,0.008526445366442204,0.155771404504776
0.9319999814033508,0.00840677134692669,0.15540242195129395
0.9330000281333923,0.008285775780677795,0.15385641157627106
0.9340000152587891,0.008162458427250385,0.15560007095336914
0.9350000023841858,0.008037107065320015,0.15782541036605835
0.9359999895095825,0.007912760600447655,0.15803517401218414
0.9369999766349792,0.007790365722030401,0.1596105694770813
0.9380000233650208,0.007664529141038656,0.15702494978904724
0.9390000104904175,0.007544005289673805,0.15505750477313995
0.9399999976158142,0.007425043731927872,0.1566823571920395
0.9409999847412109,0.007305354345589876,0.15809942781925201
0.9419999718666077,0.00719201285392046,0.1566692292690277
0.9430000185966492,0.0070783221162855625,0.15700450539588928
0.9440000057220459,0.006965537555515766,0.15476296842098236
0.9449999928474426,0.006860635709017515,0.15551994740962982
0.9459999799728394,0.006756219081580639,0.15458257496356964
0.9470000267028809,0.006649789400398731,0.15430289506912231
0.9480000138282776,0.006544588599354029,0.15241676568984985
0.9490000009536743,0.006435539107769728,0.15340587496757507
0.949999988079071,0.006328640505671501,0.14805641770362854
0.9509999752044678,0.006226330995559692,0.1475730538368225
0.9520000219345093,0.006120793521404266,0.14717404544353485
0.953000009059906,0.006014165468513966,0.15000173449516296
0.9539999961853027,0.005903036333620548,0.1477716565132141
0.9549999833106995,0.005794739816337824,0.14719416201114655
0.9559999704360962,0.005690416786819696,0.1443239152431488
0.9570000171661377,0.005582001991569996,0.14151497185230255
0.9580000042915344,0.005470177624374628,0.1413089483976364
0.9589999914169312,0.005356206092983484,0.13617083430290222
0.9599999785423279,0.0052382973954081535,0.1367851346731186
0.9610000252723694,0.005118587054312229,0.13300678133964539
0.9620000123977661,0.004993879236280918,0.13240039348602295
0.9629999995231628,0.00486832857131958,0.1306079477071762
0.9639999866485596,0.004739496856927872,0.13017112016677856
0.9649999737739563,0.004603683948516846,0.1324482411146164
0.9660000205039978,0.004462233278900385,0.13486124575138092
0.9670000076293945,0.004324798472225666,0.13161052763462067
0.9679999947547913,0.004191429819911718,0.13364821672439575
0.968999981880188,0.004053145181387663,0.13736219704151154
0.9700000286102295,0.003940923139452934,0.12931743264198303
0.9710000157356262,0.003828354412689805,0.13169556856155396
0.972000002861023,0.0037095060106366873,0.13369446992874146
0.9729999899864197,0.003588132793083787,0.13614608347415924
0.9739999771118164,0.0034619064535945654,0.1244375929236412
0.9750000238418579,0.0033532953821122646,0.1253197193145752
0.9760000109672546,0.003236098913475871,0.12747400999069214
0.9769999980926514,0.0031191257294267416,0.1253344714641571
0.9779999852180481,0.0029960116371512413,0.12686212360858917
0.9789999723434448,0.0028641901444643736,0.12116407603025436
0.9800000190734863,0.002726005157455802,0.12222248315811157
0.9810000061988831,0.0025986942928284407,0.1133670061826706
0.9819999933242798,0.002467559650540352,0.10752344131469727
0.9829999804496765,0.002327157650142908,0.11236333101987839
0.984000027179718,0.0021847658790647984,0.11779088526964188
0.9850000143051147,0.002040040446445346,0.11366051435470581
0.9860000014305115,0.0018995193531736732,0.12084480375051498
0.9869999885559082,0.001744045759551227,0.12306496500968933
0.9879999756813049,0.0015698813367635012,0.11067613214254379
0.9890000224113464,0.001398507971316576,0.10342680662870407
0.9900000095367432,0.0011971283238381147,0.09843912720680237
0.9909999966621399,0.0010197402443736792,0.09475664794445038
0.9919999837875366,0.0008640923188067973,0.10505485534667969
0.9929999709129333,0.000689804379362613,0.11746595054864883
0.9940000176429749,0.0004922355874441564,0.12617312371730804
0.9950000047683716,0.00034356117248535156,0.1345285326242447
0.9959999918937683,0.0002174866385757923,0.1303911954164505
0.996999979019165,9.767983283381909e-05,0.09166974574327469
0.9980000257492065,5.9709294873755425e-05,0.07484601438045502
0.9990000128746033,3.871209264616482e-05,0.03777525946497917
1.0,1.953791615960654e-05,0.0062858047895133495


==> plot_csvs/ensemble_epistemic_contours.csv <==
x,y,z
4.634416200133273e-06,-0.7271972894668579,-500.0
0.05263586714863777,-0.7271972894668579,-500.0
0.10526710003614426,-0.7271972894668579,-295.25040162307874
0.15789832174777985,-0.7271972894668579,-105.63574146243137
0.21052956581115723,-0.7271972894668579,-22.250834528333158
0.2631607949733734,-0.7271972894668579,-10.13420837912992
0.3157920241355896,-0.7271972894668579,-46.30498874254687
0.3684232532978058,-0.7271972894668579,-117.89291279730105
0.421054482460022,-0.7271972894668579,-117.53441743316885
0.47368571162223816,-0.7271972894668579,-117.01927899586401
0.5263169407844543,-0.7271972894668579,-115.4280547323928
0.5789481997489929,-0.7271972894668579,-112.56783981567241
0.6315793991088867,-0.7271972894668579,-106.98217174616596
0.6842106580734253,-0.7271972894668579,-33.15712145950661
0.7368418574333191,-0.7271972894668579,-9.930576330417914
0.7894731163978577,-0.7271972894668579,-15.137222504131929
0.8421043157577515,-0.7271972894668579,-85.8558587511983
0.89473557472229,-0.7271972894668579,-290.61403557869494
0.9473667740821838,-0.7271972894668579,-500.0
0.9999980330467224,-0.7271972894668579,-500.0

4.634416200133273e-06,-0.5984379649162292,-500.0
0.05263586714863777,-0.5984379649162292,-500.0
0.10526710003614426,-0.5984379649162292,-246.04235948705633
0.15789832174777985,-0.5984379649162292,-75.34589324887303
0.21052956581115723,-0.5984379649162292,-9.035648760840457
0.2631607949733734,-0.5984379649162292,-2.1766907892800336
0.3157920241355896,-0.5984379649162292,-27.166649339100843
0.3684232532978058,-0.5984379649162292,-86.59512564590841
0.421054482460022,-0.5984379649162292,-86.31924115987145
0.47368571162223816,-0.5984379649162292,-85.94118729376926
0.5263169407844543,-0.5984379649162292,-84.75623559133685
0.5789481997489929,-0.5984379649162292,-82.59739170923967
0.6315793991088867,-0.5984379649162292,-78.36057155453639
0.6842106580734253,-0.5984379649162292,-19.34811547810048
0.7368418574333191,-0.5984379649162292,-2.168726437289159
0.7894731163978577,-0.5984379649162292,-5.943953490017037
0.8421043157577515,-0.5984379649162292,-61.605609307466125
0.89473557472229,-0.5984379649162292,-242.78132840773952
0.9473667740821838,-0.5984379649162292,-500.0
0.9999980330467224,-0.5984379649162292,-500.0

4.634416200133273e-06,-0.469678670167923,-500.0
0.05263586714863777,-0.469678670167923,-444.4344392150053
0.10526710003614426,-0.469678670167923,-201.30774308723363
0.15789832174777985,-0.469678670167923,-50.129592164624334
0.21052956581115723,-0.469678670167923,-1.618705992605113
0.2631607949733734,-0.469678670167923,0.0
0.3157920241355896,-0.469678670167923,-13.069704754135328
0.3684232532978058,-0.469678670167923,-60.1159755257304
0.421054482460022,-0.469678670167923,-59.91225706446299
0.47368571162223816,-0.469678670167923,-59.650123296084374
0.5263169407844543,-0.469678670167923,-58.81179247676566
0.5789481997489929,-0.469678670167923,-57.25670943636078
0.6315793991088867,-0.469678670167923,-54.18511563890074
0.6842106580734253,-0.469678670167923,-9.218930548555957
0.7368418574333191,-0.469678670167923,0.0
0.7894731163978577,-0.469678670167923,-0.8982133148218523
0.8421043157577515,-0.469678670167923,-41.35041100567821
0.89473557472229,-0.469678670167923,-199.24223415301395
0.9473667740821838,-0.469678670167923,-475.1301203105384
0.9999980330467224,-0.469678670167923,-500.0

4.634416200133273e-06,-0.3409193754196167,-500.0
0.05263586714863777,-0.3409193754196167,-382.1811065072654
0.10526710003614426,-0.3409193754196167,-161.04651813315928
0.15789832174777985,-0.3409193754196167,-29.98685210825453
0.21052956581115723,-0.3409193754196167,0.0
0.2631607949733734,-0.3409193754196167,-3.6041343711964116
0.3157920241355896,-0.3409193754196167,-4.014154987650327
0.3684232532978058,-0.3409193754196167,-38.45549380799458
0.421054482460022,-0.3409193754196167,-38.313442177068154
0.47368571162223816,-0.3409193754196167,-38.146080743107476
0.5263169407844543,-0.3409193754196167,-37.59471089857918
0.5789481997489929,-0.3409193754196167,-36.54581546005875
0.6315793991088867,-0.3409193754196167,-34.45581191699834
0.6842106580734253,-0.3409193754196167,-2.769557745226986
0.7368418574333191,-0.3409193754196167,-3.4243954219261847
0.7894731163978577,-0.3409193754196167,0.0
0.8421043157577515,-0.3409193754196167,-25.09025132215936
0.89473557472229,-0.3409193754196167,-159.9967528145183
0.9473667740821838,-0.3409193754196167,-408.84823222735287
0.9999980330467224,-0.3409193754196167,-487.30615363141004

4.634416200133273e-06,-0.21216008067131042,-451.6616502355314
0.05263586714863777,-0.21216008067131042,-324.6213146280608
0.10526710003614426,-0.21216008067131042,-125.25875723986887
0.15789832174777985,-0.21216008067131042,-14.917678385893504
0.21052956581115723,-0.21216008067131042,-4.179531709365973
0.2631607949733734,-0.21216008067131042,-12.989094538034639
0.3157920241355896,-0.21216008067131042,0.0
0.3684232532978058,-0.21216008067131042,-21.613642851298216
0.421054482460022,-0.21216008067131042,-21.522812156711993
0.47368571162223816,-0.21216008067131042,-21.429044010107148
0.5263169407844543,-0.21216008067131042,-21.104987758779814
0.5789481997489929,-0.21216008067131042,-20.464694472076303
0.6315793991088867,-0.21216008067131042,-19.172639589027465
0.6842106580734253,-0.21216008067131042,0.0
0.7368418574333191,-0.21216008067131042,-12.44191329856914
0.7894731163978577,-0.21216008067131042,-3.249313857137707
0.8421043157577515,-0.21216008067131042,-12.825127807403078
0.89473557472229,-0.21216008067131042,-125.04489949060351
0.9473667740821838,-0.21216008067131042,-347.54234755941326
0.9999980330467224,-0.21216008067131042,-422.55125900875026

4.634416200133273e-06,-0.08340077847242355,-387.11254262786815
0.05263586714863777,-0.08340077847242355,-271.7550191000684
0.10526710003614426,-0.08340077847242355,-93.94442208277819
0.15789832174777985,-0.08340077847242355,-4.922059816181665
0.21052956581115723,-0.08340077847242355,-14.157299940807219
0.2631607949733734,-0.08340077847242355,-28.15487866579264
0.3157920241355896,-0.08340077847242355,-1.0272402868609714
0.3684232532978058,-0.08340077847242355,-9.59044983488014
0.421054482460022,-0.08340077847242355,-9.540359700807569
0.47368571162223816,-0.08340077847242355,-9.499016226933648
0.5263169407844543,-0.08340077847242355,-9.342628228891426
0.5789481997489929,-0.08340077847242355,-9.01335359989855
0.6315793991088867,-0.08340077847242355,-8.33561744388366
0.6842106580734253,-0.08340077847242355,-0.9102577846726336
0.7368418574333191,-0.08340077847242355,-27.05255008856704
0.7894731163978577,-0.08340077847242355,-10.646153951476293
0.8421043157577515,-0.08340077847242355,-4.555046313505045
0.89473557472229,-0.08340077847242355,-94.38664200845577
0.9473667740821838,-0.08340077847242355,-291.2124202694093
0.9999980330467224,-0.08340077847242355,-362.4060011523972

4.634416200133273e-06,0.045358527451753616,-327.53108568448033
0.05263586714863777,0.045358527451753616,-223.5823130101255
0.10526710003614426,0.045358527451753616,-67.10350156786221
0.15789832174777985,0.045358527451753616,0.0
0.21052956581115723,0.045358527451753616,-29.933312185725654
0.2631607949733734,0.045358527451753616,-49.10148739848257
0.3157920241355896,0.045358527451753616,-7.095876423201558
0.3684232532978058,0.045358527451753616,-2.385900650846487
0.421054482460022,0.045358527451753616,-2.3660895021042867
0.47368571162223816,0.045358527451753616,-2.356002076102513
0.5263169407844543,0.045358527451753616,-2.3076323089140223
0.5789481997489929,0.045358527451753616,-2.191788766779723
0.6315793991088867,0.045358527451753616,-1.9447373281999378
0.6842106580734253,0.045358527451753616,-5.500330742991021
0.7368418574333191,0.045358527451753616,-47.25631632106535
0.7894731163978577,0.045358527451753616,-22.190523609185647
0.8421043157577515,0.045358527451753616,-0.2800028945351869
0.89473557472229,0.045358527451753616,-68.02199744253792
0.9473667740821838,0.045358527451753616,-239.8585884692719
0.9999980330467224,0.045358527451753616,-306.87048692484603

4.634416200133273e-06,0.1741178333759308,-272.91727940536794
0.05263586714863777,0.1741178333759308,-180.10314774871787
0.10526710003614426,0.1741178333759308,-44.7360199002374
0.15789832174777985,0.1741178333759308,-0.1514994583399698
0.21052956581115723,0.1741178333759308,-51.50756079424754
0.2631607949733734,0.1741178333759308,-75.82892661003308
0.3157920241355896,0.1741178333759308,-18.205907001283492
0.3684232532978058,0.1741178333759308,0.0
0.421054482460022,0.1741178333759308,0.0
0.47368571162223816,0.1741178333759308,0.0
0.5263169407844543,0.1741178333759308,0.0
0.5789481997489929,0.1741178333759308,0.0
0.6315793991088867,0.1741178333759308,0.0
0.6842106580734253,0.1741178333759308,-13.770220059260534
0.7368418574333191,0.1741178333759308,-73.05319570178436
0.7894731163978577,0.1741178333759308,-37.88241742427087
0.8421043157577515,0.1741178333759308,0.0
0.89473557472229,0.1741178333759308,-45.950974962866255
0.9473667740821838,0.1741178333759308,-193.4807140470701
0.9999980330467224,0.1741178333759308,-255.94466084729282

4.634416200133273e-06,0.30287712812423706,-223.27108343065765
0.05263586714863777,0.30287712812423706,-141.3175233158456
0.10526710003614426,0.30287712812423706,-26.841960438866572
0.15789832174777985,0.30287712812423706,-5.3765582072375295
0.21052956581115723,0.30287712812423706,-78.88003632720563
0.2631607949733734,0.30287712812423706,-108.33717867865818
0.3157920241355896,0.30287712812423706,-34.357336363259094
0.3684232532978058,0.30287712812423706,-2.432746836012974
0.421054482460022,0.30287712812423706,-2.442091183551738
0.47368571162223816,0.30287712812423706,-2.431010514680409
0.5263169407844543,0.30287712812423706,-2.41973077416442
0.5789481997489929,0.30287712812423706,-2.437988797648842
0.6315793991088867,0.30287712812423706,-2.50140566737404
0.6842106580734253,0.30287712812423706,-25.719923677795375
0.7368418574333191,0.30287712812423706,-104.44320903584195
0.7894731163978577,0.30287712812423706,-57.72184787568219
0.8421043157577515,0.30287712812423706,-3.7150369484869823
0.89473557472229,0.30287712812423706,-28.17355425329633
0.9473667740821838,0.30287712812423706,-152.07880976694727
0.9999980330467224,0.30287712812423706,-209.62848382138802

4.634416200133273e-06,0.43163642287254333,-178.59258273123805
0.05263586714863777,0.43163642287254333,-107.22542573723032
0.10526710003614426,0.43163642287254333,-13.421331252174404
0.15789832174777985,0.43163642287254333,-15.675174335024844
0.21052956581115723,0.43163642287254333,-112.05076046644706
0.2631607949733734,0.43163642287254333,-146.62628572678688
0.3157920241355896,0.43163642287254333,-55.550157648946936
0.3684232532978058,0.43163642287254333,-9.684142210301168
0.421054482460022,0.43163642287254333,-9.692360964263441
0.47368571162223816,0.43163642287254333,-9.649032052632222
0.5263169407844543,0.43163642287254333,-9.566824122629027
0.5789481997489929,0.43163642287254333,-9.505754660363095
0.6315793991088867,0.43163642287254333,-9.448955661882831
0.6842106580734253,0.43163642287254333,-41.34943805530216
0.7368418574333191,0.43163642287254333,-141.42634704838895
0.7894731163978577,0.43163642287254333,-81.70879638261565
0.8421043157577515,0.43163642287254333,-11.425113468325776
0.89473557472229,0.43163642287254333,-14.689749068852889
0.9473667740821838,0.43163642287254333,-115.65293192072687
0.9999980330467224,0.43163642287254333,-167.9220381389434

4.634416200133273e-06,0.5603957176208496,-138.88173269609388
0.05263586714863777,0.5603957176208496,-77.82688502752418
0.10526710003614426,0.5603957176208496,-4.4741270452423905
0.15789832174777985,0.5603957176208496,-31.047350164158267
0.21052956581115723,0.5603957176208496,-151.01972351924988
0.2631607949733734,0.5603957176208496,-190.69620563199015
0.3157920241355896,0.5603957176208496,-81.78437375311528
0.3684232532978058,0.5603957176208496,-21.754181401709623
0.421054482460022,0.5603957176208496,-21.750817209318015
0.47368571162223816,0.5603957176208496,-21.654064618804412
0.5263169407844543,0.5603957176208496,-21.441281605532296
0.5789481997489929,0.5603957176208496,-21.20329293019313
0.6315793991088867,0.5603957176208496,-20.842643773781713
0.6842106580734253,0.5603957176208496,-60.658781476326254
0.7368418574333191,0.5603957176208496,-184.0025731463735
0.7894731163978577,0.5603957176208496,-109.84325711846165
0.8421043157577515,0.5603957176208496,-23.13022792502113
0.89473557472229,0.5603957176208496,-5.49955482452769
0.9473667740821838,0.5603957176208496,-84.20308650820226
0.9999980330467224,0.5603957176208496,-130.82528060649676

4.634416200133273e-06,0.6891550421714783,-104.13853332522513
0.05263586714863777,0.6891550421714783,-53.12187530426692
0.10526710003614426,0.6891550421714783,-0.0003489526113753527
0.15789832174777985,0.6891550421714783,-51.49308000774237
0.21052956581115723,0.6891550421714783,-195.78692548561403
0.2631607949733734,0.6891550421714783,-240.5469105957439
0.3157920241355896,0.6891550421714783,-113.05998467576414
0.3684232532978058,0.6891550421714783,-38.64287437193571
0.421054482460022,0.6891550421714783,-38.61744890285796
0.47368571162223816,0.6891550421714783,-38.446112394504624
0.5263169407844543,0.6891550421714783,-38.04310685769171
0.5789481997489929,0.6891550421714783,-37.53061758098784
0.6315793991088867,0.6891550421714783,-36.68248030937188
0.6842106580734253,0.6891550421714783,-83.64793131386308
0.7368418574333191,0.6891550421714783,-232.17199710895113
0.7894731163978577,0.6891550421714783,-142.12527252095012
0.8421043157577515,0.6891550421714783,-38.830389444132265
0.89473557472229,0.6891550421714783,-0.6029707293393383
0.9473667740821838,0.6891550421714783,-57.729219747188225
0.9999980330467224,0.6891550421714783,-98.33819781754366

4.634416200133273e-06,0.8179143667221069,-74.3629729409804
0.05263586714863777,0.8179143667221069,-33.110410541736854
0.10526710003614426,0.8179143667221069,0.0
0.15789832174777985,0.8179143667221069,-77.01237846173227
0.21052956581115723,0.8179143667221069,-246.3524087150162
0.2631607949733734,0.8179143667221069,-296.17852613604947
0.3157920241355896,0.8179143667221069,-149.3770234088666
0.3684232532978058,0.8179143667221069,-60.350211685188704
0.421054482460022,0.8179143667221069,-60.29227595236931
0.47368571162223816,0.8179143667221069,-60.02518373417554
0.5263169407844543,0.8179143667221069,-59.37229779328884
0.5789481997489929,0.8179143667221069,-58.4877223748681
0.6315793991088867,0.8179143667221069,-56.96846112095595
0.6842106580734253,0.8179143667221069,-110.31691042600563
0.7368418574333191,0.8179143667221069,-285.93446354223636
0.7894731163978577,0.8179143667221069,-178.5548181826684
0.8421043157577515,0.8179143667221069,-58.52558304353113
0.89473557472229,0.8179143667221069,0.0
0.9473667740821838,0.8179143667221069,-36.231360656135465
0.9999980330467224,0.8179143667221069,-70.4608072737021

4.634416200133273e-06,0.9466736316680908,-49.5550865763139
0.05263586714863777,0.9466736316680908,-17.792496449827667
0.10526710003614426,0.9466736316680908,-4.473077161925936
0.15789832174777985,0.9466736316680908,-107.60522391674486
0.21052956581115723,0.9466736316680908,-302.7160461590264
0.2631607949733734,0.9466736316680908,-357.5908757237615
0.3157920241355896,0.9466736316680908,-190.73540961377927
0.3684232532978058,0.9466736316680908,-86.87619648673217
0.421054482460022,0.9466736316680908,-86.775263795609
0.47368571162223816,0.9466736316680908,-86.39124729026737
0.5263169407844543,0.9466736316680908,-85.42882948083654
0.5789481997489929,0.9466736316680908,-84.07458257855478
0.6315793991088867,0.9466736316680908,-81.70057401721172
0.6842106580734253,0.9466736316680908,-140.66569229582288
0.7368418574333191,0.9466736316680908,-345.2900957579019
0.7894731163978577,0.9466736316680908,-219.13185415857467
0.8421043157577515,0.9466736316680908,-82.21581526119905
0.89473557472229,0.9466736316680908,-3.690639747251067
0.9473667740821838,0.9466736316680908,-19.709515234838204
0.9999980330467224,0.9466736316680908,-47.19311828636202

4.634416200133273e-06,1.0754328966140747,-29.71483919827142
0.05263586714863777,1.0754328966140747,-7.168123186453812
0.10526710003614426,1.0754328966140747,-13.419578925471392
0.15789832174777985,1.0754328966140747,-143.27162610341713
0.21052956581115723,1.0754328966140747,-364.87796486607465
0.2631607949733734,1.0754328966140747,-424.78409863459666
0.3157920241355896,1.0754328966140747,-237.13518635459383
0.3684232532978058,1.0754328966140747,-118.2208141122378
0.421054482460022,1.0754328966140747,-118.06642919503734
0.47368571162223816,1.0754328966140747,-117.54431978801297
0.5263169407844543,1.0754328966140747,-116.21273309698601
0.5789481997489929,1.0754328966140747,-114.29122913592664
0.6315793991088867,1.0754328966140747,-110.87882716764946
0.6842106580734253,1.0754328966140747,-174.69427143505905
0.7368418574333191,1.0754328966140747,-410.2387980156524
0.7894731163978577,1.0754328966140747,-263.8564126248979
0.8421043157577515,1.0754328966140747,-109.90108609713604
0.89473557472229,1.0754328966140747,-11.674889579791325
0.9473667740821838,1.0754328966140747,-8.163675165005724
0.9999980330467224,1.0754328966140747,-28.535113817102996

4.634416200133273e-06,1.2041922807693481,-14.842234533096986
0.05263586714863777,1.2041922807693481,-1.2372877934234126
0.10526710003614426,1.2041922807693481,-26.839521300729352
0.15789832174777985,1.2041922807693481,-184.01160334482358
0.21052956581115723,1.2041922807693481,-432.83812248668426
0.2631607949733734,1.2041922807693481,-497.7581484433161
0.3157920241355896,1.2041922807693481,-288.5764453107336
0.3684232532978058,1.2041922807693481,-154.38412531247016
0.421054482460022,1.2041922807693481,-154.165788896585
0.47368571162223816,1.2041922807693481,-153.48445135406504
0.5263169407844543,1.2041922807693481,-151.72404808790856
0.5789481997489929,1.2041922807693481,-149.13770114435465
0.6315793991088867,1.2041922807693481,-144.50325299853654
0.6842106580734253,1.2041922807693481,-212.40270133975005
0.7368418574333191,1.2041922807693481,-480.78067507745766
0.7894731163978577,1.2041922807693481,-312.7285890093439
0.8421043157577515,1.2041922807693481,-141.5814276889613
0.89473557472229,1.2041922807693481,-23.95276098242759
0.9473667740821838,1.2041922807693481,-1.5938318022273452
0.9999980330467224,1.2041922807693481,-14.486791720984314

4.634416200133273e-06,1.332951545715332,-4.937292465803495
0.05263586714863777,1.332951545715332,0.0
0.10526710003614426,1.332951545715332,-44.732879327167716
0.15789832174777985,1.332951545715332,-229.82514161410893
0.21052956581115723,1.332951545715332,-500.0
0.2631607949733734,1.332951545715332,-500.0
0.3157920241355896,1.332951545715332,-345.0590116885074
0.3684232532978058,1.332951545715332,-195.3660358211055
0.421054482460022,1.332951545715332,-195.0733303366718
0.47368571162223816,1.332951545715332,-194.21154799481732
0.5263169407844543,1.332951545715332,-191.96264362476035
0.5789481997489929,1.332951545715332,-188.61390593588294
0.6315793991088867,1.332951545715332,-182.57379067914923
0.6842106580734253,1.332951545715332,-253.79090702301087
0.7368418574333191,1.332951545715332,-500.0
0.7894731163978577,1.332951545715332,-365.7482002253104
0.8421043157577515,1.332951545715332,-177.25676159879174
0.89473557472229,1.332951545715332,-40.524227716046695
0.9473667740821838,1.332951545715332,0.0
0.9999980330467224,1.332951545715332,-5.048172302528968

4.634416200133273e-06,1.461710810661316,0.0
0.05263586714863777,1.461710810661316,-3.456252837899228
0.10526710003614426,1.461710810661316,-67.09965199609637
0.15789832174777985,1.461710810661316,-280.71219567268474
0.21052956581115723,1.461710810661316,-500.0
0.2631607949733734,1.461710810661316,-500.0
0.3157920241355896,1.461710810661316,-406.58296860218303
0.3684232532978058,1.461710810661316,-241.16658963113153
0.421054482460022,1.461710810661316,-240.78901165873447
0.47368571162223816,1.461710810661316,-239.72565357722337
0.5263169407844543,1.461710810661316,-236.92863392358998
0.5789481997489929,1.461710810661316,-232.71984561708632
0.6315793991088867,1.461710810661316,-225.09046861394387
0.6842106580734253,1.461710810661316,-298.8589241488663
0.7368418574333191,1.461710810661316,-500.0
0.7894731163978577,1.461710810661316,-422.91533393169397
0.8421043157577515,1.461710810661316,-216.9271303145614
0.89473557472229,1.461710810661316,-61.38930673311124
0.9473667740821838,1.461710810661316,-3.382170839152063
0.9999980330467224,1.461710810661316,-0.2192408939262478

4.634416200133273e-06,1.5904701948165894,-0.0303594217097114
0.05263586714863777,1.5904701948165894,-11.606054590358639
0.10526710003614426,1.5904701948165894,-93.93988569942034
0.15789832174777985,1.5904701948165894,-336.6729012363163
0.21052956581115723,1.5904701948165894,-500.0
0.2631607949733734,1.5904701948165894,-500.0
0.3157920241355896,1.5904701948165894,-473.1484334266648
0.3684232532978058,1.5904701948165894,-291.78583281880674
0.421054482460022,1.5904701948165894,-291.3129584324627
0.47368571162223816,1.5904701948165894,-290.02681403845446
0.5263169407844543,1.5904701948165894,-286.6220314255537
0.5789481997489929,1.5904701948165894,-281.4556436361163
0.6315793991088867,1.5904701948165894,-272.0533312946245
0.6842106580734253,1.5904701948165894,-347.60685331605976
0.7368418574333191,1.5904701948165894,-500.0
0.7894731163978577,1.5904701948165894,-484.2301088626422
0.8421043157577515,1.5904701948165894,-260.5926209854932
0.89473557472229,1.5904701948165894,-86.54803241581547
0.9473667740821838,1.5904701948165894,-11.74035326801943
0.9999980330467224,1.5904701948165894,0.0

4.634416200133273e-06,1.7192294597625732,-5.0283702755556305
0.05263586714863777,1.7192294597625732,-24.449392700995617
0.10526710003614426,1.7192294597625732,-125.25352295152429
0.15789832174777985,1.7192294597625732,-397.70706875820963
0.21052956581115723,1.7192294597625732,-500.0
0.2631607949733734,1.7192294597625732,-500.0
0.3157920241355896,1.7192294597625732,-500.0
0.3684232532978058,1.7192294597625732,-347.22372768167406
0.421054482460022,1.7192294597625732,-346.64499486690084
0.47368571162223816,1.7192294597625732,-345.1149416773008
0.5263169407844543,1.7192294597625732,-341.04274894420485
0.5789481997489929,1.7192294597625732,-334.82117654482136
0.6315793991088867,1.7192294597625732,-323.4622937595941
0.6842106580734253,1.7192294597625732,-400.0345006447752
0.7368418574333191,1.7192294597625732,-500.0
0.7894731163978577,1.7192294597625732,-500.0
0.8421043157577515,1.7192294597625732,-308.2530669377992
0.89473557472229,1.7192294597625732,-116.00033528922702
0.9473667740821838,1.7192294597625732,-25.07453472026948
0.9999980330467224,1.7192294597625732,-4.390449638540304



==> plot_csvs/ensemble_epistemic_ece.csv <==
intervals,ecdfs
0.1000,0.0690
0.2000,0.1460
0.3000,0.2330
0.4000,0.3110
0.5000,0.3960
0.6000,0.4770
0.7000,0.5570
0.8000,0.6160
0.9000,0.6790
1.0000,1.0000


==> plot_csvs/ensemble_epistemic_predscatter.csv <==
test_x,test_y,pred
0.0017489404417574406,1.4741400480270386,1.5216995477676392
0.0028432952240109444,1.519389271736145,1.5194499492645264
0.004056544508785009,1.5181069374084473,1.5169575214385986
0.004793612286448479,1.5670009851455688,1.515438199043274
0.006617960520088673,1.448948860168457,1.5116528272628784
0.007427404634654522,1.4728648662567139,1.5099725723266602
0.011032350361347198,1.4664803743362427,1.502486228942871
0.0118035227060318,1.5459787845611572,1.5009140968322754
0.012789803557097912,1.3454073667526245,1.4989198446273804
0.013087298721075058,1.4577783346176147,1.4983149766921997
0.013357669115066528,1.57572603225708,1.4977586269378662
0.013594514690339565,1.5584962368011475,1.4972714185714722
0.015265630558133125,1.4967080354690552,1.4938327074050903
0.01594940759241581,1.4287385940551758,1.4924246072769165
0.01754896156489849,1.522071361541748,1.48910391330719
0.018728654831647873,1.4447686672210693,1.4866375923156738
0.01895356923341751,1.4381191730499268,1.4861671924591064
0.019731713458895683,1.4817769527435303,1.4845399856567383
0.02001139521598816,1.4942713975906372,1.483954906463623
0.02125130221247673,1.4779932498931885,1.4807331562042236
0.024766944348812103,1.4978439807891846,1.4683890342712402
0.02632344700396061,1.458766222000122,1.461628794670105
0.026410985738039017,1.447587490081787,1.4612468481063843
0.027822095900774002,1.4686652421951294,1.4550644159317017
0.028502127155661583,1.4773929119110107,1.4520567655563354
0.028896791860461235,1.408774733543396,1.4503061771392822
0.029817011207342148,1.456006407737732,1.446219563484192
0.030831050127744675,1.4447860717773438,1.441664695739746
0.03191730007529259,1.357505202293396,1.436743974685669
0.03205516189336777,1.4892630577087402,1.4361094236373901
0.03205668181180954,1.3321810960769653,1.436102271080017
0.034756239503622055,1.5087981224060059,1.4235106706619263
0.036388128995895386,1.4220106601715088,1.4150184392929077
0.03684910759329796,1.2903982400894165,1.412332534790039
0.037886373698711395,1.430953860282898,1.4062379598617554
0.03791031986474991,1.3971564769744873,1.4060949087142944
0.03814438357949257,1.4602361917495728,1.4046915769577026
0.03836005926132202,1.3534941673278809,1.4033926725387573
0.03847167268395424,1.3291096687316895,1.4027208089828491
0.0422428734600544,1.381270408630371,1.3783481121063232
0.04345744848251343,1.2945950031280518,1.3697426319122314
0.04355035722255707,1.4006167650222778,1.3690826892852783
0.043770287185907364,1.3835200071334839,1.3675185441970825
0.04469424486160278,1.3890081644058228,1.3609182834625244
0.04481317475438118,1.3191256523132324,1.3600651025772095
0.045598939061164856,1.3093461990356445,1.3544197082519531
0.0460609532892704,1.3372958898544312,1.3510959148406982
0.04633012413978577,1.3761308193206787,1.3491592407226562
0.048119742423295975,1.3627028465270996,1.3362852334976196
0.04836295172572136,1.366896390914917,1.3345355987548828
0.04952983185648918,1.3162155151367188,1.3261091709136963
0.05037348344922066,1.309783697128296,1.319860577583313
0.050385087728500366,1.392063021659851,1.319773554801941
0.051539935171604156,1.303629755973816,1.3109855651855469
0.052493754774332047,1.21638023853302,1.3036242723464966
0.05269335210323334,1.2556864023208618,1.3020658493041992
0.053704313933849335,1.2720634937286377,1.2940205335617065
0.054204557090997696,1.2991371154785156,1.2899550199508667
0.054236020892858505,1.3199366331100464,1.2896987199783325
0.054837390780448914,1.2851908206939697,1.2847938537597656
0.054886408150196075,1.2554125785827637,1.2843940258026123
0.056055985391139984,1.2380675077438354,1.274791955947876
0.05675472319126129,1.1958221197128296,1.2689763307571411
0.05717718228697777,1.2519290447235107,1.2654589414596558
0.05737482011318207,1.2391653060913086,1.263813853263855
0.05761798098683357,1.2583808898925781,1.2617897987365723
0.057894445955753326,1.1234132051467896,1.2594462633132935
0.05835392326116562,1.2416776418685913,1.255484938621521
0.05835849791765213,1.1726078987121582,1.2554457187652588
0.05838187038898468,1.2369662523269653,1.2552441358566284
0.05849297717213631,1.1884948015213013,1.2542861700057983
0.0586606003344059,1.2696102857589722,1.2528411149978638
0.06206045299768448,1.246105670928955,1.223434329032898
0.06215471401810646,1.1954498291015625,1.222610592842102
0.06300489604473114,1.179938554763794,1.2151603698730469
0.06389240175485611,1.1825252771377563,1.2073074579238892
0.0647427886724472,1.1950567960739136,1.1996793746948242
0.06487613916397095,1.183872103691101,1.1984829902648926
0.06541582942008972,1.2105222940444946,1.1936415433883667
0.06820955872535706,1.2188222408294678,1.1680082082748413
0.06848456710577011,1.1335792541503906,1.1652805805206299
0.06953733414411545,1.117901086807251,1.1547483205795288
0.07077211886644363,1.1018434762954712,1.1423768997192383
0.07234804332256317,1.023299217224121,1.1264654397964478
0.07498575747013092,1.103238821029663,1.0996532440185547
0.07506097108125687,1.0640883445739746,1.0988849401474
0.07542357593774796,1.1199874877929688,1.0951813459396362
0.0754995122551918,1.1151522397994995,1.0944055318832397
0.07584172487258911,1.0846754312515259,1.0909093618392944
0.07625355571508408,1.0686564445495605,1.086702585220337
0.07807421684265137,1.0649430751800537,1.0679227113723755
0.07882717251777649,1.094046711921692,1.0601158142089844
0.08062790334224701,1.0157614946365356,1.0411216020584106
0.08160287886857986,1.004819631576538,1.030748724937439
0.08285068720579147,0.9996567368507385,1.0173227787017822
0.0837005227804184,1.0517945289611816,1.0081275701522827
0.08377435058355331,1.034441351890564,1.0073286294937134
0.08442412316799164,0.9541658759117126,1.0002974271774292
0.08508744835853577,0.9414050579071045,0.9931187629699707
0.08568594604730606,0.8915457725524902,0.9866054654121399
0.08604751527309418,0.9747726917266846,0.9826095700263977
0.08976185321807861,0.8328587412834167,0.9406453967094421
0.09400120377540588,0.8406439423561096,0.8903816342353821
0.09582225978374481,0.8524913191795349,0.8685000538825989
0.09657608717679977,0.8103707432746887,0.8594167828559875
0.09707336127758026,0.8118948936462402,0.8534258008003235
0.09739243239164352,0.7533144950866699,0.8495610356330872
0.09841886162757874,0.8959355354309082,0.8371024131774902
0.09873142093420029,0.8622199892997742,0.8333080410957336
0.0990087166428566,0.8378244042396545,0.8299419283866882
0.10122498124837875,0.7843433618545532,0.8027333617210388
0.10410754382610321,0.7081009745597839,0.7676225304603577
0.10585162043571472,0.7921299338340759,0.7464486956596375
0.10733045637607574,0.6433430910110474,0.7284800410270691
0.10733065009117126,0.7024888396263123,0.7284776568412781
0.10749516636133194,0.7096129655838013,0.7264758348464966
0.10780545324087143,0.5938675999641418,0.7227003574371338
0.10828173905611038,0.7240027189254761,0.7169062495231628
0.10857828706502914,0.7006752490997314,0.7133008241653442
0.10980668663978577,0.6839147806167603,0.698371946811676
0.11143235862255096,0.6979761123657227,0.6784732937812805
0.11262337863445282,0.6160101890563965,0.6638045310974121
0.11426505446434021,0.6055921316146851,0.6435560584068298
0.11474481970071793,0.5818426012992859,0.6376804709434509
0.11512728035449982,0.6450516581535339,0.6329962015151978
0.11582790315151215,0.5739185810089111,0.6244154572486877
0.11658599972724915,0.5914179086685181,0.6151320338249207
0.11757203936576843,0.5923072099685669,0.603046715259552
0.1183205172419548,0.6116697192192078,0.5938581824302673
0.11966264992952347,0.5603063106536865,0.5771471858024597
0.12273348122835159,0.5366017818450928,0.5386880040168762
0.12453784048557281,0.507594108581543,0.5161181092262268
0.12505421042442322,0.49712643027305603,0.5096327662467957
0.12559297680854797,0.45202693343162537,0.5028598308563232
0.12695129215717316,0.42120152711868286,0.4856150150299072
0.12796781957149506,0.41453826427459717,0.4726552665233612
0.1283351629972458,0.44947972893714905,0.4679672420024872
0.12945802509784698,0.4257122576236725,0.45363736152648926
0.13100256025791168,0.3820702135562897,0.43394824862480164
0.13234177231788635,0.4150906205177307,0.4168924391269684
0.1362314373254776,0.366955041885376,0.367602676153183
0.1387195587158203,0.3308097720146179,0.3359437882900238
0.13963615894317627,0.14562919735908508,0.3243325352668762
0.139811709523201,0.2560025751590729,0.3221087157726288
0.14138224720954895,0.23322367668151855,0.3021152913570404
0.1426316797733307,0.27622511982917786,0.2861974835395813
0.14323270320892334,0.38830849528312683,0.27852919697761536
0.14349274337291718,0.3082246482372284,0.2752218544483185
0.1470453441143036,0.2782527804374695,0.2316897213459015
0.14857105910778046,0.11904384940862656,0.21347284317016602
0.1493675410747528,0.1991032212972641,0.20391631126403809
0.15024341642856598,0.20409415662288666,0.19381402432918549
0.1507243514060974,0.1577499657869339,0.18824906647205353
0.15097737312316895,0.15575385093688965,0.18531253933906555
0.1534452885389328,0.17414265871047974,0.15678885579109192
0.15493103861808777,0.22658893465995789,0.1401275396347046
0.1568235605955124,0.13194309175014496,0.11829972267150879
0.1569012999534607,0.135304257273674,0.11740057915449142
0.15838216245174408,0.05113532766699791,0.10038010030984879
0.15840063989162445,0.11416380107402802,0.10016994923353195
0.1611049622297287,0.08608947694301605,0.06915978342294693
0.1621813029050827,0.033974770456552505,0.05704778432846069
0.16682632267475128,-0.0035316580906510353,0.0060048410668969154
0.16750214993953705,0.03112216293811798,-0.0014053210616111755
0.16798053681850433,0.006140700541436672,-0.006602439563721418
0.16808739304542542,-0.1173027828335762,-0.007761180400848389
0.1691226363182068,-0.010246860794723034,-0.01895510032773018
0.17133088409900665,-0.03534100577235222,-0.04186638072133064
0.17262396216392517,-0.06848004460334778,-0.05507255718111992
0.17354577779769897,-0.02551034651696682,-0.06455541402101517
0.17624467611312866,-0.0915386974811554,-0.09125940501689911
0.17641039192676544,-0.10308930277824402,-0.09290840476751328
0.1777181625366211,-0.1627933233976364,-0.10585712641477585
0.17804938554763794,-0.044337205588817596,-0.10910017788410187
0.17813947796821594,-0.13315655291080475,-0.1099821925163269
0.17814788222312927,-0.14940501749515533,-0.11006462574005127
0.17882347106933594,-0.13140222430229187,-0.11667919158935547
0.17998555302619934,-0.1222379207611084,-0.12812440097332
0.18012695014476776,-0.16375626623630524,-0.12950359284877777
0.18369239568710327,-0.24321094155311584,-0.1643776297569275
0.1841864138841629,-0.20564064383506775,-0.1691148728132248
0.1844632923603058,-0.1333184689283371,-0.17173273861408234
0.18449297547340393,-0.22878070175647736,-0.17201092839241028
0.18468745052814484,-0.14743800461292267,-0.17382963001728058
0.18505673110485077,-0.17511922121047974,-0.17727915942668915
0.1855805516242981,-0.28139927983283997,-0.1821150928735733
0.18742148578166962,-0.26991158723831177,-0.19868090748786926
0.1893453299999237,-0.2104242593050003,-0.21513748168945312
0.19094577431678772,-0.2465190440416336,-0.2283405065536499
0.1916957050561905,-0.34094876050949097,-0.23452138900756836
0.1936982274055481,-0.23374855518341064,-0.250962495803833
0.19419576227664948,-0.2529756724834442,-0.25501400232315063
0.19506648182868958,-0.2663118243217468,-0.2621231973171234
0.1951388269662857,-0.228425994515419,-0.26270410418510437
0.19630269706249237,-0.26136085391044617,-0.271980345249176
0.1964511275291443,-0.27566054463386536,-0.2731582224369049
0.1979314386844635,-0.3261276185512543,-0.2847782075405121
0.19840414822101593,-0.27187031507492065,-0.28827622532844543
0.1992207169532776,-0.38673487305641174,-0.294251024723053
0.19925664365291595,-0.37452220916748047,-0.29451224207878113
0.19980229437351227,-0.3144999146461487,-0.29845747351646423
0.20020648837089539,-0.2807527482509613,-0.30130186676979065
0.20028546452522278,-0.37138813734054565,-0.30185243487358093
0.20130187273025513,-0.3483036160469055,-0.3089526891708374
0.20152400434017181,-0.22885315120220184,-0.3105168342590332
0.20250767469406128,-0.2852155864238739,-0.31743985414505005
0.20267045497894287,-0.25921395421028137,-0.3185966908931732
0.20355543494224548,-0.2761889696121216,-0.32484909892082214
0.2036113739013672,-0.39815816283226013,-0.3252424895763397
0.20418798923492432,-0.2070639282464981,-0.32929226756095886
0.2042742222547531,-0.37927737832069397,-0.32988882064819336
0.2051052749156952,-0.338971883058548,-0.33569008111953735
0.20535284280776978,-0.41049209237098694,-0.3374192714691162
0.20587597787380219,-0.42029696702957153,-0.3410474956035614
0.20645010471343994,-0.2425784170627594,-0.3449859321117401
0.20647872984409332,-0.26261699199676514,-0.345182865858078
0.2066057175397873,-0.3010663092136383,-0.3459901511669159
0.20731228590011597,-0.36405059695243835,-0.35028761625289917
0.2077334076166153,-0.3666175901889801,-0.3527970016002655
0.20817093551158905,-0.39747998118400574,-0.35539084672927856
0.209115669131279,-0.41848063468933105,-0.36098015308380127
0.20968233048915863,-0.33251309394836426,-0.36433982849121094
0.20972146093845367,-0.407694011926651,-0.36457177996635437
0.21008837223052979,-0.44357678294181824,-0.3667466342449188
0.21026159822940826,-0.3177792727947235,-0.3677734434604645
0.212564617395401,-0.42899876832962036,-0.38107290863990784
0.2207922786474228,-0.4944121539592743,-0.4240436553955078
0.22470209002494812,-0.4599526524543762,-0.4414943754673004
0.22509334981441498,-0.43894651532173157,-0.44319087266921997
0.2258346676826477,-0.5572891235351562,-0.44638189673423767
0.22644920647144318,-0.46562108397483826,-0.4489961266517639
0.227503702044487,-0.43220019340515137,-0.45334282517433167
0.2281891405582428,-0.43739020824432373,-0.45604419708251953
0.22894299030303955,-0.5886784195899963,-0.4589807093143463
0.2293926477432251,-0.4898158013820648,-0.46070823073387146
0.23094195127487183,-0.446001261472702,-0.46649447083473206
0.2314421534538269,-0.5195971727371216,-0.46831655502319336
0.23176026344299316,-0.49530062079429626,-0.4694347083568573
0.2354111671447754,-0.393423467874527,-0.47926220297813416
0.23567785322666168,-0.5441600680351257,-0.47981101274490356
0.23681896924972534,-0.4879347085952759,-0.48208314180374146
0.2404976636171341,-0.48958906531333923,-0.4878982603549957
0.24299372732639313,-0.5363127589225769,-0.49091997742652893
0.24332912266254425,-0.45249781012535095,-0.49128708243370056
0.24498964846134186,-0.4923142194747925,-0.49290862679481506
0.24779847264289856,-0.4968487024307251,-0.49504613876342773
0.25131478905677795,-0.4763348400592804,-0.4961977005004883
0.25134116411209106,-0.5389279127120972,-0.49620315432548523
0.2515343725681305,-0.5369997024536133,-0.4962383210659027
0.25192558765411377,-0.5781154036521912,-0.49630728363990784
0.25201505422592163,-0.5408321022987366,-0.496321439743042
0.2522670328617096,-0.5181674361228943,-0.49636146426200867
0.25259172916412354,-0.47998613119125366,-0.4961930215358734
0.2526758313179016,-0.49448513984680176,-0.49613866209983826
0.2536008656024933,-0.43882468342781067,-0.49550944566726685
0.2542262077331543,-0.5765495896339417,-0.4950733184814453
0.25429898500442505,-0.4692804515361786,-0.49502143263816833
0.25487929582595825,-0.5473376512527466,-0.49460774660110474
0.25502607226371765,-0.5002656579017639,-0.49450308084487915
0.2565799057483673,-0.5217390060424805,-0.4933670163154602
0.25745436549186707,-0.5650496482849121,-0.49272140860557556
0.26299428939819336,-0.45691919326782227,-0.48587775230407715
0.26466232538223267,-0.4308866262435913,-0.48285752534866333
0.2680487632751465,-0.468916118144989,-0.47424933314323425
0.26874902844429016,-0.4225337505340576,-0.4723031520843506
0.27028051018714905,-0.3385222554206848,-0.46759992837905884
0.270430326461792,-0.49704688787460327,-0.46708011627197266
0.2713671326637268,-0.4470016658306122,-0.4637262523174286
0.27193254232406616,-0.4972566068172455,-0.46169397234916687
0.27200695872306824,-0.35019877552986145,-0.4614262580871582
0.27444934844970703,-0.4831770360469818,-0.45253250002861023
0.27489036321640015,-0.44250476360321045,-0.4507654309272766
0.2750246822834015,-0.3931232690811157,-0.45022597908973694
0.2763127386569977,-0.36431849002838135,-0.4450363218784332
0.2774614095687866,-0.42422646284103394,-0.440324604511261
0.27823424339294434,-0.4358913004398346,-0.4370602071285248
0.27917808294296265,-0.4140615165233612,-0.4330421984195709
0.27997854351997375,-0.5187252759933472,-0.42958173155784607
0.280168741941452,-0.48871979117393494,-0.428742378950119
0.28031185269355774,-0.3797679543495178,-0.4280948340892792
0.2863347828388214,-0.37316304445266724,-0.3992861211299896
0.2864595353603363,-0.34483617544174194,-0.39862170815467834
0.2870102822780609,-0.3884909749031067,-0.3956887125968933
0.28786996006965637,-0.3881976306438446,-0.39095884561538696
0.28799402713775635,-0.35344353318214417,-0.3901912569999695
0.2884290814399719,-0.38950616121292114,-0.3874998688697815
0.28912150859832764,-0.49635744094848633,-0.38316765427589417
0.2914524972438812,-0.3394724726676941,-0.3681444823741913
0.2930532395839691,-0.30494076013565063,-0.35758107900619507
0.2951366901397705,-0.4171670079231262,-0.34299686551094055
0.29517415165901184,-0.4215506613254547,-0.3427314758300781
0.2955225110054016,-0.3941965401172638,-0.34025853872299194
0.29558151960372925,-0.3228707015514374,-0.33983901143074036
0.296782910823822,-0.2896616756916046,-0.33128035068511963
0.296943724155426,-0.271186500787735,-0.3301233947277069
0.2984435260295868,-0.3057439923286438,-0.3193152844905853
0.2998026907444,-0.35122618079185486,-0.3091588318347931
0.30034732818603516,-0.3570941388607025,-0.30512377619743347
0.30164337158203125,-0.16762381792068481,-0.2955196797847748
0.3036521077156067,-0.1716681718826294,-0.2802930474281311
0.3040617108345032,-0.29905346035957336,-0.2771117091178894
0.3050372302532196,-0.21111778914928436,-0.2695339024066925
0.3053932785987854,-0.2115117609500885,-0.26676812767982483
0.3079720437526703,-0.27729395031929016,-0.2453029602766037
0.3083263039588928,-0.23212352395057678,-0.2422550916671753
0.3108195960521698,-0.2748178541660309,-0.22027654945850372
0.31179332733154297,-0.22235716879367828,-0.21141281723976135
0.3127920925617218,-0.2106802612543106,-0.2022995948791504
0.3158700168132782,-0.21998408436775208,-0.17326699197292328
0.317560076713562,-0.2179008275270462,-0.15718378126621246
0.3187185525894165,-0.1684892326593399,-0.1462111920118332
0.3189029097557068,-0.168720081448555,-0.14446069300174713
0.31916889548301697,-0.09083128720521927,-0.14193473756313324
0.3191865086555481,-0.14246150851249695,-0.14176736772060394
0.3197796046733856,-0.05779271572828293,-0.13611753284931183
0.3210485875606537,-0.10977277904748917,-0.12393517792224884
0.32105812430381775,-0.20073235034942627,-0.12384340912103653
0.32248154282569885,-0.059580061584711075,-0.11015602201223373
0.32417353987693787,-0.08478877693414688,-0.09383228421211243
0.3257056176662445,-0.07015063613653183,-0.07893901318311691
0.3292265236377716,-0.06768370419740677,-0.04286833480000496
0.3293406367301941,-0.0416572205722332,-0.04162805527448654
0.330321729183197,0.04408044368028641,-0.03090505115687847
0.33093515038490295,-0.0038416781462728977,-0.024202613160014153
0.33098527789115906,0.0019372196402400732,-0.023658836260437965
0.33159831166267395,-0.002679585013538599,-0.01708628423511982
0.33256056904792786,-0.022178560495376587,-0.006080588325858116
0.3329164683818817,0.03657760098576546,-0.0019522916991263628
0.3367164433002472,0.06214508041739464,0.041265297681093216
0.337990403175354,-0.00026434147730469704,0.05619687959551811
0.33867016434669495,0.08352653682231903,0.06420328468084335
0.33906447887420654,0.08165192604064941,0.06890536844730377
0.3402661681175232,0.09659095108509064,0.08313989639282227
0.3412720561027527,0.06333504617214203,0.09504765272140503
0.3441618084907532,0.07588174194097519,0.1257670372724533
0.34449103474617004,0.11580301076173782,0.12914736568927765
0.3461700975894928,0.24138879776000977,0.14618586003780365
0.34771955013275146,0.20047742128372192,0.1610444039106369
0.3487413227558136,0.2346206158399582,0.1673743724822998
0.35330840945243835,0.23603668808937073,0.17341408133506775
0.35586732625961304,0.3446264863014221,0.17343181371688843
0.3565100431442261,0.34139928221702576,0.17343485355377197
0.35669928789138794,0.29649224877357483,0.17343579232692719
0.35801103711128235,0.28395217657089233,0.1734420508146286
0.35875552892684937,0.3549588620662689,0.1734456568956375
0.36210981011390686,0.26456061005592346,0.1734616756439209
0.36345431208610535,0.26935461163520813,0.17346814274787903
0.36532488465309143,0.3807101547718048,0.17347708344459534
0.3661320209503174,0.4308234751224518,0.17348095774650574
0.36634212732315063,0.37976184487342834,0.17348192632198334
0.3665637969970703,0.4053077697753906,0.17348302900791168
0.3672338128089905,0.4276279807090759,0.17348621785640717
0.36797788739204407,0.41037464141845703,0.17348980903625488
0.36809223890304565,0.39195361733436584,0.17349031567573547
0.37041375041007996,0.49239930510520935,0.17350146174430847
0.37713897228240967,0.4356527030467987,0.1734849512577057
0.37867993116378784,0.5431840419769287,0.1734725534915924
0.37874650955200195,0.6153469085693359,0.17347203195095062
0.37893736362457275,0.5428695678710938,0.17347046732902527
0.3791638910770416,0.5116044878959656,0.1734686642885208
0.3798167407512665,0.6382236480712891,0.17346344888210297
0.3808448910713196,0.6445014476776123,0.1734551340341568
0.3817688226699829,0.4622178077697754,0.17344772815704346
0.3823238015174866,0.5124644041061401,0.1734432727098465
0.3829587399959564,0.6976159811019897,0.173438161611557
0.38370704650878906,0.5668399333953857,0.1734321117401123
0.3838060200214386,0.6992081999778748,0.17343135178089142
0.384814590215683,0.6795832514762878,0.17342321574687958
0.3858921229839325,0.6947407722473145,0.17341457307338715
0.3874305188655853,0.6568681597709656,0.17340219020843506
0.38782912492752075,0.6565435528755188,0.17339900135993958
0.3900472819805145,0.6349243521690369,0.17338095605373383
0.39155665040016174,0.7325388789176941,0.17336852848529816
0.3928861916065216,0.6744848489761353,0.17335712909698486
0.3935006558895111,0.769507646560669,0.1733519285917282
0.39448949694633484,0.6890837550163269,0.1733434647321701
0.3957296907901764,0.7997696399688721,0.17333285510540009
0.397710382938385,0.7198329567909241,0.17331595718860626
0.3978152275085449,0.877793550491333,0.17331506311893463
0.39878350496292114,0.845820963382721,0.17330680787563324
0.40105167031288147,0.7903321981430054,0.17328611016273499
0.40108999609947205,0.8416542410850525,0.17328576743602753
0.4017370045185089,0.8348299264907837,0.17327980697155
0.40223413705825806,0.7916061878204346,0.17327527701854706
0.4036823511123657,0.8071034550666809,0.17326201498508453
0.40515047311782837,0.7718397974967957,0.1732485294342041
0.4070408344268799,0.8501322865486145,0.17323121428489685
0.41071653366088867,0.9037001729011536,0.17319753766059875
0.4111291766166687,0.9654454588890076,0.17319375276565552
0.4113773703575134,0.8284817337989807,0.17319147288799286
0.41227591037750244,1.047690749168396,0.17318330705165863
0.4136064350605011,0.9832849502563477,0.1731710433959961
0.4136945903301239,1.017788290977478,0.1731702834367752
0.41398781538009644,0.9056447744369507,0.17316757142543793
0.41462376713752747,1.0316044092178345,0.17316175997257233
0.4155542254447937,0.9260975122451782,0.17315322160720825
0.41559627652168274,0.9809668660163879,0.1731528490781784
0.4158543348312378,0.9711092710494995,0.1731504499912262
0.41596800088882446,0.963789165019989,0.17314942181110382
0.416299968957901,0.938718855381012,0.1731463521718979
0.41823166608810425,1.0211763381958008,0.1731286495923996
0.41869115829467773,1.011047601699829,0.17312440276145935
0.42015019059181213,1.03719961643219,0.17311108112335205
0.4203988015651703,0.9978649020195007,0.1731088012456894
0.4208541512489319,0.987892746925354,0.17310307919979095
0.42218339443206787,1.037865400314331,0.17309382557868958
0.423479825258255,1.098299264907837,0.17309905588626862
0.42562857270240784,1.092995047569275,0.17310766875743866
0.4259227216243744,1.14616858959198,0.1731088012456894
0.4277259409427643,1.048335075378418,0.1731155514717102
0.4291481375694275,1.1261394023895264,0.17312081158161163
0.4313574433326721,1.1364471912384033,0.1731283962726593
0.431975394487381,1.108982801437378,0.17313051223754883
0.4335138499736786,1.2118076086044312,0.1731356680393219
0.4361015558242798,1.2154769897460938,0.17314432561397552
0.4376811385154724,1.2259272336959839,0.1731482595205307
0.43813851475715637,1.2555493116378784,0.17314879596233368
0.43923264741897583,1.1241188049316406,0.17314928770065308
0.4393112063407898,1.185495376586914,0.17314913868904114
0.4397273063659668,1.222190260887146,0.17314818501472473
0.44193702936172485,1.1978859901428223,0.17314234375953674
0.44197896122932434,1.2503364086151123,0.1731424778699875
0.44270578026771545,1.2718862295150757,0.1731439083814621
0.44400617480278015,1.279302716255188,0.17314653098583221
0.44443827867507935,1.2392947673797607,0.17314741015434265
0.44522544741630554,1.3276795148849487,0.1731490045785904
0.44591495394706726,1.4115389585494995,0.17315040528774261
0.44701170921325684,1.3350791931152344,0.1731526106595993
0.45026931166648865,1.2668346166610718,0.17315928637981415
0.4517025947570801,1.3602865934371948,0.17316216230392456
0.45351457595825195,1.3610042333602905,0.17316587269306183
0.45414650440216064,1.3397377729415894,0.1731671392917633
0.4543258547782898,1.3981223106384277,0.17316751182079315
0.45451751351356506,1.3135879039764404,0.1731678694486618
0.45579952001571655,1.3017840385437012,0.17317049205303192
0.4589063823223114,1.3012046813964844,0.1731732189655304
0.4605729877948761,1.3632359504699707,0.17316873371601105
0.46208828687667847,1.4039008617401123,0.17316412925720215
0.463080495595932,1.4212888479232788,0.1731610745191574
0.46498903632164,1.4302674531936646,0.17315517365932465
0.4651044011116028,1.495843529701233,0.173154816031456
0.46623796224594116,1.4425736665725708,0.17315129935741425
0.46632710099220276,1.378319263458252,0.17315107583999634
0.4676615595817566,1.4450875520706177,0.17314688861370087
0.4688975512981415,1.3604267835617065,0.17314140498638153
0.46896710991859436,1.5144838094711304,0.1731409877538681
0.4711281955242157,1.4284932613372803,0.1731283962726593
0.4715511202812195,1.422332525253296,0.17312566936016083
0.47236698865890503,1.4529122114181519,0.17311929166316986
0.4791126251220703,1.407812476158142,0.17306672036647797
0.48109006881713867,1.483843207359314,0.173051118850708
0.4812488555908203,1.5116348266601562,0.17304985225200653
0.48153725266456604,1.419132113456726,0.1730475276708603
0.48175761103630066,1.4509977102279663,0.17304575443267822
0.48297882080078125,1.5027223825454712,0.17303581535816193
0.4845041334629059,1.4754970073699951,0.17302317917346954
0.4854586720466614,1.469379186630249,0.173013374209404
0.4858781695365906,1.487805724143982,0.17300905287265778
0.486540287733078,1.3953073024749756,0.1730021834373474
0.4865618944168091,1.5115057229995728,0.1730019599199295
0.4870433807373047,1.4628307819366455,0.17299705743789673
0.48934611678123474,1.4845341444015503,0.17297330498695374
0.4906947910785675,1.4472497701644897,0.1729593724012375
0.4918452203273773,1.4788743257522583,0.17294751107692719
0.4924214780330658,1.4592788219451904,0.17294158041477203
0.493624210357666,1.5377906560897827,0.17292916774749756
0.4949322044849396,1.4264369010925293,0.17291565239429474
0.49564626812934875,1.483647108078003,0.17290838062763214
0.49659696221351624,1.4516918659210205,0.17289851605892181
0.498008131980896,1.5457197427749634,0.1728839874267578
0.49876320362091064,1.4648652076721191,0.17287622392177582
0.5019013285636902,1.4266512393951416,0.17284385859966278
0.5022593140602112,1.5290731191635132,0.17284013330936432
0.5037338137626648,1.4482386112213135,0.17282496392726898
0.5045555830001831,1.4706579446792603,0.1728164553642273
0.5053091645240784,1.5034751892089844,0.17280873656272888
0.5058023929595947,1.5412163734436035,0.1728036254644394
0.5065584778785706,1.588122010231018,0.1727958470582962
0.5091310739517212,1.4878548383712769,0.17276933789253235
0.5104559659957886,1.5679453611373901,0.17275582253932953
0.5106740593910217,1.5571231842041016,0.17275358736515045
0.5107190012931824,1.5220060348510742,0.17275314033031464
0.5118210911750793,1.46336030960083,0.1727418750524521
0.5119290351867676,1.4695780277252197,0.17274080216884613
0.5139132738113403,1.4438185691833496,0.1727205514907837
0.5139321684837341,1.5299668312072754,0.17272037267684937
0.5154972672462463,1.523237705230713,0.17270492017269135
0.5158184170722961,1.4316182136535645,0.17270174622535706
0.5162697434425354,1.4678360223770142,0.1726973056793213
0.5169305801391602,1.4676271677017212,0.17269089818000793
0.517709493637085,1.3970332145690918,0.17268328368663788
0.5210226774215698,1.5322697162628174,0.17265120148658752
0.521973192691803,1.4493257999420166,0.17264197766780853
0.5220562219619751,1.5067243576049805,0.17264118790626526
0.5229317545890808,1.5467171669006348,0.17263273894786835
0.5247675180435181,1.4792847633361816,0.1726149022579193
0.524875283241272,1.5527081489562988,0.17261388897895813
0.5252437591552734,1.4893327951431274,0.1726095825433731
0.5264016389846802,1.3752137422561646,0.17258968949317932
0.5266581177711487,1.374842643737793,0.1725853532552719
0.5274578332901001,1.418631672859192,0.17257161438465118
0.5274910926818848,1.424423336982727,0.17257101833820343
0.5296267867088318,1.5050811767578125,0.17253433167934418
0.5308574438095093,1.3848812580108643,0.1725090742111206
0.5313963890075684,1.386818289756775,0.17249704897403717
0.5315799117088318,1.4301074743270874,0.1724928468465805
0.5323438048362732,1.4017013311386108,0.1724756807088852
0.5326403975486755,1.4476789236068726,0.17246899008750916
0.5332409739494324,1.4089288711547852,0.17245545983314514
0.5334259867668152,1.3648651838302612,0.17245130240917206
0.5335549116134644,1.4629524946212769,0.1724483221769333
0.5342593789100647,1.4320623874664307,0.17243249714374542
0.5342957973480225,1.3384352922439575,0.17243166267871857
0.5345413684844971,1.4033082723617554,0.17242611944675446
0.5373687744140625,1.3841369152069092,0.1723623126745224
0.540174126625061,1.3614429235458374,0.17229817807674408
0.5405875444412231,1.3500913381576538,0.17228873074054718
0.541210949420929,1.4225389957427979,0.1722744256258011
0.5421549081802368,1.4521442651748657,0.1722528487443924
0.5426503419876099,1.3542943000793457,0.17224152386188507
0.5439571142196655,1.3096542358398438,0.17221161723136902
0.5456937551498413,1.352912187576294,0.17217181622982025
0.5466946959495544,1.2429903745651245,0.17214886844158173
0.5475879907608032,1.243330478668213,0.17212839424610138
0.5502238273620605,1.34465754032135,0.17205195128917694
0.5503228306770325,1.2959116697311401,0.17204906046390533
0.5503379106521606,1.314754843711853,0.17204861342906952
0.5525000095367432,1.2552132606506348,0.17198477685451508
0.5526975989341736,1.2193009853363037,0.1719789355993271
0.5532901883125305,1.2873632907867432,0.17196141183376312
0.5536596179008484,1.2751035690307617,0.1719505339860916
0.55385822057724,1.294023871421814,0.17194467782974243
0.5541886687278748,1.33201265335083,0.17193488776683807
0.5544260740280151,1.3139737844467163,0.17192767560482025
0.5545938014984131,1.1995900869369507,0.17192228138446808
0.556759238243103,1.316748857498169,0.17184384167194366
0.557309627532959,1.2869584560394287,0.17182262241840363
0.5579319596290588,1.2585268020629883,0.17179854214191437
0.5584272146224976,1.270385503768921,0.17177848517894745
0.559060275554657,1.3447643518447876,0.17175066471099854
0.5596909523010254,1.2477525472640991,0.17172300815582275
0.5610439777374268,1.2133504152297974,0.17165689170360565
0.5619420409202576,1.1724416017532349,0.17161248624324799
0.5622066259384155,1.1909992694854736,0.17159943282604218
0.5622098445892334,1.2494471073150635,0.17159922420978546
0.5627550482749939,1.1578539609909058,0.17157237231731415
0.5637885928153992,1.244714379310608,0.17152105271816254
0.564828097820282,1.1825714111328125,0.171465203166008
0.5649611353874207,1.0968822240829468,0.17145811021327972
0.5658493638038635,1.1100221872329712,0.1714104861021042
0.5658615231513977,1.1869709491729736,0.17140977084636688
0.5661073923110962,1.0813342332839966,0.17139661312103271
0.5673183798789978,1.2072405815124512,0.17133162915706635
0.5678941607475281,1.2176177501678467,0.1713007539510727
0.567945122718811,1.1230705976486206,0.17129801213741302
0.5699817538261414,1.1484270095825195,0.17118869721889496
0.5703737139701843,1.134659767150879,0.17116771638393402
0.5710849761962891,1.1601183414459229,0.171129509806633
0.5711459517478943,1.1331549882888794,0.17112626135349274
0.5717164278030396,1.0991898775100708,0.17109562456607819
0.5721818804740906,1.1337368488311768,0.17107068002223969
0.573361873626709,1.0602179765701294,0.17100737988948822
0.5734222531318665,1.134650707244873,0.17100414633750916
0.5742201805114746,1.1055608987808228,0.17096085846424103
0.575577437877655,1.0162878036499023,0.17088435590267181
0.578851580619812,1.0211687088012695,0.17069979012012482
0.5791348814964294,1.036086916923523,0.17068378627300262
0.5791915655136108,1.0194426774978638,0.17068059742450714
0.5801054239273071,1.0309289693832397,0.17062906920909882
0.5801467895507812,1.0088056325912476,0.17062674462795258
0.5822588801383972,1.0258755683898926,0.17049561440944672
0.5826433300971985,0.9712743163108826,0.1704716980457306
0.5833774209022522,0.9962376356124878,0.17042605578899384
0.584138035774231,1.0025581121444702,0.17037875950336456
0.5852723121643066,0.9604475498199463,0.1703081876039505
0.586531400680542,1.005342960357666,0.17022991180419922
0.5869153738021851,0.9417121410369873,0.1702059954404831
0.5875767469406128,0.9657073020935059,0.17016442120075226
0.5876418948173523,0.971497118473053,0.17016011476516724
0.5899972319602966,0.9714230895042419,0.1699792891740799
0.5902984738349915,1.0301971435546875,0.1699555665254593
0.591785192489624,0.8824966549873352,0.1698390245437622
0.5946265459060669,0.8499237298965454,0.16961872577667236
0.5958463549613953,0.912741482257843,0.16952422261238098
0.5959707498550415,0.839788019657135,0.16951458156108856
0.596757709980011,0.8687794208526611,0.16945359110832214
0.5979699492454529,0.804124116897583,0.16935960948467255
0.5983660221099854,0.8760461211204529,0.16932891309261322
0.598842203617096,0.8184793591499329,0.16929195821285248
0.6002863645553589,0.7984161376953125,0.16918005049228668
0.6009376645088196,0.7662674188613892,0.16912280023097992
0.6021679639816284,0.7203482389450073,0.169011190533638
0.6022411584854126,0.8072574138641357,0.16900458931922913
0.6023673415184021,0.7262614965438843,0.16899298131465912
0.6039719581604004,0.8155465722084045,0.16884580254554749
0.6062602400779724,0.7777655720710754,0.16863593459129333
0.6070118546485901,0.7411563992500305,0.1685669720172882
0.6074423789978027,0.714724600315094,0.1685275286436081
0.6080276966094971,0.745917558670044,0.16847379505634308
0.6082652807235718,0.7039922475814819,0.16845200955867767
0.6088683009147644,0.6485303640365601,0.1683966964483261
0.6093594431877136,0.7368628978729248,0.1683516800403595
0.6108209490776062,0.7587895393371582,0.1682138890028
0.6138145327568054,0.6022582650184631,0.16792944073677063
0.6154887080192566,0.6622765064239502,0.16776546835899353
0.6156855225563049,0.5622296333312988,0.1677456498146057
0.615746259689331,0.7032265067100525,0.16773955523967743
0.6178685426712036,0.637337327003479,0.16752596199512482
0.618873119354248,0.5725803971290588,0.16742490231990814
0.6194930076599121,0.6527184844017029,0.1673625111579895
0.6202471852302551,0.6190539598464966,0.1672864854335785
0.6211405992507935,0.534015417098999,0.1671961545944214
0.6213041543960571,0.6734730005264282,0.1671796590089798
0.6214380264282227,0.572343647480011,0.16716615855693817
0.6222941875457764,0.4549655318260193,0.16707952320575714
0.6228567361831665,0.4413921535015106,0.1670226901769638
0.6233993768692017,0.4666188657283783,0.16696785390377045
0.6241055727005005,0.5788716673851013,0.1668955683708191
0.6244956851005554,0.41211801767349243,0.16685479879379272
0.6256430745124817,0.4335009455680847,0.166734978556633
0.6275181770324707,0.4675842821598053,0.16653922200202942
0.6280293464660645,0.40111327171325684,0.16647978127002716
0.6293454766273499,0.48247990012168884,0.1663225144147873
0.6297239065170288,0.36780819296836853,0.1662774384021759
0.630452573299408,0.4610626697540283,0.1661909967660904
0.630562961101532,0.4491425156593323,0.166177898645401
0.6321643590927124,0.4230510890483856,0.16598767042160034
0.6347289085388184,0.4038742482662201,0.16564612090587616
0.6347822546958923,0.42645975947380066,0.16563820838928223
0.636025071144104,0.42862752079963684,0.16542859375476837
0.637862503528595,0.24261067807674408,0.16510306298732758
0.6398608684539795,0.3367462754249573,0.16470716893672943
0.6400085091590881,0.24425072968006134,0.16467343270778656
0.6408074498176575,0.41527312994003296,0.16434796154499054
0.6416160464286804,0.28747719526290894,0.16396822035312653
0.64165198802948,0.23241612315177917,0.16394810378551483
0.644353985786438,0.17080822587013245,0.16196738183498383
0.6444462537765503,0.2366757094860077,0.1618977040052414
0.6457167267799377,0.2343352884054184,0.16093795001506805
0.645719051361084,0.21065492928028107,0.16093653440475464
0.6459494829177856,0.20901033282279968,0.16046302020549774
0.6472533941268921,0.23554202914237976,0.15761727094650269
0.6485031843185425,0.21585950255393982,0.15477953851222992
0.6495406031608582,0.22011709213256836,0.15233033895492554
0.6509466767311096,0.09176354110240936,0.14783704280853271
0.6509659886360168,0.17011921107769012,0.1477663516998291
0.6513566970825195,0.11407633870840073,0.14632073044776917
0.6520451903343201,0.236884206533432,0.1436447948217392
0.6533266305923462,0.2230721116065979,0.13677991926670074
0.6557987332344055,0.09330378472805023,0.11604195833206177
0.6569767594337463,0.07916291058063507,0.10428674519062042
0.6573531031608582,0.09724930673837662,0.10047227144241333
0.6588581800460815,0.08345229178667068,0.0848846361041069
0.6599968671798706,0.060207054018974304,0.07304280251264572
0.6601898670196533,0.04494022950530052,0.07102610170841217
0.6602770686149597,0.018930796533823013,0.07011506706476212
0.6611236333847046,-0.0155192781239748,0.06129077821969986
0.6613951921463013,0.07989750802516937,0.058454107493162155
0.6642225384712219,0.03205178678035736,0.029043812304735184
0.6649566888809204,0.058838821947574615,0.02145811729133129
0.66534423828125,-0.006110728718340397,0.017444288358092308
0.6672607064247131,0.05282401293516159,-0.0028710495680570602
0.6677461862564087,0.035310063511133194,-0.008272675797343254
0.6683341264724731,0.09349630773067474,-0.014797592535614967
0.6703146696090698,-0.06035119667649269,-0.036551687866449356
0.6710719466209412,-0.0493670254945755,-0.044851578772068024
0.6710730791091919,-0.021936548873782158,-0.044863831251859665
0.6752331256866455,-0.07428088039159775,-0.08923014998435974
0.6791820526123047,-0.09045299142599106,-0.12973394989967346
0.6800246238708496,-0.16633912920951843,-0.13822661340236664
0.6802281737327576,-0.09554817527532578,-0.1402764767408371
0.6802819967269897,-0.20033800601959229,-0.14081799983978271
0.6829099655151367,-0.2377539575099945,-0.1668970137834549
0.6829633116722107,-0.08777841925621033,-0.16741913557052612
0.6862818002700806,-0.15393337607383728,-0.19783468544483185
0.6870025992393494,-0.20916885137557983,-0.20393112301826477
0.6888008117675781,-0.1976069062948227,-0.21875913441181183
0.6890157461166382,-0.2088889479637146,-0.22051195800304413
0.6916421055793762,-0.24953268468379974,-0.24186280369758606
0.6938144564628601,-0.25584813952445984,-0.25935104489326477
0.693858802318573,-0.3077581226825714,-0.2597087025642395
0.6940320134162903,-0.15586711466312408,-0.26110440492630005
0.6946829557418823,-0.3103604316711426,-0.2663470506668091
0.6950153112411499,-0.3107302188873291,-0.2690185010433197
0.6951038241386414,-0.28543341159820557,-0.2697295844554901
0.6967100501060486,-0.3897838294506073,-0.2825978696346283
0.6970950365066528,-0.28669273853302,-0.2856528162956238
0.697401762008667,-0.2631872594356537,-0.28804466128349304
0.6976467967033386,-0.24432553350925446,-0.2899552285671234
0.6986859440803528,-0.2736393213272095,-0.29806017875671387
0.6997126340866089,-0.2827519178390503,-0.3058285415172577
0.6999509334564209,-0.33167797327041626,-0.3075903356075287
0.700487494468689,-0.29290008544921875,-0.3115631341934204
0.7009293437004089,-0.3762536346912384,-0.31483620405197144
0.7029024362564087,-0.3701499104499817,-0.32935667037963867
0.7047703266143799,-0.3060370087623596,-0.3422495424747467
0.7051429748535156,-0.3189346194267273,-0.3447941243648529
0.7054644227027893,-0.3627452552318573,-0.3469899594783783
0.7057523131370544,-0.37046292424201965,-0.34895649552345276
0.7061542272567749,-0.4224774241447449,-0.35163283348083496
0.7061625123023987,-0.3999249339103699,-0.3516877591609955
0.706670343875885,-0.4542173147201538,-0.3550404906272888
0.7075467109680176,-0.3833099603652954,-0.36080431938171387
0.7076360583305359,-0.43191152811050415,-0.3613921105861664
0.7078000903129578,-0.18785396218299866,-0.3624710142612457
0.7085002660751343,-0.3060978353023529,-0.3670593798160553
0.7089216709136963,-0.40291765332221985,-0.3698138892650604
0.7103981375694275,-0.33516502380371094,-0.37940242886543274
0.7105638384819031,-0.3882991075515747,-0.3804665207862854
0.7126882076263428,-0.34406208992004395,-0.39390501379966736
0.7134501934051514,-0.45390984416007996,-0.398616224527359
0.7144275307655334,-0.4906533360481262,-0.4045465886592865
0.7150430083274841,-0.34086617827415466,-0.4082319736480713
0.7163874506950378,-0.460798978805542,-0.4160992205142975
0.7164977192878723,-0.36667248606681824,-0.4167384207248688
0.7166231870651245,-0.38704434037208557,-0.4174657464027405
0.7167136073112488,-0.37373462319374084,-0.41799017786979675
0.7193215489387512,-0.4199540615081787,-0.43265223503112793
0.7255814075469971,-0.5449593663215637,-0.4564531445503235
0.7288368940353394,-0.4905130863189697,-0.4659643769264221
0.7289279699325562,-0.4702198803424835,-0.46620726585388184
0.7296726107597351,-0.41833949089050293,-0.4681583344936371
0.7299652695655823,-0.4704231321811676,-0.46891123056411743
0.7301924228668213,-0.46580833196640015,-0.4694904386997223
0.7338767647743225,-0.42113709449768066,-0.47808727622032166
0.7349839210510254,-0.4059557616710663,-0.4804847240447998
0.7350967526435852,-0.5258031487464905,-0.4807264804840088
0.7359304428100586,-0.5070609450340271,-0.4824361801147461
0.7368649840354919,-0.48536452651023865,-0.48417505621910095
0.7368815541267395,-0.663517415523529,-0.4842059314250946
0.7380988001823425,-0.43410131335258484,-0.4864615499973297
0.7382463812828064,-0.4124298393726349,-0.4867265820503235
0.7390232682228088,-0.4446471035480499,-0.4879474639892578
0.7393224835395813,-0.46189799904823303,-0.48840609192848206
0.7420147061347961,-0.4821995496749878,-0.4912649095058441
0.7427539825439453,-0.4512607455253601,-0.4917188584804535
0.7437326908111572,-0.4909690320491791,-0.49225959181785583
0.7453672885894775,-0.6026835441589355,-0.4927978515625
0.7460336089134216,-0.5116751790046692,-0.49270540475845337
0.7462054491043091,-0.4890650808811188,-0.4926793575286865
0.7472165822982788,-0.4178013503551483,-0.4925132691860199
0.7484886646270752,-0.47822996973991394,-0.4921794533729553
0.7494416236877441,-0.43459418416023254,-0.4918561577796936
0.7539116144180298,-0.4383968114852905,-0.4895756244659424
0.7541786432266235,-0.4347526431083679,-0.48939642310142517
0.7549022436141968,-0.4913491904735565,-0.4888782501220703
0.7561817765235901,-0.5318627953529358,-0.48773011565208435
0.7573891282081604,-0.5444340109825134,-0.48639893531799316
0.7585864663124084,-0.5873676538467407,-0.4849185645580292
0.7597120404243469,-0.5466752052307129,-0.4834425151348114
0.7597140073776245,-0.4251328408718109,-0.48343974351882935
0.7610406875610352,-0.42788952589035034,-0.48148027062416077
0.7612359523773193,-0.6039729714393616,-0.4811689853668213
0.763054609298706,-0.4638097584247589,-0.47808369994163513
0.7658105492591858,-0.45282307267189026,-0.47266656160354614
0.7664581537246704,-0.4672565758228302,-0.4711299538612366
0.7671523094177246,-0.4643937647342682,-0.4694240987300873
0.7686110138893127,-0.4892203211784363,-0.4657719135284424
0.7704713344573975,-0.45382168889045715,-0.4604862332344055
0.7720480561256409,-0.4274008870124817,-0.45537421107292175
0.772230863571167,-0.48904308676719666,-0.4547559916973114
0.7731513977050781,-0.5355480909347534,-0.4515865445137024
0.7733309268951416,-0.46545159816741943,-0.4509434700012207
0.7749860882759094,-0.4697279632091522,-0.44483429193496704
0.7750727534294128,-0.38862866163253784,-0.4445076882839203
0.7751319408416748,-0.5109594464302063,-0.4442833364009857
0.7756483554840088,-0.4231186807155609,-0.44232580065727234
0.7777302861213684,-0.519967794418335,-0.43419867753982544
0.7791476845741272,-0.4690164029598236,-0.428201287984848
0.7794917225837708,-0.4843236207962036,-0.42670318484306335
0.780487596988678,-0.499245285987854,-0.4223276674747467
0.7807260751724243,-0.36715322732925415,-0.4212687611579895
0.7814206480979919,-0.4856397211551666,-0.4181635081768036
0.7832063436508179,-0.3896041810512543,-0.41003140807151794
0.7833901643753052,-0.44766420125961304,-0.4091675877571106
0.7834100723266602,-0.4436502456665039,-0.4090733230113983
0.78412926197052,-0.34193888306617737,-0.4056750237941742
0.7865593433380127,-0.4166383445262909,-0.3936232030391693
0.7869231104850769,-0.2871769666671753,-0.3917592465877533
0.7875557541847229,-0.4361088275909424,-0.3884985148906708
0.7906661629676819,-0.26746606826782227,-0.3699454665184021
0.7910194396972656,-0.35380876064300537,-0.3676406145095825
0.7921194434165955,-0.35885944962501526,-0.3602209687232971
0.7934464812278748,-0.35595807433128357,-0.35077428817749023
0.7947800755500793,-0.30459433794021606,-0.3412342965602875
0.7949181795120239,-0.33697134256362915,-0.34023982286453247
0.7951573133468628,-0.3097701966762543,-0.3385188579559326
0.7960121035575867,-0.3216501474380493,-0.33208131790161133
0.7965230941772461,-0.38975366950035095,-0.3279901444911957
0.7973412871360779,-0.3637756109237671,-0.3214338719844818
0.7982510328292847,-0.37683233618736267,-0.31419190764427185
0.7991454005241394,-0.3168865442276001,-0.307149738073349
0.8005004525184631,-0.28417906165122986,-0.2960529327392578
0.8008898496627808,-0.23961356282234192,-0.29286062717437744
0.8015726208686829,-0.31507113575935364,-0.2872074246406555
0.8016879558563232,-0.31827208399772644,-0.28624778985977173
0.8026150465011597,-0.2685719430446625,-0.2784579396247864
0.8040341138839722,-0.26212945580482483,-0.2664702534675598
0.8043256402015686,-0.20995712280273438,-0.2640255093574524
0.8067474961280823,-0.28534892201423645,-0.24365785717964172
0.8077454566955566,-0.1644710898399353,-0.2352825403213501
0.8121026754379272,-0.1628367155790329,-0.19781197607517242
0.8121218681335449,-0.12055995315313339,-0.19764472544193268
0.8129181861877441,-0.15915775299072266,-0.19055411219596863
0.8144513964653015,-0.13839265704154968,-0.1766328662633896
0.8174112439155579,-0.17880946397781372,-0.14908993244171143
0.8175728917121887,-0.23437435925006866,-0.1475747674703598
0.8180357813835144,-0.19002534449100494,-0.1432359367609024
0.8193622827529907,-0.08435665816068649,-0.13049422204494476
0.8194233179092407,-0.09926515817642212,-0.12988975644111633
0.8203299045562744,-0.16419818997383118,-0.1205114871263504
0.8206294775009155,-0.08075758069753647,-0.11735714972019196
0.8217483758926392,-0.09555654972791672,-0.10598563402891159
0.8222235441207886,-0.07218926399946213,-0.10122137516736984
0.8225229978561401,-0.061169274151325226,-0.09821008145809174
0.8249768614768982,-0.12075354903936386,-0.07333822548389435
0.825340747833252,-0.09068747609853745,-0.06972405314445496
0.8273125290870667,0.006402756553143263,-0.04994995519518852
0.828819215297699,0.007137392647564411,-0.03405366465449333
0.8306834101676941,-0.0851401761174202,-0.013399459421634674
0.8311275839805603,0.06065887212753296,-0.008430521003901958
0.8327698707580566,0.01867544837296009,0.00970523338764906
0.8335373401641846,0.08802174776792526,0.01824549399316311
0.8336156010627747,-0.05044909939169884,0.0191301591694355
0.835932731628418,-0.037077952176332474,0.04540200158953667
0.8374196290969849,0.03663886338472366,0.06301843374967575
0.8382817506790161,0.11759912967681885,0.07324498146772385
0.8391160368919373,0.03608376160264015,0.08311296999454498
0.8404243588447571,0.15720362961292267,0.09861912578344345
0.8423347473144531,0.0676378682255745,0.12163095921278
0.8425385355949402,0.10899926722049713,0.12416774034500122
0.8444434404373169,0.12347453087568283,0.14776749908924103
0.8456254601478577,0.23023737967014313,0.16240371763706207
0.8458639979362488,0.276033490896225,0.16535082459449768
0.846170961856842,0.2206955999135971,0.1691412776708603
0.8464380502700806,0.1107826679944992,0.17243646085262299
0.8490294218063354,0.16044063866138458,0.20428310334682465
0.8504408597946167,0.23867617547512054,0.2219616174697876
0.8506143689155579,0.19919799268245697,0.22410257160663605
0.8511742353439331,0.15773461759090424,0.2310107797384262
0.8527324795722961,0.19192799925804138,0.2502844035625458
0.8536604046821594,0.2870192229747772,0.26173466444015503
0.8541322946548462,0.18442083895206451,0.2675047814846039
0.8543189764022827,0.23514606058597565,0.2697860598564148
0.8555636405944824,0.29351097345352173,0.28496211767196655
0.855776309967041,0.13638003170490265,0.28755196928977966
0.8565197587013245,0.2464682161808014,0.29667696356773376
0.857942521572113,0.29918476939201355,0.3141440451145172
0.8579601049423218,0.24767446517944336,0.31435975432395935
0.8581792712211609,0.35352006554603577,0.31704938411712646
0.8589121699333191,0.2584904730319977,0.3260578513145447
0.8590183854103088,0.3144478499889374,0.3273562788963318
0.8597297668457031,0.3360883891582489,0.33607178926467896
0.860512375831604,0.3887802064418793,0.34556224942207336
0.8610615730285645,0.3644922375679016,0.35211417078971863
0.8610623478889465,0.31036460399627686,0.3521232306957245
0.8616010546684265,0.4285028576850891,0.3585350215435028
0.8617998957633972,0.35986560583114624,0.3609018921852112
0.8651639223098755,0.40569326281547546,0.40218740701675415
0.8651986122131348,0.4134369194507599,0.4026179015636444
0.8657032251358032,0.3513672351837158,0.408917635679245
0.8662371635437012,0.4085865914821625,0.41567760705947876
0.8690043687820435,0.4964965879917145,0.4502108693122864
0.8695120215415955,0.43002310395240784,0.4565460681915283
0.8698441386222839,0.5001474022865295,0.46069058775901794
0.8712183833122253,0.4278458058834076,0.4778490960597992
0.8716611862182617,0.39601588249206543,0.4833737015724182
0.8739303350448608,0.4256146550178528,0.5116304755210876
0.874283492565155,0.5208698511123657,0.516124427318573
0.874708354473114,0.4746624231338501,0.5215324759483337
0.876846432685852,0.5949633121490479,0.5487771034240723
0.8768962621688843,0.5016574263572693,0.5494186282157898
0.8773159980773926,0.522986114025116,0.5548454523086548
0.8778444528579712,0.5820439457893372,0.5617021918296814
0.8779219388961792,0.5121244788169861,0.5627092123031616
0.8801905512809753,0.4839053750038147,0.5920233726501465
0.8812459111213684,0.596259593963623,0.6055595278739929
0.8813018202781677,0.6183974146842957,0.6062688231468201
0.8826985955238342,0.5734378695487976,0.6239444017410278
0.8856562972068787,0.6697341203689575,0.6610071063041687
0.8861428499221802,0.5534547567367554,0.6670758128166199
0.8863325715065002,0.6646707653999329,0.6694409847259521
0.8879137635231018,0.6094961166381836,0.6891548037528992
0.8888753652572632,0.6145150065422058,0.7011730074882507
0.8912166357040405,0.689423680305481,0.7294759750366211
0.8926346898078918,0.6178462505340576,0.7464535236358643
0.8931977152824402,0.6360108852386475,0.7531810998916626
0.8939370512962341,0.6707198023796082,0.7620465159416199
0.8945931196212769,0.7755964994430542,0.7699156403541565
0.8954200744628906,0.7623113989830017,0.7797338962554932
0.897624135017395,0.8019765615463257,0.805929958820343
0.8980458378791809,0.738368570804596,0.8109497427940369
0.8981396555900574,0.7563043236732483,0.8120649456977844
0.8983242511749268,0.8418551087379456,0.8142598271369934
0.8994777202606201,0.7979533076286316,0.8279773592948914
0.904446542263031,0.887058436870575,0.8853519558906555
0.9068527221679688,0.9621986746788025,0.9128199815750122
0.9068735241889954,0.8503357172012329,0.9130560755729675
0.907690167427063,0.8909481167793274,0.9223211407661438
0.9077796339988708,0.8571866154670715,0.9233350157737732
0.9112266302108765,0.807330846786499,0.9625706076622009
0.9121428728103638,0.8657699227333069,0.9728029370307922
0.9124091863632202,0.9605628252029419,0.9757502675056458
0.9128922820091248,1.0018482208251953,0.9810722470283508
0.9138385653495789,0.9745485186576843,0.9914966821670532
0.9139640927314758,1.046030044555664,0.9928795099258423
0.9151231646537781,0.9391396641731262,1.0056267976760864
0.9154455661773682,0.895587146282196,1.0091712474822998
0.915989339351654,1.0025683641433716,1.0151495933532715
0.9160691499710083,0.9558298587799072,1.0160268545150757
0.916138768196106,1.06099271774292,1.0167921781539917
0.9164734482765198,0.9525537490844727,1.0204743146896362
0.9166472554206848,0.9420757293701172,1.0224031209945679
0.9169034957885742,0.9930920004844666,1.0252456665039062
0.9180431962013245,1.0138837099075317,1.0379306077957153
0.9186630845069885,1.102460503578186,1.0447412729263306
0.9187812209129333,0.998438835144043,1.0460385084152222
0.9191193580627441,0.911493182182312,1.0497441291809082
0.919536828994751,1.0371991395950317,1.0542558431625366
0.9198397994041443,1.0147151947021484,1.0575116872787476
0.9198633432388306,1.0356497764587402,1.0577646493911743
0.9201329946517944,0.9756049513816833,1.0606626272201538
0.921147882938385,1.0896079540252686,1.0715539455413818
0.9221281409263611,1.1068618297576904,1.0818926095962524
0.9223944544792175,1.0825527906417847,1.0846513509750366
0.9239751696586609,1.1127067804336548,1.101022481918335
0.9260311722755432,1.1221749782562256,1.1221693754196167
0.928861677646637,1.1060962677001953,1.1510623693466187
0.9295605421066284,1.1442621946334839,1.1580500602722168
0.9310632944107056,1.079333782196045,1.1729121208190918
0.9315011501312256,1.1271642446517944,1.1772125959396362
0.9328176379203796,1.2076019048690796,1.1901205778121948
0.9334522485733032,1.153202772140503,1.196282982826233
0.9343032240867615,1.1625051498413086,1.2040356397628784
0.9345111846923828,1.1941685676574707,1.205894947052002
0.934921145439148,1.2266391515731812,1.209553837776184
0.935201108455658,1.1289571523666382,1.2120540142059326
0.9359160661697388,1.1889220476150513,1.2183289527893066
0.9361960291862488,1.1943166255950928,1.2207555770874023
0.9364754557609558,1.1736022233963013,1.223175287246704
0.9388318061828613,1.261298656463623,1.2432239055633545
0.9399270415306091,1.2410602569580078,1.2524129152297974
0.9399418234825134,1.1953392028808594,1.2525357007980347
0.9406726360321045,1.2800445556640625,1.2585970163345337
0.9407581090927124,1.2771469354629517,1.259297251701355
0.9427363276481628,1.2322285175323486,1.275280475616455
0.9436623454093933,1.2748472690582275,1.2826447486877441
0.9452435970306396,1.2585505247116089,1.2946059703826904
0.9480363130569458,1.3486908674240112,1.314454436302185
0.9496880173683167,1.35659658908844,1.3258031606674194
0.9500461220741272,1.2749208211898804,1.3282431364059448
0.9503442645072937,1.3534280061721802,1.3302645683288574
0.9503524899482727,1.359289526939392,1.3303202390670776
0.9536787271499634,1.3712003231048584,1.3523417711257935
0.9542221426963806,1.357629418373108,1.3558963537216187
0.9543210864067078,1.305057168006897,1.3565434217453003
0.9543218016624451,1.353325605392456,1.3565480709075928
0.9580005407333374,1.3555080890655518,1.3802558183670044
0.9585288166999817,1.3698365688323975,1.3835744857788086
0.960051953792572,1.3767120838165283,1.392988681793213
0.9615173935890198,1.3821425437927246,1.4013651609420776
0.9622540473937988,1.4040849208831787,1.405544638633728
0.9653819799423218,1.4425216913223267,1.4226160049438477
0.9673596024513245,1.3992213010787964,1.4326846599578857
0.9681157469749451,1.4407188892364502,1.4362114667892456
0.968254566192627,1.4271655082702637,1.436814785003662
0.9683074951171875,1.4452441930770874,1.4370402097702026
0.9690828323364258,1.381895899772644,1.4401764869689941
0.9693396687507629,1.4382554292678833,1.4411967992782593
0.9706878662109375,1.4396711587905884,1.4465030431747437
0.9711019992828369,1.3755137920379639,1.4481161832809448
0.9716252088546753,1.4306405782699585,1.4501354694366455
0.9725744724273682,1.5080896615982056,1.4537922143936157
0.9728180766105652,1.4956073760986328,1.454729437828064
0.9732072353363037,1.5095295906066895,1.45622718334198
0.9741575121879578,1.4785877466201782,1.4598838090896606
0.9742676615715027,1.498275876045227,1.4603075981140137
0.979037344455719,1.4394376277923584,1.4757429361343384
0.9808326363563538,1.4463098049163818,1.4805965423583984
0.9811041951179504,1.5331478118896484,1.4813297986984253
0.9826623797416687,1.4827325344085693,1.4855327606201172
0.9841894507408142,1.4157516956329346,1.4896401166915894
0.9855644106864929,1.4959484338760376,1.4933288097381592
0.9864160418510437,1.4964659214019775,1.495613932609558
0.9865915179252625,1.5127143859863281,1.4960845708847046
0.9869498014450073,1.4403156042099,1.497045874595642
0.9887857437133789,1.4989724159240723,1.5019721984863281
0.9902600049972534,1.551588535308838,1.505938172340393
0.9907123446464539,1.483696460723877,1.5071550607681274
0.9907259941101074,1.529422640800476,1.507191777229309
0.9911102056503296,1.474955439567566,1.508225440979004
0.9916187524795532,1.5262463092803955,1.5095936059951782
0.9922292232513428,1.5488721132278442,1.5112358331680298
0.9930661916732788,1.4443531036376953,1.5134875774383545
0.9937757253646851,1.515196442604065,1.515396237373352
0.9963274002075195,1.4661002159118652,1.5222795009613037
0.9974703192710876,1.4366083145141602,1.525366187095642
0.9981057643890381,1.3563002347946167,1.5270872116088867
0.999000608921051,1.502902626991272,1.5295110940933228
0.9996500015258789,1.4607466459274292,1.531269907951355


==> plot_csvs/ensemble_epistemic_spearman.csv <==
rank_AE,rank_uncertainty
639,197
268,0
244,948
189,39
939,959
820,265
233,303
798,961
833,595
640,798
369,203
390,96
834,942
632,396
761,992
366,570
524,120
625,618
114,45
999,235
32,862
595,213
570,382
885,419
612,936
371,591
197,983
563,63
130,995
109,453
735,487
713,918
533,766
22,90
631,496
302,412
676,783
888,769
467,388
935,636
934,326
559,234
242,298
514,967
564,508
376,30
869,78
633,471
42,185
837,420
185,510
829,229
600,529
973,431
127,424
910,711
319,219
665,793
814,19
66,208
155,509
766,673
447,819
866,331
739,799
853,439
408,22
860,828
103,48
425,830
931,274
88,910
684,313
552,855
996,750
80,524
618,928
45,155
434,847
460,638
630,130
614,693
578,622
791,12
569,996
966,140
428,975
480,489
522,21
903,374
500,738
543,413
998,891
266,533
490,745
433,408
902,599
947,689
323,366
863,216
990,200
539,236
852,312
513,520
873,825
638,490
141,360
221,385
426,452
100,713
195,144
293,169
278,34
121,492
699,440
470,976
611,9
26,583
642,635
554,703
694,620
988,761
828,350
352,434
281,25
455,660
110,340
627,13
33,461
123,908
118,296
525,65
835,725
491,883
748,842
462,26
607,319
844,820
228,32
787,248
307,695
677,92
427,428
472,184
481,676
76,501
410,2
238,563
89,66
804,389
641,429
412,468
504,714
122,899
818,411
783,923
194,426
274,46
652,744
846,800
269,472
173,647
887,571
61,841
316,506
660,228
950,962
683,188
821,261
836,919
969,330
679,630
295,323
320,51
673,410
707,611
703,932
961,269
511,557
799,970
487,300
362,455
49,425
912,566
599,433
93,652
978,339
191,642
341,393
970,128
476,132
506,372
403,256
475,89
693,601
442,903
205,457
580,84
113,442
159,977
720,497
256,309
35,615
904,362
792,369
413,564
851,898
933,631
90,981
553,150
995,640
399,734
1,952
95,762
313,709
25,665
324,811
466,846
697,5
817,705
581,662
497,49
0,592
605,720
776,356
62,196
260,467
591,286
509,931
773,142
781,873
577,507
430,28
453,287
728,173
917,417
356,608
680,117
303,62
46,485
861,110
329,561
811,990
898,700
44,189
879,244
391,730
598,699
534,632
97,722
557,939
537,707
608,95
461,792
181,905
709,612
868,186
282,633
681,774
857,839
116,181
981,416
576,178
562,641
389,794
520,511
710,437
401,466
416,999
365,937
606,172
730,832
780,982
521,257
609,82
502,134
675,812
17,558
70,550
921,708
117,930
992,667
526,663
419,386
795,536
755,892
41,165
248,327
58,789
169,540
913,162
584,785
622,807
149,874
94,423
47,772
264,254
777,545
422,914
991,332
555,840
227,949
226,542
985,74
213,517
468,768
275,518
179,712
529,98
417,546
336,245
163,498
983,305
484,574
156,582
132,7
549,896
745,668
176,279
941,370
153,603
128,458
702,108
312,166
142,107
586,20
523,736
284,160
16,658
882,623
234,210
997,405
330,696
133,584
719,131
219,31
285,651
206,383
744,593
334,75
286,645
52,956
705,597
381,161
701,441
662,602
620,29
928,15
905,589
232,613
217,965
204,211
721,473
880,322
146,929
216,535
796,749
84,911
687,605
937,628
824,758
440,177
129,515
292,394
575,493
501,380
797,829
182,67
437,395
886,125
196,102
407,856
706,272
250,484
492,465
290,568
839,355
203,451
714,710
656,925
13,610
19,796
494,916
252,384
531,724
847,900
68,614
406,818
39,4
560,851
402,634
901,850
845,669
691,565
439,318
743,76
291,53
55,297
188,93
495,494
567,357
538,715
980,364
932,224
769,823
288,572
948,198
243,604
309,359
14,649
967,56
803,951
12,767
124,79
222,957
231,435
321,759
171,477
86,870
825,135
192,626
379,59
805,381
877,943
265,653
872,512
926,338
636,475
698,406
715,954
259,315
452,88
96,575
199,255
734,154
106,893
895,202
454,267
168,6
193,530
346,866
372,100
601,765
664,266
77,875
311,519
737,157
507,368
351,927
984,881
432,871
375,123
420,242
865,8
175,670
955,328
65,397
147,304
424,826
404,849
339,786
763,838
510,578
832,276
207,719
83,192
21,743
695,859
815,817
953,462
621,894
78,686
516,317
294,784
979,136
414,844
890,901
616,227
592,723
337,240
190,336
556,934
150,283
975,233
479,813
936,688
186,857
541,960
774,791
790,810
722,60
482,183
51,1
830,706
374,573
899,151
120,852
310,401
137,716
220,805
240,232
287,10
184,621
92,153
841,152
253,295
831,757
187,226
686,284
300,802
738,979
411,845
148,294
10,872
105,50
488,559
746,629
958,273
654,816
272,449
201,314
180,993
942,594
615,259
34,351
725,661
635,941
385,119
485,504
855,756
388,141
212,122
459,262
314,698
9,143
771,464
881,47
842,672
363,580
923,64
971,742
624,73
261,156
711,403
889,14
938,639
908,861
859,579
977,302
24,243
367,913
530,729
528,329
478,310
87,740
74,206
71,463
178,751
421,334
883,270
273,377
587,476
235,349
40,33
296,906
565,527
916,121
85,444
716,577
38,690
876,346
172,148
73,241
650,980
666,935
392,470
277,544
826,865
657,804
794,637
353,904
561,735
208,940
986,443
808,480
747,815
496,502
854,225
409,280
345,249
726,989
909,588
236,251
36,833
544,884
382,343
644,391
276,469
431,888
471,554
56,137
733,777
81,781
152,500
762,446
647,378
489,238
144,585
48,61
271,379
700,717
802,54
878,215
508,70
5,55
91,869
247,342
308,293
806,764
154,590
952,52
571,770
976,11
378,920
30,779
685,836
209,24
246,692
819,94
786,827
583,704
396,731
793,987
959,347
718,727
326,436
900,854
18,879
870,445
280,167
377,43
418,146
906,994
848,752
862,659
258,145
751,223
170,974
457,427
57,897
741,27
241,619
448,858
393,955
871,726
340,671
327,180
822,214
331,680
354,486
629,409
566,915
946,505
317,365
165,679
104,953
145,301
360,299
298,782
350,843
358,526
72,361
446,655
867,945
674,853
140,521
731,697
483,23
174,316
400,37
922,958
800,551
962,687
28,775
750,38
772,174
373,753
918,809
200,341
429,450
960,787
99,946
548,543
810,138
229,83
2,85
545,586
306,324
919,760
218,790
333,415
891,895
63,230
493,460
672,35
387,264
653,773
858,222
914,606
64,115
840,456
944,113
727,721
297,335
689,127
807,795
164,701
550,921
930,514
257,972
558,421
788,763
82,289
547,3
438,158
325,924
812,797
732,398
708,16
778,72
134,190
344,68
648,101
237,560
112,139
646,678
540,371
263,481
499,320
617,348
682,474
982,801
536,964
162,596
864,404
386,885
667,532
874,482
503,126
968,503
69,643
907,555
532,291
663,282
754,553
517,352
892,890
963,771
789,525
801,104
542,963
949,746
111,40
126,407
518,968
254,902
239,748
98,556
332,111
785,109
423,528
643,159
474,882
678,754
245,978
3,848
924,864
768,375
964,239
139,69
348,624
596,646
712,399
289,581
279,237
101,179
574,499
896,887
546,907
972,998
668,607
115,966
158,438
398,333
335,191
108,755
7,418
582,648
415,116
305,106
370,938
138,537
230,617
498,788
456,402
450,933
603,682
736,459
760,164
658,263
696,112
37,732
945,176
405,91
458,562
551,187
210,547
843,778
775,650
753,344
623,422
107,488
593,644
383,199
361,308
655,814
23,780
31,944
299,260
20,834
214,685
131,290
505,217
486,483
782,587
160,325
809,345
301,495
651,306
75,657
915,831
166,447
161,205
27,278
436,880
956,247
645,969
704,133
974,567
671,80
29,97
987,991
211,523
43,867
441,86
223,220
897,822
602,118
752,250
619,984
597,195
994,674
779,548
659,539
770,175
827,271
473,600
347,218
11,549
929,741
469,664
445,71
15,454
590,702
589,231
167,81
249,207
322,147
613,129
628,288
444,531
690,806
692,694
764,522
535,358
920,87
965,163
225,194
54,182
394,616
215,625
749,988
588,367
911,835
717,221
989,400
251,863
940,99
465,103
856,168
349,432
102,246
343,997
443,776
585,337
758,57
884,684
515,77
143,860
395,258
637,292
342,837
729,275
527,737
270,448
380,430
634,478
67,541
579,516
568,373
119,277
183,718
60,58
724,392
742,576
50,877
816,311
951,252
838,149
125,821
993,971
355,253
464,986
357,808
661,193
177,513
573,353
823,627
451,201
318,321
740,36
151,728
626,691
954,912
669,609
925,569
449,733
397,363
262,212
384,281
8,17
4,973
435,18
594,268
255,803
784,204
572,677
943,666
53,538
463,491
477,824
79,876
756,683
368,747
338,947
849,390
304,387
359,414
927,552
893,654
604,44
759,171
283,285
59,354
364,209
957,909
649,889
765,926
688,985
610,656
198,598
202,950
757,170
136,675
767,42
224,114
850,307
157,41
328,479
315,534
670,739
894,878
135,917
267,681
512,376
723,922
813,886
519,124
875,868
6,105


==> plot_csvs/ensemble_hetero_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9956834316253662,0.9994516372680664
0.003000000026077032,0.9917140603065491,0.9969154000282288
0.004000000189989805,0.9877972602844238,0.9977988004684448
0.004999999888241291,0.9839015007019043,0.9982553720474243
0.006000000052154064,0.9804749488830566,0.9982805848121643
0.007000000216066837,0.977049708366394,0.9964012503623962
0.00800000037997961,0.9737270474433899,0.9954759478569031
0.008999999612569809,0.9704301953315735,0.9939205646514893
0.009999999776482582,0.9671497344970703,0.9914112687110901
0.010999999940395355,0.9638799428939819,0.9921858906745911
0.012000000104308128,0.9608603715896606,0.992367684841156
0.013000000268220901,0.9578487873077393,0.989605188369751
0.014000000432133675,0.9548481702804565,0.9884325265884399
0.014999999664723873,0.9518628716468811,0.9887941479682922
0.01600000075995922,0.9489639401435852,0.9887133836746216
0.017000000923871994,0.9461460709571838,0.9864641427993774
0.017999999225139618,0.9433693289756775,0.9871089458465576
0.01899999938905239,0.9406620264053345,0.9853672981262207
0.019999999552965164,0.9379845857620239,0.9846794009208679
0.020999999716877937,0.9353185296058655,0.9833929538726807
0.02199999988079071,0.9326675534248352,0.9837743043899536
0.023000000044703484,0.93001389503479,0.9837432503700256
0.024000000208616257,0.927365779876709,0.9804293513298035
0.02500000037252903,0.924714982509613,0.979724645614624
0.026000000536441803,0.9220768809318542,0.9793215394020081
0.027000000700354576,0.9194401502609253,0.9777756929397583
0.02800000086426735,0.9168078303337097,0.9762213230133057
0.028999999165534973,0.9141885042190552,0.9731932878494263
0.029999999329447746,0.9115874171257019,0.9732038974761963
0.03099999949336052,0.9090024828910828,0.9705701470375061
0.03200000151991844,0.9064478278160095,0.9686760306358337
0.032999999821186066,0.9039643406867981,0.9693992733955383
0.03400000184774399,0.9015562534332275,0.969301164150238
0.03500000014901161,0.8991596698760986,0.9696612358093262
0.035999998450279236,0.8967732787132263,0.9698561429977417
0.03700000047683716,0.8943819999694824,0.9683692455291748
0.03799999877810478,0.8920071125030518,0.9677960276603699
0.039000000804662704,0.8896424770355225,0.9685067534446716
0.03999999910593033,0.8873032331466675,0.9694361686706543
0.04100000113248825,0.8849910497665405,0.9649123549461365
0.041999999433755875,0.8827077150344849,0.9630961418151855
0.0430000014603138,0.8804344534873962,0.9630855917930603
0.04399999976158142,0.8781596422195435,0.9630576372146606
0.04500000178813934,0.8759079575538635,0.9626181125640869
0.04600000008940697,0.8736900687217712,0.9603100419044495
0.04699999839067459,0.8714997172355652,0.9576511383056641
0.04800000041723251,0.8693222999572754,0.9583427309989929
0.04899999871850014,0.8671513795852661,0.9564581513404846
0.05000000074505806,0.8649858832359314,0.9573745131492615
0.050999999046325684,0.8628167510032654,0.9582210779190063
0.052000001072883606,0.8606536984443665,0.9573966860771179
0.05299999937415123,0.858522891998291,0.9573832750320435
0.05400000140070915,0.8564027547836304,0.9575062990188599
0.054999999701976776,0.8542812466621399,0.95790034532547
0.0560000017285347,0.8521881699562073,0.9572113752365112
0.05700000002980232,0.8501139879226685,0.956494152545929
0.057999998331069946,0.8480387330055237,0.9570162892341614
0.05900000035762787,0.845959484577179,0.9554949998855591
0.05999999865889549,0.8438765406608582,0.9558557868003845
0.061000000685453415,0.8418049216270447,0.9554554224014282
0.06199999898672104,0.839742124080658,0.9548934698104858
0.06300000101327896,0.8376830220222473,0.9531431198120117
0.06400000303983688,0.8356287479400635,0.9534833431243896
0.06499999761581421,0.8335807919502258,0.9517915844917297
0.06599999964237213,0.8315489888191223,0.9519864916801453
0.06700000166893005,0.8295189142227173,0.9517062306404114
0.06800000369548798,0.8274906873703003,0.9516696929931641
0.0689999982714653,0.8254745006561279,0.9523234367370605
0.07000000029802322,0.8234631419181824,0.9518332481384277
0.07100000232458115,0.8214482069015503,0.9520769715309143
0.07199999690055847,0.8194355368614197,0.9515336751937866
0.0729999989271164,0.8174554109573364,0.9505101442337036
0.07400000095367432,0.8155009150505066,0.9514627456665039
0.07500000298023224,0.8135601282119751,0.950513482093811
0.07599999755620956,0.8116304278373718,0.9508137702941895
0.07699999958276749,0.8096985220909119,0.9507101774215698
0.07800000160932541,0.8077664971351624,0.9500012993812561
0.07900000363588333,0.8058364391326904,0.9478695392608643
0.07999999821186066,0.8039034605026245,0.9467077851295471
0.08100000023841858,0.8019746541976929,0.9477227330207825
0.0820000022649765,0.8000479340553284,0.9483698010444641
0.08299999684095383,0.7981215715408325,0.9488601684570312
0.08399999886751175,0.7961912155151367,0.9472140073776245
0.08500000089406967,0.7942584156990051,0.9471712708473206
0.0860000029206276,0.7923255562782288,0.9445884823799133
0.08699999749660492,0.7904152274131775,0.9434898495674133
0.08799999952316284,0.7885022759437561,0.9443057179450989
0.08900000154972076,0.786601185798645,0.9441555738449097
0.09000000357627869,0.7847022414207458,0.9435747265815735
0.09099999815225601,0.7828165292739868,0.9402859210968018
0.09200000017881393,0.7809381484985352,0.9401742219924927
0.09300000220537186,0.7790615558624268,0.9384379982948303
0.09399999678134918,0.7771831154823303,0.9380429983139038
0.0949999988079071,0.7753157019615173,0.9369480609893799
0.09600000083446503,0.7734558582305908,0.9368661642074585
0.09700000286102295,0.7715930938720703,0.9338364601135254
0.09799999743700027,0.7697368860244751,0.9337475299835205
0.0989999994635582,0.767876923084259,0.934499979019165
0.10000000149011612,0.7660439014434814,0.9346302151679993
0.10100000351667404,0.764208972454071,0.9349641799926758
0.10199999809265137,0.7623857855796814,0.9351466298103333
0.10300000011920929,0.760564386844635,0.93129563331604
0.10400000214576721,0.7587411999702454,0.9284733533859253
0.10499999672174454,0.7569186687469482,0.9284989237785339
0.10599999874830246,0.7550939321517944,0.9266468286514282
0.10700000077486038,0.7532653212547302,0.9271845817565918
0.1080000028014183,0.7514381408691406,0.9271040558815002
0.10899999737739563,0.7496159672737122,0.9268990755081177
0.10999999940395355,0.7477903962135315,0.9247063398361206
0.11100000143051147,0.7459890246391296,0.9239819049835205
0.1120000034570694,0.7441905736923218,0.9236665368080139
0.11299999803304672,0.7424139976501465,0.921745777130127
0.11400000005960464,0.7406474351882935,0.9226944446563721
0.11500000208616257,0.7388781309127808,0.9233781695365906
0.11599999666213989,0.7371281981468201,0.9220872521400452
0.11699999868869781,0.7353939414024353,0.9214199781417847
0.11800000071525574,0.7336666584014893,0.9193251132965088
0.11900000274181366,0.7319357395172119,0.9190674424171448
0.11999999731779099,0.7302138209342957,0.919370710849762
0.12099999934434891,0.7284910082817078,0.9172437191009521
0.12200000137090683,0.7267652153968811,0.9168848991394043
0.12300000339746475,0.7250398397445679,0.9159255623817444
0.12399999797344208,0.7233399152755737,0.9156885743141174
0.125,0.7216460704803467,0.9156364798545837
0.12600000202655792,0.7199650406837463,0.9139961004257202
0.12700000405311584,0.7183207869529724,0.9138837456703186
0.12800000607967377,0.7166828513145447,0.9148515462875366
0.1289999932050705,0.7150421738624573,0.915458083152771
0.12999999523162842,0.7133979797363281,0.913509726524353
0.13099999725818634,0.7117712497711182,0.9144390225410461
0.13199999928474426,0.7101590633392334,0.9130668044090271
0.13300000131130219,0.7085498571395874,0.9130551815032959
0.1340000033378601,0.7069599032402039,0.9096120595932007
0.13500000536441803,0.7053714394569397,0.9105987548828125
0.13600000739097595,0.7037889957427979,0.9091905951499939
0.13699999451637268,0.7022125720977783,0.9079509377479553
0.1379999965429306,0.7006485462188721,0.9076589345932007
0.13899999856948853,0.6990987658500671,0.9081906676292419
0.14000000059604645,0.6975671052932739,0.9092099666595459
0.14100000262260437,0.6960607767105103,0.9076905846595764
0.1420000046491623,0.6945657730102539,0.9080827236175537
0.14300000667572021,0.6930755972862244,0.9085622429847717
0.14399999380111694,0.6915889382362366,0.9081417918205261
0.14499999582767487,0.6901170611381531,0.908235490322113
0.1459999978542328,0.6886448264122009,0.9066540598869324
0.1469999998807907,0.6871692538261414,0.9075182676315308
0.14800000190734863,0.6857121586799622,0.9083122611045837
0.14900000393390656,0.6842527985572815,0.9080272912979126
0.15000000596046448,0.6827951669692993,0.9080281853675842
0.1509999930858612,0.6813452839851379,0.9055739641189575
0.15199999511241913,0.6798930168151855,0.9047022461891174
0.15299999713897705,0.6784382462501526,0.9046320915222168
0.15399999916553497,0.6769943833351135,0.9047463536262512
0.1550000011920929,0.6755484938621521,0.9024976491928101
0.15600000321865082,0.6741019487380981,0.9025405049324036
0.15700000524520874,0.6726534366607666,0.9007839560508728
0.15800000727176666,0.6712104678153992,0.9015935063362122
0.1589999943971634,0.6697673201560974,0.9019634127616882
0.1599999964237213,0.6683239936828613,0.9030070900917053
0.16099999845027924,0.6668874025344849,0.9036982655525208
0.16200000047683716,0.6654538512229919,0.9035664200782776
0.16300000250339508,0.6640178561210632,0.9015746116638184
0.164000004529953,0.662584125995636,0.9006412029266357
0.16500000655651093,0.6611654758453369,0.8999608755111694
0.16599999368190765,0.659746527671814,0.8990801572799683
0.16699999570846558,0.6583310961723328,0.8981320858001709
0.1679999977350235,0.65691739320755,0.8985377550125122
0.16899999976158142,0.6555018424987793,0.8950416445732117
0.17000000178813934,0.6540833711624146,0.8951932191848755
0.17100000381469727,0.65266352891922,0.8946660161018372
0.1720000058412552,0.6512428522109985,0.8941093683242798
0.17299999296665192,0.6498252153396606,0.8943361639976501
0.17399999499320984,0.6484096646308899,0.8919930458068848
0.17499999701976776,0.6469941139221191,0.892769992351532
0.17599999904632568,0.645579993724823,0.8903060555458069
0.1770000010728836,0.6441642642021179,0.8888590931892395
0.17800000309944153,0.6427608132362366,0.8890295624732971
0.17900000512599945,0.6413711905479431,0.8899169564247131
0.18000000715255737,0.6399843692779541,0.8892629146575928
0.1809999942779541,0.6386111974716187,0.8882747888565063
0.18199999630451202,0.6372366547584534,0.8888806104660034
0.18299999833106995,0.6358608603477478,0.8886926770210266
0.18400000035762787,0.6344860792160034,0.889336347579956
0.1850000023841858,0.6331306099891663,0.8882054090499878
0.1860000044107437,0.6317718029022217,0.8889452815055847
0.18700000643730164,0.6304110884666443,0.8899801969528198
0.18799999356269836,0.6290492415428162,0.8888187408447266
0.1889999955892563,0.6276872158050537,0.889519453048706
0.1899999976158142,0.6263279318809509,0.8884214758872986
0.19099999964237213,0.6249662041664124,0.8891863822937012
0.19200000166893005,0.6236128807067871,0.8891021609306335
0.19300000369548798,0.6222572922706604,0.8894644975662231
0.1940000057220459,0.6209003329277039,0.8866244554519653
0.19499999284744263,0.6195555925369263,0.8876668810844421
0.19599999487400055,0.6182091236114502,0.8885347247123718
0.19699999690055847,0.6168641448020935,0.8882693648338318
0.1979999989271164,0.615522027015686,0.8890228271484375
0.19900000095367432,0.6141825914382935,0.8863152861595154
0.20000000298023224,0.6128403544425964,0.8849336504936218
0.20100000500679016,0.6115020513534546,0.884066104888916
0.20200000703334808,0.6101612448692322,0.8839119076728821
0.2029999941587448,0.6088311672210693,0.8842982053756714
0.20399999618530273,0.6075007915496826,0.8813901543617249
0.20499999821186066,0.6061682105064392,0.8803558349609375
0.20600000023841858,0.6048406958580017,0.8770391345024109
0.2070000022649765,0.6035115122795105,0.8778066635131836
0.20800000429153442,0.6021872162818909,0.8756819367408752
0.20900000631809235,0.600863516330719,0.8717998266220093
0.20999999344348907,0.5995426774024963,0.8713993430137634
0.210999995470047,0.598226010799408,0.8715980052947998
0.21199999749660492,0.5969107151031494,0.8683694005012512
0.21299999952316284,0.5955928564071655,0.8689711689949036
0.21400000154972076,0.5942731499671936,0.8695357441902161
0.2150000035762787,0.5929598808288574,0.8686916828155518
0.2160000056028366,0.5916507840156555,0.8685315847396851
0.21699999272823334,0.5903530716896057,0.8678030967712402
0.21799999475479126,0.5890530347824097,0.867871105670929
0.21899999678134918,0.5877512693405151,0.8664886951446533
0.2199999988079071,0.5864488482475281,0.8669044375419617
0.22100000083446503,0.5851435661315918,0.8651359677314758
0.22200000286102295,0.5838386416435242,0.8607568144798279
0.22300000488758087,0.5825545787811279,0.8606166243553162
0.2240000069141388,0.581269383430481,0.8609868884086609
0.22499999403953552,0.5799837112426758,0.8602792620658875
0.22599999606609344,0.5787069201469421,0.8590074181556702
0.22699999809265137,0.5774365067481995,0.8595254421234131
0.2280000001192093,0.5761674046516418,0.8589988946914673
0.2290000021457672,0.5748982429504395,0.859980583190918
0.23000000417232513,0.5736339092254639,0.8572878837585449
0.23100000619888306,0.5723687410354614,0.8579162955284119
0.23199999332427979,0.5711032152175903,0.8576487898826599
0.2329999953508377,0.5698396563529968,0.8565006852149963
0.23399999737739563,0.5685839653015137,0.8568276762962341
0.23499999940395355,0.5673323273658752,0.8557873964309692
0.23600000143051147,0.5660780668258667,0.8547341227531433
0.2370000034570694,0.5648216009140015,0.8527248501777649
0.23800000548362732,0.5635620951652527,0.8502675890922546
0.23899999260902405,0.56230628490448,0.8479806184768677
0.23999999463558197,0.5610584020614624,0.8484617471694946
0.2409999966621399,0.5598131418228149,0.8458805084228516
0.24199999868869781,0.5585787892341614,0.8463612198829651
0.24300000071525574,0.5573495626449585,0.8410557508468628
0.24400000274181366,0.5561265349388123,0.8374544382095337
0.24500000476837158,0.5549063086509705,0.8378418684005737
0.2460000067949295,0.5536866188049316,0.8387318253517151
0.24699999392032623,0.552466869354248,0.8366926908493042
0.24799999594688416,0.551247775554657,0.8346275687217712
0.24899999797344208,0.5500256419181824,0.8331928849220276
0.25,0.5488013625144958,0.8311119675636292
0.25099998712539673,0.5475795865058899,0.8289942145347595
0.25200000405311584,0.5463553071022034,0.8292069435119629
0.2529999911785126,0.5451334714889526,0.829687237739563
0.2540000081062317,0.5439116358757019,0.8305457234382629
0.2549999952316284,0.5426879525184631,0.8307774066925049
0.25600001215934753,0.5414700508117676,0.831066906452179
0.25699999928474426,0.5402536392211914,0.8302211165428162
0.257999986410141,0.539043128490448,0.8313246965408325
0.2590000033378601,0.5378410220146179,0.8320850729942322
0.25999999046325684,0.5366412401199341,0.8315361738204956
0.26100000739097595,0.5354592204093933,0.8323221802711487
0.2619999945163727,0.5342756509780884,0.8318422436714172
0.2630000114440918,0.5330908298492432,0.8324953317642212
0.2639999985694885,0.531903862953186,0.8311337828636169
0.26499998569488525,0.5307199954986572,0.8321553468704224
0.26600000262260437,0.5295485258102417,0.8285057544708252
0.2669999897480011,0.5283851623535156,0.8290719389915466
0.2680000066757202,0.5272189974784851,0.8292533159255981
0.26899999380111694,0.5260577201843262,0.8294891119003296
0.27000001072883606,0.5248993635177612,0.829629123210907
0.2709999978542328,0.5237546563148499,0.8296718597412109
0.2720000147819519,0.5226128101348877,0.8299042582511902
0.27300000190734863,0.521468997001648,0.8289069533348083
0.27399998903274536,0.5203267931938171,0.8299217224121094
0.2750000059604645,0.5191822648048401,0.8290724754333496
0.2759999930858612,0.5180346965789795,0.8264946341514587
0.2770000100135803,0.5168936252593994,0.825389564037323
0.27799999713897705,0.5157526135444641,0.8259083032608032
0.27900001406669617,0.5146129727363586,0.8256576061248779
0.2800000011920929,0.5134726166725159,0.8263351917266846
0.2809999883174896,0.5123347043991089,0.8229930996894836
0.28200000524520874,0.5111944079399109,0.8210200071334839
0.28299999237060547,0.5100626945495605,0.8216356039047241
0.2840000092983246,0.5089308023452759,0.8193187713623047
0.2849999964237213,0.5077974796295166,0.8184378743171692
0.28600001335144043,0.5066649317741394,0.8193269968032837
0.28700000047683716,0.5055340528488159,0.8198570013046265
0.2879999876022339,0.5044196844100952,0.8166062831878662
0.289000004529953,0.5033048987388611,0.8140214085578918
0.28999999165534973,0.5021890997886658,0.8081942796707153
0.29100000858306885,0.5010809302330017,0.8024356961250305
0.2919999957084656,0.49997079372406006,0.7987158894538879
0.2930000126361847,0.4988592267036438,0.7994002103805542
0.2939999997615814,0.49775364995002747,0.8004501461982727
0.29499998688697815,0.4966614246368408,0.7983821034431458
0.29600000381469727,0.4955693781375885,0.7992991805076599
0.296999990940094,0.49447596073150635,0.7980901002883911
0.2980000078678131,0.49338266253471375,0.7977381348609924
0.29899999499320984,0.4922913610935211,0.7975046634674072
0.30000001192092896,0.491211473941803,0.7948032021522522
0.3009999990463257,0.49012860655784607,0.793757438659668
0.3019999861717224,0.4890575408935547,0.791221022605896
0.30300000309944153,0.487984836101532,0.7911799550056458
0.30399999022483826,0.48691654205322266,0.7921441793441772
0.3050000071525574,0.4858468174934387,0.7869818210601807
0.3059999942779541,0.484780490398407,0.7870875000953674
0.3070000112056732,0.48371195793151855,0.7870895862579346
0.30799999833106995,0.4826419949531555,0.7847957611083984
0.3089999854564667,0.48158010840415955,0.7845064997673035
0.3100000023841858,0.48051851987838745,0.7805031538009644
0.3109999895095825,0.479455828666687,0.778508186340332
0.31200000643730164,0.47839051485061646,0.7771419882774353
0.31299999356269836,0.47732606530189514,0.7773903608322144
0.3140000104904175,0.47626158595085144,0.7780831456184387
0.3149999976158142,0.4752002954483032,0.7783196568489075
0.3160000145435333,0.4741409420967102,0.7776086926460266
0.31700000166893005,0.4730796813964844,0.7779962420463562
0.3179999887943268,0.4720183312892914,0.7763990759849548
0.3190000057220459,0.47095733880996704,0.7759836316108704
0.3199999928474426,0.46990349888801575,0.7719979882240295
0.32100000977516174,0.4688490033149719,0.7717171311378479
0.32199999690055847,0.4678024649620056,0.7705712914466858
0.3230000138282776,0.46676239371299744,0.7694570422172546
0.3240000009536743,0.46572619676589966,0.7701084017753601
0.32499998807907104,0.4646962583065033,0.7709824442863464
0.32600000500679016,0.4636647403240204,0.7711300849914551
0.3269999921321869,0.4626317322254181,0.7717950344085693
0.328000009059906,0.46160516142845154,0.7722460031509399
0.32899999618530273,0.4605785012245178,0.7732531428337097
0.33000001311302185,0.4595494568347931,0.7718461155891418
0.3310000002384186,0.45851755142211914,0.7721300721168518
0.3319999873638153,0.4574890732765198,0.773074746131897
0.3330000042915344,0.4564693868160248,0.7724831104278564
0.33399999141693115,0.4554532766342163,0.77176833152771
0.33500000834465027,0.4544376730918884,0.7714821100234985
0.335999995470047,0.45341938734054565,0.770391583442688
0.3370000123977661,0.4524003565311432,0.7708266973495483
0.33799999952316284,0.4513876736164093,0.7704551219940186
0.33899998664855957,0.450384259223938,0.7696846127510071
0.3400000035762787,0.44938647747039795,0.76995849609375
0.3409999907016754,0.44839784502983093,0.7710935473442078
0.34200000762939453,0.44741228222846985,0.7720581889152527
0.34299999475479126,0.44642511010169983,0.7725615501403809
0.3440000116825104,0.4454514682292938,0.7729470729827881
0.3449999988079071,0.44448238611221313,0.7712670564651489
0.34599998593330383,0.44351431727409363,0.7699891924858093
0.34700000286102295,0.4425589442253113,0.7664155960083008
0.3479999899864197,0.4416069984436035,0.7675826549530029
0.3490000069141388,0.440652996301651,0.7658454179763794
0.3499999940395355,0.4396997392177582,0.7664434313774109
0.35100001096725464,0.43874573707580566,0.7653605341911316
0.35199999809265137,0.43779605627059937,0.7637042999267578
0.3529999852180481,0.436848521232605,0.7627173662185669
0.3540000021457672,0.43590623140335083,0.7626782059669495
0.35499998927116394,0.43496257066726685,0.7615916132926941
0.35600000619888306,0.4340174198150635,0.7607234120368958
0.3569999933242798,0.43306946754455566,0.7569099068641663
0.3580000102519989,0.43212154507637024,0.7580437064170837
0.35899999737739563,0.43117180466651917,0.756388783454895
0.36000001430511475,0.4302276074886322,0.7556477189064026
0.3610000014305115,0.42928656935691833,0.7532200217247009
0.3619999885559082,0.4283427894115448,0.7517467737197876
0.3630000054836273,0.4274008274078369,0.7514944672584534
0.36399999260902405,0.4264637231826782,0.7520816326141357
0.36500000953674316,0.42553481459617615,0.7524285912513733
0.3659999966621399,0.4246075749397278,0.7522857785224915
0.367000013589859,0.4236776828765869,0.7532008290290833
0.36800000071525574,0.4227449893951416,0.7535380125045776
0.36899998784065247,0.4218123257160187,0.7521661520004272
0.3700000047683716,0.42087844014167786,0.7518389821052551
0.3709999918937683,0.4199471175670624,0.7529762387275696
0.3720000088214874,0.4190134108066559,0.7508757710456848
0.37299999594688416,0.4180772304534912,0.7516682147979736
0.37400001287460327,0.4171390235424042,0.7474690675735474
0.375,0.4161982536315918,0.7478331923484802
0.37599998712539673,0.41526561975479126,0.7450792193412781
0.37700000405311584,0.4143308103084564,0.744357168674469
0.3779999911785126,0.4133942127227783,0.7446277737617493
0.3790000081062317,0.41245537996292114,0.7436526417732239
0.3799999952316284,0.41151830554008484,0.742893397808075
0.38100001215934753,0.4105795919895172,0.7434704899787903
0.38199999928474426,0.4096437096595764,0.7433528900146484
0.382999986410141,0.40871044993400574,0.7439877986907959
0.3840000033378601,0.40777507424354553,0.744362473487854
0.38499999046325684,0.4068381190299988,0.7445647120475769
0.38600000739097595,0.40591710805892944,0.7454546689987183
0.3869999945163727,0.4049932062625885,0.7421430945396423
0.3880000114440918,0.40407127141952515,0.7420997619628906
0.3889999985694885,0.40314674377441406,0.7426806688308716
0.38999998569488525,0.40222522616386414,0.7406667470932007
0.39100000262260437,0.4013039469718933,0.7387886047363281
0.3919999897480011,0.40038031339645386,0.7399199604988098
0.3930000066757202,0.3994550108909607,0.7374379634857178
0.39399999380111694,0.3985268175601959,0.7385527491569519
0.39500001072883606,0.3975963294506073,0.7388509511947632
0.3959999978542328,0.396664023399353,0.7350186109542847
0.3970000147819519,0.3957291841506958,0.736049234867096
0.39800000190734863,0.394793301820755,0.7371009588241577
0.39899998903274536,0.393856406211853,0.7369550466537476
0.4000000059604645,0.39291679859161377,0.736121654510498
0.4009999930858612,0.39197611808776855,0.7337681651115417
0.4020000100135803,0.39103975892066956,0.7329477071762085
0.40299999713897705,0.39010313153266907,0.7312259078025818
0.40400001406669617,0.38916370272636414,0.7315739989280701
0.4050000011920929,0.388225793838501,0.7285694479942322
0.4059999883174896,0.3872922360897064,0.7273314595222473
0.40700000524520874,0.3863571882247925,0.7254672050476074
0.40799999237060547,0.3854312598705292,0.72600257396698
0.4090000092983246,0.3845030963420868,0.7211446166038513
0.4099999964237213,0.38358166813850403,0.7191556692123413
0.41100001335144043,0.3826671838760376,0.7188841104507446
0.41200000047683716,0.3817521631717682,0.7198992371559143
0.4129999876022339,0.3808402121067047,0.7170453071594238
0.414000004529953,0.37992626428604126,0.7165669798851013
0.41499999165534973,0.3790139853954315,0.7157237529754639
0.41600000858306885,0.3781016767024994,0.7139769792556763
0.4169999957084656,0.3771894872188568,0.7121430039405823
0.4180000126361847,0.37627464532852173,0.7122028470039368
0.4189999997615814,0.3753621280193329,0.7114490270614624
0.41999998688697815,0.3744494616985321,0.7113243341445923
0.42100000381469727,0.3735341429710388,0.7092786431312561
0.421999990940094,0.3726232945919037,0.7089119553565979
0.4230000078678131,0.3717155158519745,0.70830237865448
0.42399999499320984,0.3708145320415497,0.7062559127807617
0.42500001192092896,0.36991819739341736,0.7001135945320129
0.4259999990463257,0.3690212070941925,0.7001835703849792
0.4269999861717224,0.3681321144104004,0.6988635659217834
0.42800000309944153,0.3672495484352112,0.6995975375175476
0.42899999022483826,0.3663700222969055,0.7001754641532898
0.4300000071525574,0.36549437046051025,0.6985300779342651
0.4309999942779541,0.3646160364151001,0.6952164769172668
0.4320000112056732,0.3637365996837616,0.6936138868331909
0.43299999833106995,0.36285635828971863,0.6934496760368347
0.4339999854564667,0.36198973655700684,0.6912705302238464
0.4350000023841858,0.36113592982292175,0.6885923743247986
0.4359999895095825,0.3602791428565979,0.6849936842918396
0.43700000643730164,0.3594229817390442,0.6845937371253967
0.43799999356269836,0.3585677146911621,0.6846380829811096
0.4390000104904175,0.3577180802822113,0.6826220750808716
0.4399999976158142,0.3568660020828247,0.6829503774642944
0.4410000145435333,0.3560131788253784,0.6812485456466675
0.44200000166893005,0.3551682233810425,0.6783748865127563
0.4429999887943268,0.35432112216949463,0.6775580048561096
0.4440000057220459,0.3534732162952423,0.678249716758728
0.4449999928474426,0.35262516140937805,0.6783480644226074
0.44600000977516174,0.351774126291275,0.6793439984321594
0.44699999690055847,0.3509249985218048,0.6802422404289246
0.4480000138282776,0.35007694363594055,0.6795082688331604
0.4490000009536743,0.34922710061073303,0.6788339018821716
0.44999998807907104,0.3483780324459076,0.6789045929908752
0.45100000500679016,0.34752726554870605,0.6779570579528809
0.4519999921321869,0.3466755747795105,0.6789647340774536
0.453000009059906,0.3458217680454254,0.6793166995048523
0.45399999618530273,0.3449689745903015,0.6804162859916687
0.45500001311302185,0.3441212773323059,0.6816024780273438
0.4560000002384186,0.34327346086502075,0.6796993017196655
0.4569999873638153,0.34242451190948486,0.6785829067230225
0.4580000042915344,0.3415736258029938,0.6747450828552246
0.45899999141693115,0.34072449803352356,0.6727994084358215
0.46000000834465027,0.3398784399032593,0.6692957878112793
0.460999995470047,0.3390325605869293,0.6679280996322632
0.4620000123977661,0.33818525075912476,0.6670677661895752
0.46299999952316284,0.3373350203037262,0.6678352355957031
0.46399998664855957,0.33649367094039917,0.6681543588638306
0.4650000035762787,0.335649311542511,0.6686633825302124
0.4659999907016754,0.33480361104011536,0.6691962480545044
0.46700000762939453,0.3339569866657257,0.6646915674209595
0.46799999475479126,0.333109587430954,0.6620887517929077
0.4690000116825104,0.3322622776031494,0.6628104448318481
0.4699999988079071,0.331414133310318,0.6586663126945496
0.47099998593330383,0.33056482672691345,0.6597235798835754
0.47200000286102295,0.3297179937362671,0.6530232429504395
0.4729999899864197,0.3288781940937042,0.6519911885261536
0.4740000069141388,0.3280392587184906,0.6523261666297913
0.4749999940395355,0.3271999657154083,0.6478044986724854
0.47600001096725464,0.32635825872421265,0.6445720195770264
0.47699999809265137,0.3255138397216797,0.6442387104034424
0.4779999852180481,0.32466641068458557,0.6447300910949707
0.4790000021457672,0.3238207995891571,0.6454228758811951
0.47999998927116394,0.3229808509349823,0.6460767388343811
0.48100000619888306,0.3221434950828552,0.6457517147064209
0.4819999933242798,0.3213084936141968,0.6444453001022339
0.4830000102519989,0.32048362493515015,0.6448140740394592
0.48399999737739563,0.319669634103775,0.6425533890724182
0.48500001430511475,0.3188680112361908,0.6419556736946106
0.4860000014305115,0.3180663585662842,0.6392477750778198
0.4869999885559082,0.31726324558258057,0.6357104182243347
0.4880000054836273,0.316464364528656,0.6344153881072998
0.48899999260902405,0.3156660199165344,0.6343522667884827
0.49000000953674316,0.314885675907135,0.6337149143218994
0.4909999966621399,0.31410250067710876,0.6305060386657715
0.492000013589859,0.31331780552864075,0.6275259852409363
0.49300000071525574,0.31254440546035767,0.6267049312591553
0.49399998784065247,0.31178411841392517,0.6251959800720215
0.4950000047683716,0.31102439761161804,0.6246314644813538
0.4959999918937683,0.310261994600296,0.6254227161407471
0.4970000088214874,0.30949708819389343,0.6255543231964111
0.49799999594688416,0.3087313175201416,0.6256446838378906
0.49900001287460327,0.30797120928764343,0.6255954504013062
0.5,0.30721738934516907,0.6241611242294312
0.5009999871253967,0.30646929144859314,0.6215808987617493
0.5019999742507935,0.30572623014450073,0.6207576394081116
0.503000020980835,0.3049837350845337,0.6208004951477051
0.5040000081062317,0.30424192547798157,0.6206953525543213
0.5049999952316284,0.3034983277320862,0.6181772947311401
0.5059999823570251,0.30275246500968933,0.6191275119781494
0.5070000290870667,0.3020063042640686,0.6193296313285828
0.5080000162124634,0.3012601137161255,0.6199187636375427
0.5090000033378601,0.30051106214523315,0.6206481456756592
0.5099999904632568,0.2997592091560364,0.6215299367904663
0.5109999775886536,0.2990047335624695,0.6195715665817261
0.5120000243186951,0.2982480823993683,0.6180740594863892
0.5130000114440918,0.2974903881549835,0.6132684350013733
0.5139999985694885,0.2967301607131958,0.6120457649230957
0.5149999856948853,0.2959688603878021,0.6111341118812561
0.515999972820282,0.29521244764328003,0.6070778965950012
0.5170000195503235,0.29445815086364746,0.6080410480499268
0.5180000066757202,0.29370149970054626,0.6092725396156311
0.5189999938011169,0.29294222593307495,0.6098427176475525
0.5199999809265137,0.29218244552612305,0.6098152995109558
0.5210000276565552,0.29142099618911743,0.6052385568618774
0.5220000147819519,0.2906583845615387,0.6048410534858704
0.5230000019073486,0.28989386558532715,0.603471577167511
0.5239999890327454,0.2891272008419037,0.6016122698783875
0.5249999761581421,0.2883651554584503,0.5971337556838989
0.5260000228881836,0.28760015964508057,0.5972959995269775
0.5270000100135803,0.2868337333202362,0.5961720943450928
0.527999997138977,0.2860647141933441,0.5968221426010132
0.5289999842643738,0.2852928638458252,0.5966593623161316
0.5299999713897705,0.28452327847480774,0.5961510539054871
0.531000018119812,0.2837672233581543,0.5955103039741516
0.5320000052452087,0.28301554918289185,0.5947991609573364
0.5329999923706055,0.2822646498680115,0.5931740999221802
0.5339999794960022,0.28151118755340576,0.5914818644523621
0.5350000262260437,0.2807594835758209,0.5918270945549011
0.5360000133514404,0.28001025319099426,0.5918336510658264
0.5370000004768372,0.27926236391067505,0.5923336744308472
0.5379999876022339,0.2785166800022125,0.5914401412010193
0.5389999747276306,0.2777698040008545,0.5910263657569885
0.5400000214576721,0.2770208716392517,0.5915377736091614
0.5410000085830688,0.2762719392776489,0.5895067453384399
0.5419999957084656,0.27552345395088196,0.5902619957923889
0.5429999828338623,0.2747802138328552,0.5912359356880188
0.5440000295639038,0.27403393387794495,0.5883181095123291
0.5450000166893005,0.273285835981369,0.586513340473175
0.5460000038146973,0.2725352644920349,0.5838481187820435
0.546999990940094,0.27178722620010376,0.5822257399559021
0.5479999780654907,0.2710404098033905,0.5809459686279297
0.5490000247955322,0.2702959477901459,0.5816042423248291
0.550000011920929,0.26955097913742065,0.5799723267555237
0.5509999990463257,0.268804132938385,0.5783409476280212
0.5519999861717224,0.26805850863456726,0.5778433084487915
0.5529999732971191,0.2673148810863495,0.5742388963699341
0.5540000200271606,0.266571581363678,0.5747286081314087
0.5550000071525574,0.2658252716064453,0.5694104433059692
0.5559999942779541,0.26508253812789917,0.5671330690383911
0.5569999814033508,0.264337956905365,0.5656483769416809
0.5580000281333923,0.2635903060436249,0.5660107135772705
0.5590000152587891,0.26285141706466675,0.5638037323951721
0.5600000023841858,0.2621122896671295,0.56244957447052
0.5609999895095825,0.26137015223503113,0.5614611506462097
0.5619999766349792,0.2606261074542999,0.5596027970314026
0.5630000233650208,0.2598801255226135,0.559571385383606
0.5640000104904175,0.2591308653354645,0.5581039190292358
0.5649999976158142,0.25838249921798706,0.5587120652198792
0.5659999847412109,0.25763240456581116,0.5540920495986938
0.5669999718666077,0.25688230991363525,0.5508362650871277
0.5680000185966492,0.2561320960521698,0.5519702434539795
0.5690000057220459,0.25537872314453125,0.5521070957183838
0.5699999928474426,0.25462251901626587,0.5512661933898926
0.5709999799728394,0.25386562943458557,0.5514543652534485
0.5720000267028809,0.25310787558555603,0.5526526570320129
0.5730000138282776,0.2523494064807892,0.5499638319015503
0.5740000009536743,0.2515920102596283,0.5471199154853821
0.574999988079071,0.2508311867713928,0.5426591038703918
0.5759999752044678,0.25006935000419617,0.5430405735969543
0.5770000219345093,0.24930524826049805,0.538192629814148
0.578000009059906,0.24853913486003876,0.5380287170410156
0.5789999961853027,0.2477702498435974,0.5348402261734009
0.5799999833106995,0.24699796736240387,0.5342361927032471
0.5809999704360962,0.24622702598571777,0.5324172973632812
0.5820000171661377,0.24546945095062256,0.531943678855896
0.5830000042915344,0.24471652507781982,0.5318158268928528
0.5839999914169312,0.2439626008272171,0.5322201251983643
0.5849999785423279,0.24320818483829498,0.5302290916442871
0.5860000252723694,0.24247388541698456,0.5282854437828064
0.5870000123977661,0.2417384535074234,0.5290694832801819
0.5879999995231628,0.24100203812122345,0.5282533168792725
0.5889999866485596,0.2402644008398056,0.5272226333618164
0.5899999737739563,0.23952405154705048,0.5270910859107971
0.5910000205039978,0.23878318071365356,0.5224802494049072
0.5920000076293945,0.23803938925266266,0.5192001461982727
0.5929999947547913,0.2372949719429016,0.5191348195075989
0.593999981880188,0.23655164241790771,0.5202009081840515
0.5950000286102295,0.23580598831176758,0.5207945108413696
0.5960000157356262,0.23507222533226013,0.5179237127304077
0.597000002861023,0.2343387007713318,0.518057107925415
0.5979999899864197,0.2336077243089676,0.5189737677574158
0.5989999771118164,0.2328748106956482,0.5202616453170776
0.6000000238418579,0.2321484386920929,0.5214976668357849
0.6010000109672546,0.23142024874687195,0.5179226398468018
0.6019999980926514,0.23068930208683014,0.5192028880119324
0.6029999852180481,0.2299613207578659,0.520257830619812
0.6039999723434448,0.22923055291175842,0.5211909413337708
0.6050000190734863,0.2284974604845047,0.5178389549255371
0.6060000061988831,0.22776126861572266,0.5145295858383179
0.6069999933242798,0.22702139616012573,0.5135489106178284
0.6079999804496765,0.2262790948152542,0.5133855938911438
0.609000027179718,0.22554241120815277,0.51084965467453
0.6100000143051147,0.2248077094554901,0.5114206075668335
0.6110000014305115,0.22406937181949615,0.5098297595977783
0.6119999885559082,0.22332791984081268,0.5089918971061707
0.6129999756813049,0.22258663177490234,0.5068538188934326
0.6140000224113464,0.22184239327907562,0.507247805595398
0.6150000095367432,0.22110198438167572,0.5084693431854248
0.6159999966621399,0.22037072479724884,0.5076472759246826
0.6169999837875366,0.21963825821876526,0.5088778138160706
0.6179999709129333,0.218910351395607,0.5056763887405396
0.6190000176429749,0.2181791067123413,0.5004539489746094
0.6200000047683716,0.21744799613952637,0.5010340809822083
0.6209999918937683,0.21671386063098907,0.5008693337440491
0.621999979019165,0.21597641706466675,0.5017045140266418
0.6230000257492065,0.21524398028850555,0.501229465007782
0.6240000128746033,0.21451379358768463,0.4991401135921478
0.625,0.21378618478775024,0.49805980920791626
0.6259999871253967,0.2130601406097412,0.49713408946990967
0.6269999742507935,0.2123415768146515,0.49838390946388245
0.628000020980835,0.21162006258964539,0.4984823167324066
0.6290000081062317,0.21089579164981842,0.495975524187088
0.6299999952316284,0.2101762890815735,0.49311181902885437
0.6309999823570251,0.2094593346118927,0.49321529269218445
0.6320000290870667,0.2087523192167282,0.49450814723968506
0.6330000162124634,0.20804257690906525,0.49342918395996094
0.6340000033378601,0.20733338594436646,0.4946174919605255
0.6349999904632568,0.20662225782871246,0.4957367479801178
0.6359999775886536,0.205916628241539,0.4964146018028259
0.6370000243186951,0.2052074670791626,0.4954055845737457
0.6380000114440918,0.20450091361999512,0.4966273009777069
0.6389999985694885,0.20379629731178284,0.4973047077655792
0.6399999856948853,0.20308877527713776,0.4957888722419739
0.640999972820282,0.20238053798675537,0.4970233142375946
0.6420000195503235,0.2016695737838745,0.49793651700019836
0.6430000066757202,0.20095966756343842,0.4962632656097412
0.6439999938011169,0.2002485990524292,0.4941154718399048
0.6449999809265137,0.1995374858379364,0.4937838912010193
0.6460000276565552,0.1988278031349182,0.4910178482532501
0.6470000147819519,0.19811736047267914,0.4841378629207611
0.6480000019073486,0.19740580022335052,0.4840398132801056
0.6489999890327454,0.19669990241527557,0.4803978204727173
0.6499999761581421,0.19599159061908722,0.48025959730148315
0.6510000228881836,0.19529196619987488,0.48141294717788696
0.6520000100135803,0.19458839297294617,0.48200875520706177
0.652999997138977,0.19389237463474274,0.4826803505420685
0.6539999842643738,0.1931983381509781,0.483608603477478
0.6549999713897705,0.1925121694803238,0.4788999557495117
0.656000018119812,0.19182206690311432,0.4783463478088379
0.6570000052452087,0.19114524126052856,0.47784560918807983
0.6579999923706055,0.1904701292514801,0.47648751735687256
0.6589999794960022,0.1898009330034256,0.475671648979187
0.6600000262260437,0.18913763761520386,0.4702972173690796
0.6610000133514404,0.18847158551216125,0.46883875131607056
0.6620000004768372,0.18780942261219025,0.46940895915031433
0.6629999876022339,0.18715110421180725,0.47054940462112427
0.6639999747276306,0.1864958107471466,0.4681231379508972
0.6650000214576721,0.18583761155605316,0.46692603826522827
0.6660000085830688,0.18518298864364624,0.4636569023132324
0.6669999957084656,0.1845269352197647,0.46061795949935913
0.6679999828338623,0.1838826686143875,0.4607870578765869
0.6690000295639038,0.18323741853237152,0.4569638669490814
0.6700000166893005,0.18259668350219727,0.4554476737976074
0.6710000038146973,0.18195541203022003,0.4558805823326111
0.671999990940094,0.18131671845912933,0.45523276925086975
0.6729999780654907,0.18067479133605957,0.4558659791946411
0.6740000247955322,0.18003398180007935,0.4567783772945404
0.675000011920929,0.17939050495624542,0.45325762033462524
0.6759999990463257,0.17875085771083832,0.4482303261756897
0.6769999861717224,0.17810942232608795,0.44622519612312317
0.6779999732971191,0.17746399343013763,0.44441989064216614
0.6790000200271606,0.1768166422843933,0.444020539522171
0.6800000071525574,0.1761678159236908,0.4399814307689667
0.6809999942779541,0.17551970481872559,0.4378700256347656
0.6819999814033508,0.17487700283527374,0.43611228466033936
0.6830000281333923,0.17423133552074432,0.4352957010269165
0.6840000152587891,0.17358514666557312,0.43469882011413574
0.6850000023841858,0.17294003069400787,0.43579745292663574
0.6859999895095825,0.17229364812374115,0.4343646764755249
0.6869999766349792,0.17165310680866241,0.4338953495025635
0.6880000233650208,0.17101654410362244,0.4350303113460541
0.6890000104904175,0.17037858068943024,0.43101024627685547
0.6899999976158142,0.1697380393743515,0.4320313334465027
0.6909999847412109,0.1690952032804489,0.42951053380966187
0.6919999718666077,0.16846229135990143,0.42920777201652527
0.6930000185966492,0.1678299456834793,0.428017795085907
0.6940000057220459,0.1671946942806244,0.425591379404068
0.6949999928474426,0.16656525433063507,0.42415544390678406
0.6959999799728394,0.16593709588050842,0.422642320394516
0.6970000267028809,0.1653052717447281,0.4163954555988312
0.6980000138282776,0.1646733283996582,0.41520023345947266
0.6990000009536743,0.16403993964195251,0.4141203463077545
0.699999988079071,0.1634044349193573,0.41379866003990173
0.7009999752044678,0.16276496648788452,0.4149637222290039
0.7020000219345093,0.16212381422519684,0.4148416221141815
0.703000009059906,0.16147859394550323,0.4131532609462738
0.7039999961853027,0.16083073616027832,0.4118334949016571
0.7049999833106995,0.16018123924732208,0.41187989711761475
0.7059999704360962,0.15952888131141663,0.41277068853378296
0.7070000171661377,0.15887337923049927,0.4125494062900543
0.7080000042915344,0.15821781754493713,0.41290807723999023
0.7089999914169312,0.1575615555047989,0.40860605239868164
0.7099999785423279,0.15690377354621887,0.4077706038951874
0.7110000252723694,0.1562483310699463,0.4079543352127075
0.7120000123977661,0.15560145676136017,0.4092881977558136
0.7129999995231628,0.1549532115459442,0.40935584902763367
0.7139999866485596,0.15431444346904755,0.4084726572036743
0.7149999737739563,0.1536753922700882,0.40860405564308167
0.7160000205039978,0.15303842723369598,0.4077538847923279
0.7170000076293945,0.1523987352848053,0.4062791168689728
0.7179999947547913,0.15175549685955048,0.40689173340797424
0.718999981880188,0.15111207962036133,0.40667638182640076
0.7200000286102295,0.1504707932472229,0.40519770979881287
0.7210000157356262,0.14983366429805756,0.40294349193573
0.722000002861023,0.14919330179691315,0.40242379903793335
0.7229999899864197,0.14856071770191193,0.39506667852401733
0.7239999771118164,0.1479312926530838,0.39401775598526
0.7250000238418579,0.14729872345924377,0.39472833275794983
0.7260000109672546,0.14667141437530518,0.39417484402656555
0.7269999980926514,0.14604319632053375,0.3943788409233093
0.7279999852180481,0.14541728794574738,0.39524605870246887
0.7289999723434448,0.14478792250156403,0.3944888412952423
0.7300000190734863,0.14416271448135376,0.39508724212646484
0.7310000061988831,0.1435389220714569,0.39390501379966736
0.7319999933242798,0.1429295539855957,0.39382296800613403
0.7329999804496765,0.14232030510902405,0.3942543566226959
0.734000027179718,0.14171184599399567,0.39186400175094604
0.7350000143051147,0.14111147820949554,0.3895491361618042
0.7360000014305115,0.14051751792430878,0.3885451853275299
0.7369999885559082,0.13994015753269196,0.38745826482772827
0.7379999756813049,0.1393597573041916,0.3853747248649597
0.7390000224113464,0.13877618312835693,0.38659101724624634
0.7400000095367432,0.13820040225982666,0.3861073851585388
0.7409999966621399,0.13762159645557404,0.386215478181839
0.7419999837875366,0.13704246282577515,0.3829694390296936
0.7429999709129333,0.13646017014980316,0.38379907608032227
0.7440000176429749,0.13588112592697144,0.3822219967842102
0.7450000047683716,0.13530226051807404,0.37745845317840576
0.7459999918937683,0.13472150266170502,0.37757018208503723
0.746999979019165,0.13413682579994202,0.37502390146255493
0.7480000257492065,0.1335480809211731,0.374894917011261
0.7490000128746033,0.13296541571617126,0.374718576669693
0.75,0.13238202035427094,0.3757733404636383
0.7509999871253967,0.1317947953939438,0.37187138199806213
0.7519999742507935,0.13120639324188232,0.3699702322483063
0.753000020980835,0.13061366975307465,0.3683619201183319
0.7540000081062317,0.13001644611358643,0.36719706654548645
0.7549999952316284,0.12942488491535187,0.3648574948310852
0.7559999823570251,0.12883691489696503,0.36003828048706055
0.7570000290870667,0.12825511395931244,0.36102405190467834
0.7580000162124634,0.127676323056221,0.36120685935020447
0.7590000033378601,0.12709398567676544,0.36185356974601746
0.7599999904632568,0.1265110820531845,0.35989251732826233
0.7609999775886536,0.125925213098526,0.356594055891037
0.7620000243186951,0.12533703446388245,0.35517948865890503
0.7630000114440918,0.12475385516881943,0.3547423779964447
0.7639999985694885,0.12417637556791306,0.35394689440727234
0.7649999856948853,0.12359631061553955,0.35380858182907104
0.765999972820282,0.12301468849182129,0.3532027006149292
0.7670000195503235,0.12243214249610901,0.3527480661869049
0.7680000066757202,0.12185131013393402,0.3531557619571686
0.7689999938011169,0.12126688659191132,0.35388538241386414
0.7699999809265137,0.12067773193120956,0.3549868166446686
0.7710000276565552,0.1200886070728302,0.3565067648887634
0.7720000147819519,0.11949940025806427,0.35405778884887695
0.7730000019073486,0.11890850961208344,0.35309046506881714
0.7739999890327454,0.11831676214933395,0.35243168473243713
0.7749999761581421,0.11772776395082474,0.3510777950286865
0.7760000228881836,0.11713629215955734,0.3444937765598297
0.7770000100135803,0.11654221266508102,0.3453773856163025
0.777999997138977,0.11594416201114655,0.3432115614414215
0.7789999842643738,0.11534791439771652,0.34349462389945984
0.7799999713897705,0.11474629491567612,0.337485134601593
0.781000018119812,0.11414218693971634,0.3363493084907532
0.7820000052452087,0.11353300511837006,0.3321806490421295
0.7829999923706055,0.11293119937181473,0.3334968090057373
0.7839999794960022,0.11233256757259369,0.3307253420352936
0.7850000262260437,0.11173281073570251,0.33120065927505493
0.7860000133514404,0.11112836003303528,0.3326885998249054
0.7870000004768372,0.1105547621846199,0.3321622908115387
0.7879999876022339,0.10998038202524185,0.33198657631874084
0.7889999747276306,0.10940331220626831,0.3306526243686676
0.7900000214576721,0.10882645845413208,0.32682329416275024
0.7910000085830688,0.1082482859492302,0.3211067020893097
0.7919999957084656,0.10766556859016418,0.3207336664199829
0.7929999828338623,0.10708187520503998,0.3210383653640747
0.7940000295639038,0.1064947098493576,0.321512371301651
0.7950000166893005,0.10590460151433945,0.32014304399490356
0.7960000038146973,0.10531280934810638,0.32052573561668396
0.796999990940094,0.10472120344638824,0.32121896743774414
0.7979999780654907,0.10412419587373734,0.3191889226436615
0.7990000247955322,0.10352534055709839,0.3174533247947693
0.800000011920929,0.10292322188615799,0.3150218725204468
0.8009999990463257,0.10232323408126831,0.31261366605758667
0.8019999861717224,0.10171828418970108,0.314039021730423
0.8029999732971191,0.10110887140035629,0.3088482618331909
0.8040000200271606,0.10051383823156357,0.3094761073589325
0.8050000071525574,0.09991455078125,0.304843544960022
0.8059999942779541,0.09937712550163269,0.3046877980232239
0.8069999814033508,0.09883580356836319,0.304434210062027
0.8080000281333923,0.09829051792621613,0.3042851388454437
0.8090000152587891,0.09774154424667358,0.3032573163509369
0.8100000023841858,0.0971870943903923,0.29919809103012085
0.8109999895095825,0.09664778411388397,0.29973965883255005
0.8119999766349792,0.0961083471775055,0.3007355332374573
0.8130000233650208,0.09556346386671066,0.2986222803592682
0.8140000104904175,0.09501296281814575,0.2968660295009613
0.8149999976158142,0.0944598913192749,0.29618948698043823
0.8159999847412109,0.0939013734459877,0.2960672080516815
0.8169999718666077,0.09333986043930054,0.2963617444038391
0.8180000185966492,0.09277725219726562,0.2956281304359436
0.8190000057220459,0.0922088623046875,0.2925587296485901
0.8199999928474426,0.09163841605186462,0.28892022371292114
0.8209999799728394,0.09106187522411346,0.2896129786968231
0.8220000267028809,0.09048984199762344,0.2869771718978882
0.8230000138282776,0.08991805464029312,0.28824740648269653
0.8240000009536743,0.08935818076133728,0.2845192551612854
0.824999988079071,0.08879552781581879,0.27958181500434875
0.8259999752044678,0.08823048323392868,0.2792668342590332
0.8270000219345093,0.08767339587211609,0.2805461585521698
0.828000009059906,0.0871133953332901,0.2796429693698883
0.8289999961853027,0.08654799312353134,0.2786082923412323
0.8299999833106995,0.08597883582115173,0.27932009100914
0.8309999704360962,0.0854094997048378,0.2764568328857422
0.8320000171661377,0.08483504503965378,0.27414169907569885
0.8330000042915344,0.0842580497264862,0.2698597013950348
0.8339999914169312,0.08367426693439484,0.270143985748291
0.8349999785423279,0.08308489620685577,0.27065959572792053
0.8360000252723694,0.08250198513269424,0.27093076705932617
0.8370000123977661,0.08191289007663727,0.27139121294021606
0.8379999995231628,0.08131885528564453,0.27168989181518555
0.8389999866485596,0.08075770735740662,0.27255770564079285
0.8399999737739563,0.08019042015075684,0.2740528881549835
0.8410000205039978,0.07961983233690262,0.27348655462265015
0.8420000076293945,0.07905657589435577,0.27392110228538513
0.8429999947547913,0.0784878358244896,0.2718599736690521
0.843999981880188,0.07791361957788467,0.26802581548690796
0.8450000286102295,0.07733344286680222,0.2678910493850708
0.8460000157356262,0.07676180452108383,0.26442933082580566
0.847000002861023,0.07619384676218033,0.2620609998703003
0.8479999899864197,0.07564239948987961,0.25719648599624634
0.8489999771118164,0.0750901848077774,0.25675004720687866
0.8500000238418579,0.07453522086143494,0.25063952803611755
0.8510000109672546,0.07398121058940887,0.24999721348285675
0.8519999980926514,0.07342065870761871,0.24919140338897705
0.8529999852180481,0.07285668700933456,0.24635176360607147
0.8539999723434448,0.07231047749519348,0.24348336458206177
0.8550000190734863,0.0717659592628479,0.2418079972267151
0.8560000061988831,0.07122776657342911,0.23975637555122375
0.8569999933242798,0.07068704068660736,0.2361544668674469
0.8579999804496765,0.07014188915491104,0.23771348595619202
0.859000027179718,0.06959498673677444,0.23581261932849884
0.8600000143051147,0.06904909759759903,0.22705653309822083
0.8610000014305115,0.06851218640804291,0.2272597849369049
0.8619999885559082,0.06798535585403442,0.2266918122768402
0.8629999756813049,0.06745395064353943,0.22642047703266144
0.8640000224113464,0.06691782921552658,0.2268160581588745
0.8650000095367432,0.06637915968894958,0.22419577836990356
0.8659999966621399,0.06583652645349503,0.22450470924377441
0.8669999837875366,0.06531745195388794,0.22143146395683289
0.8679999709129333,0.06479062885046005,0.22123432159423828
0.8690000176429749,0.06428012996912003,0.2184557169675827
0.8700000047683716,0.06377001851797104,0.21743448078632355
0.8709999918937683,0.06325765699148178,0.21452489495277405
0.871999979019165,0.06276816874742508,0.21116648614406586
0.8730000257492065,0.06227497756481171,0.21267710626125336
0.8740000128746033,0.0617765448987484,0.21022456884384155
0.875,0.06127648428082466,0.2108439952135086
0.8759999871253967,0.06077083200216293,0.2090529203414917
0.8769999742507935,0.06026328355073929,0.20706285536289215
0.878000020980835,0.05976053699851036,0.20605267584323883
0.8790000081062317,0.05925021693110466,0.20724453032016754
0.8799999952316284,0.05874021351337433,0.20556624233722687
0.8809999823570251,0.05823385342955589,0.20578977465629578
0.8820000290870667,0.057722058147192,0.20662832260131836
0.8830000162124634,0.057203926146030426,0.20182739198207855
0.8840000033378601,0.05667742341756821,0.19760210812091827
0.8849999904632568,0.0561487153172493,0.1941714882850647
0.8859999775886536,0.055617835372686386,0.19417773187160492
0.8870000243186951,0.05508663132786751,0.19412967562675476
0.8880000114440918,0.05457014590501785,0.19479575753211975
0.8889999985694885,0.05405256897211075,0.1950312703847885
0.8899999856948853,0.053534820675849915,0.19448038935661316
0.890999972820282,0.05302176997065544,0.1899728626012802
0.8920000195503235,0.05250808224081993,0.1894705444574356
0.8930000066757202,0.052003465592861176,0.19116447865962982
0.8939999938011169,0.05149880796670914,0.19076527655124664
0.8949999809265137,0.05099428817629814,0.1906396895647049
0.8960000276565552,0.0505082868039608,0.19238752126693726
0.8970000147819519,0.05001477152109146,0.19163361191749573
0.8980000019073486,0.04951624199748039,0.18639005720615387
0.8989999890327454,0.04901032894849777,0.1869831383228302
0.8999999761581421,0.048510853201150894,0.1835574060678482
0.9010000228881836,0.048002470284700394,0.17965246737003326
0.9020000100135803,0.047494471073150635,0.17630945146083832
0.902999997138977,0.04698516055941582,0.17211568355560303
0.9039999842643738,0.04648520424962044,0.17164289951324463
0.9049999713897705,0.04598010703921318,0.16970007121562958
0.906000018119812,0.045504502952098846,0.1703599989414215
0.9070000052452087,0.04503887891769409,0.17048203945159912
0.9079999923706055,0.04458189755678177,0.1619519144296646
0.9089999794960022,0.044140029698610306,0.16120010614395142
0.9100000262260437,0.043691277503967285,0.16235803067684174
0.9110000133514404,0.04323260858654976,0.15954431891441345
0.9120000004768372,0.042774904519319534,0.15554969012737274
0.9129999876022339,0.04230719059705734,0.15131452679634094
0.9139999747276306,0.04185093566775322,0.15079832077026367
0.9150000214576721,0.04140368849039078,0.14581997692584991
0.9160000085830688,0.04095790535211563,0.14520861208438873
0.9169999957084656,0.040509242564439774,0.14671210944652557
0.9179999828338623,0.040059324353933334,0.14684857428073883
0.9190000295639038,0.0396140031516552,0.14428840577602386
0.9200000166893005,0.03916214779019356,0.14324168860912323
0.9210000038146973,0.03870468959212303,0.14347617328166962
0.921999990940094,0.03824076056480408,0.14277958869934082
0.9229999780654907,0.03777316212654114,0.14139460027217865
0.9240000247955322,0.037303946912288666,0.13983328640460968
0.925000011920929,0.03684472665190697,0.1386994868516922
0.9259999990463257,0.03640188276767731,0.13534586131572723
0.9269999861717224,0.035959795117378235,0.13585856556892395
0.9279999732971191,0.03550688177347183,0.13593365252017975
0.9290000200271606,0.03506271913647652,0.1338316798210144
0.9300000071525574,0.03461071103811264,0.13474316895008087
0.9309999942779541,0.034152161329984665,0.1296604871749878
0.9319999814033508,0.03370586037635803,0.1277812421321869
0.9330000281333923,0.03325618430972099,0.12200694531202316
0.9340000152587891,0.03280724585056305,0.11998555064201355
0.9350000023841858,0.03238198906183243,0.12114408612251282
0.9359999895095825,0.031944990158081055,0.12185840308666229
0.9369999766349792,0.03149650990962982,0.1178218200802803
0.9380000233650208,0.03104664757847786,0.11907695978879929
0.9390000104904175,0.030583519488573074,0.11546215415000916
0.9399999976158142,0.030122987926006317,0.11569328606128693
0.9409999847412109,0.029669851064682007,0.1171802282333374
0.9419999718666077,0.02920503169298172,0.11717989295721054
0.9430000185966492,0.02873166836798191,0.11528262495994568
0.9440000057220459,0.02825630083680153,0.11273882538080215
0.9449999928474426,0.027777167037129402,0.11328770220279694
0.9459999799728394,0.027334626764059067,0.10822270810604095
0.9470000267028809,0.026879534125328064,0.10686556994915009
0.9480000138282776,0.026416979730129242,0.10336143523454666
0.9490000009536743,0.02593986876308918,0.10419990867376328
0.949999988079071,0.025471782311797142,0.09926342964172363
0.9509999752044678,0.025038639083504677,0.098456010222435
0.9520000219345093,0.024600718170404434,0.09962693601846695
0.953000009059906,0.024144748225808144,0.09615039080381393
0.9539999961853027,0.023675186559557915,0.0955640897154808
0.9549999833106995,0.023190276697278023,0.09692473709583282
0.9559999704360962,0.022699909284710884,0.09645622223615646
0.9570000171661377,0.0222008116543293,0.08626406639814377
0.9580000042915344,0.02170495316386223,0.08757678419351578
0.9589999914169312,0.021243644878268242,0.08859860152006149
0.9599999785423279,0.020778963342308998,0.08514894545078278
0.9610000252723694,0.020329734310507774,0.08612231910228729
0.9620000123977661,0.019892102107405663,0.08777853846549988
0.9629999995231628,0.019475547596812248,0.08472953736782074
0.9639999866485596,0.01904497854411602,0.0853077694773674
0.9649999737739563,0.01859896443784237,0.0813266858458519
0.9660000205039978,0.0181882344186306,0.07875080406665802
0.9670000076293945,0.017760397866368294,0.07757273316383362
0.9679999947547913,0.017333945259451866,0.07870234549045563
0.968999981880188,0.016918636858463287,0.08052139729261398
0.9700000286102295,0.016502542421221733,0.08217722922563553
0.9710000157356262,0.016063125804066658,0.0844154879450798
0.972000002861023,0.015610460191965103,0.08311597257852554
0.9729999899864197,0.015133627690374851,0.08422307670116425
0.9739999771118164,0.014629320241510868,0.08423250168561935
0.9750000238418579,0.014120925217866898,0.08203684538602829
0.9760000109672546,0.013626690953969955,0.08243013173341751
0.9769999980926514,0.013168809935450554,0.084945447742939
0.9779999852180481,0.0126905282959342,0.08073567599058151
0.9789999723434448,0.012246055528521538,0.07945028692483902
0.9800000190734863,0.01177860889583826,0.07971446961164474
0.9810000061988831,0.01129104383289814,0.0785989835858345
0.9819999933242798,0.010789717547595501,0.07874846458435059
0.9829999804496765,0.010250658728182316,0.08056887984275818
0.984000027179718,0.009741018526256084,0.08148781210184097
0.9850000143051147,0.009236755780875683,0.07895458489656448
0.9860000014305115,0.00875437818467617,0.07579143345355988
0.9869999885559082,0.008225641213357449,0.07576123625040054
0.9879999756813049,0.007702257949858904,0.07472188770771027
0.9890000224113464,0.007238548714667559,0.07855287939310074
0.9900000095367432,0.006695249117910862,0.06821510940790176
0.9909999966621399,0.0060792905278503895,0.07442765682935715
0.9919999837875366,0.005499496590346098,0.06694832444190979
0.9929999709129333,0.00489848293364048,0.07325781136751175
0.9940000176429749,0.004581579472869635,0.055800165981054306
0.9950000047683716,0.004163538105785847,0.05724536255002022
0.9959999918937683,0.003691038116812706,0.068417988717556
0.996999979019165,0.0030913804657757282,0.0617789663374424
0.9980000257492065,0.002323080785572529,0.059986863285303116
0.9990000128746033,0.0013132512103766203,0.06436695903539658
1.0,0.001244232291355729,0.05867600068449974


==> plot_csvs/ensemble_hetero_contours.csv <==
x,y,z
-1.0,-2.4262959957122803,-50.0
-0.8947368264198303,-2.4262959957122803,-43.412638001832164
-0.7894737124443054,-2.4262959957122803,-9.932930640607697
-0.6842105388641357,-2.4262959957122803,-6.490792586426653
-0.5789473652839661,-2.4262959957122803,-7.946507126167781
-0.4736842215061188,-2.4262959957122803,-23.7115634269022
-0.3684210479259491,-2.4262959957122803,-50.0
-0.2631579041481018,-2.4262959957122803,-50.0
-0.15789473056793213,-2.4262959957122803,-50.0
-0.05263157933950424,-2.4262959957122803,-37.920419396794685
0.05263157933950424,-2.4262959957122803,-37.615223381218954
0.15789473056793213,-2.4262959957122803,-50.0
0.2631579041481018,-2.4262959957122803,-50.0
0.3684210479259491,-2.4262959957122803,-50.0
0.4736842215061188,-2.4262959957122803,-25.486711312207436
0.5789473652839661,-2.4262959957122803,-8.370805017007033
0.6842105388641357,-2.4262959957122803,-6.903563759249418
0.7894737124443054,-2.4262959957122803,-10.313002145052032
0.8947368264198303,-2.4262959957122803,-49.30394780205112
1.0,-2.4262959957122803,-50.0

-1.0,-2.1690776348114014,-50.0
-0.8947368264198303,-2.1690776348114014,-32.53281193979703
-0.7894737124443054,-2.1690776348114014,-6.936516669039935
-0.6842105388641357,-2.1690776348114014,-4.333807068368844
-0.5789473652839661,-2.1690776348114014,-5.4506220269775625
-0.4736842215061188,-2.1690776348114014,-17.385229665562388
-0.3684210479259491,-2.1690776348114014,-50.0
-0.2631579041481018,-2.1690776348114014,-50.0
-0.15789473056793213,-2.1690776348114014,-48.3878998677574
-0.05263157933950424,-2.1690776348114014,-32.390205235311285
0.05263157933950424,-2.1690776348114014,-32.14966521568513
0.15789473056793213,-2.1690776348114014,-47.441343588387554
0.2631579041481018,-2.1690776348114014,-50.0
0.3684210479259491,-2.1690776348114014,-50.0
0.4736842215061188,-2.1690776348114014,-18.756698537530443
0.5789473652839661,-2.1690776348114014,-5.782578710009435
0.6842105388641357,-2.1690776348114014,-4.653740238603386
0.7894737124443054,-2.1690776348114014,-7.246087418674086
0.8947368264198303,-2.1690776348114014,-37.184449260092755
1.0,-2.1690776348114014,-50.0

-1.0,-1.9118592739105225,-50.0
-0.8947368264198303,-1.9118592739105225,-23.212326046545712
-0.7894737124443054,-1.9118592739105225,-4.47647290741661
-0.6842105388641357,-1.9118592739105225,-2.606896814679448
-0.5789473652839661,-1.9118592739105225,-3.4233238247155175
-0.4736842215061188,-1.9118592739105225,-12.038551756706607
-0.3684210479259491,-1.9118592739105225,-50.0
-0.2631579041481018,-1.9118592739105225,-50.0
-0.15789473056793213,-1.9118592739105225,-40.173498388048785
-0.05263157933950424,-1.9118592739105225,-27.295527178623
0.05263157933950424,-1.9118592739105225,-27.11278344708037
0.15789473056793213,-1.9118592739105225,-39.44986033672467
0.2631579041481018,-1.9118592739105225,-50.0
0.3684210479259491,-1.9118592739105225,-50.0
0.4736842215061188,-1.9118592739105225,-13.056372866893811
0.5789473652839661,-1.9118592739105225,-3.671589257734272
0.6842105388641357,-1.9118592739105225,-2.843607959868631
0.7894737124443054,-1.9118592739105225,-4.718405831033983
0.8947368264198303,-1.9118592739105225,-26.76680933122967
1.0,-1.9118592739105225,-50.0

-1.0,-1.654641032218933,-50.0
-0.8947368264198303,-1.654641032218933,-15.451185653915871
-0.7894737124443054,-1.654641032218933,-2.5528004336017207
-0.6842105388641357,-1.654641032218933,-1.3100609630016495
-0.5789473652839661,-1.654641032218933,-1.864612750024535
-0.4736842215061188,-1.654641032218933,-7.671530634278962
-0.3684210479259491,-1.654641032218933,-50.0
-0.2631579041481018,-1.654641032218933,-50.0
-0.15789473056793213,-1.654641032218933,-32.72219723297897
-0.05263157933950424,-1.654641032218933,-22.636393532888018
0.05263157933950424,-1.654641032218933,-22.504585412006715
0.15789473056793213,-1.654641032218933,-32.19410386273785
0.2631579041481018,-1.654641032218933,-50.0
0.3684210479259491,-1.654641032218933,-50.0
0.4736842215061188,-1.654641032218933,-8.385732848709894
0.5789473652839661,-1.654641032218933,-2.037836660181544
0.6842105388641357,-1.654641032218933,-1.4731682247306241
0.7894737124443054,-1.654641032218933,-2.7299568569021133
0.8947368264198303,-1.654641032218933,-18.051030890204206
1.0,-1.654641032218933,-50.0

-1.0,-1.3974226713180542,-50.0
-0.8947368264198303,-1.3974226713180542,-9.249378907345287
-0.7894737124443054,-1.3974226713180542,-1.1654967426446095
-0.6842105388641357,-1.3974226713180542,-0.4432992763988639
-0.5789473652839661,-1.3974226713180542,-0.7744881109759456
-0.4736842215061188,-1.3974226713180542,-4.284163496447132
-0.3684210479259491,-1.3974226713180542,-50.0
-0.2631579041481018,-1.3974226713180542,-50.0
-0.15789473056793213,-1.3974226713180542,-26.033989517483434
-0.05263157933950424,-1.3974226713180542,-18.412804298106334
0.05263157933950424,-1.3974226713180542,-18.325067286061792
0.15789473056793213,-1.3974226713180542,-25.67407416642709
0.2631579041481018,-1.3974226713180542,-50.0
0.3684210479259491,-1.3974226713180542,-50.0
0.4736842215061188,-1.3974226713180542,-4.744773358877838
0.5789473652839661,-1.3974226713180542,-0.8813207589578096
0.6842105388641357,-1.3974226713180542,-0.5424201754954825
0.7894737124443054,-1.3974226713180542,-1.2807388220784972
0.8947368264198303,-1.3974226713180542,-11.03710756547233
1.0,-1.3974226713180542,-50.0

-1.0,-1.1402043104171753,-50.0
-0.8947368264198303,-1.1402043104171753,-4.606912329558524
-0.7894737124443054,-1.1402043104171753,-0.31456326163193493
-0.6842105388641357,-1.1402043104171753,-0.006612304517819023
-0.5789473652839661,-1.1402043104171753,-0.15295049834257224
-0.4736842215061188,-1.1402043104171753,-1.8764531450434383
-0.3684210479259491,-1.1402043104171753,-50.0
-0.2631579041481018,-1.1402043104171753,-50.0
-0.15789473056793213,-1.1402043104171753,-20.10888379280371
-0.05263157933950424,-1.1402043104171753,-14.624762053895164
0.05263157933950424,-1.1402043104171753,-14.5742290692456
0.15789473056793213,-1.1402043104171753,-19.889768236688838
0.2631579041481018,-1.1402043104171753,-50.0
0.3684210479259491,-1.1402043104171753,-50.0
0.4736842215061188,-1.1402043104171753,-2.1334980524932825
0.5789473652839661,-1.1402043104171753,-0.2020419151820705
0.6842105388641357,-1.1402043104171753,-0.051364049303646464
0.7894737124443054,-1.1402043104171753,-0.37075319284958386
0.8947368264198303,-1.1402043104171753,-5.7250436691476265
1.0,-1.1402043104171753,-50.0

-1.0,-0.8829860091209412,-50.0
-0.8947368264198303,-0.8829860091209412,-1.523786800144391
-0.7894737124443054,-0.8829860091209412,0.0
-0.6842105388641357,-0.8829860091209412,0.0
-0.5789473652839661,-0.8829860091209412,0.0
-0.4736842215061188,-0.8829860091209412,-0.44839875912446203
-0.3684210479259491,-0.8829860091209412,-47.06349849519563
-0.2631579041481018,-0.8829860091209412,-39.99217135803257
-0.15789473056793213,-0.8829860091209412,-14.946882668382981
-0.05263157933950424,-0.8829860091209412,-11.272263591252635
0.05263157933950424,-0.8829860091209412,-11.25207076155814
0.15789473056793213,-0.8829860091209412,-14.841192504734977
0.2631579041481018,-0.8829860091209412,-38.335232417560434
0.3684210479259491,-0.8829860091209412,-50.0
0.4736842215061188,-0.8829860091209412,-0.5519071801962262
0.5789473652839661,-0.8829860091209412,0.0
0.6842105388641357,-0.8829860091209412,0.0
0.7894737124443054,-0.8829860091209412,0.0
0.8947368264198303,-0.8829860091209412,-2.114837763858904
1.0,-0.8829860091209412,-50.0

-1.0,-0.6257676482200623,-50.0
-0.8947368264198303,-0.6257676482200623,0.0
-0.7894737124443054,-0.6257676482200623,-0.2218068496832717
-0.6842105388641357,-0.6257676482200623,-0.42346233082441165
-0.5789473652839661,-0.6257676482200623,-0.31563645886471026
-0.4736842215061188,-0.6257676482200623,0.0
-0.3684210479259491,-0.6257676482200623,-18.769332303185706
-0.2631579041481018,-0.6257676482200623,-24.572840595895393
-0.15789473056793213,-0.6257676482200623,-10.5479805087904
-0.05263157933950424,-0.6257676482200623,-8.35530695994596
0.05263157933950424,-0.6257676482200623,-8.358592362999413
0.15789473056793213,-0.6257676482200623,-10.528341357363388
0.2631579041481018,-0.6257676482200623,-23.731426834749783
0.3684210479259491,-0.6257676482200623,-21.30564621171544
0.4736842215061188,-0.6257676482200623,0.0
0.5789473652839661,-0.6257676482200623,-0.275194950191326
0.6842105388641357,-0.6257676482200623,-0.3883279679311218
0.7894737124443054,-0.6257676482200623,-0.16847900893620948
0.8947368264198303,-0.6257676482200623,-0.2064897529798304
1.0,-0.6257676482200623,-50.0

-1.0,-0.36854931712150574,-26.535529443966816
-0.8947368264198303,-0.36854931712150574,-0.03555310304186321
-0.7894737124443054,-0.36854931712150574,-0.9799837441359673
-0.6842105388641357,-0.36854931712150574,-1.2769990944794318
-0.5789473652839661,-0.36854931712150574,-1.099859978748598
-0.4736842215061188,-0.36854931712150574,-0.5312572057365337
-0.3684210479259491,-0.36854931712150574,-3.0815039736489775
-0.2631579041481018,-0.36854931712150574,-12.863955568619751
-0.15789473056793213,-0.36854931712150574,-6.912183004545396
-0.05263157933950424,-0.36854931712150574,-5.873895557362725
0.05263157933950424,-0.36854931712150574,-5.893793054077771
0.15789473056793213,-0.36854931712150574,-6.951219589766424
0.2631579041481018,-0.36854931712150574,-12.59599828847311
0.3684210479259491,-0.36854931712150574,-3.877077980570616
0.4736842215061188,-0.36854931712150574,-0.4777768258849914
0.5789473652839661,-0.36854931712150574,-1.0276268352880078
0.6842105388641357,-0.36854931712150574,-1.216347696563179
0.7894737124443054,-0.36854931712150574,-0.8761902627567081
0.8947368264198303,-0.36854931712150574,0.0
1.0,-0.36854931712150574,-50.0

-1.0,-0.11133097112178802,0.0
-0.8947368264198303,-0.11133097112178802,-1.630445892766799
-0.7894737124443054,-0.11133097112178802,-2.27453092828971
-0.6842105388641357,-0.11133097112178802,-2.5606104745332803
-0.5789473652839661,-0.11133097112178802,-2.352670040818148
-0.4736842215061188,-0.11133097112178802,-2.0421702642689574
-0.3684210479259491,-0.11133097112178802,0.0
-0.2631579041481018,-0.11133097112178802,-4.865520552462492
-0.15789473056793213,-0.11133097112178802,-4.039484881672847
-0.05263157933950424,-0.11133097112178802,-3.8280282510404033
0.05263157933950424,-0.11133097112178802,-3.8576746298778586
0.15789473056793213,-0.11133097112178802,-4.109823912303483
0.2631579041481018,-0.11133097112178802,-4.928950961900936
0.3684210479259491,-0.11133097112178802,0.0
0.4736842215061188,-0.11133097112178802,-1.9852374735451783
0.5789473652839661,-0.11133097112178802,-2.2572955307750004
0.6842105388641357,-0.11133097112178802,-2.484059506332169
0.7894737124443054,-0.11133097112178802,-2.1231337470953306
0.8947368264198303,-0.11133097112178802,-1.4953686374185327
1.0,-0.11133097112178802,0.0

-1.0,0.1458873599767685,-9.094728162593974
-0.8947368264198303,0.1458873599767685,-4.784678216919927
-0.7894737124443054,0.1458873599767685,-4.1054476390407215
-0.6842105388641357,0.1458873599767685,-4.27429676355074
-0.5789473652839661,0.1458873599767685,-4.074067177187125
-0.4736842215061188,0.1458873599767685,-4.5327391752854105
-0.3684210479259491,0.1458873599767685,-9.524823335627843
-0.2631579041481018,0.1458873599767685,-0.577536300200336
-0.15789473056793213,0.1458873599767685,-1.9298883330716858
-0.05263157933950424,0.1458873599767685,-2.2177050409789945
0.05263157933950424,0.1458873599767685,-2.2502361148066785
0.15789473056793213,0.1458873599767685,-2.004155421521432
0.2631579041481018,0.1458873599767685,-0.7302848550332595
0.3684210479259491,0.1458873599767685,-9.674413415214813
0.4736842215061188,0.1458873599767685,-4.522382838112408
0.5789473652839661,0.1458873599767685,-3.964200409540613
0.6842105388641357,0.1458873599767685,-4.191463634378532
0.7894737124443054,0.1458873599767685,-3.909309795686745
0.8947368264198303,0.1458873599767685,-4.692594792900027
1.0,0.1458873599767685,-13.699095582632795

-1.0,0.4031057059764862,-50.0
-0.8947368264198303,0.4031057059764862,-9.498250114413478
-0.7894737124443054,0.4031057059764862,-6.472735068472008
-0.6842105388641357,0.4031057059764862,-6.41805776728994
-0.5789473652839661,0.4031057059764862,-6.264052054843724
-0.4736842215061188,0.4031057059764862,-8.002963938785893
-0.3684210479259491,0.4031057059764862,-31.655970161806067
-0.2631579041481018,0.4031057059764862,0.0
-0.15789473056793213,0.4031057059764862,-0.5833934904223153
-0.05263157933950424,0.4031057059764862,-1.0429262729102038
0.05263157933950424,0.4031057059764862,-1.07147750886423
0.15789473056793213,0.4031057059764862,-0.6342141174202709
0.2631579041481018,0.4031057059764862,0.0
0.3684210479259491,0.4031057059764862,-32.900324477872516
0.4736842215061188,0.4031057059764862,-8.089210230517155
0.5789473652839661,0.4031057059764862,-6.148343485916289
0.6842105388641357,0.4031057059764862,-6.3385598923193625
0.7894737124443054,0.4031057059764862,-6.234717407326946
0.8947368264198303,0.4031057059764862,-9.591679153820824
1.0,0.4031057059764862,-50.0

-1.0,0.6603240370750427,-50.0
-0.8947368264198303,0.6603240370750427,-15.771162931783095
-0.7894737124443054,0.6603240370750427,-9.376392707847732
-0.6842105388641357,0.6603240370750427,-8.991893485750882
-0.5789473652839661,0.6603240370750427,-8.922624155839834
-0.4736842215061188,0.6603240370750427,-12.452846934538666
-0.3684210479259491,0.6603240370750427,-50.0
-0.2631579041481018,0.6603240370750427,-3.13291248371015
-0.15789473056793213,0.6603240370750427,0.0
-0.05263157933950424,0.6603240370750427,-0.30369100383167646
0.05263157933950424,0.6603240370750427,-0.32139876327896166
0.15789473056793213,0.6603240370750427,0.0
0.2631579041481018,0.6603240370750427,-2.7380963004113976
0.3684210479259491,0.6603240370750427,-50.0
0.4736842215061188,0.6603240370750427,-12.685724441487595
0.5789473652839661,0.6603240370750427,-8.809723746424684
0.6842105388641357,0.6603240370750427,-8.925348280154662
0.7894737124443054,0.6603240370750427,-9.099358092031174
0.8947368264198303,0.6603240370750427,-16.192622867673126
1.0,0.6603240370750427,-50.0

-1.0,0.9175423979759216,-50.0
-0.8947368264198303,0.9175423979759216,-23.60341591793653
-0.7894737124443054,0.9175423979759216,-12.816421764349048
-0.6842105388641357,0.9175423979759216,-11.995801578415229
-0.5789473652839661,0.9175423979759216,-12.049782309404613
-0.4736842215061188,0.9175423979759216,-17.88238387496902
-0.3684210479259491,0.9175423979759216,-50.0
-0.2631579041481018,0.9175423979759216,-9.976274139101626
-0.15789473056793213,0.9175423979759216,-0.17970801800886704
-0.05263157933950424,0.9175423979759216,0.0
0.05263157933950424,0.9175423979759216,0.0
0.15789473056793213,0.9175423979759216,-0.10151310187755946
0.2631579041481018,0.9175423979759216,-8.944573852657212
0.3684210479259491,0.9175423979759216,-50.0
0.4736842215061188,0.9175423979759216,-18.311920434009895
0.5789473652839661,0.9175423979759216,-11.948338859947317
0.6842105388641357,0.9175423979759216,-11.951827630650381
0.7894737124443054,0.9175423979759216,-12.503231182330104
0.8947368264198303,0.9175423979759216,-24.49542519462071
1.0,0.9175423979759216,-50.0

-1.0,1.1747606992721558,-50.0
-0.8947368264198303,1.1747606992721558,-32.995005188915655
-0.7894737124443054,1.1747606992721558,-16.792815852847685
-0.6842105388641357,1.1747606992721558,-15.429786413609452
-0.5789473652839661,1.1747606992721558,-15.645527359897565
-0.4736842215061188,1.1747606992721558,-24.291573344191516
-0.3684210479259491,1.1747606992721558,-50.0
-0.2631579041481018,1.1747606992721558,-20.530083351195792
-0.15789473056793213,1.1747606992721558,-1.1225173391973495
-0.05263157933950424,1.1747606992721558,-0.13185306861238422
0.05263157933950424,1.1747606992721558,-0.10728118972796352
0.15789473056793213,1.1747606992721558,-0.9387531577170378
0.2631579041481018,1.1747606992721558,-18.619432624607526
0.3684210479259491,1.1747606992721558,-50.0
0.4736842215061188,1.1747606992721558,-24.967800126117087
0.5789473652839661,1.1747606992721558,-15.56419315931081
0.6842105388641357,1.1747606992721558,-15.418001445508661
0.7894737124443054,1.1747606992721558,-16.446333942672517
0.8947368264198303,1.1747606992721558,-34.50007819884437
1.0,1.1747606992721558,-50.0

-1.0,1.4319790601730347,-50.0
-0.8947368264198303,1.4319790601730347,-43.945928958390795
-0.7894737124443054,1.4319790601730347,-21.30558532923776
-0.6842105388641357,1.4319790601730347,-19.293845963525417
-0.5789473652839661,1.4319790601730347,-19.70985930731869
-0.4736842215061188,1.4319790601730347,-31.680425313281813
-0.3684210479259491,1.4319790601730347,-50.0
-0.2631579041481018,1.4319790601730347,-34.7943447277131
-0.15789473056793213,1.4319790601730347,-2.828428064680933
-0.05263157933950424,1.4319790601730347,-0.6992502927591491
0.05263157933950424,1.4319790601730347,-0.6432424495996218
0.15789473056793213,1.4319790601730347,-2.511720767824528
0.2631579041481018,1.4319790601730347,-31.762672616262336
0.3684210479259491,1.4319790601730347,-50.0
0.4736842215061188,1.4319790601730347,-32.65335966432593
0.5789473652839661,1.4319790601730347,-19.65728464280702
0.6842105388641357,1.4319790601730347,-19.323864739606005
0.7894737124443054,1.4319790601730347,-20.928671494007666
0.8947368264198303,1.4319790601730347,-46.2065965078638
1.0,1.4319790601730347,-50.0

-1.0,1.6891974210739136,-50.0
-0.8947368264198303,1.6891974210739136,-50.0
-0.7894737124443054,1.6891974210739136,-26.35472536479499
-0.6842105388641357,1.6891974210739136,-23.587980228163122
-0.5789473652839661,1.6891974210739136,-24.242778151667988
-0.4736842215061188,1.6891974210739136,-40.04892981116426
-0.3684210479259491,1.6891974210739136,-50.0
-0.2631579041481018,1.6891974210739136,-50.0
-0.15789473056793213,1.6891974210739136,-5.297440545163736
-0.05263157933950424,1.6891974210739136,-1.7021915815901312
0.05263157933950424,1.6891974210739136,-1.6078835454021845
0.15789473056793213,1.6891974210739136,-4.820415397127817
0.2631579041481018,1.6891974210739136,-48.37429852487108
0.3684210479259491,1.6891974210739136,-50.0
0.4736842215061188,1.6891974210739136,-41.36861494643216
0.5789473652839661,1.6891974210739136,-24.227609991086673
0.6842105388641357,1.6891974210739136,-23.66942313044053
0.7894737124443054,1.6891974210739136,-25.95024145093752
0.8947368264198303,1.6891974210739136,-50.0
1.0,1.6891974210739136,-50.0

-1.0,1.946415662765503,-50.0
-0.8947368264198303,1.946415662765503,-50.0
-0.7894737124443054,1.946415662765503,-31.940232148266478
-0.6842105388641357,1.946415662765503,-28.312189207522568
-0.5789473652839661,1.946415662765503,-29.244283892945457
-0.4736842215061188,1.946415662765503,-49.39708068237631
-0.3684210479259491,1.946415662765503,-50.0
-0.2631579041481018,1.946415662765503,-50.0
-0.15789473056793213,1.946415662765503,-8.529552627373645
-0.05263157933950424,1.946415662765503,-3.140676667509392
0.05263157933950424,1.946415662765503,-3.001203964912914
0.15789473056793213,1.946415662765503,-7.864836264634505
0.2631579041481018,1.946415662765503,-50.0
0.3684210479259491,1.946415662765503,-50.0
0.4736842215061188,1.946415662765503,-50.0
0.5789473652839661,1.946415662765503,-29.27517186467859
0.6842105388641357,1.946415662765503,-28.454666768922333
0.7894737124443054,1.946415662765503,-31.511043813462074
0.8947368264198303,1.946415662765503,-50.0
1.0,1.946415662765503,-50.0

-1.0,2.203634023666382,-50.0
-0.8947368264198303,2.203634023666382,-50.0
-0.7894737124443054,2.203634023666382,-38.0621087924598
-0.6842105388641357,2.203634023666382,-33.46647290160376
-0.5789473652839661,2.203634023666382,-34.71438050474925
-0.4736842215061188,2.203634023666382,-50.0
-0.3684210479259491,2.203634023666382,-50.0
-0.2631579041481018,2.203634023666382,-50.0
-0.15789473056793213,2.203634023666382,-12.524769034399155
-0.05263157933950424,2.203634023666382,-5.014705314497728
0.05263157933950424,2.203634023666382,-4.82320472287159
0.15789473056793213,2.203634023666382,-11.644986215777067
0.2631579041481018,2.203634023666382,-50.0
0.3684210479259491,2.203634023666382,-50.0
0.4736842215061188,2.203634023666382,-50.0
0.5789473652839661,2.203634023666382,-34.79997026358277
0.6842105388641357,2.203634023666382,-33.67960550414132
0.7894737124443054,2.203634023666382,-37.61107444541759
0.8947368264198303,2.203634023666382,-50.0
1.0,2.203634023666382,-50.0

-1.0,2.4608523845672607,-50.0
-0.8947368264198303,2.4608523845672607,-50.0
-0.7894737124443054,2.4608523845672607,-44.720359807072946
-0.6842105388641357,2.4608523845672607,-39.050831310406686
-0.5789473652839661,2.4608523845672607,-40.65306036629435
-0.4736842215061188,2.4608523845672607,-50.0
-0.3684210479259491,2.4608523845672607,-50.0
-0.2631579041481018,2.4608523845672607,-50.0
-0.15789473056793213,2.4608523845672607,-17.28308462660746
-0.05263157933950424,2.4608523845672607,-7.324279569129753
0.05263157933950424,2.4608523845672607,-7.073886287582265
0.15789473056793213,2.4608523845672607,-16.16086104764065
0.2631579041481018,2.4608523845672607,-50.0
0.3684210479259491,2.4608523845672607,-50.0
0.4736842215061188,2.4608523845672607,-50.0
0.5789473652839661,2.4608523845672607,-40.80200949537883
0.6842105388641357,2.4608523845672607,-39.34423605306752
0.7894737124443054,2.4608523845672607,-44.25034126897837
0.8947368264198303,2.4608523845672607,-50.0
1.0,2.4608523845672607,-50.0



==> plot_csvs/ensemble_hetero_ece.csv <==
intervals,ecdfs
0.1000,0.0920
0.2000,0.1860
0.3000,0.2860
0.4000,0.3850
0.5000,0.4870
0.6000,0.5920
0.7000,0.7060
0.8000,0.8060
0.9000,0.9040
1.0000,1.0000


==> plot_csvs/ensemble_hetero_predscatter.csv <==
test_x,test_y,pred
-0.9997058510780334,-0.002425173996016383,-0.04926818981766701
-0.9979804158210754,-0.0076360260136425495,-0.0547674186527729
-0.9905685782432556,-0.02183450385928154,-0.08178172260522842
-0.9902744293212891,-0.045724429190158844,-0.08291346579790115
-0.9878234267234802,-0.03903324156999588,-0.09236153960227966
-0.9871566891670227,-0.048389241099357605,-0.0949442908167839
-0.9871370792388916,-0.07100735604763031,-0.09502028673887253
-0.9843919277191162,-0.027927692979574203,-0.1058262512087822
-0.9829017519950867,-0.09776520729064941,-0.11192641407251358
-0.9826664924621582,-0.05404052883386612,-0.11289989203214645
-0.9817253351211548,-0.03685063123703003,-0.11680257320404053
-0.9785292148590088,-0.05705336853861809,-0.13015411794185638
-0.9756272435188293,-0.03743552789092064,-0.1429666429758072
-0.9744899272918701,-0.13681617379188538,-0.1482546329498291
-0.9685879349708557,-0.17632310092449188,-0.17498598992824554
-0.9658820629119873,-0.14577855169773102,-0.18668583035469055
-0.9624898433685303,-0.16482913494110107,-0.20145121216773987
-0.9611368179321289,-0.27539461851119995,-0.20751209557056427
-0.9552936553955078,-0.2695714831352234,-0.23428450524806976
-0.9495680928230286,-0.3977676033973694,-0.26090091466903687
-0.9483131766319275,-0.19561876356601715,-0.26671138405799866
-0.947175920009613,-0.06574516743421555,-0.2719322144985199
-0.9458818435668945,-0.31971457600593567,-0.27783629298210144
-0.9457053542137146,-0.20392489433288574,-0.2786409556865692
-0.9445288181304932,-0.24399571120738983,-0.28403395414352417
-0.9436661005020142,-0.33430442214012146,-0.28801700472831726
-0.9429405927658081,-0.25361940264701843,-0.29143255949020386
-0.9428818225860596,-0.24614204466342926,-0.2917051911354065
-0.9413132071495056,-0.3884586691856384,-0.29896312952041626
-0.9340777397155762,-0.4750150442123413,-0.33199772238731384
-0.9334307312965393,-0.11400998383760452,-0.33499613404273987
-0.9319209456443787,-0.37992188334465027,-0.3419841229915619
-0.9299013018608093,-0.3145768642425537,-0.35127484798431396
-0.9297443628311157,-0.3024758994579315,-0.3519953489303589
-0.9291757941246033,-0.4782739281654358,-0.35460469126701355
-0.9281561374664307,-0.27749472856521606,-0.3592586815357208
-0.9253718256950378,-0.2804940640926361,-0.37173518538475037
-0.9239208102226257,-0.7206822037696838,-0.3781917989253998
-0.9231561422348022,-0.3241433799266815,-0.38159048557281494
-0.9214894771575928,-0.28597983717918396,-0.3889657258987427
-0.9212149381637573,-0.27244916558265686,-0.3901805579662323
-0.9193913340568542,-0.3040773868560791,-0.3982391953468323
-0.9187639355659485,-0.3217933177947998,-0.40099915862083435
-0.9186266660690308,-0.2902923822402954,-0.4016024172306061
-0.9176855087280273,-0.49980348348617554,-0.40571609139442444
-0.9168619513511658,-0.5802707672119141,-0.4093005359172821
-0.9138226509094238,-0.44505780935287476,-0.42252621054649353
-0.9134501814842224,-0.6340269446372986,-0.424152672290802
-0.9107638597488403,-0.42225345969200134,-0.43592143058776855
-0.9059794545173645,-0.5800739526748657,-0.45689430832862854
-0.9045873284339905,-0.5034571290016174,-0.4629128575325012
-0.903744101524353,-0.6070311069488525,-0.4665535092353821
-0.8961166739463806,-0.3325274586677551,-0.49748674035072327
-0.8885871767997742,-0.38459524512290955,-0.5271533727645874
-0.8857439756393433,-0.5058884620666504,-0.5381591320037842
-0.8845478296279907,-0.4056850075721741,-0.5427565574645996
-0.8818027377128601,-0.4704383909702301,-0.5532760620117188
-0.8801360726356506,-0.8235959410667419,-0.5596585869789124
-0.8781557083129883,-0.765153706073761,-0.5671929717063904
-0.8777438402175903,-0.4314981698989868,-0.56875079870224
-0.8710575699806213,-0.6889464259147644,-0.5943518280982971
-0.8694693446159363,-0.6381964683532715,-0.6004227995872498
-0.8681555986404419,-0.5982427597045898,-0.6054346561431885
-0.8679202198982239,-0.6789445877075195,-0.6063326597213745
-0.867645800113678,-0.8816395998001099,-0.6073795557022095
-0.8659006357192993,-0.5936873555183411,-0.6140429377555847
-0.8630574345588684,-0.5676977038383484,-0.6249005198478699
-0.86141037940979,-1.1265089511871338,-0.631188154220581
-0.861077070236206,-0.75156569480896,-0.6324610114097595
-0.85911625623703,-0.9137759208679199,-0.639877438545227
-0.8530378341674805,-0.7635819911956787,-0.6626057028770447
-0.8524691462516785,-0.26167839765548706,-0.6647170782089233
-0.8519593477249146,-0.6065893769264221,-0.6666091084480286
-0.8502534031867981,-0.9108201265335083,-0.6729539036750793
-0.8499592542648315,-0.4227865934371948,-0.6740465760231018
-0.849704384803772,-0.35068750381469727,-0.6749933362007141
-0.8468612432479858,-0.3953429162502289,-0.6844993829727173
-0.8459592461585999,-0.37482547760009766,-0.6874527335166931
-0.8452337980270386,-0.6170408725738525,-0.6898266077041626
-0.8439396619796753,-0.5734162330627441,-0.6940551996231079
-0.8432533740997314,-0.41860613226890564,-0.6962944865226746
-0.8427435755729675,-0.8883063197135925,-0.6979557871818542
-0.8418219685554504,-0.6417983770370483,-0.7009483575820923
-0.8401160836219788,-0.13142627477645874,-0.7064803242683411
-0.8374689817428589,-0.10781870782375336,-0.714952290058136
-0.8354297876358032,-0.5098721981048584,-0.7213935256004333
-0.8350571990013123,-0.9979726672172546,-0.722568690776825
-0.8326650261878967,-0.5935109257698059,-0.7301145195960999
-0.8310964107513428,-1.1523114442825317,-0.7350519299507141
-0.8270767331123352,-0.6681650280952454,-0.7475122809410095
-0.8259983062744141,-1.6122488975524902,-0.750857412815094
-0.8248022198677063,-0.6975924372673035,-0.7545782923698425
-0.8226649165153503,-0.6595103740692139,-0.7612226009368896
-0.8218414187431335,-1.052226185798645,-0.763774573802948
-0.8207041621208191,-1.1216096878051758,-0.7672991156578064
-0.8196648955345154,-0.7638140320777893,-0.7705209851264954
-0.8184884190559387,-0.799727737903595,-0.7741608023643494
-0.8127236366271973,-0.7163886427879333,-0.791995644569397
-0.8089981079101562,-0.9641066789627075,-0.8034970164299011
-0.8075275421142578,-0.5598567724227905,-0.8079143762588501
-0.8065863251686096,-0.9908952713012695,-0.8107204437255859
-0.8064490556716919,-0.0731433555483818,-0.8111297488212585
-0.8039980530738831,-0.8414737582206726,-0.8184158205986023
-0.8034490346908569,-0.4335516691207886,-0.8200432062149048
-0.8010568618774414,-0.8990598917007446,-0.8271524310112
-0.8000568151473999,-0.5811299085617065,-0.8301007151603699
-0.7979391813278198,-1.0812839269638062,-0.8363151550292969
-0.7974882125854492,-0.9440628886222839,-0.837617814540863
-0.791429340839386,-1.016591191291809,-0.8551201224327087
-0.7868606448173523,-1.1306246519088745,-0.8682611584663391
-0.7867625951766968,-0.660126805305481,-0.8685431480407715
-0.7858213782310486,-1.1272032260894775,-0.871250331401825
-0.7839194536209106,-0.5248126983642578,-0.8766705393791199
-0.782742977142334,-0.9759398698806763,-0.8799883127212524
-0.7818017601966858,-0.8164825439453125,-0.8826425671577454
-0.7804880142211914,-1.6014279127120972,-0.8863293528556824
-0.7767821550369263,-1.0980912446975708,-0.8962876200675964
-0.7767429351806641,-0.409425288438797,-0.8963897824287415
-0.774586021900177,-1.45340096950531,-0.9019999504089355
-0.7723507285118103,-1.452046275138855,-0.9076495170593262
-0.7713507413864136,-0.9475778937339783,-0.9101309776306152
-0.7710762023925781,-0.8331195116043091,-0.9107871055603027
-0.7687624096870422,-1.0081565380096436,-0.9158899188041687
-0.7645663022994995,-0.8398516178131104,-0.9244601130485535
-0.7549583911895752,-0.6008015871047974,-0.9412375688552856
-0.7530955672264099,-1.0209299325942993,-0.9444209933280945
-0.7528014779090881,-1.2044196128845215,-0.944923996925354
-0.7514877915382385,-1.1458901166915894,-0.9471698999404907
-0.7511152029037476,-0.4875597357749939,-0.9478068351745605
-0.7494485378265381,-1.031428575515747,-0.950657844543457
-0.7461935877799988,-0.3001691401004791,-0.9562164545059204
-0.7452719807624817,-0.33072689175605774,-0.9577892422676086
-0.7443308234214783,-0.30757415294647217,-0.9593958258628845
-0.7418602108955383,-1.0220601558685303,-0.9636116027832031
-0.7417817711830139,-0.5924489498138428,-0.9637401700019836
-0.7377229332923889,-1.0216357707977295,-0.9703702926635742
-0.7353699207305908,-1.3201401233673096,-0.9739260673522949
-0.735252320766449,-1.309171438217163,-0.9741023182868958
-0.7340365648269653,-1.1837486028671265,-0.9759236574172974
-0.7329189777374268,-0.8120828866958618,-0.97759610414505
-0.7237228155136108,-1.2994331121444702,-0.9896463751792908
-0.7203894257545471,-1.3146384954452515,-0.993071973323822
-0.7200561165809631,-1.2208099365234375,-0.9933993220329285
-0.7190168499946594,-1.5242879390716553,-0.994420051574707
-0.7185462713241577,-0.8093284964561462,-0.9948822259902954
-0.7182325124740601,-0.2856908440589905,-0.9951903223991394
-0.7067618370056152,-0.48646971583366394,-1.0021002292633057
-0.7064088582992554,-1.2157224416732788,-1.0022534132003784
-0.7032520174980164,-1.2251437902450562,-1.0036247968673706
-0.7030559182167053,-0.9630303978919983,-1.003710150718689
-0.7023892402648926,-0.32573968172073364,-1.0039997100830078
-0.7018206119537354,-1.2063400745391846,-1.0042383670806885
-0.7011735439300537,-1.1065808534622192,-1.0044946670532227
-0.7003695964813232,-1.0021597146987915,-1.0047935247421265
-0.696977436542511,-0.40840211510658264,-1.0057742595672607
-0.6957225203514099,-0.6772497296333313,-1.0060852766036987
-0.6948009133338928,-1.2207344770431519,-1.006313681602478
-0.6877419948577881,-1.1560430526733398,-1.0074585676193237
-0.6847811937332153,-0.9374889135360718,-1.0076215267181396
-0.6846243739128113,-1.2096151113510132,-1.0076267719268799
-0.6829772591590881,-0.7589918971061707,-1.0076816082000732
-0.6811341643333435,-0.8500835299491882,-1.0077428817749023
-0.6794674396514893,-1.1377867460250854,-1.0077983140945435
-0.6788792014122009,-1.539860486984253,-1.0078178644180298
-0.6760556697845459,-0.8815048336982727,-1.0077015161514282
-0.674075186252594,-1.0249667167663574,-1.0075570344924927
-0.6732909083366394,-0.8087282776832581,-1.0074999332427979
-0.6723496913909912,-0.8351315259933472,-1.0074313879013062
-0.6716634631156921,-0.51768559217453,-1.0073813199996948
-0.6714085340499878,-0.887567937374115,-1.0073626041412354
-0.6689771413803101,-1.3420140743255615,-1.0071855783462524
-0.6670751571655273,-0.9119441509246826,-1.007047414779663
-0.6662123799324036,-1.363592505455017,-1.0069843530654907
-0.6661731600761414,-0.677308201789856,-1.0069810152053833
-0.6652320027351379,-0.7339420318603516,-1.0068949460983276
-0.6648594737052917,-0.7029839754104614,-1.0068609714508057
-0.6603299975395203,-0.9750769734382629,-1.0064557790756226
-0.6564280390739441,-0.7167556285858154,-1.005383849143982
-0.6561338901519775,-0.7067772150039673,-1.005262851715088
-0.6553887724876404,-0.6153866052627563,-1.0049564838409424
-0.655173122882843,-1.3799041509628296,-1.0048677921295166
-0.6543299555778503,-1.1423101425170898,-1.0044788122177124
-0.6503298878669739,-1.4159334897994995,-1.0024973154067993
-0.6484279036521912,-1.5052207708358765,-1.0015207529067993
-0.6445847153663635,-1.3012194633483887,-0.9993305206298828
-0.6418200135231018,-0.7319521903991699,-0.9976261258125305
-0.6407219767570496,-1.3923894166946411,-0.9969417452812195
-0.6390944719314575,-1.7489312887191772,-0.9958164095878601
-0.6389572620391846,-1.203512191772461,-0.9957215189933777
-0.6337611079216003,-1.0443774461746216,-0.9921272397041321
-0.6330944299697876,-0.8617422580718994,-0.9916661381721497
-0.6315258145332336,-1.8907071352005005,-0.9905763864517212
-0.6205453276634216,-0.7473933696746826,-0.9823123216629028
-0.6203296184539795,-1.115683913230896,-0.9821251034736633
-0.6199178099632263,-0.7292218208312988,-0.9817679524421692
-0.6144471764564514,-1.1465818881988525,-0.9769625663757324
-0.6141334772109985,-0.9421111345291138,-0.9766634106636047
-0.6096628308296204,-1.4606742858886719,-0.9720135927200317
-0.609604001045227,-1.016677737236023,-0.971944272518158
-0.6092706918716431,-0.9665998220443726,-0.9715518355369568
-0.6057608127593994,-0.18725192546844482,-0.9673269391059875
-0.6056628227233887,-1.124788522720337,-0.9672061800956726
-0.6048000454902649,-1.2440035343170166,-0.9661385416984558
-0.6038196086883545,-0.5382335186004639,-0.9649249315261841
-0.6034274697303772,-1.256791114807129,-0.9644395709037781
-0.6005254983901978,-1.0409574508666992,-0.9606226086616516
-0.5975450873374939,-1.0787795782089233,-0.9565958380699158
-0.5937999486923218,-1.6718355417251587,-0.9512128233909607
-0.5913489460945129,-0.8605154156684875,-0.9475211501121521
-0.5908979177474976,-1.2609233856201172,-0.9468414187431335
-0.5900352001190186,-0.5462267398834229,-0.9455367922782898
-0.5890547633171082,-0.8265901803970337,-0.9439692497253418
-0.5883685350418091,-1.2317919731140137,-0.9428698420524597
-0.5883097052574158,-1.320987343788147,-0.942775547504425
-0.5877018570899963,-1.5433645248413086,-0.9418011903762817
-0.5856233835220337,-1.4281105995178223,-0.9384547472000122
-0.5839371085166931,0.061672311276197433,-0.9357179999351501
-0.583917498588562,-0.20481014251708984,-0.9356864094734192
-0.5826037526130676,-0.7963512539863586,-0.9335581660270691
-0.582486093044281,-0.837083637714386,-0.9333676695823669
-0.5813880562782288,-0.7968392968177795,-0.9315890669822693
-0.5802311897277832,-0.6305193901062012,-0.9297157526016235
-0.5789370536804199,-0.8728909492492676,-0.9276203513145447
-0.576623260974884,-0.9399333596229553,-0.9236866235733032
-0.5747409462928772,-0.7713003158569336,-0.9202790260314941
-0.5738193392753601,-0.5998137593269348,-0.9186092615127563
-0.5735644102096558,-0.9368249773979187,-0.9181467294692993
-0.5712898969650269,-1.1201926469802856,-0.9138803482055664
-0.5699369311332703,-1.3705220222473145,-0.9112326502799988
-0.5693487524986267,-1.0003958940505981,-0.9100682139396667
-0.5677212476730347,0.09647702425718307,-0.9068223237991333
-0.567250669002533,-0.9702548384666443,-0.9058746695518494
-0.5670937895774841,-0.4424024522304535,-0.9055587649345398
-0.5669565200805664,-1.1023112535476685,-0.9052823185920715
-0.5653290748596191,-0.9263893365859985,-0.9019794464111328
-0.5596427321434021,-1.2723912000656128,-0.8894856572151184
-0.5527995228767395,-1.1134284734725952,-0.8740591406822205
-0.5508975386619568,-0.8738395571708679,-0.8695745468139648
-0.5486818552017212,-1.5008257627487183,-0.864223301410675
-0.5441915988922119,-0.48015889525413513,-0.8531588912010193
-0.5421524047851562,-1.020851492881775,-0.8480987548828125
-0.5410346984863281,-1.2702823877334595,-0.845314621925354
-0.5327209234237671,-0.7101584076881409,-0.8244479298591614
-0.5314463973045349,-1.0722076892852783,-0.8211804628372192
-0.5312895178794861,-0.928022027015686,-0.8207781910896301
-0.5303091406822205,-0.9018498659133911,-0.8182581067085266
-0.5296032428741455,-1.2050474882125854,-0.8164459466934204
-0.5294071435928345,-0.8407260775566101,-0.8159425854682922
-0.526465892791748,-0.6192622780799866,-0.8080925345420837
-0.5241129994392395,0.06814402341842651,-0.8014475703239441
-0.5216619968414307,-0.6331870555877686,-0.7944116592407227
-0.5205835103988647,-0.6047503352165222,-0.7913114428520203
-0.5189560651779175,-1.2553231716156006,-0.7866258025169373
-0.5175442695617676,-0.819663941860199,-0.7824254035949707
-0.5172501802444458,-0.9970381855964661,-0.7815393805503845
-0.5167207717895508,-1.0258163213729858,-0.7799422740936279
-0.5142501592636108,-0.20648202300071716,-0.7724971175193787
-0.5097991228103638,-1.3452485799789429,-0.7585765719413757
-0.5044068694114685,-0.5465132594108582,-0.7413553595542908
-0.5013480186462402,-0.6169412732124329,-0.7314943671226501
-0.4988382160663605,-0.7617531418800354,-0.7233000993728638
-0.4957205653190613,-0.45508259534835815,-0.7131330370903015
-0.4942891597747803,-0.5704376101493835,-0.708463191986084
-0.49370089173316956,-0.8903725147247314,-0.7065226435661316
-0.4925832748413086,-0.6146084070205688,-0.7028331160545349
-0.48954400420188904,-0.2983464300632477,-0.69268798828125
-0.4884459376335144,-0.4509090483188629,-0.6889851689338684
-0.48819106817245483,-0.23888196051120758,-0.688124418258667
-0.48817142844200134,-0.7608593106269836,-0.688058078289032
-0.48560282588005066,-0.883658230304718,-0.6793103814125061
-0.4817008078098297,-0.6733302474021912,-0.6656679511070251
-0.47956350445747375,-0.5336838364601135,-0.6581629514694214
-0.47785764932632446,-0.9181453585624695,-0.6521682143211365
-0.4776615500450134,-0.5017349720001221,-0.6514789462089539
-0.47542625665664673,-0.3644937574863434,-0.6432452201843262
-0.46624964475631714,-0.8396517634391785,-0.6077489852905273
-0.46487709879875183,-0.6594860553741455,-0.6022407412528992
-0.46305352449417114,-0.6009126305580139,-0.5948305130004883
-0.4628574848175049,-0.3008369207382202,-0.5940336585044861
-0.4626025855541229,-0.4998118281364441,-0.5929974317550659
-0.4625437557697296,-0.5894480347633362,-0.5927583575248718
-0.4609358608722687,-0.603580892086029,-0.5861701965332031
-0.45809274911880493,-0.9363325238227844,-0.5744940042495728
-0.45672017335891724,-0.3754892349243164,-0.568839967250824
-0.4552691876888275,-0.5456678867340088,-0.5628649592399597
-0.454641729593277,-0.7386113405227661,-0.560284435749054
-0.4515828490257263,-0.48360463976860046,-0.547649085521698
-0.44632792472839355,-0.7744118571281433,-0.525784432888031
-0.4441317915916443,-0.35713958740234375,-0.5166547298431396
-0.44126901030540466,-0.47424229979515076,-0.5047896504402161
-0.43750426173210144,-0.6584612727165222,-0.4891010820865631
-0.43664154410362244,-0.38965359330177307,-0.48546266555786133
-0.4290139973163605,-0.31860560178756714,-0.45292994379997253
-0.42613160610198975,-0.6920048594474792,-0.44061827659606934
-0.425582617521286,-0.2766248285770416,-0.43830180168151855
-0.4241708219051361,-0.7092056274414062,-0.4323476254940033
-0.42399436235427856,-0.5891269445419312,-0.4316035211086273
-0.4232492446899414,-0.11179236322641373,-0.42846164107322693
-0.4227982759475708,-0.36167243123054504,-0.4265412986278534
-0.4227786660194397,-0.4684002697467804,-0.4264574944972992
-0.42158257961273193,-0.1854088455438614,-0.42134490609169006
-0.41887664794921875,-0.4087222218513489,-0.40982785820961
-0.4185629189014435,-0.5964340567588806,-0.40848514437675476
-0.4160531163215637,-0.3678539991378784,-0.3978836238384247
-0.41440603137016296,-0.6470135450363159,-0.39104950428009033
-0.4136413037776947,-0.5794261693954468,-0.3878752291202545
-0.41158246994018555,-0.06635602563619614,-0.3792850375175476
-0.40617066621780396,-0.4253949522972107,-0.35671326518058777
-0.40519025921821594,-0.3123917579650879,-0.3526107668876648
-0.4048961102962494,-0.37421321868896484,-0.35136353969573975
-0.40475887060165405,-0.47925594449043274,-0.3507824242115021
-0.4036608040332794,-0.39571377635002136,-0.3461554944515228
-0.39969998598098755,-0.1715945601463318,-0.3276013731956482
-0.3994450867176056,-0.3138764202594757,-0.3263488709926605
-0.39919018745422363,-0.5614368915557861,-0.3250964283943176
-0.39787644147872925,-0.286529541015625,-0.3186739981174469
-0.39477837085723877,-0.3304344713687897,-0.3035725951194763
-0.39462152123451233,-0.30931806564331055,-0.30279576778411865
-0.3885822296142578,0.02720019407570362,-0.2740717828273773
-0.38732731342315674,-0.21402034163475037,-0.2681386172771454
-0.3868371248245239,-0.3853011131286621,-0.2658153772354126
-0.3867587149143219,-0.2280517965555191,-0.2654423415660858
-0.3747389614582062,-0.3599563539028168,-0.2100353240966797
-0.3730526864528656,-0.17945992946624756,-0.20138421654701233
-0.37283697724342346,-0.39773476123809814,-0.20026646554470062
-0.3685820400714874,-0.13098560273647308,-0.1779201328754425
-0.3684448003768921,-0.20269674062728882,-0.17719164490699768
-0.3672094941139221,-0.22428786754608154,-0.17068572342395782
-0.36597418785095215,-0.1378317028284073,-0.16454443335533142
-0.36177805066108704,-0.22400110960006714,-0.14371292293071747
-0.3574643135070801,-0.17840750515460968,-0.12380440533161163
-0.35734665393829346,-0.14862991869449615,-0.12328385561704636
-0.3530328869819641,-0.1452948898077011,-0.10357122868299484
-0.3519936501979828,-0.09042547643184662,-0.09868159145116806
-0.34769949316978455,-0.09611639380455017,-0.0789121612906456
-0.3469347655773163,-0.03798046335577965,-0.07522311061620712
-0.34530729055404663,-0.04164382070302963,-0.06754212826490402
-0.34266021847724915,-0.01557034533470869,-0.05561816319823265
-0.33856213092803955,-0.016228200867772102,-0.03568730503320694
-0.3364444673061371,-0.012129665352404118,-0.025889014825224876
-0.33495426177978516,-0.008483627811074257,-0.0189793910831213
-0.33407190442085266,-0.002913527889177203,-0.014935574494302273
-0.33222874999046326,0.009106588549911976,-0.005247483029961586
-0.32440513372421265,0.04204738885164261,0.032391197979450226
-0.3233463168144226,0.03407464176416397,0.03744965419173241
-0.3224835693836212,0.04739325866103172,0.04150272533297539
-0.32116982340812683,0.06309585273265839,0.04748043045401573
-0.3200129270553589,0.06596710532903671,0.05266020447015762
-0.31764036417007446,0.07767830789089203,0.0628843680024147
-0.31726783514022827,0.09345342963933945,0.06449868530035019
-0.3160913288593292,0.09443768113851547,0.06942050158977509
-0.3119540512561798,0.051407866179943085,0.08654274046421051
-0.311797171831131,0.07424931228160858,0.08722592890262604
-0.30432650446891785,0.13394379615783691,0.1216995045542717
-0.29932644963264465,0.19644193351268768,0.14369535446166992
-0.29926764965057373,0.2506140172481537,0.14398311078548431
-0.2932871878147125,0.27736955881118774,0.16913829743862152
-0.2904636263847351,0.10860662907361984,0.18198834359645844
-0.29028716683387756,0.3031366765499115,0.182805597782135
-0.28979694843292236,0.30267345905303955,0.18505708873271942
-0.2854635715484619,0.25829702615737915,0.20580942928791046
-0.2844439744949341,0.3536268472671509,0.21098633110523224
-0.28340473771095276,0.1945597380399704,0.21627835929393768
-0.2813458740711212,0.14250919222831726,0.22657886147499084
-0.28103214502334595,0.13476364314556122,0.22815601527690887
-0.28062039613723755,0.20317010581493378,0.23025162518024445
-0.2791105806827545,0.3099985718727112,0.23782913386821747
-0.27887529134750366,0.28973451256752014,0.23899400234222412
-0.27656152844429016,0.21003668010234833,0.2507281005382538
-0.2744634747505188,0.26428332924842834,0.26157575845718384
-0.2739536762237549,0.36431047320365906,0.26430657505989075
-0.2721105217933655,0.4107610583305359,0.27359622716903687
-0.2712085545063019,0.5196123123168945,0.2779575288295746
-0.27013009786605835,0.4119773209095001,0.28307175636291504
-0.26593396067619324,0.4390409588813782,0.3022328317165375
-0.26416924595832825,0.3785366415977478,0.30995890498161316
-0.26377710700035095,0.11747497320175171,0.3117358386516571
-0.26005154848098755,0.2409941703081131,0.3292209804058075
-0.2576594054698944,0.23766715824604034,0.34044525027275085
-0.2554436922073364,0.6254457235336304,0.35052284598350525
-0.25452208518981934,0.2175201028585434,0.3547518849372864
-0.2530907094478607,0.4069463610649109,0.3612726628780365
-0.25056129693984985,0.29711437225341797,0.3728388845920563
-0.24777695536613464,0.009873025119304657,0.38532882928848267
-0.24775731563568115,0.250515878200531,0.3854140341281891
-0.24501222372055054,0.450225830078125,0.3974123001098633
-0.23960037529468536,0.34963205456733704,0.42113277316093445
-0.2379141002893448,0.5015544295310974,0.42820149660110474
-0.237463116645813,0.3250001072883606,0.4300675392150879
-0.235247403383255,0.2276521474123001,0.4391964077949524
-0.2316199094057083,0.3839353621006012,0.45324426889419556
-0.2315610945224762,0.5655222535133362,0.4534609317779541
-0.2288551777601242,0.2948452830314636,0.46330294013023376
-0.2274238020181656,0.5445319414138794,0.4685385227203369
-0.22540415823459625,0.3425307273864746,0.47606274485588074
-0.22483552992343903,0.4151698648929596,0.47816506028175354
-0.22391396760940552,0.3834863007068634,0.48138904571533203
-0.2224629521369934,0.4732936918735504,0.4864647090435028
-0.22218845784664154,0.3827385902404785,0.4874253273010254
-0.2206002026796341,0.9686705470085144,0.49298378825187683
-0.2196982204914093,0.6733564138412476,0.4961315095424652
-0.21665899455547333,0.524470329284668,0.50653475522995
-0.21540407836437225,0.7397046089172363,0.511123538017273
-0.20895302295684814,0.8396404981613159,0.5366773009300232
-0.20842361450195312,0.8588171601295471,0.5387665033340454
-0.20542357861995697,0.07758329063653946,0.5505356192588806
-0.2051098644733429,0.6850574612617493,0.5517580509185791
-0.2037765085697174,0.4485839903354645,0.5569531917572021
-0.20277650654315948,0.8632073998451233,0.5608495473861694
-0.20222747325897217,0.7877440452575684,0.562988817691803
-0.2018549144268036,0.529778003692627,0.5644404292106628
-0.201443150639534,0.5765746831893921,0.5660444498062134
-0.20128628611564636,0.6181703209877014,0.5666552782058716
-0.1983058601617813,0.39560046792030334,0.5782715678215027
-0.1960117369890213,0.40166187286376953,0.5871570706367493
-0.19214893877506256,0.29298511147499084,0.601845383644104
-0.18989402055740356,0.6115601062774658,0.6101074814796448
-0.18793320655822754,0.5867885947227478,0.6172438859939575
-0.1868743747472763,0.2762085795402527,0.6211294531822205
-0.18522730469703674,0.7390660643577576,0.6272223591804504
-0.18497240543365479,1.0100849866867065,0.6281654238700867
-0.18252140283584595,0.6789699196815491,0.6372355818748474
-0.17891351878643036,0.7711588144302368,0.6512147188186646
-0.17552132904529572,0.3031769096851349,0.6646605730056763
-0.1750311255455017,0.7628810405731201,0.666511058807373
-0.17448210716247559,0.6563236713409424,0.6685837507247925
-0.1736781746149063,0.14537885785102844,0.6716185212135315
-0.17208991944789886,0.39542117714881897,0.6776089668273926
-0.17126639187335968,0.9964413642883301,0.6806010603904724
-0.16595260798931122,0.49379777908325195,0.6999222040176392
-0.16393297910690308,0.8785010576248169,0.7072035670280457
-0.16161923110485077,1.2437139749526978,0.7154282927513123
-0.159442737698555,0.39905765652656555,0.7230187654495239
-0.1585799753665924,0.695712149143219,0.7259951829910278
-0.15703095495700836,0.8501895666122437,0.7313389778137207
-0.15685448050498962,0.6857905983924866,0.7319098114967346
-0.1566780060529709,0.545863926410675,0.7324773669242859
-0.15528583526611328,0.9336963295936584,0.736990749835968
-0.15059950947761536,0.6939809918403625,0.7519825100898743
-0.14954067766666412,1.376315712928772,0.7553644180297852
-0.14930537343025208,0.853529691696167,0.7561159133911133
-0.1475602686405182,1.1821045875549316,0.7616762518882751
-0.14557985961437225,0.8200680613517761,0.7679811716079712
-0.143011212348938,1.0395033359527588,0.7758211493492126
-0.14136412739753723,0.8801122307777405,0.7805266380310059
-0.14005039632320404,0.6531785130500793,0.7842797636985779
-0.1390111744403839,0.9150124192237854,0.7872486114501953
-0.13599152863025665,0.6606553792953491,0.7958130240440369
-0.13426601886749268,0.2705136835575104,0.8006200194358826
-0.1339326798915863,1.137505292892456,0.8015486001968384
-0.13248169422149658,0.8625938892364502,0.8055723309516907
-0.13222678005695343,0.6710678339004517,0.8062783479690552
-0.12920714914798737,1.2034622430801392,0.8146153688430786
-0.12763850390911102,0.4531521499156952,0.8188821077346802
-0.11936391890048981,1.1177942752838135,0.8409503102302551
-0.11687369644641876,1.3531787395477295,0.8472866415977478
-0.1165599599480629,1.5415235757827759,0.8480756878852844
-0.11487367749214172,0.6558675169944763,0.8522650003433228
-0.11348150670528412,0.93302321434021,0.8556899428367615
-0.11118736118078232,0.8666936159133911,0.8609879612922668
-0.11114814877510071,1.5201294422149658,0.8610784411430359
-0.11010891944169998,0.5634048581123352,0.8634783625602722
-0.10550103336572647,1.2036855220794678,0.8741621971130371
-0.10530495643615723,1.258791208267212,0.8746170401573181
-0.10483436286449432,0.8479679226875305,0.8757082223892212
-0.10391278564929962,0.5711944699287415,0.8778452277183533
-0.10124608874320984,1.0031847953796387,0.8840253949165344
-0.09712839871644974,0.6961658000946045,0.8934715390205383
-0.09395190328359604,0.7764112949371338,0.9006296396255493
-0.09173619747161865,0.007120935712009668,0.9055972099304199
-0.08971656113862991,0.921807587146759,0.9101096391677856
-0.08489298820495605,1.4725189208984375,0.9197294116020203
-0.08067725598812103,0.85578453540802,0.9274649024009705
-0.07634387910366058,1.3269529342651367,0.934893786907196
-0.07436347752809525,1.062293291091919,0.9382078051567078
-0.07422622293233871,1.2948321104049683,0.9384344220161438
-0.07136344164609909,1.1468677520751953,0.9431342482566833
-0.0695791095495224,1.000873327255249,0.9460502862930298
-0.06879479438066483,0.7409575581550598,0.9473320245742798
-0.06803008168935776,0.9390499591827393,0.9485766291618347
-0.06371631473302841,1.0994454622268677,0.9547531008720398
-0.056873105466365814,1.3238459825515747,0.9634281396865845
-0.05663781240582466,0.39181435108184814,0.9637113809585571
-0.055696625262498856,0.3970506191253662,0.964826762676239
-0.05483387038111687,1.389085054397583,0.965817391872406
-0.054814260452985764,1.0307725667953491,0.9658395648002625
-0.04865734279155731,0.7653754949569702,0.9725320935249329
-0.04714751988649368,0.1675214320421219,0.9740234613418579
-0.045480839908123016,1.0478092432022095,0.9754664301872253
-0.04253963381052017,0.9913983345031738,0.9775711297988892
-0.04016706347465515,0.41490307450294495,0.9788641929626465
-0.039990585297346115,0.9177895188331604,0.9789522290229797
-0.03987294062972069,1.6954867839813232,0.9790108799934387
-0.03893175721168518,1.6283354759216309,0.9794807434082031
-0.038500379770994186,0.6962931156158447,0.9796962141990662
-0.03548073768615723,2.0696139335632324,0.9811950922012329
-0.03544152155518532,0.96577388048172,0.9812132716178894
-0.034833673387765884,0.9232903122901917,0.9814942479133606
-0.03350032866001129,1.2936338186264038,0.982110321521759
-0.028049293905496597,0.4093734323978424,0.9842819571495056
-0.025500250980257988,1.7079154253005981,0.9850718379020691
-0.014911910519003868,1.1939786672592163,0.9862040877342224
-0.012558946385979652,0.6462721824645996,0.9864292144775391
-0.012088353745639324,0.9142235517501831,0.9864737391471863
-0.01120599266141653,0.8571071028709412,0.9865577816963196
-0.006539279595017433,0.8205722570419312,0.9870014190673828
-0.0031274815555661917,1.5745662450790405,0.9872912764549255
-0.0010490298736840487,0.7880567312240601,0.9874628186225891
-0.0006176531314849854,1.098752498626709,0.9874987006187439
0.005735350307077169,1.305003046989441,0.9878760576248169
0.006225551478564739,0.26451751589775085,0.9878951907157898
0.00859812367707491,0.9641844630241394,0.9879874587059021
0.014813871122896671,1.3805902004241943,0.9881768226623535
0.01620604284107685,0.4680854380130768,0.9881702661514282
0.016715850681066513,0.27501457929611206,0.9881677627563477
0.0168923232704401,0.9421588778495789,0.9881669282913208
0.019794311374425888,0.22558048367500305,0.988128125667572
0.021833546459674835,1.4279876947402954,0.9880704879760742
0.022657085210084915,0.7691461443901062,0.9880334138870239
0.023029638454318047,1.6440725326538086,0.9880166053771973
0.02346101403236389,0.43533605337142944,0.9879971742630005
0.024559063836932182,1.4480037689208984,0.9879474639892578
0.025127695873379707,0.8629176020622253,0.9879189729690552
0.02724536508321762,1.8526732921600342,0.987755298614502
0.02751987800002098,1.329534888267517,0.9877340197563171
0.03185325488448143,1.2686498165130615,0.9873766303062439
0.03371601924300194,1.4963220357894897,0.9871902465820312
0.03418660908937454,1.4973397254943848,0.9871262907981873
0.03448072820901871,1.7901381254196167,0.9870762228965759
0.035617996007204056,0.789571225643158,0.9868497252464294
0.04153962433338165,1.0403664112091064,0.9853334426879883
0.044520046561956406,0.7664328813552856,0.9844700694084167
0.0481475293636322,0.8560525178909302,0.9833959937095642
0.048578906804323196,0.8231325149536133,0.9832631349563599
0.05077500641345978,1.474866271018982,0.9824727177619934
0.05585348606109619,1.5349711179733276,0.9804137349128723
0.05753977596759796,1.1790469884872437,0.9796501994132996
0.05757899582386017,1.1824495792388916,0.9796320199966431
0.05987313389778137,1.4982118606567383,0.978421151638031
0.06471632421016693,0.5760228037834167,0.9753074049949646
0.07016735523939133,0.8029943704605103,0.970403790473938
0.07083402574062347,0.8117800354957581,0.969749927520752
0.07169678062200546,0.8774737119674683,0.9688301086425781
0.07173600047826767,1.1734927892684937,0.9687860608100891
0.07220659404993057,0.378044456243515,0.9682565927505493
0.07261835783720016,1.2145379781723022,0.9677918553352356
0.07357915490865707,1.5053832530975342,0.9666736721992493
0.07389288395643234,0.949849009513855,0.9663044214248657
0.08263806998729706,0.3740909695625305,0.9543797373771667
0.08297140151262283,0.35446763038635254,0.9538810849189758
0.08516749739646912,1.0248814821243286,0.9505384564399719
0.08724595606327057,0.7215006351470947,0.9472633600234985
0.08728516846895218,1.00522780418396,0.9471975564956665
0.08848126232624054,1.4701743125915527,0.9450930953025818
0.08859890699386597,1.7542462348937988,0.9448848962783813
0.09354013204574585,1.046883225440979,0.9353104829788208
0.09473622590303421,0.9714715480804443,0.9328734278678894
0.09797155112028122,0.7832242250442505,0.9258381128311157
0.10165785998106003,0.8485156893730164,0.917580246925354
0.10171668231487274,0.2551174759864807,0.9174476861953735
0.10265786945819855,1.5581914186477661,0.9153257608413696
0.105148084461689,0.5968822836875916,0.909715473651886
0.10559907555580139,0.7407099604606628,0.9087004065513611
0.10932460427284241,1.0263853073120117,0.9002071619033813
0.11050107330083847,0.6802753210067749,0.8974123001098633
0.1111285462975502,0.5784010887145996,0.8959217071533203
0.11163835227489471,0.9314404726028442,0.8947107195854187
0.11410895735025406,0.908404529094696,0.8888415694236755
0.11816782504320145,0.96952223777771,0.8791993260383606
0.12493259459733963,1.335553526878357,0.862401008605957
0.1252267062664032,0.5144258141517639,0.8616380095481873
0.12679536640644073,0.7469526529312134,0.8575550317764282
0.12687379121780396,1.1893856525421143,0.8573508262634277
0.1270502656698227,0.8496371507644653,0.8568915724754333
0.12779536843299866,0.8030580878257751,0.8549434542655945
0.13048167526721954,0.9654825925827026,0.8475160598754883
0.13095226883888245,0.7672415375709534,0.8461422324180603
0.13224638998508453,0.7153381705284119,0.8423354029655457
0.1339326798915863,0.2108081728219986,0.8372430801391602
0.1343836635351181,1.004889965057373,0.8358689546585083
0.13734447956085205,1.1828304529190063,0.8268269896507263
0.1384621411561966,0.5875012874603271,0.8233113288879395
0.14040334522724152,0.43013083934783936,0.8171846270561218
0.14281511306762695,1.1383472681045532,0.8090831637382507
0.14342297613620758,0.4116198420524597,0.8068639039993286
0.1434817910194397,0.35444021224975586,0.8066492080688477
0.14514847099781036,1.1357601881027222,0.8005633354187012
0.14595241844654083,1.0300171375274658,0.797627866268158
0.14661908149719238,1.0177184343338013,0.7951856851577759
0.14824654161930084,0.8051562309265137,0.7892051339149475
0.1508348137140274,0.5478362441062927,0.7796900868415833
0.15185442566871643,0.6949364542961121,0.7759333848953247
0.15195247530937195,0.696984052658081,0.7755721211433411
0.15342307090759277,0.7902933955192566,0.7701539397239685
0.15659958124160767,0.4870694875717163,0.7582873702049255
0.1576780080795288,0.6613546013832092,0.7542521357536316
0.1576976180076599,0.3825862407684326,0.7541789412498474
0.15963882207870483,0.9609633088111877,0.7469386458396912
0.16142314672470093,1.1325019598007202,0.7402827739715576
0.16161923110485077,0.8623606562614441,0.7395464181900024
0.16524671018123627,0.7232086062431335,0.7259268164634705
0.16526633501052856,0.7943773865699768,0.7258546948432922
0.16552123427391052,0.5619046688079834,0.7249161601066589
0.16593299806118011,0.41804206371307373,0.7234002947807312
0.16610947251319885,1.282787561416626,0.7227506041526794
0.1663839966058731,0.6151820421218872,0.7217399477958679
0.16838400065898895,0.43092483282089233,0.7143770456314087
0.16887420415878296,0.7862926125526428,0.7125725150108337
0.17158012092113495,0.33399784564971924,0.7026306390762329
0.17240364849567413,0.5353411436080933,0.6996207237243652
0.17646251618862152,0.4386635422706604,0.6847030520439148
0.17783507704734802,0.8670130968093872,0.6796360611915588
0.179599791765213,1.174574613571167,0.6731249094009399
0.1859724223613739,0.47168073058128357,0.6491473317146301
0.1864233911037445,0.8426931500434875,0.6474587321281433
0.1969332993030548,0.09659300744533539,0.6089491248130798
0.19859997928142548,0.4631757438182831,0.6027570366859436
0.20032548904418945,0.27669933438301086,0.5960034728050232
0.20299218595027924,0.6363693475723267,0.5854931473731995
0.20581574738025665,0.8330554962158203,0.5742719173431396
0.20816871523857117,0.13211598992347717,0.5650076866149902
0.21310992538928986,0.349229097366333,0.5456823706626892
0.2165217250585556,0.9600957632064819,0.532468318939209
0.2169923335313797,0.3057169020175934,0.5306630730628967
0.21761976182460785,0.7391814589500427,0.5282813310623169
0.2178550809621811,0.8840137124061584,0.5273886919021606
0.2188747078180313,0.31881269812583923,0.5234104990959167
0.22030608355998993,0.5013355016708374,0.5174490809440613
0.22093354165554047,0.16874243319034576,0.5148602724075317
0.2210511863231659,0.5376163125038147,0.5143718123435974
0.22232571244239807,0.7493146061897278,0.5089924931526184
0.22522768378257751,0.4038224518299103,0.4963250160217285
0.2284042090177536,0.4774421751499176,0.4820457994937897
0.2357179969549179,0.40351930260658264,0.4511190354824066
0.23591408133506775,0.3039538562297821,0.45030322670936584
0.24175727367401123,0.4606350362300873,0.4260253608226776
0.24238471686840057,0.09521958976984024,0.42338863015174866
0.24281610548496246,0.5050978064537048,0.4215758442878723
0.24681614339351654,0.2624783217906952,0.40480881929397583
0.2485024482011795,0.36013320088386536,0.39780673384666443
0.2517377436161041,0.5535394549369812,0.3838202953338623
0.2535417079925537,0.4226185083389282,0.3758927285671234
0.25373777747154236,0.37271642684936523,0.37503114342689514
0.25450247526168823,0.6047729253768921,0.37147828936576843
0.2576594054698944,0.20651325583457947,0.35676002502441406
0.2579534947872162,0.5186101794242859,0.35538217425346375
0.2579731047153473,0.3612242341041565,0.3552902936935425
0.2604437470436096,0.4108741581439972,0.34260526299476624
0.26136529445648193,0.2724570035934448,0.33777615427970886
0.2667182981967926,0.3220517337322235,0.3104427456855774
0.2675026059150696,0.40025365352630615,0.3064942955970764
0.2686006724834442,0.09740253537893295,0.30096349120140076
0.2716595232486725,0.10658426582813263,0.2856207489967346
0.2721497118473053,0.22391469776630402,0.28313836455345154
0.27650269865989685,0.4161035120487213,0.26070907711982727
0.27736544609069824,0.3607558012008667,0.25674670934677124
0.2816792130470276,0.116635762155056,0.23711326718330383
0.2818557024002075,0.3583489656448364,0.23630070686340332
0.2826792299747467,0.22885335981845856,0.2325022667646408
0.2839145362377167,0.3157624900341034,0.22669187188148499
0.2844047546386719,0.23676873743534088,0.2243427336215973
0.28850284218788147,0.18011540174484253,0.2044687122106552
0.2900910973548889,0.14675186574459076,0.19689327478408813
0.291228324174881,0.13587644696235657,0.19135940074920654
0.29336562752723694,0.2898326516151428,0.1806306391954422
0.29434600472450256,0.1312093436717987,0.17587004601955414
0.3045029938220978,0.12460433691740036,0.1300291270017624
0.3091893196105957,0.03558531031012535,0.10851757973432541
0.31487563252449036,0.10624012351036072,0.08189834654331207
0.3159932792186737,0.08071465790271759,0.07651592046022415
0.3169736862182617,0.07779090851545334,0.07181011885404587
0.32218942046165466,0.06933939456939697,0.04700358584523201
0.3232678771018982,0.05129215121269226,0.04187115654349327
0.3238365054130554,0.06419089436531067,0.03919050097465515
0.32762086391448975,0.050155431032180786,0.021114198490977287
0.3393072485923767,-0.02908477559685707,-0.02936798706650734
0.34173864126205444,-0.03885064274072647,-0.04009834676980972
0.3423268795013428,-0.0033032770734280348,-0.042696889489889145
0.346091628074646,-0.07475049793720245,-0.05960872396826744
0.34762105345726013,-0.0620771162211895,-0.06659746170043945
0.35056227445602417,-0.08343718945980072,-0.08035778999328613
0.3546799421310425,-0.10997544974088669,-0.10050670057535172
0.35687604546546936,-0.10187245160341263,-0.11102282255887985
0.3571701645851135,-0.0007517582853324711,-0.11239776760339737
0.3575035035610199,-0.08983821421861649,-0.11401670426130295
0.3583858609199524,-0.1267227828502655,-0.1183059811592102
0.3652682900428772,-0.0807616114616394,-0.15107834339141846
0.365425169467926,-0.14394114911556244,-0.1518802046775818
0.3658565282821655,-0.1693623811006546,-0.1540544033050537
0.3693663477897644,-0.21183118224143982,-0.17115941643714905
0.3707977533340454,-0.17444007098674774,-0.1783154457807541
0.3708958029747009,-0.21932372450828552,-0.1787997931241989
0.37234678864479065,-0.1456950455904007,-0.18589907884597778
0.37417033314704895,-0.2420351505279541,-0.19468124210834503
0.37638604640960693,-0.10020510852336884,-0.2048235982656479
0.3776801526546478,-0.23614205420017242,-0.21034733951091766
0.37962135672569275,-0.22001749277114868,-0.21855933964252472
0.3797978162765503,-0.177499920129776,-0.21931281685829163
0.3813076615333557,-0.36691227555274963,-0.22547554969787598
0.3820527493953705,-0.1939542293548584,-0.22846172749996185
0.382601797580719,-0.2702944576740265,-0.2306574434041977
0.388543039560318,-0.36265552043914795,-0.2552632987499237
0.3889940083026886,-0.39004138112068176,-0.2573234736919403
0.39468032121658325,-0.17223060131072998,-0.28272494673728943
0.39658230543136597,-0.2158871442079544,-0.2917087972164154
0.39838626980781555,-0.4649816155433655,-0.30015823245048523
0.3990136981010437,-0.1802293360233307,-0.30307552218437195
0.4000137150287628,-0.35334840416908264,-0.3077176511287689
0.4063863456249237,-0.3698233664035797,-0.3361751437187195
0.41164126992225647,-0.609317421913147,-0.359875351190567
0.4132295250892639,-0.5322107076644897,-0.3670349717140198
0.4150334894657135,-0.4279462397098541,-0.37521621584892273
0.4187001883983612,-0.27150002121925354,-0.3918446898460388
0.4227786660194397,-0.3896685242652893,-0.4100461006164551
0.42626887559890747,-0.4498964846134186,-0.42541152238845825
0.42671987414360046,-0.6205334663391113,-0.42737817764282227
0.426817923784256,-0.29338061809539795,-0.42780575156211853
0.431406170129776,-0.5864434838294983,-0.44804319739341736
0.43299442529678345,-0.511734127998352,-0.4547339081764221
0.4340924620628357,-0.3740042746067047,-0.45923471450805664
0.4382101595401764,-0.9777759909629822,-0.4762699604034424
0.43907293677330017,-0.26750728487968445,-0.47985076904296875
0.4397199749946594,-0.4348141849040985,-0.4825323224067688
0.4428964853286743,-0.1538926362991333,-0.4958721697330475
0.44407299160957336,-0.5823463201522827,-0.5007794499397278
0.4469553828239441,-0.6942465305328369,-0.5127847194671631
0.4482102692127228,-0.3550002872943878,-0.5180345773696899
0.44983771443367004,-0.40562325716018677,-0.5248119235038757
0.44997498393058777,-0.7071457505226135,-0.525383472442627
0.451896607875824,-0.6507172584533691,-0.5333145260810852
0.4537201523780823,-0.4900203049182892,-0.5407412052154541
0.4587201476097107,-0.504280686378479,-0.5607350468635559
0.4593084156513214,-0.5301239490509033,-0.5630218982696533
0.4597790539264679,-0.5139673352241516,-0.5648427605628967
0.45987704396247864,-0.6212494969367981,-0.5652164816856384
0.45993587374687195,-0.58113032579422,-0.5654408931732178
0.46223002672195435,-0.7881763577461243,-0.5741709470748901
0.4676418602466583,-0.7098855376243591,-0.5944003462791443
0.4689163565635681,-0.7680913209915161,-0.5990627408027649
0.4701908826828003,-0.722099781036377,-0.6037265658378601
0.4707595109939575,-0.42121806740760803,-0.6058036684989929
0.4721516966819763,-1.010738492012024,-0.6108960509300232
0.4723869562149048,-0.6067140102386475,-0.6117575168609619
0.47313210368156433,-0.614741325378418,-0.6144863963127136
0.47358304262161255,-0.5210599303245544,-0.6161381602287292
0.47517129778862,-0.6394122838973999,-0.6219488382339478
0.4879361689090729,-0.5852060914039612,-0.6682150363922119
0.4899165630340576,-0.40601396560668945,-0.6752565503120422
0.48999497294425964,-0.4055725038051605,-0.675534725189209
0.4901714622974396,-0.4056212306022644,-0.6761574149131775
0.4912302792072296,-0.6503185033798218,-0.6798667907714844
0.4913087487220764,-0.6303876042366028,-0.6801417469978333
0.4927009046077728,-0.5246451497077942,-0.6849947571754456
0.4957989752292633,-0.46417713165283203,-0.6957100033760071
0.49679896235466003,-0.8267686367034912,-0.6991190314292908
0.4970146417617798,-0.6709833145141602,-0.6998526453971863
0.49785780906677246,-0.486538290977478,-0.7027201652526855
0.4997597932815552,-0.7626760601997375,-0.7091855406761169
0.4997794032096863,-0.6418715119361877,-0.7092520594596863
0.500446081161499,-0.5736082196235657,-0.7115113139152527
0.5031715631484985,-1.1855875253677368,-0.72044438123703
0.5033872723579407,-0.9875011444091797,-0.7211316823959351
0.5070147514343262,-0.8993860483169556,-0.7323799133300781
0.5076618790626526,-0.671886146068573,-0.7343323826789856
0.5194462537765503,-0.7070191502571106,-0.7668991088867188
0.5215835571289062,-0.40014204382896423,-0.7725576758384705
0.5218972563743591,-1.3310656547546387,-0.7733885645866394
0.5261522531509399,-0.5670052766799927,-0.7844374775886536
0.5293483138084412,-0.9970264434814453,-0.7925813794136047
0.5294267535209656,-1.284106969833374,-0.7927812933921814
0.5310345888137817,-0.49666357040405273,-0.7968600392341614
0.5314856171607971,-0.2812155783176422,-0.7980012893676758
0.5318777561187744,-1.1601371765136719,-0.7989936470985413
0.5340150594711304,-0.6468876004219055,-0.8043882250785828
0.534858226776123,-0.7660979628562927,-0.8065061569213867
0.5364660024642944,-0.9777247905731201,-0.8104779124259949
0.541544497013092,-0.85796719789505,-0.82270747423172
0.5423876643180847,-0.7158078551292419,-0.8246892094612122
0.5466033816337585,-1.1220892667770386,-0.8345799446105957
0.5478975176811218,-1.2269248962402344,-0.8375874757766724
0.5485641956329346,-0.839989960193634,-0.839100182056427
0.5517210960388184,-0.9668627381324768,-0.8462543487548828
0.5519760251045227,-0.9454774856567383,-0.8468288779258728
0.554132878780365,-0.8804104328155518,-0.8516897559165955
0.5584858655929565,-0.7236321568489075,-0.8611826300621033
0.559485912322998,-0.5506356954574585,-0.8633021712303162
0.5610936880111694,-0.9716897010803223,-0.866684079170227
0.5627211928367615,-0.8083361387252808,-0.870090663433075
0.5639957189559937,-1.2251299619674683,-0.8727548718452454
0.564054548740387,-0.43092218041419983,-0.8728768229484558
0.5662702322006226,-1.0236705541610718,-0.8774795532226562
0.5699173808097839,-0.5468458533287048,-0.8850184679031372
0.5735644102096558,-0.5952534675598145,-0.8923417329788208
0.5736821293830872,-0.38387957215309143,-0.8925763964653015
0.5778782367706299,-1.2339258193969727,-0.900667667388916
0.5783684253692627,-1.1979674100875854,-0.9015993475914001
0.5801527500152588,-0.7696812748908997,-0.9049683809280396
0.5809763073921204,-1.0700931549072266,-0.9065046310424805
0.5859371423721313,-1.158689022064209,-0.9154874086380005
0.5885841846466064,-0.9221274256706238,-0.9200155138969421
0.5891528129577637,-1.0470092296600342,-0.9209699630737305
0.5928979516029358,-0.8929657936096191,-0.9269645810127258
0.5945646166801453,-0.35371634364128113,-0.9294915199279785
0.5946626663208008,-0.8309231400489807,-0.9296399354934692
0.5951725244522095,-0.37156254053115845,-0.9304116368293762
0.5956823229789734,-0.5923411250114441,-0.9311632513999939
0.596839189529419,-0.7149425745010376,-0.9328665137290955
0.5981528759002686,-0.9140754342079163,-0.9347936511039734
0.6003293991088867,-1.8141124248504639,-0.9379154443740845
0.6018195748329163,-1.1069334745407104,-0.9400380253791809
0.6052118539810181,-1.0910695791244507,-0.9446907043457031
0.6081529855728149,-0.5989713668823242,-0.9482538104057312
0.6082314252853394,-0.8303884267807007,-0.948342502117157
0.6093882918357849,-1.3579931259155273,-0.949650228023529
0.6107805371284485,-0.9899510145187378,-0.9512240290641785
0.6135256290435791,-1.3189419507980347,-0.9542526602745056
0.6136040687561035,-0.8888068795204163,-0.9543320536613464
0.6137216687202454,-1.3302717208862305,-0.9544512629508972
0.6147217154502869,-0.9649896621704102,-0.9554649591445923
0.6156824827194214,-1.170050859451294,-0.9564388394355774
0.616858959197998,-0.6093326210975647,-0.9575504660606384
0.623055100440979,-1.116071343421936,-0.9627000093460083
0.6297218203544617,-0.853238582611084,-0.9680153131484985
0.6327415108680725,-1.315100908279419,-0.9703106880187988
0.6337807178497314,-1.0371665954589844,-0.9710857272148132
0.6405650973320007,-1.3129676580429077,-0.9757817387580872
0.6422513723373413,-1.162728190422058,-0.9768223762512207
0.6483102440834045,-0.5251654982566833,-0.9791768193244934
0.648388683795929,-0.9854702353477478,-0.979195773601532
0.6487220525741577,-0.7416225075721741,-0.9792764782905579
0.6495652198791504,-0.5433354377746582,-0.9794694781303406
0.6527612805366516,-1.7787679433822632,-0.980050265789032
0.6532906889915466,-0.7909932136535645,-0.9801357388496399
0.6556436419487,-1.0019792318344116,-0.9804703593254089
0.6624476313591003,-1.1887881755828857,-0.9814016222953796
0.6685261726379395,-1.212221384048462,-0.9819621443748474
0.6717615127563477,-0.7851026058197021,-0.982062816619873
0.6729183793067932,-0.500393807888031,-0.9820810556411743
0.6770164370536804,-0.9961344599723816,-0.9819925427436829
0.6783105731010437,-0.9028487801551819,-0.9819182753562927
0.6793693900108337,-0.4465722441673279,-0.9818574786186218
0.682094931602478,-1.4133758544921875,-0.9817010760307312
0.6848989129066467,-0.9927804470062256,-0.9814935922622681
0.6880361437797546,-0.5752045512199402,-0.9809445738792419
0.6884086728096008,-0.8888078927993774,-0.9808627367019653
0.690251886844635,-0.8634689450263977,-0.9804193377494812
0.6914086937904358,-0.8783499598503113,-0.9801230430603027
0.6941930651664734,-0.719404399394989,-0.9793829917907715
0.6978009343147278,-1.4413485527038574,-0.9782232642173767
0.698742151260376,-0.930705726146698,-0.9778800010681152
0.699467658996582,-1.2134464979171753,-0.977608859539032
0.7007421255111694,-1.5905554294586182,-0.9771127104759216
0.7036441564559937,-0.7782028913497925,-0.9757583737373352
0.7066833972930908,-1.548917531967163,-0.9737659692764282
0.7070167064666748,-0.7959988117218018,-0.9735053181648254
0.7079187035560608,-0.8518795967102051,-0.9727995991706848
0.7082716226577759,-0.44541919231414795,-0.9725235104560852
0.7094088792800903,-1.2726664543151855,-0.9716087579727173
0.7126834392547607,-1.24116849899292,-0.968096911907196
0.7147619128227234,-0.9983093738555908,-0.9656133055686951
0.7206247448921204,-1.0132663249969482,-0.9581713080406189
0.7206442952156067,-0.7620061039924622,-0.9581460952758789
0.7242130041122437,-1.2770320177078247,-0.9535228610038757
0.7271149754524231,-0.7060403227806091,-0.9495716094970703
0.7284483313560486,-1.6482175588607788,-0.9477028846740723
0.7304090857505798,-0.6499680280685425,-0.9449388384819031
0.7310953736305237,-1.0549654960632324,-0.9439625144004822
0.7338601350784302,-0.8461787104606628,-0.9400287866592407
0.7381346821784973,-1.4650797843933105,-0.9338142275810242
0.7395464777946472,-0.8331760168075562,-0.9317359328269958
0.7410171031951904,-1.4164396524429321,-0.9295709729194641
0.7410954833030701,-1.4194804430007935,-0.929455578327179
0.7414484620094299,-1.4198522567749023,-0.9289361834526062
0.7417425513267517,-1.4242212772369385,-0.9285044074058533
0.7476641535758972,-1.1735987663269043,-0.9197853207588196
0.7480171322822571,-0.9704680442810059,-0.9192649722099304
0.7506446242332458,-0.5391867756843567,-0.9153485298156738
0.7516250014305115,-1.6339280605316162,-0.9138273596763611
0.7528406977653503,-1.0464963912963867,-0.9119413495063782
0.7655662894248962,-1.904299020767212,-0.8886473774909973
0.7664878964424133,-1.5916130542755127,-0.8868438601493835
0.7669781446456909,-0.8547804951667786,-0.8858845829963684
0.7670957446098328,-1.0998644828796387,-0.8856544494628906
0.7697428464889526,-0.3545893430709839,-0.880467414855957
0.7723310589790344,-1.0362375974655151,-0.8752725720405579
0.772821307182312,-0.14676547050476074,-0.8742820620536804
0.7766056656837463,-1.1248767375946045,-0.8656167984008789
0.7788801789283752,-0.79288250207901,-0.8601875305175781
0.7846252918243408,-0.6493021845817566,-0.8464860320091248
0.7861351370811462,-0.9492392539978027,-0.8428449034690857
0.7896450161933899,-0.7571752667427063,-0.8343269228935242
0.7896842360496521,-0.5329771041870117,-0.8342318534851074
0.7900175452232361,-1.2104675769805908,-0.8334234356880188
0.7918999195098877,-0.5580586194992065,-0.828843891620636
0.7932136654853821,-0.5732154846191406,-0.8255273699760437
0.7938803434371948,-1.0107718706130981,-0.8237652778625488
0.8000568151473999,-0.9121800065040588,-0.8071210980415344
0.8008999824523926,-1.3741475343704224,-0.8048095107078552
0.8016843199729919,-0.8818640112876892,-0.8026579022407532
0.8017431497573853,-0.3982153832912445,-0.8024964332580566
0.8023117780685425,-0.7907186150550842,-0.8009245991706848
0.8023313879966736,-0.3400886654853821,-0.8008694648742676
0.8023509979248047,-0.7883595824241638,-0.800814151763916
0.8028804659843445,-0.8201872110366821,-0.7993225455284119
0.8029588460922241,-1.0527175664901733,-0.799101710319519
0.8032137751579285,-1.238529086112976,-0.7983835935592651
0.8042725920677185,-0.4194827973842621,-0.7953922748565674
0.8061549663543701,-0.65097975730896,-0.7897432446479797
0.808958888053894,-0.48235222697257996,-0.7810488939285278
0.8117824792861938,-0.8740247488021851,-0.7719038128852844
0.8131354451179504,-0.7932145595550537,-0.7674854397773743
0.8154687881469727,-1.1118905544281006,-0.7597071528434753
0.8163707852363586,-0.2304694950580597,-0.7566830515861511
0.8184099793434143,-1.379822850227356,-0.7498464584350586
0.8196452856063843,-0.9911591410636902,-0.7457045912742615
0.820115864276886,-1.22456955909729,-0.7441257834434509
0.8203315734863281,-0.5755566358566284,-0.7434009313583374
0.8239002227783203,-0.22788594663143158,-0.731387734413147
0.8246845602989197,-0.2887551784515381,-0.7287295460700989
0.8252531886100769,-0.44164779782295227,-0.7268032431602478
0.8260963559150696,-0.5906966328620911,-0.7239512801170349
0.8271747827529907,-0.3372310400009155,-0.7203041315078735
0.8273512125015259,-0.6133108735084534,-0.7197076082229614
0.8282335996627808,-0.4397469758987427,-0.7167262434959412
0.829331636428833,-0.46538046002388,-0.7130210995674133
0.8371748924255371,-0.627938985824585,-0.6860031485557556
0.8388415575027466,-0.07626692950725555,-0.6800000071525574
0.84101802110672,-0.5546953082084656,-0.6721739768981934
0.8434690833091736,-1.0123841762542725,-0.6633596420288086
0.8449592590332031,-0.5799615979194641,-0.6579293608665466
0.8449788689613342,-0.1254429668188095,-0.6578569412231445
0.8452926278114319,-0.2707716226577759,-0.6566979885101318
0.8466455340385437,-0.8133820295333862,-0.6516978740692139
0.8472338318824768,-0.723939061164856,-0.6495180130004883
0.857684850692749,-0.579963743686676,-0.6106567978858948
0.858018159866333,-0.2306583970785141,-0.6094128489494324
0.8581750988960266,-0.23489515483379364,-0.6088271737098694
0.859155535697937,-0.5462327599525452,-0.6051620841026306
0.8593123555183411,-0.4333432912826538,-0.6045758128166199
0.860018253326416,-0.6092556715011597,-0.6019368171691895
0.8606457114219666,-0.9550799131393433,-0.5995912551879883
0.8623320460319519,-0.8573715686798096,-0.5932870507240295
0.8627634048461914,-0.418475866317749,-0.5916468501091003
0.8649398684501648,-0.5950652956962585,-0.5833228826522827
0.8667829632759094,-0.399364173412323,-0.5763289928436279
0.867645800113678,-0.5624228119850159,-0.5730584859848022
0.8694693446159363,-0.6915716528892517,-0.5661479234695435
0.8699203133583069,-1.1640534400939941,-0.5644394755363464
0.8701555728912354,-0.6698331832885742,-0.5635485649108887
0.8722144365310669,-0.7105212211608887,-0.55572509765625
0.8767243027687073,-0.18385787308216095,-0.538331925868988
0.8800576329231262,-0.8539801239967346,-0.5252260565757751
0.8836263418197632,-0.6389070749282837,-0.5109521746635437
0.8859792351722717,-0.394370436668396,-0.5015400052070618
0.8891165852546692,-0.3370344936847687,-0.48892465233802795
0.8903910517692566,-0.6718481183052063,-0.4837664067745209
0.8929205536842346,-0.5460420250892639,-0.473414808511734
0.8941165804862976,-0.38863256573677063,-0.46849989891052246
0.8945479393005371,-0.6025330424308777,-0.46672651171684265
0.8950773477554321,-0.5979093909263611,-0.46454936265945435
0.8969401121139526,-0.5691400170326233,-0.4568730890750885
0.8995872139930725,-0.47805893421173096,-0.44576072692871094
0.903410792350769,-0.6362838745117188,-0.4298335015773773
0.9049206376075745,-0.6151461005210876,-0.42348647117614746
0.9079599380493164,-0.32478100061416626,-0.4106979966163635
0.9086853265762329,-0.5808203220367432,-0.40763625502586365
0.9132540822029114,-0.4902347922325134,-0.3885682225227356
0.9187834858894348,-0.3743882179260254,-0.36511561274528503
0.9199011921882629,-0.48636314272880554,-0.3604014217853546
0.9268816709518433,-0.2583502531051636,-0.33085834980010986
0.9284895658493042,-0.2373788058757782,-0.3239872455596924
0.9308228492736816,-0.13894341886043549,-0.3139711916446686
0.9310777187347412,-0.5077659487724304,-0.3128902316093445
0.9363523721694946,-0.4474763572216034,-0.29051753878593445
0.9420385956764221,-0.19667834043502808,-0.26327767968177795
0.9474896788597107,-0.17290103435516357,-0.23563985526561737
0.9484308362007141,-0.10041461884975433,-0.23078890144824982
0.9558819532394409,-0.3536767065525055,-0.19526930153369904
0.9570192098617554,-0.06793247908353806,-0.1899542659521103
0.96009761095047,-0.1277851164340973,-0.17570410668849945
0.9640780687332153,-0.1257283240556717,-0.15828286111354828
0.965627133846283,-0.23654165863990784,-0.15139147639274597
0.9686859846115112,-0.018975257873535156,-0.13759295642375946
0.9693722128868103,-0.16225044429302216,-0.13451159000396729
0.9709604382514954,-0.17874738574028015,-0.12735973298549652
0.9721762537956238,-0.1681886911392212,-0.12188353389501572
0.9724311232566833,-0.10076775401830673,-0.12072532624006271
0.9735291004180908,-0.21620617806911469,-0.11570199579000473
0.9736860394477844,-0.06184467673301697,-0.11497803777456284
0.9746468663215637,-0.10167156159877777,-0.11058886349201202
0.9759605526924133,-0.125651016831398,-0.1048828512430191
0.9787448644638062,-0.07609086483716965,-0.09289200603961945
0.9841566681861877,-0.09865924715995789,-0.07004966586828232
0.9859213829040527,-0.07014304399490356,-0.063386932015419
0.9868233799934387,-0.06611957401037216,-0.060010284185409546
0.9897253513336182,-0.05431382358074188,-0.04990258812904358
0.9949019551277161,-0.024495666846632957,-0.03517385199666023
0.9971960783004761,-0.008896520361304283,-0.029800085350871086
0.9972352385520935,-0.014200858771800995,-0.029723001644015312
0.9987843036651611,-0.008422317914664745,-0.026713306084275246


==> plot_csvs/ensemble_hetero_spearman.csv <==
rank_AE,rank_uncertainty
629,878
68,978
883,538
442,483
81,290
600,68
224,744
129,371
646,761
527,627
201,81
899,778
497,602
220,594
67,210
761,837
394,579
721,668
28,279
926,805
772,570
471,29
598,450
107,931
104,471
730,572
873,929
602,119
253,200
134,429
301,220
935,134
391,28
647,989
665,567
618,722
377,218
698,535
748,962
73,772
309,280
989,266
17,987
110,935
987,714
27,54
279,618
280,198
715,543
430,17
744,833
412,906
538,267
676,589
190,133
200,726
37,894
1,455
293,236
415,435
773,730
878,208
267,398
997,309
387,651
407,690
274,110
535,492
664,457
668,423
367,333
483,99
701,207
575,18
99,354
978,666
572,950
29,113
690,885
191,222
805,521
210,577
351,298
369,998
438,721
884,182
161,275
894,91
257,967
119,449
361,864
793,1
283,709
779,103
594,32
617,604
290,563
202,680
354,500
810,451
381,801
334,551
172,583
208,173
227,942
570,129
14,928
184,329
604,600
450,656
811,644
948,235
179,980
555,341
456,2
435,491
54,838
567,26
341,47
573,184
511,150
6,217
579,387
429,536
198,319
521,225
560,580
961,42
583,394
837,25
18,95
379,310
580,144
998,768
595,529
833,653
204,836
188,681
929,624
627,705
939,777
312,585
363,384
205,899
464,34
829,776
211,338
774,566
824,892
393,609
946,858
32,639
44,914
605,116
844,145
268,631
980,332
877,461
547,41
206,556
722,695
623,647
681,379
150,170
426,925
729,465
133,513
126,986
931,750
653,100
458,108
432,824
281,0
513,87
259,293
196,916
608,453
995,364
778,274
491,597
925,844
371,649
91,703
71,454
996,658
182,478
177,759
222,372
954,630
777,948
2,71
962,468
49,532
928,828
556,302
849,162
680,941
187,259
986,691
170,253
78,392
51,118
263,409
465,479
950,426
236,859
19,707
218,78
577,516
266,565
561,871
709,362
564,163
287,592
329,875
859,527
658,19
959,365
656,27
322,993
768,189
89,506
671,868
114,502
249,312
885,763
682,336
350,735
90,215
798,977
235,442
516,334
492,432
197,197
423,815
455,963
431,542
113,923
624,374
543,260
46,823
8,137
10,849
3,661
942,511
180,422
93,357
425,291
226,496
718,171
817,853
31,811
868,743
910,760
493,94
490,843
70,248
791,505
207,547
947,866
988,787
332,979
558,367
589,353
284,270
424,920
470,593
164,156
705,226
241,261
152,36
120,564
661,870
66,946
478,937
5,466
159,177
694,368
914,845
898,525
165,945
536,106
828,686
901,287
916,154
162,757
485,636
937,373
402,907
398,598
858,614
843,399
973,917
720,241
310,861
462,464
40,115
302,616
831,408
614,417
325,664
684,405
906,167
298,105
787,295
563,321
406,484
712,922
212,667
695,72
569,576
592,555
609,251
636,438
195,654
273,112
272,779
55,330
651,80
313,82
806,258
192,826
185,758
542,781
264,956
359,771
907,790
666,393
726,322
30,820
48,152
847,913
115,360
565,872
872,510
143,96
760,441
124,151
217,257
679,93
864,856
261,677
743,77
759,473
158,183
611,724
454,633
225,605
87,89
725,180
982,351
875,975
181,401
467,58
140,599
417,537
739,719
130,882
319,347
0,206
311,676
374,421
815,682
590,190
970,808
480,671
686,793
794,773
439,446
21,67
13,130
861,755
238,482
674,590
969,301
495,550
338,783
333,444
713,650
963,281
315,339
621,31
400,59
194,460
532,377
735,242
384,748
451,831
405,742
278,867
827,109
979,947
449,84
58,960
463,840
976,24
965,149
886,829
457,381
72,224
327,452
42,104
967,629
975,205
974,970
551,637
776,817
245,283
523,584
999,214
923,136
782,414
714,12
584,905
466,49
525,652
706,568
139,212
747,141
339,193
60,697
628,673
758,437
803,900
801,933
215,313
213,807
699,63
960,388
275,73
514,21
414,846
475,713
654,997
836,615
792,953
141,284
500,539
189,803
144,881
250,88
766,122
366,459
838,143
95,221
983,890
921,578
41,684
870,352
707,876
751,176
508,693
900,490
895,376
719,678
163,472
530,447
282,219
544,939
710,959
700,897
509,325
342,915
330,620
372,406
145,766
43,611
155,662
559,687
529,380
296,128
25,825
842,375
183,988
757,79
399,886
740,799
920,231
291,762
819,655
893,663
336,509
83,901
660,497
428,188
373,146
889,326
100,625
566,767
820,494
892,254
944,196
409,431
724,165
991,976
642,363
992,515
375,992
270,921
97,45
650,111
368,832
644,842
260,514
80,139
854,263
26,262
630,857
887,669
168,403
36,383
358,246
11,889
127,247
193,445
173,337
479,919
167,169
606,739
77,534
34,541
597,164
108,910
546,359
496,503
711,865
888,413
737,13
47,349
105,271
292,810
915,75
186,425
9,557
607,76
924,806
505,847
673,315
655,90
667,344
392,938
22,745
876,571
631,174
616,237
118,972
39,665
775,369
949,495
541,560
427,752
708,296
503,581
596,966
106,126
841,961
242,342
154,558
903,786
502,672
137,397
867,194
825,355
545,83
53,795
550,603
171,524
703,994
808,607
484,419
905,404
92,800
441,569
461,718
797,157
321,660
112,622
446,728
128,683
840,33
783,474
645,186
821,533
795,97
262,7
528,411
846,770
977,299
408,955
33,6
243,797
380,736
365,481
353,124
357,809
473,587
364,731
919,327
649,626
12,304
308,348
732,476
913,841
246,227
764,179
641,166
385,706
175,407
741,723
103,412
501,634
856,540
813,264
670,546
788,657
138,996
307,710
489,827
440,720
553,427
750,192
507,990
88,252
299,699
82,223
85,591
620,965
116,765
86,350
142,968
593,698
504,732
317,300
549,245
749,623
52,53
780,974
94,272
781,528
45,692
156,852
945,632
498,613
277,873
421,874
669,855
98,389
328,924
581,294
326,756
582,512
683,273
927,314
101,883
789,648
468,499
862,418
966,463
347,725
956,595
848,926
345,250
258,335
812,780
79,674
344,102
109,385
786,734
362,932
382,204
533,475
306,896
823,202
453,794
62,694
122,991
376,729
932,898
922,518
639,316
548,741
754,554
223,582
349,675
752,278
539,908
61,282
625,470
770,508
576,880
320,410
990,964
941,307
304,531
221,9
866,168
632,256
487,573
476,596
232,346
734,517
993,818
762,641
882,98
908,643
830,211
57,125
335,415
237,120
151,38
444,396
486,936
697,860
247,443
176,982
693,458
678,909
855,851
534,55
958,879
148,727
652,485
742,86
691,140
832,269
252,233
853,619
494,617
687,526
610,428
568,22
433,127
881,819
286,854
662,679
857,804
294,884
938,117
132,973
305,548
447,114
416,232
482,46
930,646
619,640
909,530
64,893
157,608
640,439
389,944
587,35
796,520
512,951
585,696
863,20
537,268
510,782
297,834
231,343
102,238
84,239
23,969
733,588
897,229
518,340
517,234
871,601
952,751
459,370
422,927
835,195
316,839
526,172
755,830
96,311
65,56
552,305
254,628
890,813
248,522
790,904
209,523
419,738
499,949
934,930
300,507
269,952
255,158
984,48
397,15
800,358
562,754
643,420
601,981
784,8
234,638
240,147
917,519
506,213
203,142
637,552
251,985
477,940
692,493
689,848
388,995
147,430
896,957
972,983
880,308
571,3
360,288
460,5
411,178
370,715
869,791
826,436
324,712
626,277
63,30
401,689
288,416
7,44
472,606
436,746
169,704
355,249
613,323
24,887
199,610
763,148
178,711
809,74
117,747
756,477
56,984
149,796
214,203
675,230
515,52
418,159
437,107
634,366
728,187
736,228
474,92
314,685
659,39
951,501
111,562
285,902
219,821
994,306
265,561
753,877
738,131
452,903
615,57
540,621
574,60
985,123
717,391
337,467
557,62
4,574
968,395
746,37
771,69
769,243
633,769
395,14
702,891
403,185
348,575
410,317
352,612
524,764
123,812
879,324
943,487
904,276
723,740
131,382
125,635
383,23
672,4
677,66
852,161
295,16
865,61
612,65
20,121
531,345
228,85
340,181
488,434
696,645
520,912
955,160
911,737
136,155
35,708
807,798
845,749
445,971
785,504
591,265
851,486
716,289
50,498
59,153
289,863
731,862
318,954
469,753
981,850
346,440
745,785
953,400
230,40
146,201
434,717
404,356
588,209
814,328
933,642
891,199
16,701
860,659
818,64
244,11
233,132
822,402
603,489
229,320
799,888
586,318
174,559
635,814
657,297
276,958
216,544
663,488
685,480
239,255
323,934
75,792
378,545
121,670
356,869
704,774
599,361
839,586
578,424
767,816
902,135
413,286
166,553
940,788
76,822
648,448
443,191
135,70
957,733
519,911
688,292
874,700
727,101
850,10
765,216
15,386
38,175
912,331
303,50
554,716
816,433
804,240
638,390
386,549
918,895
964,943
834,784
481,244
971,462
802,688
74,789
69,43
331,702
153,802
420,775
271,51
390,303
622,469
522,285
256,378
160,138
343,999
396,456
936,918
448,835


==> plot_csvs/ensemble_homo_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,0.9999998807907104,0.9999998807907104
0.0020000000949949026,0.9970386028289795,1.0002259016036987
0.003000000026077032,0.9942730665206909,0.999275803565979
0.004000000189989805,0.9916115999221802,0.9996657967567444
0.004999999888241291,0.9890349507331848,0.9998136758804321
0.006000000052154064,0.9865388870239258,0.999214768409729
0.007000000216066837,0.9840788245201111,0.9990283846855164
0.00800000037997961,0.9816485643386841,0.999139666557312
0.008999999612569809,0.979220986366272,1.0000275373458862
0.009999999776482582,0.9768569469451904,0.9992959499359131
0.010999999940395355,0.9745149612426758,0.9994982481002808
0.012000000104308128,0.9722702503204346,1.000132441520691
0.013000000268220901,0.9700881838798523,1.0011183023452759
0.014000000432133675,0.9679338335990906,1.001383900642395
0.014999999664723873,0.9658203125,1.0005886554718018
0.01600000075995922,0.9637683033943176,1.0013039112091064
0.017000000923871994,0.9617131352424622,1.001006007194519
0.017999999225139618,0.959653913974762,1.0009311437606812
0.01899999938905239,0.9575986862182617,1.0017573833465576
0.019999999552965164,0.9555734395980835,1.0015469789505005
0.020999999716877937,0.9535795450210571,1.0020273923873901
0.02199999988079071,0.9516419172286987,1.001235842704773
0.023000000044703484,0.9497054815292358,1.002223253250122
0.024000000208616257,0.9477784633636475,1.0024724006652832
0.02500000037252903,0.945851743221283,1.0034445524215698
0.026000000536441803,0.9439767599105835,1.0038032531738281
0.027000000700354576,0.9421179294586182,1.004244327545166
0.02800000086426735,0.9402675032615662,1.0048341751098633
0.028999999165534973,0.9384149312973022,1.0050216913223267
0.029999999329447746,0.9365676045417786,1.004417061805725
0.03099999949336052,0.9347372055053711,1.004643440246582
0.03200000151991844,0.9329244494438171,1.0048891305923462
0.032999999821186066,0.9311294555664062,1.0038480758666992
0.03400000184774399,0.9293436408042908,1.0044158697128296
0.03500000014901161,0.9275559186935425,1.0025277137756348
0.035999998450279236,0.9257660508155823,1.0029842853546143
0.03700000047683716,0.9239917993545532,1.0027952194213867
0.03799999877810478,0.9222171306610107,1.0034316778182983
0.039000000804662704,0.9204450249671936,1.0041284561157227
0.03999999910593033,0.9186701774597168,1.0050160884857178
0.04100000113248825,0.9169138669967651,1.004539132118225
0.041999999433755875,0.9151665568351746,1.0038957595825195
0.0430000014603138,0.913438618183136,1.003564476966858
0.04399999976158142,0.911719024181366,1.003592610359192
0.04500000178813934,0.9099962711334229,1.0039116144180298
0.04600000008940697,0.9082803130149841,1.0014052391052246
0.04699999839067459,0.9065708518028259,1.0016157627105713
0.04800000041723251,0.9048615097999573,1.0002882480621338
0.04899999871850014,0.9031569361686707,1.0012762546539307
0.05000000074505806,0.9014624357223511,1.0014545917510986
0.050999999046325684,0.899776816368103,1.0022598505020142
0.052000001072883606,0.8981403112411499,1.001725196838379
0.05299999937415123,0.8965073823928833,1.0025936365127563
0.05400000140070915,0.8948741555213928,1.0016244649887085
0.054999999701976776,0.893244743347168,1.0019844770431519
0.0560000017285347,0.8916231393814087,0.99973464012146
0.05700000002980232,0.8899997472763062,1.000058889389038
0.057999998331069946,0.8883877396583557,1.000544548034668
0.05900000035762787,0.8867859840393066,1.001339077949524
0.05999999865889549,0.8851873874664307,1.0021802186965942
0.061000000685453415,0.8835898637771606,1.0015697479248047
0.06199999898672104,0.8819930553436279,1.0016889572143555
0.06300000101327896,0.8803964257240295,1.0022658109664917
0.06400000303983688,0.8787989020347595,1.0024957656860352
0.06499999761581421,0.8772069811820984,1.0026273727416992
0.06599999964237213,0.8756318688392639,1.0021014213562012
0.06700000166893005,0.8740549087524414,1.0013010501861572
0.06800000369548798,0.8724794387817383,1.000481367111206
0.0689999982714653,0.8709063529968262,0.9994298219680786
0.07000000029802322,0.8693376779556274,0.9986279606819153
0.07100000232458115,0.8677670359611511,0.9976842403411865
0.07199999690055847,0.8661940097808838,0.9968905448913574
0.0729999989271164,0.8646205067634583,0.9954341053962708
0.07400000095367432,0.8630635142326355,0.994562029838562
0.07500000298023224,0.8615250587463379,0.9937127232551575
0.07599999755620956,0.8599859476089478,0.9947471618652344
0.07699999958276749,0.8584561347961426,0.995579183101654
0.07800000160932541,0.8569301962852478,0.9964601397514343
0.07900000363588333,0.855431318283081,0.9967196583747864
0.07999999821186066,0.853929877281189,0.9952055811882019
0.08100000023841858,0.8524342179298401,0.996117353439331
0.0820000022649765,0.8509805202484131,0.9962397813796997
0.08299999684095383,0.8495244979858398,0.9951985478401184
0.08399999886751175,0.8480740785598755,0.9940560460090637
0.08500000089406967,0.8466425538063049,0.994543731212616
0.0860000029206276,0.8452156782150269,0.9948520660400391
0.08699999749660492,0.8437886834144592,0.9930563569068909
0.08799999952316284,0.842359185218811,0.9928958415985107
0.08900000154972076,0.8409282565116882,0.9930447340011597
0.09000000357627869,0.8394965529441833,0.9931650161743164
0.09099999815225601,0.8380618095397949,0.9925680160522461
0.09200000017881393,0.8366244435310364,0.9927330613136292
0.09300000220537186,0.8351866006851196,0.9935054183006287
0.09399999678134918,0.8337540626525879,0.9940406680107117
0.0949999988079071,0.8323378562927246,0.9936859011650085
0.09600000083446503,0.8309323191642761,0.9941312074661255
0.09700000286102295,0.829525351524353,0.9940336346626282
0.09799999743700027,0.8281170725822449,0.995086669921875
0.0989999994635582,0.8267197012901306,0.9958590269088745
0.10000000149011612,0.8253195881843567,0.9959132671356201
0.10100000351667404,0.8239297866821289,0.9958207607269287
0.10199999809265137,0.8225463628768921,0.9966405034065247
0.10300000011920929,0.8211616277694702,0.9972967505455017
0.10400000214576721,0.819774329662323,0.997850775718689
0.10499999672174454,0.8184008002281189,0.9978316426277161
0.10599999874830246,0.8170278668403625,0.9976011514663696
0.10700000077486038,0.8156565427780151,0.9986724853515625
0.1080000028014183,0.8142833113670349,0.9988635182380676
0.10899999737739563,0.8129225969314575,0.9971148371696472
0.10999999940395355,0.811576247215271,0.9975546002388
0.11100000143051147,0.8102307915687561,0.995822548866272
0.1120000034570694,0.8088926076889038,0.9958145022392273
0.11299999803304672,0.8075534701347351,0.9928280115127563
0.11400000005960464,0.8062152862548828,0.993400514125824
0.11500000208616257,0.8048815727233887,0.9933890700340271
0.11599999666213989,0.8035454750061035,0.9924810528755188
0.11699999868869781,0.8022130727767944,0.9929276704788208
0.11800000071525574,0.8008787631988525,0.9934446215629578
0.11900000274181366,0.7995416522026062,0.9939312934875488
0.11999999731779099,0.7982047200202942,0.9947723150253296
0.12099999934434891,0.7968716025352478,0.9953649640083313
0.12200000137090683,0.7955410480499268,0.9960562586784363
0.12300000339746475,0.7942193150520325,0.9944296479225159
0.12399999797344208,0.7928960919380188,0.9945644736289978
0.125,0.791571319103241,0.9940189719200134
0.12600000202655792,0.7902450561523438,0.9944030046463013
0.12700000405311584,0.7889201045036316,0.994693398475647
0.12800000607967377,0.7875983119010925,0.9954293370246887
0.1289999932050705,0.7862752079963684,0.995406448841095
0.12999999523162842,0.7849557399749756,0.9950349926948547
0.13099999725818634,0.7836359143257141,0.9932734966278076
0.13199999928474426,0.782313883304596,0.9939658641815186
0.13300000131130219,0.7809963822364807,0.9948697090148926
0.1340000033378601,0.7796794772148132,0.9940222501754761
0.13500000536441803,0.7783622145652771,0.9947445392608643
0.13600000739097595,0.7770438194274902,0.9957554340362549
0.13699999451637268,0.7757330536842346,0.9960508346557617
0.1379999965429306,0.7744216918945312,0.9961773753166199
0.13899999856948853,0.7731141448020935,0.9959830045700073
0.14000000059604645,0.7718091607093811,0.9970318078994751
0.14100000262260437,0.7705062031745911,0.9956473708152771
0.1420000046491623,0.769218921661377,0.9963867664337158
0.14300000667572021,0.7679288387298584,0.9965651631355286
0.14399999380111694,0.7666459083557129,0.9950091242790222
0.14499999582767487,0.7653645873069763,0.995771050453186
0.1459999978542328,0.764090359210968,0.9964039921760559
0.1469999998807907,0.7628182172775269,0.9935522079467773
0.14800000190734863,0.7615543603897095,0.9924627542495728
0.14900000393390656,0.7602907419204712,0.9928818345069885
0.15000000596046448,0.7590290307998657,0.9932523369789124
0.1509999930858612,0.7577706575393677,0.9934552311897278
0.15199999511241913,0.756519615650177,0.9938675761222839
0.15299999713897705,0.7552656531333923,0.9935114979743958
0.15399999916553497,0.7540096640586853,0.994417667388916
0.1550000011920929,0.7527565360069275,0.9941555261611938
0.15600000321865082,0.7515072226524353,0.9946234822273254
0.15700000524520874,0.7502604722976685,0.9952662587165833
0.15800000727176666,0.7490111589431763,0.9961979985237122
0.1589999943971634,0.7477620840072632,0.9972059726715088
0.1599999964237213,0.7465132474899292,0.9969285130500793
0.16099999845027924,0.7452626824378967,0.9960812926292419
0.16200000047683716,0.7440131902694702,0.996218740940094
0.16300000250339508,0.7427639961242676,0.9964262843132019
0.164000004529953,0.7415160536766052,0.9951362013816833
0.16500000655651093,0.7402672171592712,0.9961249232292175
0.16599999368190765,0.7390207648277283,0.9944469332695007
0.16699999570846558,0.7377721667289734,0.9955818057060242
0.1679999977350235,0.7365221977233887,0.9960321187973022
0.16899999976158142,0.7352716326713562,0.9969251751899719
0.17000000178813934,0.7340180277824402,0.9979048371315002
0.17100000381469727,0.732774555683136,0.9971778988838196
0.1720000058412552,0.7315322756767273,0.9972612857818604
0.17299999296665192,0.7302874326705933,0.9963567852973938
0.17399999499320984,0.7290449142456055,0.9973400235176086
0.17499999701976776,0.727806568145752,0.996709942817688
0.17599999904632568,0.7265679836273193,0.996491014957428
0.1770000010728836,0.725330650806427,0.9959608316421509
0.17800000309944153,0.7240904569625854,0.9965416193008423
0.17900000512599945,0.7228474020957947,0.997223973274231
0.18000000715255737,0.7216072678565979,0.997188150882721
0.1809999942779541,0.7203649878501892,0.9982926845550537
0.18199999630451202,0.7191254496574402,0.9991660118103027
0.18299999833106995,0.7178833484649658,0.9994732737541199
0.18400000035762787,0.7166401147842407,1.0004938840866089
0.1850000023841858,0.71539705991745,1.001186490058899
0.1860000044107437,0.7141526341438293,1.001001238822937
0.18700000643730164,0.7129074931144714,1.0008118152618408
0.18799999356269836,0.7116604447364807,1.0006201267242432
0.1889999955892563,0.7104124426841736,1.0018150806427002
0.1899999976158142,0.7091618776321411,1.0028973817825317
0.19099999964237213,0.7079107165336609,1.0033540725708008
0.19200000166893005,0.7066669464111328,1.0024513006210327
0.19300000369548798,0.7054200172424316,1.0010323524475098
0.1940000057220459,0.7041769623756409,1.0020779371261597
0.19499999284744263,0.7029358148574829,1.0025782585144043
0.19599999487400055,0.7017020583152771,1.0026588439941406
0.19699999690055847,0.7004742622375488,1.0027282238006592
0.1979999989271164,0.6992460489273071,1.003040075302124
0.19900000095367432,0.6980168223381042,1.0034414529800415
0.20000000298023224,0.6967901587486267,1.004660964012146
0.20100000500679016,0.6955626010894775,1.0034326314926147
0.20200000703334808,0.6943359375,1.0026171207427979
0.2029999941587448,0.6931098103523254,1.0027846097946167
0.20399999618530273,0.6918905973434448,1.003739356994629
0.20499999821186066,0.6906805634498596,1.0016610622406006
0.20600000023841858,0.689475417137146,1.0016611814498901
0.2070000022649765,0.6882811784744263,1.0024921894073486
0.20800000429153442,0.687084972858429,1.0035080909729004
0.20900000631809235,0.6858884692192078,1.0042054653167725
0.20999999344348907,0.6846933364868164,1.0046720504760742
0.210999995470047,0.683506965637207,1.0052989721298218
0.21199999749660492,0.6823180913925171,1.005946159362793
0.21299999952316284,0.681127667427063,1.0059250593185425
0.21400000154972076,0.679945707321167,1.006226658821106
0.2150000035762787,0.6787635684013367,1.007298231124878
0.2160000056028366,0.6775838136672974,1.0064951181411743
0.21699999272823334,0.6764056086540222,1.0050464868545532
0.21799999475479126,0.6752315759658813,1.006312608718872
0.21899999678134918,0.6740554571151733,1.005976915359497
0.2199999988079071,0.6728800535202026,1.006837248802185
0.22100000083446503,0.6717032194137573,1.0078881978988647
0.22200000286102295,0.6705250144004822,1.0078595876693726
0.22300000488758087,0.6693448424339294,1.0071959495544434
0.2240000069141388,0.6681779623031616,1.0078285932540894
0.22499999403953552,0.6670112013816833,1.0066832304000854
0.22599999606609344,0.6658450365066528,1.0069234371185303
0.22699999809265137,0.664686381816864,1.0068981647491455
0.2280000001192093,0.6635271310806274,1.0079823732376099
0.2290000021457672,0.6623666286468506,1.0080978870391846
0.23000000417232513,0.6612080931663513,1.0056315660476685
0.23100000619888306,0.6600506901741028,1.0060981512069702
0.23199999332427979,0.658906102180481,1.0073788166046143
0.2329999953508377,0.6577607989311218,1.0061453580856323
0.23399999737739563,0.6566151976585388,1.0073657035827637
0.23499999940395355,0.6554692983627319,1.0062812566757202
0.23600000143051147,0.654323935508728,1.007507562637329
0.2370000034570694,0.6531779766082764,1.0077134370803833
0.23800000548362732,0.6520310044288635,1.0073988437652588
0.23899999260902405,0.6508865356445312,1.0076396465301514
0.23999999463558197,0.6497437953948975,1.0062004327774048
0.2409999966621399,0.6486015915870667,1.006763219833374
0.24199999868869781,0.6474596261978149,1.0067638158798218
0.24300000071525574,0.6463221907615662,1.0061181783676147
0.24400000274181366,0.6451891660690308,1.0072312355041504
0.24500000476837158,0.6440635919570923,1.0084422826766968
0.2460000067949295,0.6429369449615479,1.0077080726623535
0.24699999392032623,0.6418076157569885,1.00690758228302
0.24799999594688416,0.6406828165054321,1.008201003074646
0.24899999797344208,0.6395615935325623,1.0078991651535034
0.25,0.6384375095367432,1.0085294246673584
0.25099998712539673,0.6373153328895569,1.0096173286437988
0.25200000405311584,0.6361907124519348,1.0082828998565674
0.2529999911785126,0.6350669264793396,1.008655309677124
0.2540000081062317,0.6339460611343384,1.0088838338851929
0.2549999952316284,0.6328265070915222,1.0076546669006348
0.25600001215934753,0.6317058801651001,1.0087965726852417
0.25699999928474426,0.6305873990058899,1.0088956356048584
0.257999986410141,0.6294668316841125,1.009381651878357
0.2590000033378601,0.6283434629440308,1.0074939727783203
0.25999999046325684,0.6272203922271729,1.007249355316162
0.26100000739097595,0.6260998249053955,1.006779670715332
0.2619999945163727,0.6249791979789734,1.006794810295105
0.2630000114440918,0.6238611936569214,1.007623314857483
0.2639999985694885,0.6227447390556335,1.0070581436157227
0.26499998569488525,0.621630847454071,1.006906270980835
0.26600000262260437,0.6205250024795532,1.008051872253418
0.2669999897480011,0.619417667388916,1.007260799407959
0.2680000066757202,0.6183104515075684,1.0075373649597168
0.26899999380111694,0.6172081232070923,1.005703330039978
0.27000001072883606,0.616104006767273,1.005379557609558
0.2709999978542328,0.6149969696998596,1.0062414407730103
0.2720000147819519,0.6138905882835388,1.0054632425308228
0.27300000190734863,0.6127822995185852,1.0053019523620605
0.27399998903274536,0.6116719245910645,1.0060534477233887
0.2750000059604645,0.6105594038963318,1.0052073001861572
0.2759999930858612,0.6094523072242737,1.005162000656128
0.2770000100135803,0.6083513498306274,1.0058729648590088
0.27799999713897705,0.6072561740875244,1.0052119493484497
0.27900001406669617,0.6061589121818542,1.004729151725769
0.2800000011920929,0.6050596833229065,1.005988597869873
0.2809999883174896,0.6039575338363647,1.0037683248519897
0.28200000524520874,0.602855920791626,1.0047681331634521
0.28299999237060547,0.6017736196517944,1.004223108291626
0.2840000092983246,0.6006947755813599,1.0040911436080933
0.2849999964237213,0.5996151566505432,1.00503671169281
0.28600001335144043,0.5985373258590698,1.0064235925674438
0.28700000047683716,0.5974571704864502,1.0062354803085327
0.2879999876022339,0.5963826179504395,1.0069036483764648
0.289000004529953,0.5953114032745361,1.0082231760025024
0.28999999165534973,0.5942432880401611,1.0071085691452026
0.29100000858306885,0.593173623085022,1.0085221529006958
0.2919999957084656,0.5921010375022888,1.0094341039657593
0.2930000126361847,0.5910273790359497,1.0098094940185547
0.2939999997615814,0.5899546146392822,1.0109652280807495
0.29499998688697815,0.5888802409172058,1.0094715356826782
0.29600000381469727,0.5878109931945801,1.0101410150527954
0.296999990940094,0.5867569446563721,1.007680058479309
0.2980000078678131,0.5857037305831909,1.0061200857162476
0.29899999499320984,0.5846501588821411,1.0053761005401611
0.30000001192092896,0.5835992693901062,1.0037472248077393
0.3009999990463257,0.5825467705726624,1.0040587186813354
0.3019999861717224,0.5814934372901917,1.0043803453445435
0.30300000309944153,0.5804418325424194,1.0049443244934082
0.30399999022483826,0.5793941617012024,1.0052134990692139
0.3050000071525574,0.5783475041389465,1.0056735277175903
0.3059999942779541,0.5773131251335144,1.005825161933899
0.3070000112056732,0.5762770771980286,1.00711989402771
0.30799999833106995,0.5752387642860413,1.0051907300949097
0.3089999854564667,0.5741991996765137,1.0058802366256714
0.3100000023841858,0.5731585621833801,1.0072120428085327
0.3109999895095825,0.572118878364563,1.0082006454467773
0.31200000643730164,0.5710817575454712,1.0070542097091675
0.31299999356269836,0.570045530796051,1.0076143741607666
0.3140000104904175,0.5690094828605652,1.0076687335968018
0.3149999976158142,0.5679742097854614,1.0048454999923706
0.3160000145435333,0.5669366121292114,1.0032449960708618
0.31700000166893005,0.5658960938453674,1.0030847787857056
0.3179999887943268,0.5648578405380249,1.003240704536438
0.3190000057220459,0.5638175010681152,1.0017380714416504
0.3199999928474426,0.562774121761322,1.0023727416992188
0.32100000977516174,0.5617295503616333,1.0015639066696167
0.32199999690055847,0.5606849789619446,0.9990447759628296
0.3230000138282776,0.5596405267715454,0.9992818832397461
0.3240000009536743,0.5585951209068298,1.0001195669174194
0.32499998807907104,0.557551920413971,0.9997028708457947
0.32600000500679016,0.5565067529678345,0.9990202188491821
0.3269999921321869,0.5554707050323486,0.9988905191421509
0.328000009059906,0.5544421076774597,0.9984980821609497
0.32899999618530273,0.5534147024154663,0.9993171691894531
0.33000001311302185,0.5523878335952759,0.9979265332221985
0.3310000002384186,0.5513678193092346,0.9980262517929077
0.3319999873638153,0.5503457188606262,0.9975630640983582
0.3330000042915344,0.5493226647377014,0.9959302544593811
0.33399999141693115,0.5483013391494751,0.9951685070991516
0.33500000834465027,0.5472774505615234,0.9965388774871826
0.335999995470047,0.5462505221366882,0.9955034255981445
0.3370000123977661,0.545227587223053,0.9925057291984558
0.33799999952316284,0.5442140102386475,0.9938916563987732
0.33899998664855957,0.5431990027427673,0.9937986135482788
0.3400000035762787,0.5421890020370483,0.9929719567298889
0.3409999907016754,0.5411797761917114,0.9938486218452454
0.34200000762939453,0.5401683449745178,0.9942642450332642
0.34299999475479126,0.5391591787338257,0.9928731322288513
0.3440000116825104,0.5381529331207275,0.9941214323043823
0.3449999988079071,0.5371526479721069,0.9953247904777527
0.34599998593330383,0.5361578464508057,0.9958912134170532
0.34700000286102295,0.5351653099060059,0.9954953193664551
0.3479999899864197,0.5341699719429016,0.9942006468772888
0.3490000069141388,0.5331724286079407,0.9937698841094971
0.3499999940395355,0.532172441482544,0.993576169013977
0.35100001096725464,0.5311722755432129,0.9947981834411621
0.35199999809265137,0.5301727056503296,0.995032548904419
0.3529999852180481,0.5291741490364075,0.994773805141449
0.3540000021457672,0.5281725525856018,0.9934985637664795
0.35499998927116394,0.5271733403205872,0.9921652674674988
0.35600000619888306,0.5261729955673218,0.9929091334342957
0.3569999933242798,0.5251766443252563,0.9932488799095154
0.3580000102519989,0.5241833925247192,0.9921427369117737
0.35899999737739563,0.5231872797012329,0.9933949708938599
0.36000001430511475,0.5221895575523376,0.9949169754981995
0.3610000014305115,0.5211948752403259,0.9936896562576294
0.3619999885559082,0.5201995968818665,0.9927866458892822
0.3630000054836273,0.5192018747329712,0.9932538866996765
0.36399999260902405,0.518203616142273,0.9947952628135681
0.36500000953674316,0.5172037482261658,0.9947232007980347
0.3659999966621399,0.5162026286125183,0.9938775897026062
0.367000013589859,0.5151993632316589,0.9931480288505554
0.36800000071525574,0.5141968131065369,0.994299590587616
0.36899998784065247,0.5131960511207581,0.9913626909255981
0.3700000047683716,0.5122016072273254,0.9921119213104248
0.3709999918937683,0.5112057328224182,0.9922592639923096
0.3720000088214874,0.5102140307426453,0.9922555685043335
0.37299999594688416,0.5092214941978455,0.9915568828582764
0.37400001287460327,0.508236289024353,0.9916369318962097
0.375,0.5072503089904785,0.9924030900001526
0.37599998712539673,0.5062652826309204,0.9918091893196106
0.37700000405311584,0.5052772164344788,0.9923322200775146
0.3779999911785126,0.504288375377655,0.9912303686141968
0.3790000081062317,0.5032986402511597,0.9910644888877869
0.3799999952316284,0.5023075342178345,0.9914194345474243
0.38100001215934753,0.5013211369514465,0.9909325838088989
0.38199999928474426,0.5003332495689392,0.9921001195907593
0.382999986410141,0.49934372305870056,0.9911797046661377
0.3840000033378601,0.4983559548854828,0.991475522518158
0.38499999046325684,0.4973710775375366,0.9901778101921082
0.38600000739097595,0.4963832199573517,0.9916847944259644
0.3869999945163727,0.4954020380973816,0.9919467568397522
0.3880000114440918,0.49441948533058167,0.9925833344459534
0.3889999985694885,0.4934343695640564,0.9938457012176514
0.38999998569488525,0.49245068430900574,0.9945194125175476
0.39100000262260437,0.4914748966693878,0.9954330921173096
0.3919999897480011,0.4904976487159729,0.9952534437179565
0.3930000066757202,0.4895175099372864,0.9962734580039978
0.39399999380111694,0.48853904008865356,0.9943806529045105
0.39500001072883606,0.48755910992622375,0.9950410723686218
0.3959999978542328,0.4865781366825104,0.9959444999694824
0.3970000147819519,0.4855968952178955,0.997539222240448
0.39800000190734863,0.48461559414863586,0.9967444539070129
0.39899998903274536,0.4836357831954956,0.9963889718055725
0.4000000059604645,0.48265498876571655,0.9979352355003357
0.4009999930858612,0.4816820025444031,0.9956324696540833
0.4020000100135803,0.48072201013565063,0.9971995949745178
0.40299999713897705,0.4797608554363251,0.998744547367096
0.40400001406669617,0.4787965416908264,0.9963198900222778
0.4050000011920929,0.47783270478248596,0.997765302658081
0.4059999883174896,0.4768825173377991,0.9967378973960876
0.40700000524520874,0.4759334325790405,0.9968533515930176
0.40799999237060547,0.4749819338321686,0.9952986240386963
0.4090000092983246,0.47403085231781006,0.9933488965034485
0.4099999964237213,0.47308671474456787,0.9918553233146667
0.41100001335144043,0.4721423387527466,0.9930309653282166
0.41200000047683716,0.4712008833885193,0.9899080395698547
0.4129999876022339,0.4702564775943756,0.9877051115036011
0.414000004529953,0.46931564807891846,0.9887778759002686
0.41499999165534973,0.4683801829814911,0.9898578524589539
0.41600000858306885,0.4674427807331085,0.9903730154037476
0.4169999957084656,0.46650436520576477,0.9911848902702332
0.4180000126361847,0.46556344628334045,0.9926778078079224
0.4189999997615814,0.46463441848754883,0.9926101565361023
0.41999998688697815,0.46370694041252136,0.9930950403213501
0.42100000381469727,0.4627770185470581,0.9923589825630188
0.421999990940094,0.4618464708328247,0.9924800395965576
0.4230000078678131,0.46091336011886597,0.992466151714325
0.42399999499320984,0.4599779546260834,0.9895852208137512
0.42500001192092896,0.45903944969177246,0.9912284016609192
0.4259999990463257,0.45810627937316895,0.9887033700942993
0.4269999861717224,0.45717161893844604,0.9884853959083557
0.42800000309944153,0.45624953508377075,0.9888467192649841
0.42899999022483826,0.45532462000846863,0.9884247183799744
0.4300000071525574,0.45439741015434265,0.9893209338188171
0.4309999942779541,0.4534812867641449,0.9903875589370728
0.4320000112056732,0.4525696039199829,0.9895554780960083
0.43299999833106995,0.4516582190990448,0.9892678260803223
0.4339999854564667,0.45077112317085266,0.9906966090202332
0.4350000023841858,0.4498850703239441,0.9913171529769897
0.4359999895095825,0.44900375604629517,0.9897666573524475
0.43700000643730164,0.44812077283859253,0.9873751401901245
0.43799999356269836,0.4472346603870392,0.987821638584137
0.4390000104904175,0.44634565711021423,0.9895692467689514
0.4399999976158142,0.4454535245895386,0.9842773079872131
0.4410000145435333,0.44456353783607483,0.985011637210846
0.44200000166893005,0.4436747133731842,0.9866054654121399
0.4429999887943268,0.44278883934020996,0.9883236885070801
0.4440000057220459,0.4419001340866089,0.9894460439682007
0.4449999928474426,0.4410082995891571,0.9905808568000793
0.44600000977516174,0.4401179850101471,0.9920368790626526
0.44699999690055847,0.43922826647758484,0.9911755919456482
0.4480000138282776,0.4383387863636017,0.9917734265327454
0.4490000009536743,0.43745139241218567,0.9912614226341248
0.44999998807907104,0.4365611672401428,0.9899008274078369
0.45100000500679016,0.4356676936149597,0.9892000555992126
0.4519999921321869,0.43478140234947205,0.9909811019897461
0.453000009059906,0.43389609456062317,0.9923839569091797
0.45399999618530273,0.4330090284347534,0.9873295426368713
0.45500001311302185,0.43211936950683594,0.9883869290351868
0.4560000002384186,0.4312332570552826,0.9896240234375
0.4569999873638153,0.4303494989871979,0.990667998790741
0.4580000042915344,0.42946356534957886,0.9916836619377136
0.45899999141693115,0.42858171463012695,0.988987922668457
0.46000000834465027,0.4276968538761139,0.9883578419685364
0.460999995470047,0.426812082529068,0.9893492460250854
0.4620000123977661,0.4259316027164459,0.9897716641426086
0.46299999952316284,0.4250498116016388,0.9897809028625488
0.46399998664855957,0.4241666793823242,0.9912945628166199
0.4650000035762787,0.42328035831451416,0.9927099943161011
0.4659999907016754,0.4223950505256653,0.9911947250366211
0.46700000762939453,0.42150717973709106,0.9891397356987
0.46799999475479126,0.4206241965293884,0.990192174911499
0.4690000116825104,0.41974249482154846,0.9915612936019897
0.4699999988079071,0.4188596308231354,0.9927106499671936
0.47099998593330383,0.4179765582084656,0.9943923950195312
0.47200000286102295,0.417095422744751,0.9917601943016052
0.4729999899864197,0.4162118136882782,0.992190957069397
0.4740000069141388,0.4153251349925995,0.9898264408111572
0.4749999940395355,0.41444021463394165,0.9899833798408508
0.47600001096725464,0.41355469822883606,0.9911916255950928
0.47699999809265137,0.4126662611961365,0.9928479790687561
0.4779999852180481,0.4117767810821533,0.9939311742782593
0.4790000021457672,0.4108870327472687,0.9956662058830261
0.47999998927116394,0.4099985361099243,0.9970502853393555
0.48100000619888306,0.4091070890426636,0.9984549283981323
0.4819999933242798,0.4082205593585968,0.9987293481826782
0.4830000102519989,0.40733110904693604,1.0001349449157715
0.48399999737739563,0.4064386188983917,0.995352566242218
0.48500001430511475,0.4055652320384979,0.9935165047645569
0.4860000014305115,0.40469056367874146,0.9942143559455872
0.4869999885559082,0.4038195312023163,0.99562007188797
0.4880000054836273,0.4029482305049896,0.9909531474113464
0.48899999260902405,0.402073472738266,0.9926667213439941
0.49000000953674316,0.4011963903903961,0.9927622079849243
0.4909999966621399,0.4003294110298157,0.9939718246459961
0.492000013589859,0.3994603753089905,0.9948216676712036
0.49300000071525574,0.39858806133270264,0.9958668351173401
0.49399998784065247,0.397718608379364,0.9948946237564087
0.4950000047683716,0.39684784412384033,0.9928150773048401
0.4959999918937683,0.39597445726394653,0.9946284890174866
0.4970000088214874,0.3951077461242676,0.99556565284729
0.49799999594688416,0.3942398130893707,0.9961065649986267
0.49900001287460327,0.3933700621128082,0.9950433373451233
0.5,0.3925025463104248,0.9934495091438293
0.5009999871253967,0.3916317820549011,0.9931007623672485
0.5019999742507935,0.39075765013694763,0.9935106635093689
0.503000020980835,0.3898809254169464,0.9941034317016602
0.5040000081062317,0.3890053927898407,0.9905888438224792
0.5049999952316284,0.38812845945358276,0.9914745092391968
0.5059999823570251,0.3872506022453308,0.9931198954582214
0.5070000290870667,0.38636985421180725,0.9945592284202576
0.5080000162124634,0.3854885697364807,0.9939588308334351
0.5090000033378601,0.3846045732498169,0.9951316118240356
0.5099999904632568,0.38371846079826355,0.9963164329528809
0.5109999775886536,0.3828328251838684,0.9959544539451599
0.5120000243186951,0.3819441795349121,0.9979147911071777
0.5130000114440918,0.38105645775794983,0.9948312044143677
0.5139999985694885,0.3801783323287964,0.9939286112785339
0.5149999856948853,0.37929704785346985,0.9949327111244202
0.515999972820282,0.37842026352882385,0.9959470629692078
0.5170000195503235,0.3775480389595032,0.9979954957962036
0.5180000066757202,0.37667539715766907,0.9982442259788513
0.5189999938011169,0.37580573558807373,0.997410237789154
0.5199999809265137,0.3749476373195648,0.9982529282569885
0.5210000276565552,0.37408965826034546,0.9995666146278381
0.5220000147819519,0.3732304275035858,1.0003341436386108
0.5230000019073486,0.3723693788051605,1.0009597539901733
0.5239999890327454,0.3715094327926636,1.0018017292022705
0.5249999761581421,0.37064817547798157,1.0034592151641846
0.5260000228881836,0.36978793144226074,1.0025261640548706
0.5270000100135803,0.3689287006855011,1.0010628700256348
0.527999997138977,0.3680664896965027,1.002516746520996
0.5289999842643738,0.36720576882362366,1.0042916536331177
0.5299999713897705,0.36634179949760437,1.004881501197815
0.531000018119812,0.3654763698577881,1.002961277961731
0.5320000052452087,0.3646125793457031,1.003631830215454
0.5329999923706055,0.363749235868454,1.002020239830017
0.5339999794960022,0.3628863990306854,0.9992974400520325
0.5350000262260437,0.3620249629020691,0.9987072348594666
0.5360000133514404,0.36116552352905273,0.995841383934021
0.5370000004768372,0.3603087365627289,0.9938212037086487
0.5379999876022339,0.3594515323638916,0.9935335516929626
0.5389999747276306,0.35859373211860657,0.9947511553764343
0.5400000214576721,0.35773974657058716,0.9950135946273804
0.5410000085830688,0.3568836748600006,0.9971485137939453
0.5419999957084656,0.3560245633125305,0.9979241490364075
0.5429999828338623,0.3551635146141052,0.9987958073616028
0.5440000295639038,0.3543041944503784,1.000606656074524
0.5450000166893005,0.35344189405441284,1.0005133152008057
0.5460000038146973,0.35258424282073975,0.9988068342208862
0.546999990940094,0.3517296016216278,0.9944478273391724
0.5479999780654907,0.3508712351322174,0.9961104989051819
0.5490000247955322,0.35001271963119507,0.9942566156387329
0.550000011920929,0.34915608167648315,0.993643045425415
0.5509999990463257,0.34829655289649963,0.9954901337623596
0.5519999861717224,0.3474390506744385,0.9949548840522766
0.5529999732971191,0.34658244252204895,0.9971287250518799
0.5540000200271606,0.34572523832321167,0.9979536533355713
0.5550000071525574,0.34486666321754456,1.0000169277191162
0.5559999942779541,0.3440091013908386,1.001844882965088
0.5569999814033508,0.3431544303894043,1.0000041723251343
0.5580000281333923,0.3423037827014923,1.0005993843078613
0.5590000152587891,0.3414532542228699,0.9996968507766724
0.5600000023841858,0.3406122028827667,1.0000754594802856
0.5609999895095825,0.3397706151008606,0.9998787045478821
0.5619999766349792,0.3389278054237366,1.00143563747406
0.5630000233650208,0.3380850553512573,1.001272201538086
0.5640000104904175,0.3372536897659302,1.000312089920044
0.5649999976158142,0.3364187180995941,1.0013309717178345
0.5659999847412109,0.33558589220046997,1.002419352531433
0.5669999718666077,0.33475005626678467,1.0044711828231812
0.5680000185966492,0.33391350507736206,1.006389856338501
0.5690000057220459,0.3330783545970917,1.0081337690353394
0.5699999928474426,0.3322403132915497,1.0074318647384644
0.5709999799728394,0.3313997685909271,1.0096718072891235
0.5720000267028809,0.3305673599243164,1.0117322206497192
0.5730000138282776,0.3297312557697296,1.0135517120361328
0.5740000009536743,0.32889702916145325,1.0119702816009521
0.574999988079071,0.32806098461151123,1.0114691257476807
0.5759999752044678,0.32723015546798706,1.01359224319458
0.5770000219345093,0.32640400528907776,1.014766812324524
0.578000009059906,0.3255792260169983,1.014948844909668
0.5789999961853027,0.3247566521167755,1.0168194770812988
0.5799999833106995,0.32394444942474365,1.0188723802566528
0.5809999704360962,0.3231313228607178,1.0165836811065674
0.5820000171661377,0.3223249316215515,1.0168144702911377
0.5830000042915344,0.32151561975479126,1.0178040266036987
0.5839999914169312,0.3207085132598877,1.0194783210754395
0.5849999785423279,0.31990766525268555,1.0210727453231812
0.5860000252723694,0.31911739706993103,1.0225461721420288
0.5870000123977661,0.3183234632015228,1.0230164527893066
0.5879999995231628,0.3175291419029236,1.024518609046936
0.5889999866485596,0.31673821806907654,1.026030421257019
0.5899999737739563,0.3159489035606384,1.0262231826782227
0.5910000205039978,0.31515976786613464,1.0260218381881714
0.5920000076293945,0.314368337392807,1.0279922485351562
0.5929999947547913,0.31358128786087036,1.0280179977416992
0.593999981880188,0.31279122829437256,1.029500126838684
0.5950000286102295,0.31199946999549866,1.0286370515823364
0.5960000157356262,0.3112040162086487,1.027861475944519
0.597000002861023,0.31040725111961365,1.0292047262191772
0.5979999899864197,0.30960938334465027,1.0289994478225708
0.5989999771118164,0.30881062150001526,1.0272952318191528
0.6000000238418579,0.3080136477947235,1.0249409675598145
0.6010000109672546,0.307222843170166,1.0252498388290405
0.6019999980926514,0.3064311146736145,1.0230765342712402
0.6029999852180481,0.30563896894454956,1.0222563743591309
0.6039999723434448,0.30484604835510254,1.02357816696167
0.6050000190734863,0.30405205488204956,1.0211262702941895
0.6060000061988831,0.3032664358615875,1.0213844776153564
0.6069999933242798,0.30248624086380005,1.0237340927124023
0.6079999804496765,0.301702618598938,1.019386649131775
0.609000027179718,0.3009219169616699,1.0192667245864868
0.6100000143051147,0.300143301486969,1.0210633277893066
0.6110000014305115,0.29936090111732483,1.022795557975769
0.6119999885559082,0.2985752820968628,1.0203962326049805
0.6129999756813049,0.2977900505065918,1.0212582349777222
0.6140000224113464,0.2970007658004761,1.0236376523971558
0.6150000095367432,0.2962074875831604,1.0254186391830444
0.6159999966621399,0.29541268944740295,1.0266467332839966
0.6169999837875366,0.2946150302886963,1.026577353477478
0.6179999709129333,0.2938194274902344,1.0264352560043335
0.6190000176429749,0.29302072525024414,1.022921085357666
0.6200000047683716,0.292218416929245,1.024025321006775
0.6209999918937683,0.2914119362831116,1.022825002670288
0.621999979019165,0.290603905916214,1.0217633247375488
0.6230000257492065,0.2897951006889343,1.021173119544983
0.6240000128746033,0.2889876365661621,1.0204899311065674
0.625,0.2881816327571869,1.0206184387207031
0.6259999871253967,0.2873742878437042,1.0176210403442383
0.6269999742507935,0.2865634560585022,1.0151188373565674
0.628000020980835,0.28575775027275085,1.0168521404266357
0.6290000081062317,0.28495025634765625,1.014027714729309
0.6299999952316284,0.28414812684059143,1.0136375427246094
0.6309999823570251,0.28334274888038635,1.0141741037368774
0.6320000290870667,0.28253915905952454,1.0137685537338257
0.6330000162124634,0.2817346751689911,1.0089854001998901
0.6340000033378601,0.2809377610683441,1.0086016654968262
0.6349999904632568,0.28013959527015686,1.0103768110275269
0.6359999775886536,0.2793470025062561,1.0096418857574463
0.6370000243186951,0.278552770614624,1.0108152627944946
0.6380000114440918,0.27775830030441284,1.010201096534729
0.6389999985694885,0.2769618332386017,1.0087417364120483
0.6399999856948853,0.2761661112308502,1.0076212882995605
0.640999972820282,0.2753720283508301,1.0103051662445068
0.6420000195503235,0.27457526326179504,1.01108980178833
0.6430000066757202,0.27377748489379883,1.0108274221420288
0.6439999938011169,0.27297791838645935,1.0091155767440796
0.6449999809265137,0.2721825838088989,1.0081480741500854
0.6460000276565552,0.2713831663131714,1.0099513530731201
0.6470000147819519,0.2705795168876648,1.0126736164093018
0.6480000019073486,0.2697744369506836,1.0152714252471924
0.6489999890327454,0.268967866897583,1.0163854360580444
0.6499999761581421,0.26815974712371826,1.0120196342468262
0.6510000228881836,0.26734843850135803,1.0143911838531494
0.6520000100135803,0.2665349245071411,1.0145843029022217
0.652999997138977,0.2657177746295929,1.0158705711364746
0.6539999842643738,0.264899879693985,1.0126467943191528
0.6549999713897705,0.26407888531684875,1.0152835845947266
0.656000018119812,0.2632578909397125,1.0178991556167603
0.6570000052452087,0.2624472677707672,1.0121749639511108
0.6579999923706055,0.2616354823112488,1.0135163068771362
0.6589999794960022,0.26082664728164673,1.0132009983062744
0.6600000262260437,0.26001518964767456,1.0119198560714722
0.6610000133514404,0.25920188426971436,1.013264536857605
0.6620000004768372,0.2583887279033661,1.014197587966919
0.6629999876022339,0.257571816444397,1.0158721208572388
0.6639999747276306,0.2567614018917084,1.0165643692016602
0.6650000214576721,0.25594738125801086,1.014724850654602
0.6660000085830688,0.25512996315956116,1.0135021209716797
0.6669999957084656,0.25431275367736816,1.0138442516326904
0.6679999828338623,0.2534911334514618,1.0132620334625244
0.6690000295639038,0.252664715051651,1.0113836526870728
0.6700000166893005,0.25184571743011475,1.0138272047042847
0.6710000038146973,0.2510223090648651,1.0089205503463745
0.671999990940094,0.2501978278160095,1.0101484060287476
0.6729999780654907,0.24937403202056885,1.0109987258911133
0.6740000247955322,0.24855093657970428,1.0137172937393188
0.675000011920929,0.24772430956363678,1.0166990756988525
0.6759999990463257,0.2468981295824051,1.0190187692642212
0.6769999861717224,0.24606868624687195,1.0165647268295288
0.6779999732971191,0.24523434042930603,1.0154591798782349
0.6790000200271606,0.2444048374891281,1.0132567882537842
0.6800000071525574,0.24357129633426666,1.013572335243225
0.6809999942779541,0.24274060130119324,1.0150576829910278
0.6819999814033508,0.2419091761112213,1.0079089403152466
0.6830000281333923,0.24107760190963745,1.0096393823623657
0.6840000152587891,0.2402421087026596,1.0097154378890991
0.6850000023841858,0.23941048979759216,1.012660264968872
0.6859999895095825,0.2385813593864441,1.0118516683578491
0.6869999766349792,0.23774796724319458,1.011464238166809
0.6880000233650208,0.23691588640213013,1.006302833557129
0.6890000104904175,0.23608063161373138,1.0089274644851685
0.6899999976158142,0.23524893820285797,1.0083701610565186
0.6909999847412109,0.23441185057163239,1.0068367719650269
0.6919999718666077,0.23357005417346954,1.0080540180206299
0.6930000185966492,0.23273620009422302,1.0040576457977295
0.6940000057220459,0.231904998421669,1.0055245161056519
0.6949999928474426,0.23106880486011505,1.002720832824707
0.6959999799728394,0.2302355170249939,0.9955345988273621
0.6970000267028809,0.22939732670783997,0.9912845492362976
0.6980000138282776,0.22857040166854858,0.9906867146492004
0.6990000009536743,0.22774721682071686,0.9900122880935669
0.699999988079071,0.22692017257213593,0.9916583895683289
0.7009999752044678,0.22609685361385345,0.9911417365074158
0.7020000219345093,0.225270614027977,0.9911613464355469
0.703000009059906,0.22445474565029144,0.9919654726982117
0.7039999961853027,0.22364866733551025,0.9877974390983582
0.7049999833106995,0.222841277718544,0.9832753539085388
0.7059999704360962,0.22203534841537476,0.9856958985328674
0.7070000171661377,0.2212294489145279,0.9886075854301453
0.7080000042915344,0.220422625541687,0.9909791350364685
0.7089999914169312,0.21961645781993866,0.9884562492370605
0.7099999785423279,0.21880829334259033,0.990053117275238
0.7110000252723694,0.21799515187740326,0.9925624132156372
0.7120000123977661,0.21718204021453857,0.9938709139823914
0.7129999995231628,0.21636620163917542,0.9932345151901245
0.7139999866485596,0.2155478298664093,0.9934443235397339
0.7149999737739563,0.21473340690135956,0.9940249919891357
0.7160000205039978,0.21391406655311584,0.9971795082092285
0.7170000076293945,0.21308906376361847,0.9998010993003845
0.7179999947547913,0.21225883066654205,0.999604344367981
0.718999981880188,0.21143274009227753,1.0024279356002808
0.7200000286102295,0.21060307323932648,0.9990863800048828
0.7210000157356262,0.2097749412059784,1.0026170015335083
0.722000002861023,0.20894180238246918,1.0054324865341187
0.7229999899864197,0.20811371505260468,1.0033268928527832
0.7239999771118164,0.2072867602109909,1.005580186843872
0.7250000238418579,0.20645958185195923,1.0025981664657593
0.7260000109672546,0.2056274116039276,1.0030831098556519
0.7269999980926514,0.20479755103588104,1.0039080381393433
0.7279999852180481,0.2039646953344345,1.0071651935577393
0.7289999723434448,0.20312999188899994,1.0086755752563477
0.7300000190734863,0.2022920399904251,1.0100069046020508
0.7310000061988831,0.20145519077777863,1.011744499206543
0.7319999933242798,0.2006189525127411,1.0134626626968384
0.7329999804496765,0.19978252053260803,1.0172128677368164
0.734000027179718,0.19895130395889282,1.0200642347335815
0.7350000143051147,0.1981177031993866,1.0176104307174683
0.7360000014305115,0.19728918373584747,1.0206382274627686
0.7369999885559082,0.19645701348781586,1.023309588432312
0.7379999756813049,0.19562840461730957,1.0265613794326782
0.7390000224113464,0.19479726254940033,1.0270236730575562
0.7400000095367432,0.1939728558063507,1.0299322605133057
0.7409999966621399,0.19314345717430115,1.0272681713104248
0.7419999837875366,0.19231654703617096,1.0242518186569214
0.7429999709129333,0.19150134921073914,1.0257456302642822
0.7440000176429749,0.19068369269371033,1.0254656076431274
0.7450000047683716,0.18987441062927246,1.027947187423706
0.7459999918937683,0.1890685111284256,1.0286418199539185
0.746999979019165,0.18827122449874878,1.031471848487854
0.7480000257492065,0.1874731034040451,1.0334527492523193
0.7490000128746033,0.18666957318782806,1.0302104949951172
0.75,0.18586841225624084,1.0332167148590088
0.7509999871253967,0.18508657813072205,1.0336376428604126
0.7519999742507935,0.1842985600233078,1.0375875234603882
0.753000020980835,0.18351289629936218,1.0379891395568848
0.7540000081062317,0.182732954621315,1.0380749702453613
0.7549999952316284,0.18194787204265594,1.0353268384933472
0.7559999823570251,0.18115964531898499,1.035130500793457
0.7570000290870667,0.18037623167037964,1.0334126949310303
0.7580000162124634,0.17960166931152344,1.0320262908935547
0.7590000033378601,0.17882105708122253,1.0287705659866333
0.7599999904632568,0.17803619801998138,1.0280591249465942
0.7609999775886536,0.1772458702325821,1.0237339735031128
0.7620000243186951,0.17644906044006348,1.0275760889053345
0.7630000114440918,0.17566458880901337,1.0310155153274536
0.7639999985694885,0.17487867176532745,1.033138394355774
0.7649999856948853,0.17408794164657593,1.0367445945739746
0.765999972820282,0.17329443991184235,1.033064842224121
0.7670000195503235,0.17250122129917145,1.0353951454162598
0.7680000066757202,0.17170293629169464,1.032646894454956
0.7689999938011169,0.17090001702308655,1.0227792263031006
0.7699999809265137,0.17009781301021576,1.0252923965454102
0.7710000276565552,0.16929002106189728,1.0235790014266968
0.7720000147819519,0.1684763878583908,1.0240689516067505
0.7730000019073486,0.1676705926656723,1.026144027709961
0.7739999890327454,0.1668647825717926,1.0283581018447876
0.7749999761581421,0.16605818271636963,1.0315542221069336
0.7760000228881836,0.1652604341506958,1.0323574542999268
0.7770000100135803,0.16446785628795624,1.0332187414169312
0.777999997138977,0.16367237269878387,1.0241667032241821
0.7789999842643738,0.1628771275281906,1.0172016620635986
0.7799999713897705,0.1620868593454361,1.0180954933166504
0.781000018119812,0.1612953543663025,1.0177353620529175
0.7820000052452087,0.16050636768341064,1.0147086381912231
0.7829999923706055,0.1597149521112442,1.0113544464111328
0.7839999794960022,0.15894339978694916,1.0086196660995483
0.7850000262260437,0.1581742763519287,1.0054802894592285
0.7860000133514404,0.15742342174053192,1.0090447664260864
0.7870000004768372,0.15666569769382477,1.01267409324646
0.7879999876022339,0.1559019386768341,1.0153509378433228
0.7889999747276306,0.155143141746521,1.0107638835906982
0.7900000214576721,0.1543789505958557,1.0112537145614624
0.7910000085830688,0.15361209213733673,1.013421654701233
0.7919999957084656,0.15284371376037598,1.0179837942123413
0.7929999828338623,0.15207165479660034,1.0212422609329224
0.7940000295639038,0.1512991189956665,1.0191072225570679
0.7950000166893005,0.15052956342697144,1.0122790336608887
0.7960000038146973,0.14977096021175385,1.0148369073867798
0.796999990940094,0.14902934432029724,1.0175156593322754
0.7979999780654907,0.14828133583068848,1.0200337171554565
0.7990000247955322,0.1475301831960678,1.013022541999817
0.800000011920929,0.1467738300561905,1.007530927658081
0.8009999990463257,0.14601591229438782,0.9970859885215759
0.8019999861717224,0.14525097608566284,0.9956305623054504
0.8029999732971191,0.1444898396730423,0.9933733940124512
0.8040000200271606,0.1437249630689621,0.9942134022712708
0.8050000071525574,0.14295975863933563,0.9862290620803833
0.8059999942779541,0.14219851791858673,0.9876897931098938
0.8069999814033508,0.14145533740520477,0.9904704093933105
0.8080000281333923,0.14071214199066162,0.9865251779556274
0.8090000152587891,0.13997073471546173,0.9842592477798462
0.8100000023841858,0.1392265260219574,0.9858769774436951
0.8109999895095825,0.1384793519973755,0.9881225228309631
0.8119999766349792,0.13773170113563538,0.993104100227356
0.8130000233650208,0.13699819147586823,0.9936158061027527
0.8140000104904175,0.13626247644424438,0.9956793785095215
0.8149999976158142,0.13553468883037567,1.0000156164169312
0.8159999847412109,0.13480445742607117,1.0040191411972046
0.8169999718666077,0.1340741217136383,1.0033732652664185
0.8180000185966492,0.13334082067012787,1.0047261714935303
0.8190000057220459,0.1326015442609787,1.0059788227081299
0.8199999928474426,0.13186082243919373,1.0095051527023315
0.8209999799728394,0.13112564384937286,1.014763593673706
0.8220000267028809,0.1303897351026535,1.0090246200561523
0.8230000138282776,0.12964585423469543,1.007593035697937
0.8240000009536743,0.12889598309993744,1.003234624862671
0.824999988079071,0.12814101576805115,0.9942039251327515
0.8259999752044678,0.127391055226326,0.9958292841911316
0.8270000219345093,0.12663555145263672,1.0000417232513428
0.828000009059906,0.12588849663734436,0.9956362247467041
0.8289999961853027,0.1251477748155594,0.9911765456199646
0.8299999833106995,0.12439976632595062,0.9833521246910095
0.8309999704360962,0.12364312261343002,0.9805029630661011
0.8320000171661377,0.12287797778844833,0.9845244288444519
0.8330000042915344,0.1221056655049324,0.9855174422264099
0.8339999914169312,0.12132687866687775,0.9837955832481384
0.8349999785423279,0.1205892264842987,0.9879084825515747
0.8360000252723694,0.11985444277524948,0.9908974170684814
0.8370000123977661,0.11911401152610779,0.9879172444343567
0.8379999995231628,0.11837510764598846,0.9856403470039368
0.8389999866485596,0.11762990802526474,0.9891462326049805
0.8399999737739563,0.11689179390668869,0.9898939728736877
0.8410000205039978,0.11616615951061249,0.9938986301422119
0.8420000076293945,0.11543376743793488,0.9995739459991455
0.8429999947547913,0.11469349265098572,1.0027320384979248
0.843999981880188,0.11397270113229752,1.0043575763702393
0.8450000286102295,0.1132543608546257,1.0072767734527588
0.8460000157356262,0.1125275120139122,1.0127832889556885
0.847000002861023,0.11179395765066147,1.0113714933395386
0.8479999899864197,0.11107227951288223,1.013071894645691
0.8489999771118164,0.11035516858100891,1.0105348825454712
0.8500000238418579,0.10962872952222824,1.0114052295684814
0.8510000109672546,0.10891232639551163,1.0141128301620483
0.8519999980926514,0.1081988513469696,1.0196919441223145
0.8529999852180481,0.10749218612909317,1.0088379383087158
0.8539999723434448,0.10679635405540466,1.0125536918640137
0.8550000190734863,0.10609149932861328,1.0153571367263794
0.8560000061988831,0.1053786650300026,1.022194504737854
0.8569999933242798,0.10465919226408005,1.0168814659118652
0.8579999804496765,0.10395399481058121,1.0178101062774658
0.859000027179718,0.10324433445930481,1.0206166505813599
0.8600000143051147,0.10253438353538513,1.0181407928466797
0.8610000014305115,0.10182008147239685,1.0234147310256958
0.8619999885559082,0.10111887007951736,1.02329421043396
0.8629999756813049,0.1004251092672348,1.0252717733383179
0.8640000224113464,0.0997515544295311,1.0275129079818726
0.8650000095367432,0.09906824678182602,1.0267225503921509
0.8659999966621399,0.09839842468500137,1.0300325155258179
0.8669999837875366,0.09772124886512756,1.033727765083313
0.8679999709129333,0.0970412865281105,1.040704607963562
0.8690000176429749,0.09635669738054276,1.0449985265731812
0.8700000047683716,0.09566470980644226,1.0518221855163574
0.8709999918937683,0.09496606886386871,1.055558681488037
0.871999979019165,0.0942816212773323,1.0442473888397217
0.8730000257492065,0.09358968585729599,1.0505011081695557
0.8740000128746033,0.09288706630468369,1.0552722215652466
0.875,0.09217585623264313,1.0578275918960571
0.8759999871253967,0.09145336598157883,1.0612163543701172
0.8769999742507935,0.09072272479534149,1.0532382726669312
0.878000020980835,0.08998080343008041,1.0552282333374023
0.8790000081062317,0.08925042301416397,1.0527937412261963
0.8799999952316284,0.08851245045661926,1.052761197090149
0.8809999823570251,0.08777482062578201,1.056641697883606
0.8820000290870667,0.08702507615089417,1.0599185228347778
0.8830000162124634,0.08629066497087479,1.0683444738388062
0.8840000033378601,0.08555185794830322,1.0603986978530884
0.8849999904632568,0.08481299132108688,1.0528546571731567
0.8859999775886536,0.08408261835575104,1.0605734586715698
0.8870000243186951,0.08334045112133026,1.0565388202667236
0.8880000114440918,0.08259038627147675,1.0544089078903198
0.8889999985694885,0.08184882998466492,1.06178879737854
0.8899999856948853,0.08109776675701141,1.068475365638733
0.890999972820282,0.08033330738544464,1.0776716470718384
0.8920000195503235,0.07955791801214218,1.0863218307495117
0.8930000066757202,0.07876960933208466,1.095263957977295
0.8939999938011169,0.07797301560640335,1.093500018119812
0.8949999809265137,0.07716561108827591,1.100803256034851
0.8960000276565552,0.07635334879159927,1.1070470809936523
0.8970000147819519,0.0755462571978569,1.1149879693984985
0.8980000019073486,0.07475356012582779,1.1223033666610718
0.8989999890327454,0.07394881546497345,1.1316865682601929
0.8999999761581421,0.07313287258148193,1.135880947113037
0.9010000228881836,0.07232663780450821,1.1206763982772827
0.9020000100135803,0.07151626795530319,1.1314783096313477
0.902999997138977,0.07070394605398178,1.1399673223495483
0.9039999842643738,0.06987526267766953,1.120935320854187
0.9049999713897705,0.06906702369451523,1.1119730472564697
0.906000018119812,0.06836675107479095,1.1211562156677246
0.9070000052452087,0.0676598846912384,1.1182048320770264
0.9079999923706055,0.06693805009126663,1.1177854537963867
0.9089999794960022,0.06625599414110184,1.1061484813690186
0.9100000262260437,0.06558368355035782,1.1150071620941162
0.9110000133514404,0.06491535156965256,1.125980019569397
0.9120000004768372,0.06425079703330994,1.1283499002456665
0.9129999876022339,0.0635804831981659,1.1376267671585083
0.9139999747276306,0.0629085823893547,1.1457258462905884
0.9150000214576721,0.062234967947006226,1.1488906145095825
0.9160000085830688,0.061548762023448944,1.155867338180542
0.9169999957084656,0.060849934816360474,1.1507048606872559
0.9179999828338623,0.06015671789646149,1.1445108652114868
0.9190000295639038,0.05948900058865547,1.142659306526184
0.9200000166893005,0.05880719795823097,1.1354483366012573
0.9210000038146973,0.05812182277441025,1.148205041885376
0.921999990940094,0.05742804333567619,1.1556482315063477
0.9229999780654907,0.05672932788729668,1.1399874687194824
0.9240000247955322,0.05604897439479828,1.142394781112671
0.925000011920929,0.055375538766384125,1.1568918228149414
0.9259999990463257,0.05468866229057312,1.152112364768982
0.9269999861717224,0.053997986018657684,1.1498386859893799
0.9279999732971191,0.05329300835728645,1.1563746929168701
0.9290000200271606,0.05261246860027313,1.156406283378601
0.9300000071525574,0.05192636698484421,1.1422793865203857
0.9309999942779541,0.05123405158519745,1.1300278902053833
0.9319999814033508,0.05052276328206062,1.1074012517929077
0.9330000281333923,0.04984505847096443,1.1115539073944092
0.9340000152587891,0.04916173592209816,1.1139975786209106
0.9350000023841858,0.04845800995826721,1.121995210647583
0.9359999895095825,0.04774175584316254,1.1367907524108887
0.9369999766349792,0.04701845720410347,1.1149345636367798
0.9380000233650208,0.046290699392557144,1.1243715286254883
0.9390000104904175,0.045557986944913864,1.135721206665039
0.9399999976158142,0.04480436444282532,1.1465171575546265
0.9409999847412109,0.04402758553624153,1.1211178302764893
0.9419999718666077,0.043279267847537994,1.1184378862380981
0.9430000185966492,0.04255058243870735,1.1077979803085327
0.9440000057220459,0.04185021296143532,1.1025573015213013
0.9449999928474426,0.04118391126394272,1.0913362503051758
0.9459999799728394,0.04051850363612175,1.0464894771575928
0.9470000267028809,0.03984258323907852,1.065245509147644
0.9480000138282776,0.03920457512140274,1.0834144353866577
0.9490000009536743,0.03854985907673836,1.0926486253738403
0.949999988079071,0.03792908415198326,1.0944418907165527
0.9509999752044678,0.037285126745700836,1.0963177680969238
0.9520000219345093,0.03665561601519585,1.0861411094665527
0.953000009059906,0.036014195531606674,1.0863251686096191
0.9539999961853027,0.035354118794202805,1.0812402963638306
0.9549999833106995,0.034695275127887726,1.0709283351898193
0.9559999704360962,0.034057773649692535,1.0901600122451782
0.9570000171661377,0.0334000289440155,1.0523353815078735
0.9580000042915344,0.03277187794446945,1.0515127182006836
0.9589999914169312,0.032125264406204224,1.065695881843567
0.9599999785423279,0.03145414590835571,1.0778237581253052
0.9610000252723694,0.030817978084087372,1.0984370708465576
0.9620000123977661,0.030149292200803757,1.0847749710083008
0.9629999995231628,0.029533751308918,1.081288456916809
0.9639999866485596,0.0289456769824028,1.0890027284622192
0.9649999737739563,0.028357433155179024,1.0864782333374023
0.9660000205039978,0.027797579765319824,1.0613386631011963
0.9670000076293945,0.027210330590605736,1.0663154125213623
0.9679999947547913,0.026623042300343513,1.0880039930343628
0.968999981880188,0.02600797265768051,1.084999680519104
0.9700000286102295,0.025419307872653008,1.1156256198883057
0.9710000157356262,0.024827392771840096,1.1085745096206665
0.972000002861023,0.024197537451982498,1.1447181701660156
0.9729999899864197,0.023573733866214752,1.1830934286117554
0.9739999771118164,0.022912340238690376,1.2011973857879639
0.9750000238418579,0.022230930626392365,1.2344152927398682
0.9760000109672546,0.021528786048293114,1.2363862991333008
0.9769999980926514,0.02080928348004818,1.1693382263183594
0.9779999852180481,0.020089026540517807,1.1445139646530151
0.9789999723434448,0.019324544817209244,1.1831204891204834
0.9800000190734863,0.01855144090950489,1.1259833574295044
0.9810000061988831,0.01779579557478428,1.1043115854263306
0.9819999933242798,0.01699472963809967,1.0756558179855347
0.9829999804496765,0.01611880585551262,1.014329195022583
0.984000027179718,0.015290343202650547,1.0392347574234009
0.9850000143051147,0.014506516046822071,1.0107693672180176
0.9860000014305115,0.013707748614251614,0.9242886304855347
0.9869999885559082,0.012827133759856224,0.9350883960723877
0.9879999756813049,0.011972369626164436,0.9337648153305054
0.9890000224113464,0.011190501041710377,1.0083454847335815
0.9900000095367432,0.010289809666574001,0.9049887657165527
0.9909999966621399,0.00953623466193676,0.9847984910011292
0.9919999837875366,0.009070509113371372,0.9237383604049683
0.9929999709129333,0.008528648875653744,1.0034089088439941
0.9940000176429749,0.007902847602963448,0.9541149735450745
0.9950000047683716,0.007316263392567635,1.046823501586914
0.9959999918937683,0.006505854427814484,1.2466353178024292
0.996999979019165,0.005505844950675964,1.0639315843582153
0.9980000257492065,0.0045306989923119545,0.7011846303939819
0.9990000128746033,0.003959975205361843,0.8026795983314514
1.0,0.0034337237011641264,1.1254019737243652


==> plot_csvs/ensemble_homo_contours.csv <==
x,y,z
-1.0,-1.3688937425613403,-78.14443292065077
-0.8947368264198303,-1.3688937425613403,-36.284378499871075
-0.7894737124443054,-1.3688937425613403,-12.046838263138921
-0.6842105388641357,-1.3688937425613403,-6.1579473877685285
-0.5789473652839661,-1.3688937425613403,-9.500483811697467
-0.4736842215061188,-1.3688937425613403,-25.318393830261318
-0.3684210479259491,-1.3688937425613403,-66.68625173515024
-0.2631579041481018,-1.3688937425613403,-100.0
-0.15789473056793213,-1.3688937425613403,-100.0
-0.05263157933950424,-1.3688937425613403,-100.0
0.05263157933950424,-1.3688937425613403,-100.0
0.15789473056793213,-1.3688937425613403,-100.0
0.2631579041481018,-1.3688937425613403,-100.0
0.3684210479259491,-1.3688937425613403,-63.91798715998318
0.4736842215061188,-1.3688937425613403,-24.8684321033495
0.5789473652839661,-1.3688937425613403,-9.239534640440072
0.6842105388641357,-1.3688937425613403,-6.088218394497629
0.7894737124443054,-1.3688937425613403,-12.318092561618755
0.8947368264198303,-1.3688937425613403,-34.428208696546214
1.0,-1.3688937425613403,-79.18530305567889

-1.0,-1.2251546382904053,-62.16739774425212
-0.8947368264198303,-1.2251546382904053,-25.39793032227475
-0.7894737124443054,-1.2251546382904053,-6.156485181779528
-0.6842105388641357,-1.2251546382904053,-2.033866074019839
-0.5789473652839661,-1.2251546382904053,-4.31033783803652
-0.4736842215061188,-1.2251546382904053,-16.438056160762205
-0.3684210479259491,-1.2251546382904053,-51.55687520967618
-0.2631579041481018,-1.2251546382904053,-100.0
-0.15789473056793213,-1.2251546382904053,-100.0
-0.05263157933950424,-1.2251546382904053,-100.0
0.05263157933950424,-1.2251546382904053,-100.0
0.15789473056793213,-1.2251546382904053,-100.0
0.2631579041481018,-1.2251546382904053,-100.0
0.3684210479259491,-1.2251546382904053,-49.55143212873061
0.4736842215061188,-1.2251546382904053,-16.198244856615243
0.5789473652839661,-1.2251546382904053,-4.1806262484609835
0.6842105388641357,-1.2251546382904053,-2.089620624678103
0.7894737124443054,-1.2251546382904053,-6.417281333249803
0.8947368264198303,-1.2251546382904053,-24.078214263523925
1.0,-1.2251546382904053,-62.98774071282002

-1.0,-1.0814155340194702,-48.01395200103132
-0.8947368264198303,-1.0814155340194702,-16.447102863314047
-0.7894737124443054,-1.0814155340194702,-2.185227087266851
-0.6842105388641357,-1.0814155340194702,0.0
-0.5789473652839661,-1.0814155340194702,-1.1435095697265074
-0.4736842215061188,-1.0814155340194702,-9.466045909351653
-0.3684210479259491,-1.0814155340194702,-38.36851759839888
-0.2631579041481018,-1.0814155340194702,-90.23266975940541
-0.15789473056793213,-1.0814155340194702,-100.0
-0.05263157933950424,-1.0814155340194702,-100.0
0.05263157933950424,-1.0814155340194702,-100.0
0.15789473056793213,-1.0814155340194702,-100.0
0.2631579041481018,-1.0814155340194702,-90.4919955224526
0.3684210479259491,-1.0814155340194702,-37.00681376731252
0.4736842215061188,-1.0814155340194702,-9.37630804535797
0.5789473652839661,-1.0814155340194702,-1.1007815550675657
0.6842105388641357,-1.0814155340194702,-0.06021423428049921
0.7894737124443054,-1.0814155340194702,-2.397328714064997
0.8947368264198303,-1.0814155340194702,-15.57300635392175
1.0,-1.0814155340194702,-48.639986591038785

-1.0,-0.9376763701438904,-35.68407570018933
-0.8947368264198303,-0.9376763701438904,-9.431896122988961
-0.7894737124443054,-0.9376763701438904,-0.1330647354006942
-0.6842105388641357,-0.9376763701438904,-0.05634902588484181
-0.5789473652839661,-0.9376763701438904,0.0
-0.4736842215061188,-0.9376763701438904,-4.402365761428871
-0.3684210479259491,-0.9376763701438904,-27.12118640464385
-0.2631579041481018,-0.9376763701438904,-72.64725112588494
-0.15789473056793213,-0.9376763701438904,-100.0
-0.05263157933950424,-0.9376763701438904,-100.0
0.05263157933950424,-0.9376763701438904,-100.0
0.15789473056793213,-0.9376763701438904,-100.0
0.2631579041481018,-0.9376763701438904,-72.89574509519194
0.3684210479259491,-0.9376763701438904,-26.284139403665634
0.4736842215061188,-0.9376763701438904,-4.402620249220372
0.5789473652839661,-0.9376763701438904,0.0
0.6842105388641357,-0.9376763701438904,0.0
0.7894737124443054,-0.9376763701438904,-0.2582340789192581
0.8947368264198303,-0.9376763701438904,-8.912576981372233
1.0,-0.9376763701438904,-36.14202056921919

-1.0,-0.7939372062683105,-25.177776093148896
-0.8947368264198303,-0.7939372062683105,-4.352307987418287
-0.7894737124443054,-0.7939372062683105,0.0
-0.6842105388641357,-0.7939372062683105,-2.2029144164052337
-0.5789473652839661,-0.7939372062683105,-0.8798105358111348
-0.4736842215061188,-0.7939372062683105,-1.2470170849650972
-0.3684210479259491,-0.7939372062683105,-17.814886474402698
-0.2631579041481018,-0.7939372062683105,-56.964522639540164
-0.15789473056793213,-0.7939372062683105,-100.0
-0.05263157933950424,-0.7939372062683105,-100.0
0.05263157933950424,-0.7939372062683105,-100.0
0.15789473056793213,-0.7939372062683105,-100.0
0.2631579041481018,-0.7939372062683105,-57.198839367898806
0.3684210479259491,-0.7939372062683105,-17.383416613705506
0.4736842215061188,-0.7939372062683105,-1.2771841850837933
0.5789473652839661,-0.7939372062683105,-0.8782833091882578
0.6842105388641357,-0.7939372062683105,-1.9089790740216568
0.7894737124443054,-0.7939372062683105,0.0
0.8947368264198303,-0.7939372062683105,-4.096934132242829
1.0,-0.7939372062683105,-25.49384994750698

-1.0,-0.6501981019973755,-16.49506334360301
-0.8947368264198303,-0.6501981019973755,-1.2083436794753366
-0.7894737124443054,-0.6501981019973755,-1.7860316882988467
-0.6842105388641357,-0.6501981019973755,-6.43969460649245
-0.5789473652839661,-0.6501981019973755,-3.782939858604567
-0.4736842215061188,-0.6501981019973755,0.0
-0.3684210479259491,-0.6501981019973755,-10.449619996332016
-0.2631579041481018,-0.6501981019973755,-43.184497116266
-0.15789473056793213,-0.6501981019973755,-95.930478418015
-0.05263157933950424,-0.6501981019973755,-100.0
0.05263157933950424,-0.6501981019973755,-100.0
0.15789473056793213,-0.6501981019973755,-98.08423203542439
0.2631579041481018,-0.6501981019973755,-43.40129612172938
0.3684210479259491,-0.6501981019973755,-10.30464128765807
0.4736842215061188,-0.6501981019973755,0.0
0.5789473652839661,-0.6501981019973755,-3.735629850973057
0.6842105388641357,-0.6501981019973755,-5.787149184325129
0.7894737124443054,-0.6501981019973755,-1.6226254078455393
0.8947368264198303,-0.6501981019973755,-1.1260753242013948
1.0,-0.6501981019973755,-16.695484952739086

-1.0,-0.5064589381217957,-9.635927287858681
-0.8947368264198303,-0.5064589381217957,0.0
-0.7894737124443054,-0.5064589381217957,-5.491161183524111
-0.6842105388641357,-0.5064589381217957,-12.766692345470743
-0.5789473652839661,-0.5064589381217957,-8.7093909121668
-0.4736842215061188,-0.5064589381217957,-0.6613135887864305
-0.3684210479259491,-0.5064589381217957,-5.0253819287848085
-0.2631579041481018,-0.5064589381217957,-31.30718211002214
-0.15789473056793213,-0.5064589381217957,-76.95777251192759
-0.05263157933950424,-0.5064589381217957,-100.0
0.05263157933950424,-0.5064589381217957,-100.0
0.15789473056793213,-0.5064589381217957,-78.55244988175797
0.2631579041481018,-0.5064589381217957,-31.503080953854344
0.3684210479259491,-0.5064589381217957,-5.047811890279787
0.4736842215061188,-0.5064589381217957,-0.5710665972773685
0.5789473652839661,-0.5064589381217957,-8.57204105985136
0.6842105388641357,-0.5064589381217957,-11.634514245078632
0.7894737124443054,-0.5064589381217957,-5.126111282132142
0.8947368264198303,-0.5064589381217957,0.0
1.0,-0.5064589381217957,-9.746915358078574

-1.0,-0.3627198338508606,-4.600373498016512
-0.8947368264198303,-0.3627198338508606,-0.7272778004642246
-0.7894737124443054,-0.3627198338508606,-11.11538703253707
-0.6842105388641357,-0.3627198338508606,-21.18390189940129
-0.5789473652839661,-0.3627198338508606,-15.659157407634686
-0.4736842215061188,-0.3627198338508606,-3.2309574516434507
-0.3684210479259491,-0.3627198338508606,-1.5421761997380141
-0.2631579041481018,-0.3627198338508606,-21.332567435881728
-0.15789473056793213,-0.3627198338508606,-60.06942448924803
-0.05263157933950424,-0.3627198338508606,-88.45705298577212
0.05263157933950424,-0.3627198338508606,-87.1533179123646
0.15789473056793213,-0.3627198338508606,-61.181435444891
0.2631579041481018,-0.3627198338508606,-21.504215433559573
0.3684210479259491,-0.3627198338508606,-1.6129325814957678
0.4736842215061188,-0.3627198338508606,-2.990383452952553
0.5789473652839661,-0.3627198338508606,-15.38751646099627
0.6842105388641357,-0.3627198338508606,-19.451068295443605
0.7894737124443054,-0.3627198338508606,-10.510454651667601
0.8947368264198303,-0.3627198338508606,-0.7187086086038903
1.0,-0.3627198338508606,-4.648146767489741

-1.0,-0.21898071467876434,-1.3883968428429472
-0.8947368264198303,-0.21898071467876434,-3.3901769340230765
-0.7894737124443054,-0.21898071467876434,-18.658705317722777
-0.6842105388641357,-0.21898071467876434,-31.69132969161393
-0.5789473652839661,-0.21898071467876434,-24.632241969688057
-0.4736842215061188,-0.21898071467876434,-7.708930531003477
-0.3684210479259491,-0.21898071467876434,0.0
-0.2631579041481018,-0.21898071467876434,-13.260648170851352
-0.15789473056793213,-0.21898071467876434,-45.265447571030215
-0.05263157933950424,-0.21898071467876434,-70.29137094730203
0.05263157933950424,-0.21898071467876434,-69.22596557486187
0.15789473056793213,-0.21898071467876434,-45.971152812047755
0.2631579041481018,-0.21898071467876434,-13.404688196459453
0.3684210479259491,-0.21898071467876434,0.0
0.4736842215061188,-0.21898071467876434,-7.257950875211942
0.5789473652839661,-0.21898071467876434,-24.182052738062342
0.6842105388641357,-0.21898071467876434,-29.23681381398771
0.7894737124443054,-0.21898071467876434,-17.7756580568946
0.8947368264198303,-0.21898071467876434,-3.282200124901912
1.0,-0.21898071467876434,-1.3991748366510701

-1.0,-0.0752415806055069,0.0
-0.8947368264198303,-0.0752415806055069,-7.988696495733494
-0.7894737124443054,-0.0752415806055069,-28.121129209504446
-0.6842105388641357,-0.0752415806055069,-44.28897329065495
-0.5789473652839661,-0.0752415806055069,-35.628648623744446
-0.4736842215061188,-0.0752415806055069,-14.095236906335192
-0.3684210479259491,-0.0752415806055069,-0.39885401836133916
-0.2631579041481018,-0.0752415806055069,-7.091434574523545
-0.15789473056793213,-0.0752415806055069,-32.545841757274154
-0.05263157933950424,-0.0752415806055069,-54.20995920742161
0.05263157933950424,-0.0752415806055069,-53.35952580716295
0.15789473056793213,-0.0752415806055069,-32.92161395415348
0.2631579041481018,-0.0752415806055069,-7.204502122359507
0.3684210479259491,-0.0752415806055069,-0.20901486987909834
0.4736842215061188,-0.0752415806055069,-13.37377243677042
0.5789473652839661,-0.0752415806055069,-34.95565585292969
0.6842105388641357,-0.0752415806055069,-40.991759458552536
0.7894737124443054,-0.0752415806055069,-26.92172423223178
0.8947368264198303,-0.0752415806055069,-7.690476870333576
1.0,-0.0752415806055069,0.0

-1.0,0.06849755346775055,-0.4351825738987105
-0.8947368264198303,0.06849755346775055,-14.522839347269597
-0.7894737124443054,0.06849755346775055,-39.50263916560921
-0.6842105388641357,0.06849755346775055,-58.976832696524355
-0.5789473652839661,0.06849755346775055,-48.64837940461248
-0.4736842215061188,0.06849755346775055,-22.389873156883898
-0.3684210479259491,0.06849755346775055,-2.7387383281929356
-0.2631579041481018,0.06849755346775055,-2.8249208220278046
-0.15789473056793213,0.06849755346775055,-21.910607047979845
-0.05263157933950424,0.06849755346775055,-40.21282189660287
0.05263157933950424,0.06849755346775055,-39.554007095866126
0.15789473056793213,0.06849755346775055,-22.03281887120817
0.2631579041481018,0.06849755346775055,-2.9036599362287845
0.3684210479259491,0.06849755346775055,-2.2399776553980484
0.4736842215061188,0.06849755346775055,-21.337838584899938
0.5789473652839661,0.06849755346775055,-47.708318502096866
0.6842105388641357,0.06849755346775055,-54.715884253669486
0.7894737124443054,0.06849755346775055,-37.94864265676756
0.8947368264198303,0.06849755346775055,-13.94353560560966
1.0,0.06849755346775055,-0.4506230203869559

-1.0,0.212236687541008,-2.693944875981106
-0.8947368264198303,0.212236687541008,-22.992601009658518
-0.7894737124443054,0.212236687541008,-52.803253783257745
-0.6842105388641357,0.212236687541008,-75.75489615240467
-0.5789473652839661,0.212236687541008,-63.69142020123026
-0.4736842215061188,0.212236687541008,-32.592840220177514
-0.3684210479259491,0.212236687541008,-7.019653354374126
-0.2631579041481018,0.212236687541008,-0.4611097410640266
-0.15789473056793213,0.212236687541008,-13.35974096317954
-0.05263157933950424,0.212236687541008,-28.299973916681047
0.05263157933950424,0.212236687541008,-27.80939109869152
0.15789473056793213,0.212236687541008,-13.304765082375518
0.2631579041481018,0.212236687541008,-0.5021586619360718
0.3684210479259491,0.212236687541008,-6.092888597919098
0.4736842215061188,0.212236687541008,-31.15016140345983
0.5789473652839661,0.212236687541008,-62.44005465946419
0.6842105388641357,0.212236687541008,-70.40921051307835
0.7894737124443054,0.212236687541008,-50.85642866629519
0.8947368264198303,0.212236687541008,-22.0413823046706
1.0,0.212236687541008,-2.7510438666345105

-1.0,0.35597580671310425,-6.7762847334667695
-0.8947368264198303,0.35597580671310425,-33.39798339068306
-0.7894737124443054,0.35597580671310425,-68.02295474971237
-0.6842105388641357,0.35597580671310425,-94.62318579314869
-0.5789473652839661,0.35597580671310425,-80.75779118488607
-0.4736842215061188,0.35597580671310425,-44.70413358630409
-0.3684210479259491,0.35597580671310425,-13.241597748895996
-0.2631579041481018,0.35597580671310425,0.0
-0.15789473056793213,0.35597580671310425,-6.893250942776483
-0.05263157933950424,0.35597580671310425,-18.471413202419463
0.05263157933950424,0.35597580671310425,-18.125690545536912
0.15789473056793213,0.35597580671310425,-6.737460030164463
0.2631579041481018,0.35597580671310425,0.0
0.3684210479259491,0.35597580671310425,-11.767745321433337
0.4736842215061188,0.35597580671310425,-42.810731540020015
0.5789473652839661,0.35597580671310425,-79.15084435154301
0.6842105388641357,0.35597580671310425,-88.07172957893756
0.7894737124443054,0.35597580671310425,-65.64507524687383
0.8947368264198303,0.35597580671310425,-31.984006531507923
1.0,0.35597580671310425,-6.901262993965154

-1.0,0.4997149407863617,-12.682207555667606
-0.8947368264198303,0.4997149407863617,-45.73899561316761
-0.7894737124443054,0.4997149407863617,-85.161775479205
-0.6842105388641357,0.4997149407863617,-100.0
-0.5789473652839661,0.4997149407863617,-99.84746947121347
-0.4736842215061188,0.4997149407863617,-58.72376678499946
-0.3684210479259491,0.4997149407863617,-21.40457207826435
-0.2631579041481018,0.4997149407863617,-1.441591948890439
-0.15789473056793213,0.4997149407863617,-2.51112954686743
-0.05263157933950424,0.4997149407863617,-10.727135474952156
0.05263157933950424,0.4997149407863617,-10.502899003428269
0.15789473056793213,0.4997149407863617,-2.330895732573161
0.2631579041481018,0.4997149407863617,-1.3971832838060436
0.3684210479259491,0.4997149407863617,-19.26454738013554
0.4736842215061188,0.4997149407863617,-56.31955211205718
0.5789473652839661,0.4997149407863617,-97.84069689426713
0.6842105388641357,0.4997149407863617,-100.0
0.7894737124443054,0.4997149407863617,-82.31457015291721
0.8947368264198303,0.4997149407863617,-43.7714177864035
1.0,0.4997149407863617,-12.901277853962249

-1.0,0.6434540748596191,-20.41170652652345
-0.8947368264198303,0.6434540748596191,-60.01562075827791
-0.7894737124443054,0.6434540748596191,-100.0
-0.6842105388641357,0.6434540748596191,-100.0
-0.5789473652839661,0.6434540748596191,-100.0
-0.4736842215061188,0.6434540748596191,-74.65173211386805
-0.3684210479259491,0.6434540748596191,-31.5085801328253
-0.2631579041481018,0.6434540748596191,-4.785885895422423
-0.15789473056793213,0.6434540748596191,-0.2133790999120695
-0.05263157933950424,0.6434540748596191,-5.067139971670236
0.05263157933950424,0.6434540748596191,-4.9410207836899644
0.15789473056793213,0.6434540748596191,-0.08507614714393164
0.2631579041481018,0.6434540748596191,-4.693709006224843
0.3684210479259491,0.6434540748596191,-28.583302843119398
0.4736842215061188,0.6434540748596191,-71.67662311957132
0.5789473652839661,0.6434540748596191,-100.0
0.6842105388641357,0.6434540748596191,-100.0
0.7894737124443054,0.6434540748596191,-100.0
0.8947368264198303,0.6434540748596191,-57.403618012318354
1.0,0.6434540748596191,-20.751094191992244

-1.0,0.7871931791305542,-29.96478429123697
-0.8947368264198303,0.7871931791305542,-76.22786662202383
-0.7894737124443054,0.7871931791305542,-100.0
-0.6842105388641357,0.7871931791305542,-100.0
-0.5789473652839661,0.7871931791305542,-100.0
-0.4736842215061188,0.7871931791305542,-92.48800362869311
-0.3684210479259491,0.7871931791305542,-43.55361054154051
-0.2631579041481018,0.7871931791305542,-10.032879140042139
-0.15789473056793213,0.7871931791305542,0.0
-0.05263157933950424,0.7871931791305542,-1.4914287711989256
0.05263157933950424,0.7871931791305542,-1.4400550646576349
0.15789473056793213,0.7871931791305542,0.0
0.2631579041481018,0.7871931791305542,-9.889575533807935
0.3684210479259491,0.7871931791305542,-39.72400279983147
0.4736842215061188,0.7871931791305542,-88.88195728013555
0.5789473652839661,0.7871931791305542,-100.0
0.6842105388641357,0.7871931791305542,-100.0
0.7894737124443054,0.7871931791305542,-100.0
0.8947368264198303,0.7871931791305542,-72.88059188008752
1.0,0.7871931791305542,-30.450705614155474

-1.0,0.930932343006134,-41.34144518895953
-0.8947368264198303,0.930932343006134,-94.37573320440536
-0.7894737124443054,0.930932343006134,-100.0
-0.6842105388641357,0.930932343006134,-100.0
-0.5789473652839661,0.930932343006134,-100.0
-0.4736842215061188,0.930932343006134,-100.0
-0.3684210479259491,0.930932343006134,-57.5396849134751
-0.2631579041481018,0.930932343006134,-17.182575517202835
-0.15789473056793213,0.930932343006134,-1.8709924669932647
-0.05263157933950424,0.930932343006134,0.0
0.05263157933950424,0.930932343006134,0.0
0.15789473056793213,0.930932343006134,-2.075668159359701
0.2631579041481018,0.930932343006134,-16.984787650773335
0.3684210479259491,0.930932343006134,-52.68665022045623
0.4736842215061188,0.930932343006134,-100.0
0.5789473652839661,0.930932343006134,-100.0
0.6842105388641357,0.930932343006134,-100.0
0.7894737124443054,0.930932343006134,-100.0
0.8947368264198303,0.930932343006134,-90.2023483138472
1.0,0.930932343006134,-42.00011892175814

-1.0,1.0746715068817139,-54.54168616838131
-0.8947368264198303,1.0746715068817139,-100.0
-0.7894737124443054,1.0746715068817139,-100.0
-0.6842105388641357,1.0746715068817139,-100.0
-0.5789473652839661,1.0746715068817139,-100.0
-0.4736842215061188,1.0746715068817139,-100.0
-0.3684210479259491,1.0746715068817139,-73.46678031089654
-0.2631579041481018,1.0746715068817139,-26.234980458309664
-0.15789473056793213,1.0746715068817139,-5.826356658440311
-0.05263157933950424,1.0746715068817139,-0.5928557830718328
0.05263157933950424,1.0746715068817139,-0.6208578474170068
0.15789473056793213,1.0746715068817139,-6.312080713877542
0.2631579041481018,1.0746715068817139,-25.979339712742778
0.3684210479259491,1.0746715068817139,-67.47124510499367
0.4736842215061188,1.0746715068817139,-100.0
0.5789473652839661,1.0746715068817139,-100.0
0.6842105388641357,1.0746715068817139,-100.0
0.7894737124443054,1.0746715068817139,-100.0
0.8947368264198303,1.0746715068817139,-100.0
1.0,1.0746715068817139,-55.399320994441375

-1.0,1.218410611152649,-69.56549597551627
-0.8947368264198303,1.218410611152649,-100.0
-0.7894737124443054,1.218410611152649,-100.0
-0.6842105388641357,1.218410611152649,-100.0
-0.5789473652839661,1.218410611152649,-100.0
-0.4736842215061188,1.218410611152649,-100.0
-0.3684210479259491,1.218410611152649,-91.33491853852651
-0.2631579041481018,1.218410611152649,-37.190077330205995
-0.15789473056793213,1.218410611152649,-11.866091473266572
-0.05263157933950424,1.218410611152649,-3.2699947106059204
0.05263157933950424,1.218410611152649,-3.3026267573588934
0.15789473056793213,1.218410611152649,-12.709236531449271
0.2631579041481018,1.218410611152649,-36.873229748233705
0.3684210479259491,1.218410611152649,-84.07779983013921
0.4736842215061188,1.218410611152649,-100.0
0.5789473652839661,1.218410611152649,-100.0
0.6842105388641357,1.218410611152649,-100.0
0.7894737124443054,1.218410611152649,-100.0
0.8947368264198303,1.218410611152649,-100.0
1.0,1.218410611152649,-70.64833062308331

-1.0,1.362149715423584,-86.41289583049472
-0.8947368264198303,1.362149715423584,-100.0
-0.7894737124443054,1.362149715423584,-100.0
-0.6842105388641357,1.362149715423584,-100.0
-0.5789473652839661,1.362149715423584,-100.0
-0.4736842215061188,1.362149715423584,-100.0
-0.3684210479259491,1.362149715423584,-100.0
-0.2631579041481018,1.362149715423584,-50.047884081532274
-0.15789473056793213,1.362149715423584,-19.990194365109907
-0.05263157933950424,1.362149715423584,-8.031415666512949
0.05263157933950424,1.362149715423584,-8.04530604635724
0.15789473056793213,1.362149715423584,-21.267132997404012
0.2631579041481018,1.362149715423584,-49.66647480561402
0.3684210479259491,1.362149715423584,-100.0
0.4736842215061188,1.362149715423584,-100.0
0.5789473652839661,1.362149715423584,-100.0
0.6842105388641357,1.362149715423584,-100.0
0.7894737124443054,1.362149715423584,-100.0
0.8947368264198303,1.362149715423584,-100.0
1.0,1.362149715423584,-87.74712642267319



==> plot_csvs/ensemble_homo_ece.csv <==
intervals,ecdfs
0.1000,0.0740
0.2000,0.1440
0.3000,0.2330
0.4000,0.3320
0.5000,0.4490
0.6000,0.5500
0.7000,0.6590
0.8000,0.7530
0.9000,0.8690
1.0000,1.0000


==> plot_csvs/ensemble_homo_predscatter.csv <==
test_x,test_y,pred
-0.9997058510780334,0.18605203926563263,-0.03854183480143547
-0.9979804158210754,-0.05893070250749588,-0.04388284683227539
-0.9905685782432556,-0.17157137393951416,-0.06876218318939209
-0.9902744293212891,-0.046307273209095,-0.06980936974287033
-0.9878234267234802,-0.13719378411769867,-0.07851528376340866
-0.9871566891670227,-0.11048205941915512,-0.08091608434915543
-0.9871370792388916,-0.01753547601401806,-0.08098670095205307
-0.9843919277191162,-0.22847266495227814,-0.09148384630680084
-0.9829017519950867,-0.02681572176516056,-0.09737633168697357
-0.9826664924621582,-0.16600863635540009,-0.09831859171390533
-0.9817253351211548,-0.22890086472034454,-0.10218608379364014
-0.9785292148590088,-0.20979368686676025,-0.11572659015655518
-0.9756272435188293,-0.28293728828430176,-0.12821799516677856
-0.9744899272918701,-0.0847095474600792,-0.13318727910518646
-0.9685879349708557,-0.09860466420650482,-0.16009525954723358
-0.9658820629119873,-0.1824280023574829,-0.17302674055099487
-0.9624898433685303,-0.19150273501873016,-0.18943515419960022
-0.9611368179321289,-0.05406809598207474,-0.19585950672626495
-0.9552936553955078,-0.1368476152420044,-0.22217483818531036
-0.9495680928230286,-0.06302843987941742,-0.2480602264404297
-0.9483131766319275,-0.2883836030960083,-0.25379279255867004
-0.947175920009613,-0.429649293422699,-0.2589980363845825
-0.9458818435668945,-0.18543337285518646,-0.26496729254722595
-0.9457053542137146,-0.30162808299064636,-0.2657949924468994
-0.9445288181304932,-0.2724025249481201,-0.2713123857975006
-0.9436661005020142,-0.19380520284175873,-0.2753242552280426
-0.9429405927658081,-0.27698636054992676,-0.2786821722984314
-0.9428818225860596,-0.28452301025390625,-0.2789541482925415
-0.9413132071495056,-0.16736863553524017,-0.28617891669273376
-0.9340777397155762,-0.16718649864196777,-0.318829745054245
-0.9334307312965393,-0.46621400117874146,-0.3216986656188965
-0.9319209456443787,-0.2641403079032898,-0.3283599019050598
-0.9299013018608093,-0.331896036863327,-0.33721959590911865
-0.9297443628311157,-0.3424234986305237,-0.33790525794029236
-0.9291757941246033,-0.2125948965549469,-0.3403784930706024
-0.9281561374664307,-0.3732476234436035,-0.3448196351528168
-0.9253718256950378,-0.39090496301651,-0.3568979799747467
-0.9239208102226257,-0.08740724623203278,-0.36317071318626404
-0.9231561422348022,-0.37550652027130127,-0.3664824664592743
-0.9214894771575928,-0.4138656556606293,-0.37368905544281006
-0.9212149381637573,-0.4250524640083313,-0.37486764788627625
-0.9193913340568542,-0.41576966643333435,-0.38294243812561035
-0.9187639355659485,-0.4081634283065796,-0.38576021790504456
-0.9186266660690308,-0.4301578998565674,-0.3863811194896698
-0.9176855087280273,-0.29789847135543823,-0.3906362056732178
-0.9168619513511658,-0.2519088387489319,-0.39433756470680237
-0.9138226509094238,-0.36337006092071533,-0.40795236825942993
-0.9134501814842224,-0.24702173471450806,-0.40958839654922485
-0.9107638597488403,-0.3996438980102539,-0.42121443152427673
-0.9059794545173645,-0.3404378592967987,-0.4416361451148987
-0.9045873284339905,-0.39503201842308044,-0.4474930465221405
-0.903744101524353,-0.34187886118888855,-0.45109471678733826
-0.8961166739463806,-0.5434250235557556,-0.48293977975845337
-0.8885871767997742,-0.5594055652618408,-0.5138985514640808
-0.8857439756393433,-0.5161386728286743,-0.5257346630096436
-0.8845478296279907,-0.5716685652732849,-0.5306742787361145
-0.8818027377128601,-0.5561566948890686,-0.54193514585495
-0.8801360726356506,-0.40063244104385376,-0.5489269495010376
-0.8781557083129883,-0.44095781445503235,-0.5572042465209961
-0.8777438402175903,-0.5967555046081543,-0.5589008331298828
-0.8710575699806213,-0.5192386507987976,-0.5852169990539551
-0.8694693446159363,-0.5505582690238953,-0.5912147760391235
-0.8681555986404419,-0.5751591324806213,-0.5961390733718872
-0.8679202198982239,-0.5418510437011719,-0.5970180034637451
-0.867645800113678,-0.45666199922561646,-0.5980427861213684
-0.8659006357192993,-0.589438259601593,-0.6043798923492432
-0.8630574345588684,-0.6154924035072327,-0.6145896315574646
-0.86141037940979,-0.39416617155075073,-0.6205243468284607
-0.861077070236206,-0.5503078103065491,-0.6217240691184998
-0.85911625623703,-0.4954574704170227,-0.6287704110145569
-0.8530378341674805,-0.5895199775695801,-0.6509946584701538
-0.8524691462516785,-0.7884272336959839,-0.6530680656433105
-0.8519593477249146,-0.6563356518745422,-0.6549201011657715
-0.8502534031867981,-0.5474350452423096,-0.6610740423202515
-0.8499592542648315,-0.7368819117546082,-0.6621241569519043
-0.849704384803772,-0.7657318711280823,-0.6630299091339111
-0.8468612432479858,-0.7610141038894653,-0.6732720732688904
-0.8459592461585999,-0.7726439833641052,-0.6764935255050659
-0.8452337980270386,-0.6848655343055725,-0.6790486574172974
-0.8439396619796753,-0.7072211503982544,-0.6835374236106873
-0.8432533740997314,-0.7678583860397339,-0.6859063506126404
-0.8427435755729675,-0.5960951447486877,-0.6876512765884399
-0.8418219685554504,-0.6917036175727844,-0.6907965540885925
-0.8401160836219788,-0.8861227631568909,-0.6965805888175964
-0.8374689817428589,-0.9043078422546387,-0.7055662274360657
-0.8354297876358032,-0.7680121064186096,-0.7125561833381653
-0.8350571990013123,-0.5956010818481445,-0.7138287425041199
-0.8326650261878967,-0.7501501441001892,-0.7219107151031494
-0.8310964107513428,-0.5613451600074768,-0.7271980047225952
-0.8270767331123352,-0.7480800151824951,-0.7406127452850342
-0.8259983062744141,-0.42982766032218933,-0.7441675066947937
-0.8248022198677063,-0.7476639747619629,-0.7481144070625305
-0.8226649165153503,-0.7694645524024963,-0.754971981048584
-0.8218414187431335,-0.6409374475479126,-0.7576053142547607
-0.8207041621208191,-0.6229993104934692,-0.7612523436546326
-0.8196648955345154,-0.7469410300254822,-0.7645870447158813
-0.8184884190559387,-0.7399228811264038,-0.7683915495872498
-0.8127236366271973,-0.7904528379440308,-0.7870307564735413
-0.8089981079101562,-0.725695788860321,-0.798933744430542
-0.8075275421142578,-0.8599663972854614,-0.8035110831260681
-0.8065863251686096,-0.7269660234451294,-0.8064199686050415
-0.8064490556716919,-1.017659306526184,-0.8068443536758423
-0.8039980530738831,-0.7841141819953918,-0.8143957257270813
-0.8034490346908569,-0.9137632846832275,-0.8160708546638489
-0.8010568618774414,-0.7772423624992371,-0.8234701156616211
-0.8000568151473999,-0.8792454600334167,-0.8264016509056091
-0.7979391813278198,-0.732877254486084,-0.8325240015983582
-0.7974882125854492,-0.7766532897949219,-0.8338285684585571
-0.791429340839386,-0.7766575813293457,-0.8506001830101013
-0.7868606448173523,-0.7588726878166199,-0.8627322316169739
-0.7867625951766968,-0.89857017993927,-0.8629903197288513
-0.7858213782310486,-0.763536810874939,-0.8653267025947571
-0.7839194536209106,-0.9470535516738892,-0.870003879070282
-0.782742977142334,-0.8184240460395813,-0.872824490070343
-0.7818017601966858,-0.868038535118103,-0.8748316168785095
-0.7804880142211914,-0.6438042521476746,-0.8776260614395142
-0.7767821550369263,-0.8022230863571167,-0.884861171245575
-0.7767429351806641,-1.0005929470062256,-0.8849340677261353
-0.774586021900177,-0.7074520587921143,-0.8889296650886536
-0.7723507285118103,-0.7153237462043762,-0.8930703997612
-0.7713507413864136,-0.8618062734603882,-0.894919216632843
-0.7710762023925781,-0.8950704336166382,-0.8954266905784607
-0.7687624096870422,-0.8521648049354553,-0.8997063636779785
-0.7645663022994995,-0.9109803438186646,-0.9074658751487732
-0.7549583911895752,-1.0004767179489136,-0.9252892732620239
-0.7530955672264099,-0.8902281522750854,-0.9287600517272949
-0.7528014779090881,-0.8410128355026245,-0.9293088912963867
-0.7514877915382385,-0.8601875305175781,-0.931769073009491
-0.7511152029037476,-1.0396332740783691,-0.9324671626091003
-0.7494485378265381,-0.8960675001144409,-0.9355753064155579
-0.7461935877799988,-1.0999557971954346,-0.9415667653083801
-0.7452719807624817,-1.0934782028198242,-0.9432024359703064
-0.7443308234214783,-1.1014249324798584,-0.9448778033256531
-0.7418602108955383,-0.9154349565505981,-0.9491679072380066
-0.7417817711830139,-1.0301018953323364,-0.9493018984794617
-0.7377229332923889,-0.9240332245826721,-0.955927848815918
-0.7353699207305908,-0.8499260544776917,-0.9595078825950623
-0.735252320766449,-0.8530588746070862,-0.9596858024597168
-0.7340365648269653,-0.888523280620575,-0.9615129828453064
-0.7329189777374268,-0.9883244633674622,-0.9631696939468384
-0.7237228155136108,-0.8771066069602966,-0.9759624600410461
-0.7203894257545471,-0.8786446452140808,-0.9801875948905945
-0.7200561165809631,-0.9033940434455872,-0.9805988669395447
-0.7190168499946594,-0.8267557621002197,-0.9818803071975708
-0.7185462713241577,-1.0117310285568237,-0.982460618019104
-0.7182325124740601,-1.1470363140106201,-0.9828476309776306
-0.7067618370056152,-1.1083821058273315,-0.9952754974365234
-0.7064088582992554,-0.9231745004653931,-0.995595395565033
-0.7032520174980164,-0.9242802262306213,-0.9983739852905273
-0.7030559182167053,-0.9909919500350952,-0.9985371828079224
-0.7023892402648926,-1.1532618999481201,-0.999091625213623
-0.7018206119537354,-0.9305388331413269,-0.9995647668838501
-0.7011735439300537,-0.9564646482467651,-1.0001031160354614
-0.7003695964813232,-0.9836810231208801,-1.0007718801498413
-0.696977436542511,-1.1366652250289917,-1.0035942792892456
-0.6957225203514099,-1.0697287321090698,-1.0046383142471313
-0.6948009133338928,-0.9333386421203613,-1.0053983926773071
-0.6877419948577881,-0.9546303153038025,-1.0109928846359253
-0.6847811937332153,-1.0111300945281982,-1.0130311250686646
-0.6846243739128113,-0.9429317712783813,-1.0131382942199707
-0.6829772591590881,-1.0567376613616943,-1.0142630338668823
-0.6811341643333435,-1.0346611738204956,-1.0153026580810547
-0.6794674396514893,-0.9632161855697632,-1.0161594152450562
-0.6788792014122009,-0.8627409338951111,-1.0164426565170288
-0.6760556697845459,-1.0284292697906494,-1.0177253484725952
-0.674075186252594,-0.9929926991462708,-1.0183525085449219
-0.6732909083366394,-1.0472321510314941,-1.01852548122406
-0.6723496913909912,-1.0407836437225342,-1.0184540748596191
-0.6716634631156921,-1.1202654838562012,-1.0183002948760986
-0.6714085340499878,-1.0278029441833496,-1.0182288885116577
-0.6689771413803101,-0.9144173264503479,-1.017431378364563
-0.6670751571655273,-1.022011637687683,-1.016797423362732
-0.6662123799324036,-0.9090988039970398,-1.016481637954712
-0.6661731600761414,-1.0806697607040405,-1.0164670944213867
-0.6652320027351379,-1.066487431526184,-1.016121745109558
-0.6648594737052917,-1.0742113590240479,-1.0159790515899658
-0.6603299975395203,-1.00567626953125,-1.01407790184021
-0.6564280390739441,-1.0694385766983032,-1.0124033689498901
-0.6561338901519775,-1.0718562602996826,-1.0122672319412231
-0.6553887724876404,-1.0945239067077637,-1.0119224786758423
-0.655173122882843,-0.90305095911026,-1.0118227005004883
-0.6543299555778503,-0.9622498154640198,-1.0114260911941528
-0.6503298878669739,-0.8920031785964966,-1.009503960609436
-0.6484279036521912,-0.8686093688011169,-1.0085862874984741
-0.6445847153663635,-0.9175167083740234,-1.0066841840744019
-0.6418200135231018,-1.0589035749435425,-1.00527822971344
-0.6407219767570496,-0.8918200731277466,-1.0047086477279663
-0.6390944719314575,-0.8006212115287781,-1.00384521484375
-0.6389572620391846,-0.9380254149436951,-1.003769040107727
-0.6337611079216003,-0.973736584186554,-1.0007532835006714
-0.6330944299697876,-1.019351601600647,-1.0003646612167358
-0.6315258145332336,-0.7570874094963074,-0.9994368553161621
-0.6205453276634216,-1.0351240634918213,-0.9921709299087524
-0.6203296184539795,-0.9405491948127747,-0.9919965863227844
-0.6199178099632263,-1.0390117168426514,-0.9916557669639587
-0.6144471764564514,-0.9243263602256775,-0.9860336184501648
-0.6141334772109985,-0.9765800833702087,-0.9856897592544556
-0.6096628308296204,-0.8353851437568665,-0.9805997014045715
-0.609604001045227,-0.9504194259643555,-0.9805273413658142
-0.6092706918716431,-0.9628782272338867,-0.9801176190376282
-0.6057608127593994,-1.160284399986267,-0.9755460619926453
-0.6056628227233887,-0.9157328009605408,-0.9754113554954529
-0.6048000454902649,-0.8830999732017517,-0.9741575121879578
-0.6038196086883545,-1.0657812356948853,-0.9726783037185669
-0.6034274697303772,-0.8772382736206055,-0.9720830321311951
-0.6005254983901978,-0.9284061193466187,-0.9676775336265564
-0.5975450873374939,-0.9127550721168518,-0.962840735912323
-0.5937999486923218,-0.7477527856826782,-0.956366240978241
-0.5913489460945129,-0.9582433700561523,-0.9519569277763367
-0.5908979177474976,-0.8504810929298401,-0.9511222243309021
-0.5900352001190186,-1.0395312309265137,-0.9495187997817993
-0.5890547633171082,-0.9625771641731262,-0.9476949572563171
-0.5883685350418091,-0.8525300621986389,-0.9464163184165955
-0.5883097052574158,-0.8284842371940613,-0.9463067054748535
-0.5877018570899963,-0.7673735618591309,-0.9451708197593689
-0.5856233835220337,-0.7932088971138,-0.9411884546279907
-0.5839371085166931,-1.1916334629058838,-0.9379503130912781
-0.583917498588562,-1.1195712089538574,-0.9379125833511353
-0.5826037526130676,-0.9567586779594421,-0.935382068157196
-0.582486093044281,-0.9454541206359863,-0.9351555109024048
-0.5813880562782288,-0.9538785815238953,-0.9330431818962097
-0.5802311897277832,-0.9965115785598755,-0.9308099746704102
-0.5789370536804199,-0.9274553060531616,-0.9282895922660828
-0.576623260974884,-0.9034695029258728,-0.9237889647483826
-0.5747409462928772,-0.945182740688324,-0.920134961605072
-0.5738193392753601,-0.9902517199516296,-0.9183493852615356
-0.5735644102096558,-0.896581768989563,-0.9178553819656372
-0.5712898969650269,-0.8397572636604309,-0.9134477972984314
-0.5699369311332703,-0.7663045525550842,-0.9108261466026306
-0.5693487524986267,-0.867754340171814,-0.9096765518188477
-0.5677212476730347,-1.1702532768249512,-0.9064509272575378
-0.567250669002533,-0.8703970909118652,-0.9055145382881165
-0.5670937895774841,-1.0179154872894287,-0.905202329158783
-0.5669565200805664,-0.832552433013916,-0.9049292802810669
-0.5653290748596191,-0.877356767654419,-0.9016599655151367
-0.5596427321434021,-0.7621593475341797,-0.8895986676216125
-0.5527995228767395,-0.7855839729309082,-0.8727225661277771
-0.5508975386619568,-0.8492867946624756,-0.8677417039871216
-0.5486818552017212,-0.6576356291770935,-0.8617575764656067
-0.5441915988922119,-0.9447791576385498,-0.8494681715965271
-0.5421524047851562,-0.776265025138855,-0.8438290953636169
-0.5410346984863281,-0.6971093416213989,-0.8407232165336609
-0.5327209234237671,-0.8374042510986328,-0.8173429369926453
-0.5314463973045349,-0.7202603816986084,-0.813741147518158
-0.5312895178794861,-0.7645095586776733,-0.8132973909378052
-0.5303091406822205,-0.7689269781112671,-0.8105184435844421
-0.5296032428741455,-0.6713045239448547,-0.8085030913352966
-0.5294071435928345,-0.7846201062202454,-0.8079436421394348
-0.526465892791748,-0.8435003757476807,-0.7995306253433228
-0.5241129994392395,-1.0544873476028442,-0.7927861213684082
-0.5216619968414307,-0.8213548064231873,-0.7857615351676941
-0.5205835103988647,-0.8264910578727722,-0.7826467156410217
-0.5189560651779175,-0.6083978414535522,-0.7779021263122559
-0.5175442695617676,-0.7445492744445801,-0.7737703323364258
-0.5172501802444458,-0.6851576566696167,-0.772908627986908
-0.5167207717895508,-0.6733854413032532,-0.7713572978973389
-0.5142501592636108,-0.9344044923782349,-0.7640990018844604
-0.5097991228103638,-0.5338988900184631,-0.750871479511261
-0.5044068694114685,-0.7823069095611572,-0.734404981136322
-0.5013480186462402,-0.7448352575302124,-0.7247418165206909
-0.4988382160663605,-0.6824179291725159,-0.7166440486907959
-0.4957205653190613,-0.778462827205658,-0.7064132690429688
-0.4942891597747803,-0.7304893136024475,-0.7016505599021912
-0.49370089173316956,-0.6112385392189026,-0.6996907591819763
-0.4925832748413086,-0.706658661365509,-0.6959530711174011
-0.48954400420188904,-0.8103340864181519,-0.6855981945991516
-0.4884459376335144,-0.7487179636955261,-0.6818020343780518
-0.48819106817245483,-0.8271046876907349,-0.6809180974960327
-0.48817142844200134,-0.6312696933746338,-0.680850088596344
-0.48560282588005066,-0.5715732574462891,-0.6718724370002747
-0.4817008078098297,-0.6320220232009888,-0.6578366160392761
-0.47956350445747375,-0.6760029196739197,-0.6500242352485657
-0.47785764932632446,-0.5150452852249146,-0.6437186598777771
-0.4776615500450134,-0.6794434785842896,-0.6429963707923889
-0.47542625665664673,-0.7238554358482361,-0.6346847414970398
-0.46624964475631714,-0.47809991240501404,-0.5997317433357239
-0.46487709879875183,-0.5471415519714355,-0.5943286418914795
-0.46305352449417114,-0.5621708631515503,-0.5871220231056213
-0.4628574848175049,-0.6919527053833008,-0.5863465070724487
-0.4626025855541229,-0.603805661201477,-0.5853332877159119
-0.4625437557697296,-0.5643118619918823,-0.5850992798805237
-0.4609358608722687,-0.5489969253540039,-0.5788447260856628
-0.45809274911880493,-0.3825721740722656,-0.5677049160003662
-0.45672017335891724,-0.6283183693885803,-0.562186598777771
-0.4552691876888275,-0.5425125956535339,-0.5563051700592041
-0.454641729593277,-0.4497188329696655,-0.5537998080253601
-0.4515828490257263,-0.5502297282218933,-0.5415646433830261
-0.44632792472839355,-0.37630829215049744,-0.5207690596580505
-0.4441317915916443,-0.5696967244148254,-0.5120057463645935
-0.44126901030540466,-0.493527352809906,-0.5005297064781189
-0.43750426173210144,-0.3722201883792877,-0.48498693108558655
-0.43664154410362244,-0.5095990896224976,-0.48133745789527893
-0.4290139973163605,-0.502975344657898,-0.4483005106449127
-0.42613160610198975,-0.26498985290527344,-0.43568477034568787
-0.425582617521286,-0.506943941116333,-0.43323954939842224
-0.4241708219051361,-0.23798701167106628,-0.4269588887691498
-0.42399436235427856,-0.30890002846717834,-0.426169216632843
-0.4232492446899414,-0.5931783318519592,-0.4228287637233734
-0.4227982759475708,-0.43825995922088623,-0.42078572511672974
-0.4227786660194397,-0.3729138970375061,-0.42069682478904724
-0.42158257961273193,-0.5392425060272217,-0.41529470682144165
-0.41887664794921875,-0.38180816173553467,-0.40311142802238464
-0.4185629189014435,-0.25949767231941223,-0.4017133414745331
-0.4160531163215637,-0.38800808787345886,-0.3906097114086151
-0.41440603137016296,-0.18895497918128967,-0.38322001695632935
-0.4136413037776947,-0.22741156816482544,-0.37978434562683105
-0.41158246994018555,-0.5644165277481079,-0.3704070448875427
-0.40617066621780396,-0.2705294191837311,-0.34548327326774597
-0.40519025921821594,-0.34707891941070557,-0.34096279740333557
-0.4048961102962494,-0.29813170433044434,-0.33960577845573425
-0.40475887060165405,-0.21748481690883636,-0.3389725387096405
-0.4036608040332794,-0.27133461833000183,-0.3339538276195526
-0.39969998598098755,-0.4182424247264862,-0.31576138734817505
-0.3994450867176056,-0.30053654313087463,-0.31459447741508484
-0.39919018745422363,-0.09577193111181259,-0.31342652440071106
-0.39787644147872925,-0.3102988302707672,-0.30733081698417664
-0.39477837085723877,-0.2462007850408554,-0.29321563243865967
-0.39462152123451233,-0.26330772042274475,-0.2925059199333191
-0.3885822296142578,-0.5338388085365295,-0.2646551728248596
-0.38732731342315674,-0.28913283348083496,-0.25885289907455444
-0.3868371248245239,-0.11334479600191116,-0.25655531883239746
-0.3867587149143219,-0.27024325728416443,-0.2561878263950348
-0.3747389614582062,0.020255744457244873,-0.20466677844524384
-0.3730526864528656,-0.1949787586927414,-0.19718889892101288
-0.37283697724342346,0.10215435177087784,-0.19620540738105774
-0.3685820400714874,-0.21729134023189545,-0.1773448884487152
-0.3684448003768921,-0.10703840851783752,-0.17675034701824188
-0.3672094941139221,-0.056218720972537994,-0.17110443115234375
-0.36597418785095215,-0.1783047914505005,-0.16522613167762756
-0.36177805066108704,0.03539184108376503,-0.1451544165611267
-0.3574643135070801,0.02960406243801117,-0.12391405552625656
-0.35734665393829346,-0.03385467827320099,-0.12335037440061569
-0.3530328869819641,0.049148887395858765,-0.10232227295637131
-0.3519936501979828,-0.08040831238031387,-0.09730585664510727
-0.34769949316978455,0.03756478428840637,-0.0763411670923233
-0.3469347655773163,-0.1658092737197876,-0.07260778546333313
-0.34530729055404663,-0.12179186195135117,-0.06433858722448349
-0.34266021847724915,-0.20534461736679077,-0.05106566101312637
-0.33856213092803955,-0.10996925085783005,-0.03176872804760933
-0.3364444673061371,-0.057816118001937866,-0.021844198927283287
-0.33495426177978516,0.02002600021660328,-0.014847354963421822
-0.33407190442085266,-0.04420044645667076,-0.010711517184972763
-0.33222874999046326,0.19258330762386322,-0.0021946707274764776
-0.32440513372421265,0.041981566697359085,0.03393515571951866
-0.3233463168144226,-0.02188136614859104,0.03881330415606499
-0.3224835693836212,0.03294365853071213,0.0427301861345768
-0.32116982340812683,0.08263356238603592,0.04877221956849098
-0.3200129270553589,0.07563203573226929,0.054141223430633545
-0.31764036417007446,0.08672282099723816,0.06491844356060028
-0.31726783514022827,0.1345321387052536,0.06655303388834
-0.3160913288593292,0.12205547094345093,0.07169678062200546
-0.3119540512561798,-0.02164069376885891,0.08955349773168564
-0.311797171831131,0.03453093394637108,0.09022244065999985
-0.30432650446891785,0.1320054680109024,0.12202077358961105
-0.29932644963264465,0.21733897924423218,0.14428842067718506
-0.29926764965057373,0.30181315541267395,0.1445690095424652
-0.2932871878147125,0.30723387002944946,0.17311833798885345
-0.2904636263847351,0.08596765249967575,0.18716751039028168
-0.29028716683387756,0.3276330232620239,0.18804006278514862
-0.28979694843292236,0.3251497745513916,0.19045980274677277
-0.2854635715484619,0.2623724937438965,0.21159003674983978
-0.2844439744949341,0.3655022978782654,0.2165183573961258
-0.28340473771095276,0.19176743924617767,0.2215518057346344
-0.2813458740711212,0.13943316042423248,0.23176828026771545
-0.28103214502334595,0.132067009806633,0.23332031071186066
-0.28062039613723755,0.20245079696178436,0.2353573590517044
-0.2791105806827545,0.3093762695789337,0.24280355870723724
-0.27887529134750366,0.2891940176486969,0.2439742535352707
-0.27656152844429016,0.21298524737358093,0.25567159056663513
-0.2744634747505188,0.2651192247867584,0.2661837637424469
-0.2739536762237549,0.35595574975013733,0.2686949670314789
-0.2721105217933655,0.3954445719718933,0.2776099145412445
-0.2712085545063019,0.4887189567089081,0.2818776071071625
-0.27013009786605835,0.3944265842437744,0.2869224548339844
-0.26593396067619324,0.413757860660553,0.3061750531196594
-0.26416924595832825,0.3657461404800415,0.3143024742603302
-0.26377710700035095,0.16316303610801697,0.3161012828350067
-0.26005154848098755,0.26649123430252075,0.3330308794975281
-0.2576594054698944,0.2692973017692566,0.34355679154396057
-0.2554436922073364,0.5445770621299744,0.35319480299949646
-0.25452208518981934,0.26275452971458435,0.35715776681900024
-0.2530907094478607,0.39475634694099426,0.36335882544517517
-0.25056129693984985,0.32558584213256836,0.3740791380405426
-0.24777695536613464,0.14863185584545135,0.3857547640800476
-0.24775731563568115,0.30202019214630127,0.3858354985713959
-0.24501222372055054,0.43269556760787964,0.39708152413368225
-0.23960037529468536,0.38195401430130005,0.4187898635864258
-0.2379141002893448,0.4731326699256897,0.42553940415382385
-0.237463116645813,0.37267744541168213,0.4273458421230316
-0.235247403383255,0.32356157898902893,0.43638506531715393
-0.2316199094057083,0.4193010628223419,0.45182904601097107
-0.2315610945224762,0.5178217887878418,0.45208221673965454
-0.2288551777601242,0.3786305785179138,0.46331673860549927
-0.2274238020181656,0.5130497217178345,0.4691656529903412
-0.22540415823459625,0.41281068325042725,0.47754260897636414
-0.22483552992343903,0.45142287015914917,0.4799244999885559
-0.22391396760940552,0.43751418590545654,0.4837746322154999
-0.2224629521369934,0.48613011837005615,0.48980727791786194
-0.22218845784664154,0.44145438075065613,0.4909377098083496
-0.2206002026796341,0.7346256375312805,0.497423380613327
-0.2196982204914093,0.5901702046394348,0.5011237263679504
-0.21665899455547333,0.5234580636024475,0.5137670636177063
-0.21540407836437225,0.6280918121337891,0.5190054774284363
-0.20895302295684814,0.6826281547546387,0.5456737875938416
-0.20842361450195312,0.6919202208518982,0.5478603839874268
-0.20542357861995697,0.3511313796043396,0.5602232813835144
-0.2051098644733429,0.6195855736732483,0.561518669128418
-0.2037765085697174,0.5189117789268494,0.5669534802436829
-0.20277650654315948,0.7010595202445984,0.5710701942443848
-0.20222747325897217,0.6692390441894531,0.5733319520950317
-0.2018549144268036,0.5587719678878784,0.5748558044433594
-0.201443150639534,0.5798245668411255,0.5765159726142883
-0.20128628611564636,0.5980110764503479,0.5771415829658508
-0.1983058601617813,0.5106605887413025,0.5889227390289307
-0.1960117369890213,0.5194435715675354,0.5976874232292175
-0.19214893877506256,0.48596200346946716,0.6122894883155823
-0.18989402055740356,0.6200091242790222,0.6206786632537842
-0.18793320655822754,0.6146311163902283,0.6279799938201904
-0.1868743747472763,0.4951278865337372,0.6319209933280945
-0.18522730469703674,0.680149257183075,0.6380391120910645
-0.18497240543365479,0.7859399914741516,0.6389861106872559
-0.18252140283584595,0.6625531911849976,0.6480960845947266
-0.17891351878643036,0.7049903869628906,0.6612426042556763
-0.17552132904529572,0.538951575756073,0.6728968024253845
-0.1750311255455017,0.7097041010856628,0.6745662093162537
-0.17448210716247559,0.6716768741607666,0.6764359474182129
-0.1736781746149063,0.4865467846393585,0.6791738271713257
-0.17208991944789886,0.582323431968689,0.6845036745071411
-0.17126639187335968,0.8018013834953308,0.6872463226318359
-0.16595260798931122,0.633481502532959,0.7047054171562195
-0.16393297910690308,0.7728289365768433,0.7111456394195557
-0.16161923110485077,0.9033470153808594,0.7183852195739746
-0.159442737698555,0.6172844767570496,0.7252087593078613
-0.1585799753665924,0.7206430435180664,0.7279114723205566
-0.15703095495700836,0.7762941718101501,0.7327006459236145
-0.15685448050498962,0.7210236191749573,0.733233630657196
-0.1566780060529709,0.6741095781326294,0.7337653040885925
-0.15528583526611328,0.8077389597892761,0.7379270792007446
-0.15059950947761536,0.7372822761535645,0.7518004179000854
-0.14954067766666412,0.9634696841239929,0.7549294829368591
-0.14930537343025208,0.7923633456230164,0.7556248903274536
-0.1475602686405182,0.9027109742164612,0.7607812285423279
-0.14557985961437225,0.7887270450592041,0.7665086984634399
-0.143011212348938,0.8639649152755737,0.7738308310508728
-0.14136412739753723,0.8160619139671326,0.7784278988838196
-0.14005039632320404,0.7467090487480164,0.7820125818252563
-0.1390111744403839,0.8314670324325562,0.7848455905914307
-0.13599152863025665,0.7576359510421753,0.7929915189743042
-0.13426601886749268,0.6402876973152161,0.7976266741752625
-0.1339326798915863,0.9095863103866577,0.7985216975212097
-0.13248169422149658,0.8271527290344238,0.8023775219917297
-0.13222678005695343,0.7686624526977539,0.8030481338500977
-0.12920714914798737,0.9370708465576172,0.8108462691307068
-0.12763850390911102,0.7119002342224121,0.8148446083068848
-0.11936391890048981,0.9262749552726746,0.8346260190010071
-0.11687369644641876,0.9991289377212524,0.8403148651123047
-0.1165599599480629,1.0547490119934082,0.8410324454307556
-0.11487367749214172,0.7983455657958984,0.8448926210403442
-0.11348150670528412,0.8814922571182251,0.8480848670005798
-0.11118736118078232,0.8660904765129089,0.8533615469932556
-0.11114814877510071,1.054805874824524,0.8534518480300903
-0.11010891944169998,0.7805776000022888,0.8558458685874939
-0.10550103336572647,0.9713083505630493,0.8664566278457642
-0.10530495643615723,0.9872432947158813,0.8669074177742004
-0.10483436286449432,0.8712149858474731,0.8679885864257812
-0.10391278564929962,0.7942988872528076,0.8701057434082031
-0.10124608874320984,0.9206500053405762,0.8761652112007141
-0.09712839871644974,0.841079592704773,0.8852224349975586
-0.09395190328359604,0.8683969378471375,0.8922211527824402
-0.09173619747161865,0.6599665284156799,0.8970937132835388
-0.08971656113862991,0.9146538376808167,0.9015337824821472
-0.08489298820495605,1.0707303285598755,0.9120664596557617
-0.08067725598812103,0.9089940786361694,0.9209920167922974
-0.07634387910366058,1.0404092073440552,0.9293379783630371
-0.07436347752809525,0.9719831347465515,0.9326950311660767
-0.07422622293233871,1.0340200662612915,0.9329248666763306
-0.07136344164609909,0.997715175151825,0.9376992583274841
-0.0695791095495224,0.9610245227813721,0.9404265284538269
-0.06879479438066483,0.8933285474777222,0.9415892958641052
-0.06803008168935776,0.9464168548583984,0.9427170157432556
-0.06371631473302841,0.9929951429367065,0.9485864043235779
-0.056873105466365814,1.0575144290924072,0.9571515321731567
-0.05663781240582466,0.8161423802375793,0.9574174284934998
-0.055696625262498856,0.8185361623764038,0.958476185798645
-0.05483387038111687,1.0759968757629395,0.9594446420669556
-0.054814260452985764,0.9833597540855408,0.9594665765762329
-0.04865734279155731,0.9203138947486877,0.9663621783256531
-0.04714751988649368,0.768355667591095,0.968052089214325
-0.045480839908123016,0.9952064752578735,0.9698284268379211
-0.04253963381052017,0.9828887581825256,0.9727689027786255
-0.04016706347465515,0.8377515077590942,0.974875271320343
-0.039990585297346115,0.965878427028656,0.9750035405158997
-0.03987294062972069,1.163865089416504,0.975088894367218
-0.03893175721168518,1.1472501754760742,0.9757689833641052
-0.038500379770994186,0.9105649590492249,0.9760808348655701
-0.03548073768615723,1.2607755661010742,0.9782375693321228
-0.03544152155518532,0.9809359312057495,0.9782626032829285
-0.034833673387765884,0.9705252647399902,0.9786483645439148
-0.03350032866001129,1.0650455951690674,0.9794953465461731
-0.028049293905496597,0.8445209860801697,0.9827200770378113
-0.025500250980257988,1.1728689670562744,0.9836319088935852
-0.014911910519003868,1.0467652082443237,0.9853729605674744
-0.012558946385979652,0.9101006388664246,0.9857234954833984
-0.012088353745639324,0.9773051738739014,0.9857935309410095
-0.01120599266141653,0.9631819128990173,0.9859232306480408
-0.006539279595017433,0.9547657370567322,0.9863606691360474
-0.0031274815555661917,1.143575668334961,0.9865438342094421
-0.0010490298736840487,0.9470043778419495,0.9865666627883911
-0.0006176531314849854,1.024685025215149,0.9865710139274597
0.005735350307077169,1.0760047435760498,0.986635148525238
0.006225551478564739,0.8157275319099426,0.9866342544555664
0.00859812367707491,0.9904233813285828,0.986630380153656
0.014813871122896671,1.0935546159744263,0.9864711761474609
0.01620604284107685,0.8644487261772156,0.9862925410270691
0.016715850681066513,0.8158666491508484,0.9862253069877625
0.0168923232704401,0.9831212759017944,0.9862021803855896
0.019794311374425888,0.8022940754890442,0.9855737090110779
0.021833546459674835,1.1036065816879272,0.9849120378494263
0.022657085210084915,0.9376933574676514,0.984620213508606
0.023029638454318047,1.1575673818588257,0.9844878315925598
0.02346101403236389,0.8533973097801208,0.9843282699584961
0.024559063836932182,1.107749342918396,0.9839137196540833
0.025127695873379707,0.9602482318878174,0.9836881756782532
0.02724536508321762,1.2087814807891846,0.9828136563301086
0.02751987800002098,1.0768011808395386,0.9826875925064087
0.03185325488448143,1.0595247745513916,0.9800623059272766
0.03371601924300194,1.1162569522857666,0.9788011908531189
0.03418660908937454,1.1162970066070557,0.9784742593765259
0.03448072820901871,1.1903362274169922,0.9782698750495911
0.035617996007204056,0.9361532330513,0.9774794578552246
0.04153962433338165,0.9960574507713318,0.9722691774368286
0.044520046561956406,0.9239771962165833,0.9689306616783142
0.0481475293636322,0.9440131187438965,0.964886486530304
0.048578906804323196,0.935206949710846,0.9644075632095337
0.05077500641345978,1.1010398864746094,0.9619179964065552
0.05585348606109619,1.1129910945892334,0.9551365971565247
0.05753977596759796,1.0194032192230225,0.9527443051338196
0.05757899582386017,1.0202523469924927,0.9526883959770203
0.05987313389778137,1.1004326343536377,0.9494314193725586
0.06471632421016693,0.8548285365104675,0.9419984221458435
0.07016735523939133,0.9080756306648254,0.9326794743537903
0.07083402574062347,0.9096059203147888,0.9314940571784973
0.07169678062200546,0.9259786605834961,0.9299589395523071
0.07173600047826767,1.0043768882751465,0.9298892021179199
0.07220659404993057,0.7929254770278931,0.9290457963943481
0.07261835783720016,1.0143406391143799,0.9283048510551453
0.07357915490865707,1.0906480550765991,0.9265766143798828
0.07389288395643234,0.9426079392433167,0.9260122179985046
0.08263806998729706,0.7762200236320496,0.9096792340278625
0.08297140151262283,0.7703815698623657,0.9090267419815063
0.08516749739646912,0.9488752484321594,0.9047238230705261
0.08724595606327057,0.8634398579597473,0.9006357192993164
0.08728516846895218,0.9407682418823242,0.9005584716796875
0.08848126232624054,1.066308617591858,0.8982070088386536
0.08859890699386597,1.1438742876052856,0.897975742816925
0.09354013204574585,0.9437940716743469,0.8880955576896667
0.09473622590303421,0.9212496280670166,0.885654091835022
0.09797155112028122,0.8640084862709045,0.8790284395217896
0.10165785998106003,0.8764692544937134,0.8714664578437805
0.10171668231487274,0.7091846466064453,0.8713454604148865
0.10265786945819855,1.0752930641174316,0.8694073557853699
0.105148084461689,0.79935222864151,0.8642866015434265
0.10559907555580139,0.8394549489021301,0.8633624911308289
0.10932460427284241,0.9150731563568115,0.8557118773460388
0.11050107330083847,0.8135131597518921,0.8532654643058777
0.1111285462975502,0.7829622626304626,0.8519510626792908
0.11163835227489471,0.8840512633323669,0.8508829474449158
0.11410895735025406,0.8732924461364746,0.8455653190612793
0.11816782504320145,0.884438157081604,0.8365341424942017
0.12493259459733963,0.9831250309944153,0.8202934265136719
0.1252267062664032,0.7356598377227783,0.8195767402648926
0.12679536640644073,0.8026125431060791,0.8157303929328918
0.12687379121780396,0.9362835884094238,0.8155372738838196
0.1270502656698227,0.8331975936889648,0.8151030540466309
0.12779536843299866,0.817702054977417,0.8131834864616394
0.13048167526721954,0.8623347282409668,0.8061071634292603
0.13095226883888245,0.8007494211196899,0.8048226237297058
0.13224638998508453,0.7822520136833191,0.801275372505188
0.1339326798915863,0.6226311326026917,0.7964138388633728
0.1343836635351181,0.8677504062652588,0.7950829863548279
0.13734447956085205,0.9184338450431824,0.7862295508384705
0.1384621411561966,0.7294233441352844,0.7828440070152283
0.14040334522724152,0.6752804517745972,0.7768653631210327
0.14281511306762695,0.895897626876831,0.7692384123802185
0.14342297613620758,0.6620675325393677,0.7673123478889465
0.1434817910194397,0.6435964703559875,0.7671276330947876
0.14514847099781036,0.8914026021957397,0.7618620991706848
0.14595241844654083,0.8559266328811646,0.7592623829841614
0.14661908149719238,0.8508028984069824,0.7571064233779907
0.14824654161930084,0.7786127924919128,0.7518091201782227
0.1508348137140274,0.6885668635368347,0.7437012195587158
0.15185442566871643,0.7349039912223816,0.7404794096946716
0.15195247530937195,0.7353718876838684,0.7401691675186157
0.15342307090759277,0.7633217573165894,0.7354809641838074
0.15659958124160767,0.6544290781021118,0.7252742052078247
0.1576780080795288,0.7109334468841553,0.7217010855674744
0.1576976180076599,0.6162450313568115,0.7216362357139587
0.15963882207870483,0.8091698884963989,0.715135395526886
0.16142314672470093,0.8652235865592957,0.7090722918510437
0.16161923110485077,0.7716140747070312,0.7084140181541443
0.16524671018123627,0.715821385383606,0.6957071423530579
0.16526633501052856,0.7407771944999695,0.6956357955932617
0.16552123427391052,0.6585128307342529,0.6947103142738342
0.16593299806118011,0.6068390607833862,0.6932153105735779
0.16610947251319885,0.911308765411377,0.6925746202468872
0.1663839966058731,0.6752586364746094,0.6915778517723083
0.16838400065898895,0.6049642562866211,0.6844702363014221
0.16887420415878296,0.7306468486785889,0.6827427744865417
0.17158012092113495,0.5614643096923828,0.6731577515602112
0.17240364849567413,0.6323373913764954,0.6702297925949097
0.17646251618862152,0.5864995121955872,0.6558694243431091
0.17783507704734802,0.7429597973823547,0.6510648727416992
0.179599791765213,0.8558103442192078,0.6448673605918884
0.1859724223613739,0.5742085576057434,0.6222739219665527
0.1864233911037445,0.7183570265769958,0.6206642985343933
0.1969332993030548,0.38970130681991577,0.5831684470176697
0.19859997928142548,0.5383417010307312,0.5770874619483948
0.20032548904418945,0.45448002219200134,0.570675790309906
0.20299218595027924,0.6023685336112976,0.560791015625
0.20581574738025665,0.6837462186813354,0.5509085655212402
0.20816871523857117,0.36559680104255676,0.5426738858222961
0.21310992538928986,0.4493849575519562,0.5245886445045471
0.2165217250585556,0.7319467067718506,0.511663556098938
0.2169923335313797,0.4178332984447479,0.5098506808280945
0.21761976182460785,0.6249549984931946,0.5074149966239929
0.2178550809621811,0.6945974826812744,0.5064864158630371
0.2188747078180313,0.41878437995910645,0.5024255514144897
0.22030608355998993,0.5046170949935913,0.49664512276649475
0.22093354165554047,0.33874446153640747,0.49408063292503357
0.2210511863231659,0.5210386514663696,0.49359795451164246
0.22232571244239807,0.6245516538619995,0.48842906951904297
0.22522768378257751,0.44469472765922546,0.4766688048839569
0.2284042090177536,0.4760794937610626,0.4639650285243988
0.2357179969549179,0.4211820960044861,0.43478208780288696
0.23591408133506775,0.3646058142185211,0.43399572372436523
0.24175727367401123,0.44359225034713745,0.41103583574295044
0.24238471686840057,0.22286492586135864,0.4085753560066223
0.24281610548496246,0.46894097328186035,0.4068819582462311
0.24681614339351654,0.31199783086776733,0.3909796178340912
0.2485024482011795,0.37052661180496216,0.38424333930015564
0.2517377436161041,0.4940280020236969,0.3707464337348938
0.2535417079925537,0.4049329459667206,0.3629971444606781
0.25373777747154236,0.3706950545310974,0.36217978596687317
0.25450247526168823,0.5295107960700989,0.35899224877357483
0.2576594054698944,0.24698682129383087,0.34565216302871704
0.2579534947872162,0.4705793559551239,0.3444176912307739
0.2579731047153473,0.35742637515068054,0.3443353772163391
0.2604437470436096,0.39178094267845154,0.33382970094680786
0.26136529445648193,0.2874230742454529,0.3298686444759369
0.2667182981967926,0.31952616572380066,0.30653780698776245
0.2675026059150696,0.38305673003196716,0.3031488358974457
0.2686006724834442,0.13141436874866486,0.29839953780174255
0.2716595232486725,0.12954382598400116,0.28476253151893616
0.2721497118473053,0.23121319711208344,0.28254184126853943
0.27650269865989685,0.40773507952690125,0.2617683410644531
0.27736544609069824,0.356650710105896,0.25757017731666565
0.2816792130470276,0.11200021952390671,0.23609378933906555
0.2818557024002075,0.3631635904312134,0.23520527780056
0.2826792299747467,0.228418231010437,0.2310400754213333
0.2839145362377167,0.3228394389152527,0.22475390136241913
0.2844047546386719,0.23754236102104187,0.2222396582365036
0.28850284218788147,0.17443007230758667,0.20317085087299347
0.2900910973548889,0.1336612105369568,0.19605091214179993
0.291228324174881,0.1194465383887291,0.1909429132938385
0.29336562752723694,0.32422882318496704,0.18144145607948303
0.29434600472450256,0.11224191635847092,0.1771509051322937
0.3045029938220978,0.1154375672340393,0.1307387799024582
0.3091893196105957,-0.058108747005462646,0.10900073498487473
0.31487563252449036,0.14261402189731598,0.0835588201880455
0.3159932792186737,0.07884268462657928,0.07857000827789307
0.3169736862182617,0.07952996343374252,0.07417416572570801
0.32218942046165466,0.1327391117811203,0.05030682310461998
0.3232678771018982,0.06785967200994492,0.04523593187332153
0.3238365054130554,0.15344394743442535,0.04258296638727188
0.32762086391448975,0.24276500940322876,0.02496728114783764
0.3393072485923767,-0.019824771210551262,-0.02710827626287937
0.34173864126205444,-0.04432172328233719,-0.03891134262084961
0.3423268795013428,-0.272877037525177,-0.041821010410785675
0.346091628074646,0.0009296279749833047,-0.06010941416025162
0.34762105345726013,-0.08660605549812317,-0.06740213185548782
0.35056227445602417,-0.07389634102582932,-0.08115541189908981
0.3546799421310425,-0.07664614170789719,-0.10033895075321198
0.35687604546546936,-0.1306818723678589,-0.11065717041492462
0.3571701645851135,-0.3604157269001007,-0.11201157420873642
0.3575035035610199,-0.16603824496269226,-0.11354660242795944
0.3583858609199524,-0.098808653652668,-0.11758682876825333
0.3652682900428772,-0.2652502954006195,-0.14907413721084595
0.365425169467926,-0.1617918163537979,-0.1497909277677536
0.3658565282821655,-0.12531520426273346,-0.1517619490623474
0.3693663477897644,-0.10560279339551926,-0.1679268777370453
0.3707977533340454,-0.1773267388343811,-0.174502894282341
0.3708958029747009,-0.11469883471727371,-0.17494986951351166
0.37234678864479065,-0.23357175290584564,-0.18164712190628052
0.37417033314704895,-0.1248755007982254,-0.1902044415473938
0.37638604640960693,-0.3271633982658386,-0.20073635876178741
0.3776801526546478,-0.17290084064006805,-0.20706501603126526
0.37962135672569275,-0.2122243344783783,-0.21647600829601288
0.3797978162765503,-0.26292139291763306,-0.2173222154378891
0.3813076615333557,-0.06493181735277176,-0.22474776208400726
0.3820527493953705,-0.2645055055618286,-0.22838930785655975
0.382601797580719,-0.18641094863414764,-0.23104368150234222
0.388543039560318,-0.15480180084705353,-0.2597253620624542
0.3889940083026886,-0.1332416534423828,-0.2620111405849457
0.39468032121658325,-0.38404446840286255,-0.2899217903614044
0.39658230543136597,-0.3598706126213074,-0.29898586869239807
0.39838626980781555,-0.16657114028930664,-0.307684987783432
0.3990136981010437,-0.40666723251342773,-0.3107146918773651
0.4000137150287628,-0.27327054738998413,-0.31541240215301514
0.4063863456249237,-0.31354716420173645,-0.3445143401622772
0.41164126992225647,-0.18838255107402802,-0.36839261651039124
0.4132295250892639,-0.25578880310058594,-0.3756689429283142
0.4150334894657135,-0.34069108963012695,-0.3837403357028961
0.4187001883983612,-0.46815574169158936,-0.4000932276248932
0.4227786660194397,-0.42102307081222534,-0.4175943434238434
0.42626887559890747,-0.4088648557662964,-0.43200546503067017
0.42671987414360046,-0.31184855103492737,-0.43386051058769226
0.426817923784256,-0.5044235587120056,-0.43426400423049927
0.431406170129776,-0.3670680522918701,-0.4530237317085266
0.43299442529678345,-0.41988280415534973,-0.45960941910743713
0.4340924620628357,-0.5026559829711914,-0.46413809061050415
0.4382101595401764,-0.2090166211128235,-0.4815414547920227
0.43907293677330017,-0.5879878997802734,-0.4850867688655853
0.4397199749946594,-0.5044125914573669,-0.48775362968444824
0.4428964853286743,-0.6657364964485168,-0.5008717775344849
0.44407299160957336,-0.45642417669296265,-0.5056940317153931
0.4469553828239441,-0.4200363755226135,-0.5177553296089172
0.4482102692127228,-0.5930554270744324,-0.523108959197998
0.44983771443367004,-0.5775253176689148,-0.5299805998802185
0.44997498393058777,-0.4339848756790161,-0.5305582880973816
0.451896607875824,-0.47321268916130066,-0.5385152101516724
0.4537201523780823,-0.55939120054245,-0.5459953546524048
0.4587201476097107,-0.5807817578315735,-0.5662614703178406
0.4593084156513214,-0.572462260723114,-0.5686542987823486
0.4597790539264679,-0.5822715759277344,-0.5705611109733582
0.45987704396247864,-0.5350527763366699,-0.5709582567214966
0.45993587374687195,-0.5532469153404236,-0.5711964964866638
0.46223002672195435,-0.4755028188228607,-0.5802379846572876
0.4676418602466583,-0.5414590239524841,-0.6002682447433472
0.4689163565635681,-0.5243204832077026,-0.6049615740776062
0.4701908826828003,-0.5508346557617188,-0.6096467971801758
0.4707595109939575,-0.6787248253822327,-0.6117526888847351
0.4721516966819763,-0.44323790073394775,-0.6169612407684326
0.4723869562149048,-0.6104698181152344,-0.6178445219993591
0.47313210368156433,-0.6111022233963013,-0.6206514239311218
0.47358304262161255,-0.6516221165657043,-0.6223580241203308
0.47517129778862,-0.611786961555481,-0.6284196972846985
0.4879361689090729,-0.6960453391075134,-0.6735672354698181
0.4899165630340576,-0.7718368172645569,-0.6803359985351562
0.48999497294425964,-0.7723355293273926,-0.6806061863899231
0.4901714622974396,-0.7730698585510254,-0.6812141537666321
0.4912302792072296,-0.6872447729110718,-0.6848463416099548
0.4913087487220764,-0.6949668526649475,-0.6851150393486023
0.4927009046077728,-0.7401576638221741,-0.6898825168609619
0.4957989752292633,-0.7755115032196045,-0.7003194093704224
0.49679896235466003,-0.6495426893234253,-0.7036339640617371
0.4970146417617798,-0.7064521312713623,-0.7043486833572388
0.49785780906677246,-0.7761524319648743,-0.7071489691734314
0.4997597932815552,-0.6863535046577454,-0.7135012745857239
0.4997794032096863,-0.729199230670929,-0.7135664820671082
0.500446081161499,-0.7562154531478882,-0.7157639861106873
0.5031715631484985,-0.5545541048049927,-0.7246655821800232
0.5033872723579407,-0.6246109008789062,-0.7253710627555847
0.5070147514343262,-0.6721199154853821,-0.7372714281082153
0.5076618790626526,-0.7527551054954529,-0.7393499612808228
0.5194462537765503,-0.7889515161514282,-0.7764968872070312
0.5215835571289062,-0.8962116837501526,-0.7831154465675354
0.5218972563743591,-0.5974588990211487,-0.7840763926506042
0.5261522531509399,-0.8589314818382263,-0.797049343585968
0.5293483138084412,-0.7354215979576111,-0.8066180348396301
0.5294267535209656,-0.645800769329071,-0.8068515658378601
0.5310345888137817,-0.8978984355926514,-0.8116254806518555
0.5314856171607971,-0.9664114713668823,-0.8129549026489258
0.5318777561187744,-0.6946601271629333,-0.8140975832939148
0.5340150594711304,-0.8614662289619446,-0.8202890753746033
0.534858226776123,-0.8277058601379395,-0.8226725459098816
0.5364660024642944,-0.7686460018157959,-0.827088475227356
0.541544497013092,-0.8230832815170288,-0.8409902453422546
0.5423876643180847,-0.8686150312423706,-0.8432345390319824
0.5466033816337585,-0.7618619203567505,-0.8542811274528503
0.5478975176811218,-0.7354634404182434,-0.8576375246047974
0.5485641956329346,-0.8517634272575378,-0.8593573570251465
0.5517210960388184,-0.8247517347335815,-0.8674951791763306
0.5519760251045227,-0.8318089246749878,-0.8681496977806091
0.554132878780365,-0.8575079441070557,-0.8736559152603149
0.5584858655929565,-0.9155849814414978,-0.8845989108085632
0.559485912322998,-0.9678370952606201,-0.8870930075645447
0.5610936880111694,-0.8523460030555725,-0.8910816311836243
0.5627211928367615,-0.9033989310264587,-0.8950241208076477
0.5639957189559937,-0.789226770401001,-0.898045003414154
0.564054548740387,-1.0136696100234985,-0.8981840014457703
0.5662702322006226,-0.8526597023010254,-0.9033927321434021
0.5699173808097839,-0.9955918192863464,-0.911773681640625
0.5735644102096558,-0.9909082651138306,-0.9194995760917664
0.5736821293830872,-1.049543023109436,-0.9197320938110352
0.5778782367706299,-0.8261339664459229,-0.9276711344718933
0.5783684253692627,-0.8372438549995422,-0.9285541772842407
0.5801527500152588,-0.9584412574768066,-0.9317418932914734
0.5809763073921204,-0.8786504864692688,-0.9331230521202087
0.5859371423721313,-0.8665285110473633,-0.9409998059272766
0.5885841846466064,-0.9359954595565796,-0.9448838233947754
0.5891528129577637,-0.9037843346595764,-0.945702850818634
0.5928979516029358,-0.9527393579483032,-0.9510639309883118
0.5945646166801453,-1.0990393161773682,-0.9533954858779907
0.5946626663208008,-0.9726935029029846,-0.9535326361656189
0.5951725244522095,-1.0953572988510132,-0.9542460441589355
0.5956823229789734,-1.0377976894378662,-0.9549586176872253
0.596839189529419,-1.0074796676635742,-0.9565649032592773
0.5981528759002686,-0.9573612213134766,-0.9583863615989685
0.6003293991088867,-0.7249072194099426,-0.9613763689994812
0.6018195748329163,-0.9134944081306458,-0.9633949398994446
0.6052118539810181,-0.9237390160560608,-0.9679000973701477
0.6081529855728149,-1.0566027164459229,-0.971388041973114
0.6082314252853394,-0.9966002106666565,-0.9714754223823547
0.6093882918357849,-0.8615404367446899,-0.9726733565330505
0.6107805371284485,-0.9591959118843079,-0.9740051627159119
0.6135256290435791,-0.8784564137458801,-0.9765923619270325
0.6136040687561035,-0.9895655512809753,-0.9766649603843689
0.6137216687202454,-0.8758423328399658,-0.9767742156982422
0.6147217154502869,-0.9715294241905212,-0.9777061343193054
0.6156824827194214,-0.920113742351532,-0.9785885214805603
0.616858959197998,-1.0659533739089966,-0.9796618819236755
0.623055100440979,-0.9439404606819153,-0.9848820567131042
0.6297218203544617,-1.0182994604110718,-0.9900125861167908
0.6327415108680725,-0.9042263627052307,-0.9922769665718079
0.6337807178497314,-0.9755792617797852,-0.993055522441864
0.6405650973320007,-0.9117042422294617,-0.9975497126579285
0.6422513723373413,-0.9507718682289124,-0.998593807220459
0.6483102440834045,-1.1144769191741943,-1.0022528171539307
0.648388683795929,-0.9990085959434509,-1.0022987127304077
0.6487220525741577,-1.0603562593460083,-1.00249445438385
0.6495652198791504,-1.1104782819747925,-1.002989411354065
0.6527612805366516,-0.8022054433822632,-1.004608392715454
0.6532906889915466,-1.0498722791671753,-1.0048506259918213
0.6556436419487,-0.9978180527687073,-1.005784034729004
0.6624476313591003,-0.9525465965270996,-1.0078940391540527
0.6685261726379395,-0.946894645690918,-1.0090374946594238
0.6717615127563477,-1.0533795356750488,-1.0093250274658203
0.6729183793067932,-1.1244133710861206,-1.009263515472412
0.6770164370536804,-0.9994807839393616,-1.0084487199783325
0.6783105731010437,-1.0224425792694092,-1.0079914331436157
0.6793693900108337,-1.136365532875061,-1.0075660943984985
0.682094931602478,-0.8930783271789551,-1.0062580108642578
0.6848989129066467,-0.9971973896026611,-1.0047897100448608
0.6880361437797546,-1.1004005670547485,-1.0030856132507324
0.6884086728096008,-1.021382451057434,-1.0028800964355469
0.690251886844635,-1.0266226530075073,-1.0017324686050415
0.6914086937904358,-1.0221220254898071,-1.0009453296661377
0.6941930651664734,-1.060223937034607,-0.9990297555923462
0.6978009343147278,-0.875005841255188,-0.9963725209236145
0.698742151260376,-1.003238320350647,-0.9955666661262512
0.699467658996582,-0.9310556054115295,-0.9949456453323364
0.7007421255111694,-0.8343141078948975,-0.9938545227050781
0.7036441564559937,-1.0373141765594482,-0.991368293762207
0.7066833972930908,-0.8380545973777771,-0.9886728525161743
0.7070167064666748,-1.0293246507644653,-0.9883772730827332
0.7079187035560608,-1.014106273651123,-0.9875763058662415
0.7082716226577759,-1.1173121929168701,-0.9872621893882751
0.7094088792800903,-0.9050524234771729,-0.9862493872642517
0.7126834392547607,-0.908846914768219,-0.9833154678344727
0.7147619128227234,-0.968298614025116,-0.9814526438713074
0.7206247448921204,-0.9561147689819336,-0.9762020111083984
0.7206442952156067,-1.0209885835647583,-0.9761843681335449
0.7242130041122437,-0.8820875883102417,-0.9725818634033203
0.7271149754524231,-1.025780439376831,-0.9692113995552063
0.7284483313560486,-0.7777610421180725,-0.9676462411880493
0.7304090857505798,-1.0351155996322632,-0.965289294719696
0.7310953736305237,-0.927880048751831,-0.9644563794136047
0.7338601350784302,-0.9776749610900879,-0.9610220193862915
0.7381346821784973,-0.8057509064674377,-0.954748272895813
0.7395464777946472,-0.9703903794288635,-0.9524502158164978
0.7410171031951904,-0.8122315406799316,-0.9500214457511902
0.7410954833030701,-0.8112441897392273,-0.9498920440673828
0.7414484620094299,-0.8103417754173279,-0.9492835402488708
0.7417425513267517,-0.8085048794746399,-0.9487529993057251
0.7476641535758972,-0.8618844747543335,-0.9370860457420349
0.7480171322822571,-0.9158092737197876,-0.9363649487495422
0.7506446242332458,-1.026625394821167,-0.9309974908828735
0.7516250014305115,-0.7273643016815186,-0.928996205329895
0.7528406977653503,-0.8838896155357361,-0.926496148109436
0.7655662894248962,-0.6104381680488586,-0.9001107215881348
0.7664878964424133,-0.6950027942657471,-0.8981894850730896
0.7669781446456909,-0.9003238677978516,-0.897164523601532
0.7670957446098328,-0.8311660885810852,-0.8969187140464783
0.7697428464889526,-1.0340899229049683,-0.8913909196853638
0.7723310589790344,-0.8337080478668213,-0.8859663009643555
0.772821307182312,-1.0856513977050781,-0.8849354982376099
0.7766056656837463,-0.7950773239135742,-0.8766056299209595
0.7788801789283752,-0.8838391304016113,-0.8713561296463013
0.7846252918243408,-0.9083467721939087,-0.8579097986221313
0.7861351370811462,-0.8150489330291748,-0.8543367385864258
0.7896450161933899,-0.8604927659034729,-0.8456422090530396
0.7896842360496521,-0.9273591041564941,-0.8455436825752258
0.7900175452232361,-0.7236769199371338,-0.8447070121765137
0.7918999195098877,-0.9129421710968018,-0.8399832844734192
0.7932136654853821,-0.9041990637779236,-0.836678147315979
0.7938803434371948,-0.7695677876472473,-0.8350005149841309
0.8000568151473999,-0.7769254446029663,-0.8189955949783325
0.8008999824523926,-0.6305655241012573,-0.8167082071304321
0.8016843199729919,-0.780225932598114,-0.8145453333854675
0.8017431497573853,-0.930363118648529,-0.8143835067749023
0.8023117780685425,-0.8062561750411987,-0.8128053545951843
0.8023313879966736,-0.9465653896331787,-0.8127508163452148
0.8023509979248047,-0.8068469762802124,-0.8126961588859558
0.8028804659843445,-0.7949643731117249,-0.8112218976020813
0.8029588460922241,-0.7220739722251892,-0.8110036849975586
0.8032137751579285,-0.6629936099052429,-0.8102861642837524
0.8042725920677185,-0.9154406785964966,-0.80715411901474
0.8061549663543701,-0.8360487222671509,-0.8013314604759216
0.808958888053894,-0.8795767426490784,-0.7926657795906067
0.8117824792861938,-0.7432625889778137,-0.7839476466178894
0.8131354451179504,-0.7639400362968445,-0.7797656059265137
0.8154687881469727,-0.6502498984336853,-0.7725607752799988
0.8163707852363586,-0.9356290698051453,-0.7697944045066833
0.8184099793434143,-0.5481773018836975,-0.7635438442230225
0.8196452856063843,-0.6713635921478271,-0.7597352862358093
0.820115864276886,-0.591423749923706,-0.7582842707633972
0.8203315734863281,-0.8069882392883301,-0.7576190829277039
0.8239002227783203,-0.9106156826019287,-0.7465898394584656
0.8246845602989197,-0.8871588706970215,-0.7441605925559998
0.8252531886100769,-0.8329870104789734,-0.7424013018608093
0.8260963559150696,-0.7787354588508606,-0.7397924661636353
0.8271747827529907,-0.8614130020141602,-0.7364557385444641
0.8273512125015259,-0.7657811045646667,-0.7359099388122559
0.8282335996627808,-0.8220255374908447,-0.7331797480583191
0.829331636428833,-0.8087946176528931,-0.7297303080558777
0.8371748924255371,-0.7180504202842712,-0.7050265669822693
0.8388415575027466,-0.9108238816261292,-0.6997484564781189
0.84101802110672,-0.7274219989776611,-0.6928542852401733
0.8434690833091736,-0.5462103486061096,-0.6848759651184082
0.8449592590332031,-0.700054943561554,-0.6799594163894653
0.8449788689613342,-0.8702574372291565,-0.6798946857452393
0.8452926278114319,-0.8145377039909363,-0.6788548827171326
0.8466455340385437,-0.6039330959320068,-0.6743611693382263
0.8472338318824768,-0.6347963213920593,-0.6723698973655701
0.857684850692749,-0.6381953954696655,-0.63526451587677
0.858018159866333,-0.7772908806800842,-0.6340511441230774
0.8581750988960266,-0.7749146223068237,-0.6334802508354187
0.859155535697937,-0.6443782448768616,-0.6298867464065552
0.8593123555183411,-0.6894413828849792,-0.6293125152587891
0.860018253326416,-0.6143009662628174,-0.6267176270484924
0.8606457114219666,-0.46939435601234436,-0.6244074702262878
0.8623320460319519,-0.499424546957016,-0.6180983185768127
0.8627634048461914,-0.6789435148239136,-0.6164639592170715
0.8649398684501648,-0.5940477252006531,-0.6082262396812439
0.8667829632759094,-0.6673535704612732,-0.6013088822364807
0.867645800113678,-0.5933021903038025,-0.598038375377655
0.8694693446159363,-0.5274341106414795,-0.5910095572471619
0.8699203133583069,-0.31947723031044006,-0.5892658233642578
0.8701555728912354,-0.5328718423843384,-0.588356077671051
0.8722144365310669,-0.5028438568115234,-0.5803964734077454
0.8767243027687073,-0.7150407433509827,-0.5625421404838562
0.8800576329231262,-0.3869863748550415,-0.5492193698883057
0.8836263418197632,-0.46493229269981384,-0.535103976726532
0.8859792351722717,-0.5691980719566345,-0.5257337093353271
0.8891165852546692,-0.580239474773407,-0.5133270621299744
0.8903910517692566,-0.40375444293022156,-0.5082190632820129
0.8929205536842346,-0.45109447836875916,-0.49799686670303345
0.8941165804862976,-0.525475263595581,-0.49313029646873474
0.8945479393005371,-0.41075798869132996,-0.4913630485534668
0.8950773477554321,-0.40953806042671204,-0.4891927242279053
0.8969401121139526,-0.41197478771209717,-0.48155614733695984
0.8995872139930725,-0.44346946477890015,-0.4706912636756897
0.903410792350769,-0.32776662707328796,-0.45492926239967346
0.9049206376075745,-0.32821640372276306,-0.44874802231788635
0.9079599380493164,-0.47705361247062683,-0.43591615557670593
0.9086853265762329,-0.31906628608703613,-0.4328889846801758
0.9132540822029114,-0.3391597867012024,-0.4128534495830536
0.9187834858894348,-0.37281933426856995,-0.387372225522995
0.9199011921882629,-0.2886475920677185,-0.3821370005607605
0.9268816709518433,-0.39657530188560486,-0.34901443123817444
0.9284895658493042,-0.4011610150337219,-0.3414204716682434
0.9308228492736816,-0.46178045868873596,-0.33034747838974
0.9310777187347412,-0.17130760848522186,-0.3291303813457489
0.9363523721694946,-0.16682368516921997,-0.30449262261390686
0.9420385956764221,-0.33747655153274536,-0.2780870497226715
0.9474896788597107,-0.31845253705978394,-0.25326886773109436
0.9484308362007141,-0.3863038122653961,-0.24895167350769043
0.9558819532394409,-0.028034329414367676,-0.21452739834785461
0.9570192098617554,-0.3667345345020294,-0.2094629853963852
0.96009761095047,-0.2660289406776428,-0.19537733495235443
0.9640780687332153,-0.23189786076545715,-0.176813006401062
0.965627133846283,-0.04458761587738991,-0.16974197328090668
0.9686859846115112,-0.3647644519805908,-0.15542522072792053
0.9693722128868103,-0.11181019991636276,-0.1521485447883606
0.9709604382514954,-0.05884748324751854,-0.14455166459083557
0.9721762537956238,-0.05913512036204338,-0.1388266682624817
0.9724311232566833,-0.18509331345558167,-0.13763335347175598
0.9735291004180908,0.060018524527549744,-0.13249264657497406
0.9736860394477844,-0.24867896735668182,-0.131757915019989
0.9746468663215637,-0.15593495965003967,-0.12730269134044647
0.9759605526924133,-0.08515322953462601,-0.12125473469495773
0.9787448644638062,-0.15975818037986755,-0.1086650863289833
0.9841566681861877,0.006079573184251785,-0.08633371442556381
0.9859213829040527,-0.051784124225378036,-0.07975276559591293
0.9868233799934387,-0.045671477913856506,-0.0764642283320427
0.9897253513336182,-0.017846908420324326,-0.065919890999794
0.9949019551277161,-0.019090967252850533,-0.050186753273010254
0.9971960783004761,-0.09488289058208466,-0.04441819339990616
0.9972352385520935,0.009475674480199814,-0.04432724043726921
0.9987843036651611,0.11181330680847168,-0.0408799834549427


==> plot_csvs/ensemble_homo_spearman.csv <==
rank_AE,rank_uncertainty
28,835
55,999
425,138
224,918
46,378
817,456
988,775
172,285
899,43
925,469
284,462
268,303
513,51
402,784
150,549
188,802
604,702
939,789
312,688
394,244
191,943
721,386
829,895
824,216
51,390
211,240
595,369
391,344
676,847
569,806
334,169
679,739
664,669
430,810
456,534
605,111
181,966
192,921
129,786
859,397
350,497
190,901
997,655
806,231
485,799
996,886
480,524
426,994
134,733
81,419
986,433
847,662
325,406
407,70
71,191
715,448
158,716
412,472
694,50
464,728
220,331
363,876
68,272
104,175
359,874
954,873
37,732
883,389
561,286
14,765
438,591
744,135
70,252
470,533
774,499
462,418
527,595
152,102
646,816
575,475
868,424
877,586
424,7
2,411
629,474
792,741
393,539
779,660
602,718
959,841
267,701
701,508
439,166
544,846
611,800
739,710
89,404
973,256
309,10
598,192
263,807
748,699
558,415
898,670
873,545
5,83
293,361
490,488
18,792
253,544
245,350
415,40
44,698
205,255
322,300
164,245
564,814
432,233
257,480
653,559
274,342
773,692
872,869
185,934
49,852
947,958
315,297
910,296
93,888
27,153
995,101
273,973
628,495
381,774
854,320
266,504
730,237
387,132
165,64
961,659
206,90
204,199
227,642
886,489
161,557
283,402
311,725
287,13
989,413
201,910
107,905
661,246
159,951
665,262
623,12
238,263
351,514
698,282
926,582
130,363
467,202
17,316
155,729
710,254
969,717
471,751
888,596
987,370
706,517
3,66
139,4
313,146
497,785
884,635
114,700
8,11
67,443
893,276
682,324
700,727
377,485
621,292
617,825
442,507
944,863
668,8
367,854
572,142
737,620
90,430
545,887
542,486
143,265
279,911
43,608
511,782
6,971
895,749
133,459
766,881
280,420
10,981
508,59
66,493
596,848
573,650
708,953
718,755
60,798
301,997
127,712
213,328
39,822
361,21
40,926
974,155
73,63
900,675
690,704
366,323
428,932
369,209
798,648
431,160
946,788
555,553
202,573
810,671
618,141
889,641
686,125
747,120
565,396
560,356
241,278
110,318
670,49
341,982
375,161
647,470
292,16
126,613
970,879
645,880
236,410
184,61
793,121
976,518
187,85
624,181
179,86
935,737
844,214
991,584
200,708
78,53
775,991
249,753
417,168
907,968
937,637
547,617
815,526
580,205
458,127
729,201
272,882
878,884
791,224
210,400
875,382
583,740
196,487
264,877
660,903
803,440
858,228
97,187
538,84
120,107
21,46
296,850
83,204
780,643
607,706
608,954
197,640
695,862
180,304
483,327
208,893
980,124
655,736
674,6
193,439
523,944
13,74
843,633
848,711
212,783
495,610
724,30
876,416
999,746
261,834
195,343
278,340
650,33
842,839
30,983
463,56
751,305
48,628
138,638
226,738
582,952
577,158
735,446
493,674
998,622
992,250
281,498
194,510
606,258
92,96
820,682
743,676
546,779
175,183
948,975
671,677
124,206
530,537
982,347
19,909
827,289
584,851
170,812
478,607
320,317
819,764
777,612
250,484
382,795
516,295
72,575
514,14
400,672
141,243
923,913
795,185
636,69
33,405
764,883
741,664
712,126
358,395
887,891
475,581
811,62
491,391
308,123
101,314
243,752
901,861
768,269
80,241
928,619
501,771
504,294
720,399
861,956
732,912
342,645
614,434
789,174
379,345
31,65
487,23
354,769
140,781
654,821
302,826
787,562
849,82
821,636
919,428
725,438
406,22
975,251
905,555
772,39
142,106
1,75
592,37
327,52
642,519
115,48
503,904
405,940
684,813
949,957
983,922
215,830
915,195
429,984
958,477
385,791
570,436
168,159
235,203
927,234
894,249
332,417
916,466
740,937
91,747
9,974
177,919
54,492
990,457
559,598
533,623
486,548
805,606
509,152
794,574
22,967
979,467
920,267
32,679
344,441
831,139
317,257
45,646
58,530
535,358
782,156
699,147
11,213
770,689
754,473
132,985
965,277
837,576
105,995
62,715
828,949
183,268
297,288
427,5
277,178
455,239
339,969
960,522
567,229
282,601
914,564
64,140
262,927
711,172
759,36
507,196
867,198
182,543
616,401
761,563
609,726
29,500
57,979
549,962
713,105
600,18
825,60
903,801
683,113
760,989
812,787
222,535
656,215
550,647
658,379
921,722
435,521
719,55
306,577
934,735
259,119
399,767
680,824
517,931
209,815
541,458
705,597
758,542
709,274
528,923
286,453
640,45
466,658
749,374
98,137
590,372
808,837
473,948
454,71
310,94
788,832
167,843
376,811
840,793
632,162
553,868
53,585
207,367
929,429
189,371
316,506
326,668
440,929
539,621
36,572
525,464
521,210
246,602
930,889
667,762
291,860
330,761
489,663
673,744
99,624
329,67
534,875
299,337
620,836
909,130
414,653
942,290
813,616
526,483
762,482
328,978
641,538
498,878
841,301
855,547
52,103
492,665
186,988
86,368
963,571
505,870
924,177
862,938
532,315
148,560
548,375
85,604
221,359
162,80
234,271
79,425
232,427
913,248
389,151
784,235
102,872
896,380
345,856
77,179
290,724
783,634
446,760
260,128
625,871
797,569
433,481
662,797
556,186
757,154
950,770
0,687
373,393
242,820
518,920
436,686
796,565
465,818
908,173
512,766
687,26
450,866
659,365
307,505
601,707
82,611
336,993
643,325
692,859
106,853
147,426
681,897
733,496
885,312
562,197
270,31
61,422
587,184
689,447
231,97
157,720
932,661
753,849
338,590
447,996
581,977
203,259
830,823
349,442
128,890
494,57
476,157
484,652
863,990
568,809
835,281
198,221
738,122
237,260
552,414
857,546
610,136
619,377
176,531
380,109
252,307
693,817
678,831
846,219
956,742
217,284
833,381
294,615
374,713
746,194
931,348
304,468
163,217
966,376
305,961
669,476
298,319
240,352
776,223
409,684
416,227
613,432
117,630
347,965
41,580
897,972
112,336
786,407
574,763
634,723
12,412
321,626
752,745
225,335
288,924
479,731
23,780
384,88
223,587
88,540
324,734
952,264
247,310
178,76
370,502
870,768
563,955
319,299
269,349
65,865
728,554
734,896
488,503
881,551
597,73
890,694
589,19
945,657
7,527
255,942
335,794
441,680
408,592
421,683
499,656
42,362
994,131
169,906
482,627
984,777
285,445
904,730
869,567
395,341
145,28
100,403
254,134
809,827
199,857
880,899
258,900
368,338
477,579
579,279
800,639
951,561
985,145
722,892
472,842
123,450
125,697
154,193
156,568
265,515
355,976
289,479
769,603
122,306
171,392
119,253
459,494
113,355
612,78
410,625
531,100
540,409
398,691
755,916
856,532
4,558
938,364
423,454
496,828
717,902
781,387
56,478
892,225
832,394
444,95
702,144
87,68
626,293
118,87
418,0
353,501
300,750
756,528
131,384
372,632
109,81
469,34
357,986
314,461
972,513
502,332
524,778
943,855
823,164
144,465
219,541
515,685
864,92
392,756
474,512
84,273
451,366
419,247
666,925
593,383
675,230
707,490
95,29
697,796
25,463
891,992
397,385
851,695
537,165
230,431
244,556
703,578
411,471
882,326
356,703
652,649
323,188
723,509
63,759
967,79
801,148
615,302
437,898
121,116
922,108
637,915
510,959
651,939
586,678
736,693
529,176
716,803
108,44
20,914
50,143
216,220
571,908
704,858
696,743
388,171
520,163
911,353
500,27
635,388
785,963
35,593
229,93
631,313
276,115
742,605
24,933
536,322
557,917
977,758
137,667
346,437
551,321
403,89
836,287
149,180
968,654
96,112
576,351
468,945
879,894
228,705
239,805
34,570
352,594
214,845
348,208
340,946
151,566
26,840
588,110
940,452
685,104
318,833
962,673
630,960
365,629
360,970
594,529
364,283
731,200
543,964
814,421
850,242
371,618
449,339
460,9
434,423
461,525
251,333
111,935
957,212
378,3
457,308
838,819
404,354
649,346
822,950
519,261
233,936
591,757
902,804
644,772
955,38
727,98
790,211
94,117
852,373
445,226
16,907
912,114
917,885
745,232
337,280
865,334
750,270
906,614
981,408
672,998
383,511
174,167
422,357
303,291
362,189
116,552
866,275
918,754
135,72
688,790
452,460
166,330
633,748
860,15
839,867
941,947
726,238
818,829
834,24
802,149
74,47
146,20
566,588
401,696
248,838
657,35
47,520
603,444
826,930
816,550
853,523
386,329
663,864
15,311
933,987
691,516
333,32
953,714
59,54
871,360
993,773
978,118
767,17
153,808
964,190
874,941
804,719
69,599
38,58
971,77
648,42
443,25
639,398
413,309
638,690
677,844
275,776
481,491
807,218
578,980
331,644
765,609
76,222
75,451
453,709
627,583
799,928
771,91
218,129
173,182
390,721
136,631
778,170
554,41
522,266
763,681
256,589
295,133
160,536
420,455
714,150
343,236
622,435
396,651
585,2
599,99
845,298
506,666
448,207
936,1
103,449
271,600


==> plot_csvs/ensemble_multimodal_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9992786645889282,0.99940025806427
0.003000000026077032,0.998569130897522,0.9990118145942688
0.004000000189989805,0.9978913068771362,0.9985873699188232
0.004999999888241291,0.9972190260887146,0.998166024684906
0.006000000052154064,0.996549665927887,0.9975913763046265
0.007000000216066837,0.9958793520927429,0.997085452079773
0.00800000037997961,0.9952087998390198,0.996582567691803
0.008999999612569809,0.9945523142814636,0.9962368011474609
0.009999999776482582,0.9938964247703552,0.9957314133644104
0.010999999940395355,0.9932406544685364,0.9951197504997253
0.012000000104308128,0.9925941824913025,0.9946238398551941
0.013000000268220901,0.9919520020484924,0.9940162301063538
0.014000000432133675,0.9913110733032227,0.9935120344161987
0.014999999664723873,0.9906731843948364,0.9929649233818054
0.01600000075995922,0.9900343418121338,0.9924230575561523
0.017000000923871994,0.9893945455551147,0.9920051097869873
0.017999999225139618,0.9887584447860718,0.9914160966873169
0.01899999938905239,0.9881212115287781,0.9909816980361938
0.019999999552965164,0.9874839186668396,0.9904584288597107
0.020999999716877937,0.9868455529212952,0.9899267554283142
0.02199999988079071,0.9862112402915955,0.9893497824668884
0.023000000044703484,0.9855757355690002,0.9887405037879944
0.024000000208616257,0.9849395751953125,0.9882220029830933
0.02500000037252903,0.9843071103096008,0.9877133965492249
0.026000000536441803,0.9836745262145996,0.9871636629104614
0.027000000700354576,0.9830416440963745,0.9866184592247009
0.02800000086426735,0.9824084043502808,0.9860205054283142
0.028999999165534973,0.9817754626274109,0.9854744076728821
0.029999999329447746,0.9811432957649231,0.9849279522895813
0.03099999949336052,0.980510413646698,0.9843590259552002
0.03200000151991844,0.9798768162727356,0.9837946891784668
0.032999999821186066,0.9792484641075134,0.9832874536514282
0.03400000184774399,0.9786217212677002,0.9828445315361023
0.03500000014901161,0.9779938459396362,0.9823254942893982
0.035999998450279236,0.9773677587509155,0.981812059879303
0.03700000047683716,0.9767417907714844,0.9813605546951294
0.03799999877810478,0.9761167168617249,0.9808323383331299
0.039000000804662704,0.9754905700683594,0.9801682829856873
0.03999999910593033,0.9748634696006775,0.9794530868530273
0.04100000113248825,0.9742374420166016,0.9788395762443542
0.041999999433755875,0.9736106991767883,0.9781273603439331
0.0430000014603138,0.9729860424995422,0.9774969220161438
0.04399999976158142,0.972361147403717,0.9769287109375
0.04500000178813934,0.9717356562614441,0.9763668775558472
0.04600000008940697,0.9711092114448547,0.9758182764053345
0.04699999839067459,0.970483124256134,0.9751763343811035
0.04800000041723251,0.9698556661605835,0.9745500087738037
0.04899999871850014,0.9692278504371643,0.9739412069320679
0.05000000074505806,0.9685994982719421,0.9733777642250061
0.050999999046325684,0.9679696559906006,0.9727407693862915
0.052000001072883606,0.9673389196395874,0.9721221327781677
0.05299999937415123,0.966707170009613,0.9716536998748779
0.05400000140070915,0.9660742878913879,0.9708629250526428
0.054999999701976776,0.9654401540756226,0.9702181220054626
0.0560000017285347,0.9648058414459229,0.9695861339569092
0.05700000002980232,0.9641728401184082,0.9690271019935608
0.057999998331069946,0.9635400772094727,0.9683735370635986
0.05900000035762787,0.9629070162773132,0.9676946401596069
0.05999999865889549,0.9622766375541687,0.9669438004493713
0.061000000685453415,0.9616462588310242,0.9663456082344055
0.06199999898672104,0.9610152244567871,0.9657276272773743
0.06300000101327896,0.9603827595710754,0.965276300907135
0.06400000303983688,0.9597489833831787,0.9646342396736145
0.06499999761581421,0.9591161012649536,0.964065670967102
0.06599999964237213,0.9584823250770569,0.9634415507316589
0.06700000166893005,0.9578514099121094,0.9628672003746033
0.06800000369548798,0.957219660282135,0.9623025059700012
0.0689999982714653,0.9565871357917786,0.9617904424667358
0.07000000029802322,0.9559561610221863,0.9610892534255981
0.07100000232458115,0.9553243517875671,0.9605169892311096
0.07199999690055847,0.9546974897384644,0.9599168300628662
0.0729999989271164,0.9540698528289795,0.959269106388092
0.07400000095367432,0.9534409642219543,0.9586646556854248
0.07500000298023224,0.9528109431266785,0.9579981565475464
0.07599999755620956,0.9521797895431519,0.9572538733482361
0.07699999958276749,0.9515478610992432,0.9564418792724609
0.07800000160932541,0.9509157538414001,0.955837607383728
0.07900000363588333,0.9502826929092407,0.9552943110466003
0.07999999821186066,0.9496487379074097,0.954791247844696
0.08100000023841858,0.9490137696266174,0.9541423916816711
0.0820000022649765,0.9483783841133118,0.9535010457038879
0.08299999684095383,0.9477432370185852,0.9527284502983093
0.08399999886751175,0.9471068978309631,0.9520272612571716
0.08500000089406967,0.9464691877365112,0.9512931108474731
0.0860000029206276,0.945832371711731,0.9506970047950745
0.08699999749660492,0.9451966881752014,0.9501258134841919
0.08799999952316284,0.9445605278015137,0.9494978189468384
0.08900000154972076,0.9439239501953125,0.9488919973373413
0.09000000357627869,0.9432861804962158,0.9482723474502563
0.09099999815225601,0.9426471590995789,0.9476284980773926
0.09200000017881393,0.9420073628425598,0.947071373462677
0.09300000220537186,0.9413663148880005,0.9464944005012512
0.09399999678134918,0.9407240152359009,0.9457764029502869
0.0949999988079071,0.9400806427001953,0.9451435804367065
0.09600000083446503,0.9394358992576599,0.9444568753242493
0.09700000286102295,0.938789963722229,0.9438012838363647
0.09799999743700027,0.9381427764892578,0.943098247051239
0.0989999994635582,0.9374956488609314,0.9425642490386963
0.10000000149011612,0.9368476271629333,0.9420125484466553
0.10100000351667404,0.9362000823020935,0.9413232207298279
0.10199999809265137,0.9355514049530029,0.9407027363777161
0.10300000011920929,0.9349013566970825,0.9399523138999939
0.10400000214576721,0.9342501759529114,0.9394492506980896
0.10499999672174454,0.9335983991622925,0.938817024230957
0.10599999874830246,0.9329453110694885,0.9381632208824158
0.10700000077486038,0.9322909116744995,0.937550961971283
0.1080000028014183,0.9316357374191284,0.9369778037071228
0.10899999737739563,0.9309796690940857,0.9364177584648132
0.10999999940395355,0.930322527885437,0.9357460141181946
0.11100000143051147,0.9296644330024719,0.9353014230728149
0.1120000034570694,0.9290049076080322,0.9346538186073303
0.11299999803304672,0.9283459186553955,0.9340309500694275
0.11400000005960464,0.9276856184005737,0.9334999322891235
0.11500000208616257,0.9270244240760803,0.9329516291618347
0.11599999666213989,0.9263617396354675,0.9323709607124329
0.11699999868869781,0.9256986975669861,0.9317007064819336
0.11800000071525574,0.925035297870636,0.9309825301170349
0.11900000274181366,0.9243708252906799,0.9302012920379639
0.11999999731779099,0.9237064123153687,0.9295341968536377
0.12099999934434891,0.9230409860610962,0.928741455078125
0.12200000137090683,0.9223743677139282,0.928016185760498
0.12300000339746475,0.9217079877853394,0.9274286031723022
0.12399999797344208,0.9210406541824341,0.9268442988395691
0.125,0.9203729033470154,0.9260609149932861
0.12600000202655792,0.9197038412094116,0.9255108833312988
0.12700000405311584,0.9190334677696228,0.9246898293495178
0.12800000607967377,0.9183624386787415,0.9239881634712219
0.1289999932050705,0.9176904559135437,0.9234313368797302
0.12999999523162842,0.9170171022415161,0.9227879643440247
0.13099999725818634,0.9163427352905273,0.9220380783081055
0.13199999928474426,0.9156688451766968,0.9213314652442932
0.13300000131130219,0.9149953126907349,0.9207298755645752
0.1340000033378601,0.914320170879364,0.9200739860534668
0.13500000536441803,0.913644015789032,0.9193682074546814
0.13600000739097595,0.9129671454429626,0.9187958240509033
0.13699999451637268,0.9122905135154724,0.9181528687477112
0.1379999965429306,0.9116127490997314,0.9174386858940125
0.13899999856948853,0.9109335541725159,0.9168264269828796
0.14000000059604645,0.91025310754776,0.9163638353347778
0.14100000262260437,0.9095711708068848,0.9155665040016174
0.1420000046491623,0.9088879823684692,0.9149078726768494
0.14300000667572021,0.9082044959068298,0.9141708612442017
0.14399999380111694,0.9075199961662292,0.9135558009147644
0.14499999582767487,0.9068346619606018,0.9127300977706909
0.1459999978542328,0.9061486124992371,0.9120601415634155
0.1469999998807907,0.9054617881774902,0.9113426208496094
0.14800000190734863,0.90477454662323,0.910793125629425
0.14900000393390656,0.9040857553482056,0.9099757075309753
0.15000000596046448,0.903395414352417,0.9091713428497314
0.1509999930858612,0.902704119682312,0.908517062664032
0.15199999511241913,0.9020124077796936,0.9077805280685425
0.15299999713897705,0.9013192653656006,0.9070181846618652
0.15399999916553497,0.9006245732307434,0.9062564373016357
0.1550000011920929,0.8999285697937012,0.9056093096733093
0.15600000321865082,0.8992319703102112,0.9049016237258911
0.15700000524520874,0.8985345363616943,0.9042136073112488
0.15800000727176666,0.8978381156921387,0.903462290763855
0.1589999943971634,0.8971399664878845,0.9027252197265625
0.1599999964237213,0.896440327167511,0.901936411857605
0.16099999845027924,0.895738959312439,0.9010300040245056
0.16200000047683716,0.8950372338294983,0.9002850651741028
0.16300000250339508,0.894334077835083,0.8995792865753174
0.164000004529953,0.893629789352417,0.8990879654884338
0.16500000655651093,0.8929267525672913,0.8984491229057312
0.16599999368190765,0.892224133014679,0.8975931406021118
0.16699999570846558,0.8915219902992249,0.896865725517273
0.1679999977350235,0.8908209800720215,0.8960765600204468
0.16899999976158142,0.8901188373565674,0.895466148853302
0.17000000178813934,0.8894150853157043,0.8947153687477112
0.17100000381469727,0.8887099027633667,0.8938562273979187
0.1720000058412552,0.8880035877227783,0.8932394981384277
0.17299999296665192,0.8872964382171631,0.8925727605819702
0.17399999499320984,0.886588454246521,0.891995370388031
0.17499999701976776,0.8858808875083923,0.8913068175315857
0.17599999904632568,0.8851742744445801,0.8905245661735535
0.1770000010728836,0.8844674825668335,0.8898227214813232
0.17800000309944153,0.8837600946426392,0.8892837166786194
0.17900000512599945,0.8830524682998657,0.8886660933494568
0.18000000715255737,0.8823437690734863,0.8879652619361877
0.1809999942779541,0.8816332817077637,0.8872299790382385
0.18199999630451202,0.8809223175048828,0.8864956498146057
0.18299999833106995,0.8802099227905273,0.8858691453933716
0.18400000035762787,0.8794979453086853,0.8849950432777405
0.1850000023841858,0.8787841796875,0.8842844367027283
0.1860000044107437,0.878070056438446,0.8835756182670593
0.18700000643730164,0.8773574829101562,0.8828111290931702
0.18799999356269836,0.8766438364982605,0.8822564482688904
0.1889999955892563,0.875928521156311,0.8816691637039185
0.1899999976158142,0.8752121329307556,0.880959153175354
0.19099999964237213,0.8744941353797913,0.880307137966156
0.19200000166893005,0.8737744092941284,0.8796544671058655
0.19300000369548798,0.8730546236038208,0.8788039684295654
0.1940000057220459,0.8723346590995789,0.8781071901321411
0.19499999284744263,0.8716129064559937,0.8773428201675415
0.19599999487400055,0.8708897233009338,0.8767029643058777
0.19699999690055847,0.8701654076576233,0.8759341835975647
0.1979999989271164,0.8694424033164978,0.8753815293312073
0.19900000095367432,0.8687188029289246,0.8746851086616516
0.20000000298023224,0.8679937720298767,0.8739722371101379
0.20100000500679016,0.867270290851593,0.8731195330619812
0.20200000703334808,0.8665464520454407,0.8723827004432678
0.2029999941587448,0.8658208250999451,0.8716521263122559
0.20399999618530273,0.8650936484336853,0.870983362197876
0.20499999821186066,0.8643648624420166,0.8702619075775146
0.20600000023841858,0.8636343479156494,0.8693030476570129
0.2070000022649765,0.8629029393196106,0.8684970736503601
0.20800000429153442,0.8621703386306763,0.8677947521209717
0.20900000631809235,0.8614363670349121,0.8670992851257324
0.20999999344348907,0.8607015609741211,0.8664026856422424
0.210999995470047,0.8599655032157898,0.8655017018318176
0.21199999749660492,0.8592287302017212,0.8647701740264893
0.21299999952316284,0.8584902286529541,0.8639527559280396
0.21400000154972076,0.8577497601509094,0.863292396068573
0.2150000035762787,0.8570076823234558,0.862653374671936
0.2160000056028366,0.8562641143798828,0.8618014454841614
0.21699999272823334,0.8555192947387695,0.8610321879386902
0.21799999475479126,0.8547728657722473,0.8601263761520386
0.21899999678134918,0.8540247082710266,0.8593838214874268
0.2199999988079071,0.8532750010490417,0.8585425615310669
0.22100000083446503,0.8525233864784241,0.8575348854064941
0.22200000286102295,0.8517716526985168,0.8566799759864807
0.22300000488758087,0.8510202169418335,0.8560429811477661
0.2240000069141388,0.8502670526504517,0.8553123474121094
0.22499999403953552,0.8495148420333862,0.8544847965240479
0.22599999606609344,0.8487619161605835,0.8536840081214905
0.22699999809265137,0.8480069637298584,0.8529126644134521
0.2280000001192093,0.8472508788108826,0.8521348834037781
0.2290000021457672,0.8464933633804321,0.8515536189079285
0.23000000417232513,0.8457338213920593,0.8507546186447144
0.23100000619888306,0.8449724912643433,0.8499820828437805
0.23199999332427979,0.8442102074623108,0.849052369594574
0.2329999953508377,0.8434471487998962,0.8484219312667847
0.23399999737739563,0.8426843285560608,0.8475438952445984
0.23499999940395355,0.841920018196106,0.8468629121780396
0.23600000143051147,0.841157078742981,0.8459993004798889
0.2370000034570694,0.8403923511505127,0.8453738689422607
0.23800000548362732,0.8396256566047668,0.8446159958839417
0.23899999260902405,0.8388578295707703,0.8437485098838806
0.23999999463558197,0.8380892872810364,0.8429298996925354
0.2409999966621399,0.8373187780380249,0.8421540856361389
0.24199999868869781,0.8365482687950134,0.8414488434791565
0.24300000071525574,0.8357793688774109,0.8406124711036682
0.24400000274181366,0.8350093960762024,0.8399226665496826
0.24500000476837158,0.8342373967170715,0.839186429977417
0.2460000067949295,0.8334639668464661,0.8382805585861206
0.24699999392032623,0.8326884508132935,0.8376091718673706
0.24799999594688416,0.8319110870361328,0.8367081880569458
0.24899999797344208,0.8311318159103394,0.8359853625297546
0.25,0.8303506970405579,0.8353243470191956
0.25099998712539673,0.8295683264732361,0.8345577716827393
0.25200000405311584,0.8287840485572815,0.8338450193405151
0.2529999911785126,0.8279975652694702,0.8329657316207886
0.2540000081062317,0.8272099494934082,0.8321638703346252
0.2549999952316284,0.8264204263687134,0.8315272331237793
0.25600001215934753,0.8256293535232544,0.830725908279419
0.25699999928474426,0.8248363733291626,0.829977810382843
0.257999986410141,0.8240416646003723,0.8292782306671143
0.2590000033378601,0.8232454061508179,0.828350841999054
0.25999999046325684,0.8224474787712097,0.8275633454322815
0.26100000739097595,0.8216490745544434,0.8266904950141907
0.2619999945163727,0.8208503723144531,0.8257465958595276
0.2630000114440918,0.8200498819351196,0.8247989416122437
0.2639999985694885,0.8192477226257324,0.8240735530853271
0.26499998569488525,0.8184447288513184,0.8233503699302673
0.26600000262260437,0.8176404237747192,0.8226959705352783
0.2669999897480011,0.8168346881866455,0.8219099044799805
0.2680000066757202,0.8160276412963867,0.8212528824806213
0.26899999380111694,0.8152185082435608,0.820375382900238
0.27000001072883606,0.8144073486328125,0.8195642232894897
0.2709999978542328,0.8135951161384583,0.8186461925506592
0.2720000147819519,0.8127835988998413,0.8178722858428955
0.27300000190734863,0.811970055103302,0.8170770406723022
0.27399998903274536,0.8111547827720642,0.816076934337616
0.2750000059604645,0.8103381991386414,0.8152610063552856
0.2759999930858612,0.8095195293426514,0.8144490122795105
0.2770000100135803,0.8086988925933838,0.8138113617897034
0.27799999713897705,0.8078774809837341,0.812980055809021
0.27900001406669617,0.8070552945137024,0.8122074007987976
0.2800000011920929,0.8062335252761841,0.8114912509918213
0.2809999883174896,0.8054097294807434,0.810779333114624
0.28200000524520874,0.8045841455459595,0.809830904006958
0.28299999237060547,0.8037590384483337,0.8089642524719238
0.2840000092983246,0.8029319643974304,0.8080939650535583
0.2849999964237213,0.8021029233932495,0.8072444200515747
0.28600001335144043,0.8012772798538208,0.8065350651741028
0.28700000047683716,0.8004510402679443,0.80574631690979
0.2879999876022339,0.7996241450309753,0.8048570156097412
0.289000004529953,0.7987960577011108,0.8040508031845093
0.28999999165534973,0.7979660630226135,0.803053081035614
0.29100000858306885,0.7971360683441162,0.8021422624588013
0.2919999957084656,0.7963041067123413,0.8012769818305969
0.2930000126361847,0.7954715490341187,0.8005607724189758
0.2939999997615814,0.794637143611908,0.7997268438339233
0.29499998688697815,0.7938027381896973,0.7989446520805359
0.29600000381469727,0.7929672002792358,0.7981763482093811
0.296999990940094,0.792130708694458,0.7973480224609375
0.2980000078678131,0.7912926077842712,0.7965111136436462
0.29899999499320984,0.7904530167579651,0.7957801818847656
0.30000001192092896,0.7896116971969604,0.7948353290557861
0.3009999990463257,0.7887681722640991,0.7939164042472839
0.3019999861717224,0.7879223227500916,0.7930979132652283
0.30300000309944153,0.7870751023292542,0.7923098802566528
0.30399999022483826,0.7862259745597839,0.7913919687271118
0.3050000071525574,0.7853766083717346,0.790726363658905
0.3059999942779541,0.7845303416252136,0.7899408936500549
0.3070000112056732,0.7836835980415344,0.7891132235527039
0.30799999833106995,0.7828361988067627,0.7881708741188049
0.3089999854564667,0.7819865345954895,0.7874369621276855
0.3100000023841858,0.7811355590820312,0.7863876819610596
0.3109999895095825,0.7802824974060059,0.785475492477417
0.31200000643730164,0.7794278264045715,0.7846567034721375
0.31299999356269836,0.778570830821991,0.7837214469909668
0.3140000104904175,0.7777121663093567,0.782715380191803
0.3149999976158142,0.7768518328666687,0.781875729560852
0.3160000145435333,0.7759916186332703,0.781219482421875
0.31700000166893005,0.7751296758651733,0.7804819345474243
0.3179999887943268,0.7742670178413391,0.7794969081878662
0.3190000057220459,0.7734041213989258,0.7785879969596863
0.3199999928474426,0.7725436687469482,0.7777382731437683
0.32100000977516174,0.7716811299324036,0.7766481637954712
0.32199999690055847,0.7708165049552917,0.7757049202919006
0.3230000138282776,0.769951581954956,0.774823009967804
0.3240000009536743,0.7690853476524353,0.7740574479103088
0.32499998807907104,0.7682186961174011,0.7731478214263916
0.32600000500679016,0.7673534750938416,0.7722024321556091
0.3269999921321869,0.7664859890937805,0.771185576915741
0.328000009059906,0.7656192779541016,0.7701668739318848
0.32899999618530273,0.7647502422332764,0.7691846489906311
0.33000001311302185,0.7638856768608093,0.7682175040245056
0.3310000002384186,0.7630186676979065,0.7674490809440613
0.3319999873638153,0.762149453163147,0.7667381763458252
0.3330000042915344,0.7612784504890442,0.7660844326019287
0.33399999141693115,0.7604060769081116,0.7651821374893188
0.33500000834465027,0.7595336437225342,0.7644240260124207
0.335999995470047,0.7586591243743896,0.7634062767028809
0.3370000123977661,0.7577820420265198,0.7623276114463806
0.33799999952316284,0.7569030523300171,0.7614607810974121
0.33899998664855957,0.7560225129127502,0.7604576349258423
0.3400000035762787,0.7551396489143372,0.7596285939216614
0.3409999907016754,0.7542569041252136,0.7588167786598206
0.34200000762939453,0.7533726692199707,0.7578206062316895
0.34299999475479126,0.7524861693382263,0.7566820979118347
0.3440000116825104,0.7516008019447327,0.7556642889976501
0.3449999988079071,0.7507129311561584,0.7549086213111877
0.34599998593330383,0.7498223781585693,0.7538978457450867
0.34700000286102295,0.7489293813705444,0.7530562877655029
0.3479999899864197,0.7480342388153076,0.7520961761474609
0.3490000069141388,0.7471365928649902,0.7509415745735168
0.3499999940395355,0.7462374567985535,0.7500370144844055
0.35100001096725464,0.745335578918457,0.7492735385894775
0.35199999809265137,0.7444326281547546,0.7482987642288208
0.3529999852180481,0.7435300350189209,0.7474040985107422
0.3540000021457672,0.7426248788833618,0.746307373046875
0.35499998927116394,0.7417179346084595,0.7453976273536682
0.35600000619888306,0.74080890417099,0.7443192005157471
0.3569999933242798,0.7398983240127563,0.7435725331306458
0.3580000102519989,0.7389897108078003,0.7426217198371887
0.35899999737739563,0.738078773021698,0.7415492534637451
0.36000001430511475,0.7371669411659241,0.7406139969825745
0.3610000014305115,0.7362565994262695,0.7395560145378113
0.3619999885559082,0.7353475689888,0.7385661005973816
0.3630000054836273,0.7344375848770142,0.7377648949623108
0.36399999260902405,0.7335259914398193,0.7368364930152893
0.36500000953674316,0.7326117753982544,0.7360288500785828
0.3659999966621399,0.7316951751708984,0.7351241707801819
0.367000013589859,0.7307755947113037,0.7340120673179626
0.36800000071525574,0.7298533320426941,0.7328897714614868
0.36899998784065247,0.7289283871650696,0.7320481538772583
0.3700000047683716,0.7280035614967346,0.7311572432518005
0.3709999918937683,0.72707599401474,0.730295717716217
0.3720000088214874,0.7261478900909424,0.7293646335601807
0.37299999594688416,0.7252171635627747,0.7284778952598572
0.37400001287460327,0.7242836952209473,0.7275464534759521
0.375,0.7233486771583557,0.7266443967819214
0.37599998712539673,0.7224125266075134,0.7257311940193176
0.37700000405311584,0.7214735150337219,0.7246816158294678
0.3779999911785126,0.7205318212509155,0.7237346768379211
0.3790000081062317,0.7195888757705688,0.7228527069091797
0.3799999952316284,0.7186472415924072,0.7217491865158081
0.38100001215934753,0.7177026867866516,0.7208437919616699
0.38199999928474426,0.716756284236908,0.7199339866638184
0.382999986410141,0.7158069014549255,0.718975305557251
0.3840000033378601,0.7148578763008118,0.7180315256118774
0.38499999046325684,0.7139065265655518,0.7171758413314819
0.38600000739097595,0.7129576802253723,0.7161157727241516
0.3869999945163727,0.7120080590248108,0.7150357961654663
0.3880000114440918,0.7110564112663269,0.713916003704071
0.3889999985694885,0.710103452205658,0.7129303812980652
0.38999998569488525,0.709149181842804,0.7122236490249634
0.39100000262260437,0.7081934213638306,0.7112354636192322
0.3919999897480011,0.7072392702102661,0.710352897644043
0.3930000066757202,0.7062824368476868,0.7094787359237671
0.39399999380111694,0.705327033996582,0.7085239887237549
0.39500001072883606,0.704369306564331,0.7075724601745605
0.3959999978542328,0.7034091949462891,0.7066444754600525
0.3970000147819519,0.7024459838867188,0.705520749092102
0.39800000190734863,0.7014811635017395,0.7047141790390015
0.39899998903274536,0.700513482093811,0.7036523222923279
0.4000000059604645,0.6995440721511841,0.7027146220207214
0.4009999930858612,0.6985716223716736,0.7018157839775085
0.4020000100135803,0.6975974440574646,0.7007717490196228
0.40299999713897705,0.6966297626495361,0.6996947526931763
0.40400001406669617,0.6956591606140137,0.698625922203064
0.4050000011920929,0.6946889162063599,0.6976777911186218
0.4059999883174896,0.6937180757522583,0.6968646049499512
0.40700000524520874,0.6927472949028015,0.6960922479629517
0.40799999237060547,0.6917737722396851,0.6952381134033203
0.4090000092983246,0.690798819065094,0.6942896842956543
0.4099999964237213,0.6898234486579895,0.6931952834129333
0.41100001335144043,0.6888477206230164,0.692128598690033
0.41200000047683716,0.6878698468208313,0.6913748979568481
0.4129999876022339,0.6868904829025269,0.6901081800460815
0.414000004529953,0.6859115362167358,0.6892452836036682
0.41499999165534973,0.684929370880127,0.6881849765777588
0.41600000858306885,0.6839476823806763,0.6871140003204346
0.4169999957084656,0.6829670071601868,0.6862600445747375
0.4180000126361847,0.6819857954978943,0.6851489543914795
0.4189999997615814,0.6810017824172974,0.6842780113220215
0.41999998688697815,0.6800158619880676,0.6831594109535217
0.42100000381469727,0.6790304780006409,0.6820453405380249
0.421999990940094,0.6780419945716858,0.6811043620109558
0.4230000078678131,0.6770516037940979,0.6801473498344421
0.42399999499320984,0.6760582327842712,0.6791775226593018
0.42500001192092896,0.6750620007514954,0.6779216527938843
0.4259999990463257,0.6740626096725464,0.6772837042808533
0.4269999861717224,0.6730614304542542,0.676307737827301
0.42800000309944153,0.6720610857009888,0.675299882888794
0.42899999022483826,0.671059250831604,0.6745298504829407
0.4300000071525574,0.6700575351715088,0.6735378503799438
0.4309999942779541,0.6690541505813599,0.672574520111084
0.4320000112056732,0.6680474281311035,0.6715134978294373
0.43299999833106995,0.66703861951828,0.6703497767448425
0.4339999854564667,0.6660264730453491,0.6692671179771423
0.4350000023841858,0.6650128364562988,0.6683770418167114
0.4359999895095825,0.6639996767044067,0.6671857237815857
0.43700000643730164,0.6629834771156311,0.6660828590393066
0.43799999356269836,0.6619687676429749,0.6651740074157715
0.4390000104904175,0.6609517335891724,0.6641305685043335
0.4399999976158142,0.6599316596984863,0.6629826426506042
0.4410000145435333,0.6589111089706421,0.661933958530426
0.44200000166893005,0.6578949689865112,0.6607863306999207
0.4429999887943268,0.6568784117698669,0.6598156690597534
0.4440000057220459,0.6558583378791809,0.6588526368141174
0.4449999928474426,0.6548355221748352,0.6579867601394653
0.44600000977516174,0.6538123488426208,0.6569502353668213
0.44699999690055847,0.6528139114379883,0.6558589935302734
0.4480000138282776,0.6518144607543945,0.6547265648841858
0.4490000009536743,0.6508117914199829,0.6536272764205933
0.44999998807907104,0.6498088240623474,0.6528825163841248
0.45100000500679016,0.6488036513328552,0.651679277420044
0.4519999921321869,0.6477952599525452,0.6506349444389343
0.453000009059906,0.6467844247817993,0.6497800946235657
0.45399999618530273,0.6457792520523071,0.6489713191986084
0.45500001311302185,0.6447710990905762,0.6480008959770203
0.4560000002384186,0.6437606811523438,0.6470574736595154
0.4569999873638153,0.6427528262138367,0.6464287042617798
0.4580000042915344,0.6417415738105774,0.6455029249191284
0.45899999141693115,0.6407300233840942,0.644516110420227
0.46000000834465027,0.6397225260734558,0.6434438824653625
0.460999995470047,0.6387176513671875,0.6425427794456482
0.4620000123977661,0.6377106308937073,0.6413987278938293
0.46299999952316284,0.6367013454437256,0.6407049298286438
0.46399998664855957,0.6356889605522156,0.6395704746246338
0.4650000035762787,0.6346755623817444,0.6384483575820923
0.4659999907016754,0.6336604356765747,0.6377390623092651
0.46700000762939453,0.6326503753662109,0.6368529200553894
0.46799999475479126,0.6316474080085754,0.6358578205108643
0.4690000116825104,0.630642294883728,0.634884774684906
0.4699999988079071,0.6296340823173523,0.6334986090660095
0.47099998593330383,0.6286228895187378,0.6324383616447449
0.47200000286102295,0.6276078224182129,0.6312615275382996
0.4729999899864197,0.6265891194343567,0.6302177906036377
0.4740000069141388,0.6255718469619751,0.6290661096572876
0.4749999940395355,0.6245517730712891,0.6281678676605225
0.47600001096725464,0.6235286593437195,0.6270654797554016
0.47699999809265137,0.622512936592102,0.626008927822113
0.4779999852180481,0.6214935779571533,0.6247861385345459
0.4790000021457672,0.620474100112915,0.6235494613647461
0.47999998927116394,0.6194509267807007,0.6226508617401123
0.48100000619888306,0.618430495262146,0.6216428875923157
0.4819999933242798,0.6174079775810242,0.6207085251808167
0.4830000102519989,0.6163814067840576,0.6198791861534119
0.48399999737739563,0.6153528690338135,0.6188535690307617
0.48500001430511475,0.6143229603767395,0.6179348230361938
0.4860000014305115,0.6132898926734924,0.616995096206665
0.4869999885559082,0.612255871295929,0.6160481572151184
0.4880000054836273,0.6112266182899475,0.6148444414138794
0.48899999260902405,0.6101978421211243,0.6138028502464294
0.49000000953674316,0.6091688275337219,0.6129301190376282
0.4909999966621399,0.6081361174583435,0.6118465065956116
0.492000013589859,0.6071053147315979,0.610881507396698
0.49300000071525574,0.6060758829116821,0.6094368100166321
0.49399998784065247,0.605047345161438,0.608291745185852
0.4950000047683716,0.6040224432945251,0.6073265075683594
0.4959999918937683,0.6030025482177734,0.6063895225524902
0.4970000088214874,0.6019808053970337,0.6053933501243591
0.49799999594688416,0.6009594202041626,0.6042007207870483
0.49900001287460327,0.5999346375465393,0.6032071709632874
0.5,0.5989081859588623,0.6022077798843384
0.5009999871253967,0.5978841185569763,0.6010812520980835
0.5019999742507935,0.5968578457832336,0.6000906825065613
0.503000020980835,0.5958305597305298,0.5990393757820129
0.5040000081062317,0.5948022603988647,0.5978986024856567
0.5049999952316284,0.5937705636024475,0.5969141125679016
0.5059999823570251,0.5927399396896362,0.5959123969078064
0.5070000290870667,0.5917056202888489,0.594516932964325
0.5080000162124634,0.5906683802604675,0.5936701893806458
0.5090000033378601,0.5896271467208862,0.592950165271759
0.5099999904632568,0.5885825157165527,0.59178227186203
0.5109999775886536,0.5875349640846252,0.5906448364257812
0.5120000243186951,0.5864837765693665,0.5898332595825195
0.5130000114440918,0.5854285359382629,0.5886736512184143
0.5139999985694885,0.5843695402145386,0.5875284671783447
0.5149999856948853,0.5833138227462769,0.5863470435142517
0.515999972820282,0.5822553038597107,0.5854370594024658
0.5170000195503235,0.5811939239501953,0.5844675302505493
0.5180000066757202,0.5801293849945068,0.5834944844245911
0.5189999938011169,0.5790653824806213,0.5823656916618347
0.5199999809265137,0.5779974460601807,0.5813239216804504
0.5210000276565552,0.5769262313842773,0.5803536772727966
0.5220000147819519,0.5758515000343323,0.5792635083198547
0.5230000019073486,0.5747801065444946,0.5783173441886902
0.5239999890327454,0.5737079381942749,0.5771111845970154
0.5249999761581421,0.5726322531700134,0.5757988691329956
0.5260000228881836,0.5715563297271729,0.5749296545982361
0.5270000100135803,0.5704762935638428,0.5740845799446106
0.527999997138977,0.5693969130516052,0.5728340744972229
0.5289999842643738,0.5683140754699707,0.5718807578086853
0.5299999713897705,0.567227303981781,0.5709441304206848
0.531000018119812,0.5661418437957764,0.5696850419044495
0.5320000052452087,0.5650640726089478,0.5687429904937744
0.5329999923706055,0.5639850497245789,0.5675776600837708
0.5339999794960022,0.5629143118858337,0.5665883421897888
0.5350000262260437,0.5618442296981812,0.5654221773147583
0.5360000133514404,0.560773491859436,0.5645194053649902
0.5370000004768372,0.5597090721130371,0.5636153817176819
0.5379999876022339,0.5586404800415039,0.5625860691070557
0.5389999747276306,0.5575695037841797,0.561471700668335
0.5400000214576721,0.5564978122711182,0.560412585735321
0.5410000085830688,0.5554242730140686,0.5595240592956543
0.5419999957084656,0.5543473958969116,0.5584084391593933
0.5429999828338623,0.5532689094543457,0.5574232339859009
0.5440000295639038,0.552188515663147,0.5564242005348206
0.5450000166893005,0.5511033535003662,0.5554341077804565
0.5460000038146973,0.5500155687332153,0.5542789697647095
0.546999990940094,0.5489242672920227,0.5530737042427063
0.5479999780654907,0.547829806804657,0.5517826080322266
0.5490000247955322,0.5467314124107361,0.5504971146583557
0.550000011920929,0.545630693435669,0.5494428873062134
0.5509999990463257,0.5445270538330078,0.5482284426689148
0.5519999861717224,0.5434231162071228,0.5471819043159485
0.5529999732971191,0.5423265695571899,0.5461754202842712
0.5540000200271606,0.541232168674469,0.5452967286109924
0.5550000071525574,0.540132999420166,0.544380247592926
0.5559999942779541,0.5390331149101257,0.5432478189468384
0.5569999814033508,0.5379325151443481,0.5419130921363831
0.5580000281333923,0.5368309617042542,0.5410072207450867
0.5590000152587891,0.5357283353805542,0.5400990843772888
0.5600000023841858,0.5346238613128662,0.5392590761184692
0.5609999895095825,0.5335187315940857,0.5381085276603699
0.5619999766349792,0.5324148535728455,0.5368260145187378
0.5630000233650208,0.5313063859939575,0.5352993011474609
0.5640000104904175,0.5302003026008606,0.5341306924819946
0.5649999976158142,0.5290908217430115,0.5327916145324707
0.5659999847412109,0.527978241443634,0.5316620469093323
0.5669999718666077,0.5268630385398865,0.5307544469833374
0.5680000185966492,0.525743842124939,0.5294042229652405
0.5690000057220459,0.5246236324310303,0.5282060503959656
0.5699999928474426,0.5235023498535156,0.5271552205085754
0.5709999799728394,0.5223823189735413,0.526284396648407
0.5720000267028809,0.5212627053260803,0.5254083275794983
0.5730000138282776,0.520148515701294,0.5241555571556091
0.5740000009536743,0.5190368890762329,0.5230787396430969
0.574999988079071,0.5179287791252136,0.5225109457969666
0.5759999752044678,0.5168201327323914,0.5211987495422363
0.5770000219345093,0.5157071948051453,0.5198397040367126
0.578000009059906,0.5145918726921082,0.5189725756645203
0.5789999961853027,0.5134766697883606,0.5177581906318665
0.5799999833106995,0.5123590230941772,0.5163588523864746
0.5809999704360962,0.5112361907958984,0.5152480602264404
0.5820000171661377,0.5101104378700256,0.5142164826393127
0.5830000042915344,0.5089811682701111,0.5133530497550964
0.5839999914169312,0.5078467130661011,0.5124240517616272
0.5849999785423279,0.5067089796066284,0.5111686587333679
0.5860000252723694,0.50556880235672,0.5101292133331299
0.5870000123977661,0.5044336915016174,0.5090372562408447
0.5879999995231628,0.5033085346221924,0.507719099521637
0.5889999866485596,0.5021947026252747,0.5070133209228516
0.5899999737739563,0.5010833144187927,0.5061876773834229
0.5910000205039978,0.49996885657310486,0.5048801302909851
0.5920000076293945,0.4988507628440857,0.5037133693695068
0.5929999947547913,0.4977320730686188,0.5025097131729126
0.593999981880188,0.4966095983982086,0.5018479228019714
0.5950000286102295,0.4954829216003418,0.5005147457122803
0.5960000157356262,0.494354248046875,0.49917200207710266
0.597000002861023,0.49323105812072754,0.4978044927120209
0.5979999899864197,0.49210283160209656,0.49638447165489197
0.5989999771118164,0.4909699559211731,0.49571871757507324
0.6000000238418579,0.48984211683273315,0.4947683811187744
0.6010000109672546,0.4887104034423828,0.4934925436973572
0.6019999980926514,0.4875733256340027,0.49233028292655945
0.6029999852180481,0.48643922805786133,0.49083375930786133
0.6039999723434448,0.48531389236450195,0.4898776113986969
0.6050000190734863,0.4841964840888977,0.4886344075202942
0.6060000061988831,0.48307910561561584,0.4871279299259186
0.6069999933242798,0.48196151852607727,0.48602887988090515
0.6079999804496765,0.4808465242385864,0.48491591215133667
0.609000027179718,0.47973230481147766,0.4838517904281616
0.6100000143051147,0.47861382365226746,0.4828416109085083
0.6110000014305115,0.47750604152679443,0.48164859414100647
0.6119999885559082,0.4763928949832916,0.4806729257106781
0.6129999756813049,0.4752836227416992,0.4798019230365753
0.6140000224113464,0.4741789996623993,0.47897738218307495
0.6150000095367432,0.473070353269577,0.47795435786247253
0.6159999966621399,0.47195613384246826,0.4768124222755432
0.6169999837875366,0.47083723545074463,0.4759085476398468
0.6179999709129333,0.46971479058265686,0.47464731335639954
0.6190000176429749,0.46859028935432434,0.4735476076602936
0.6200000047683716,0.46747177839279175,0.4725244641304016
0.6209999918937683,0.46634986996650696,0.4715213179588318
0.621999979019165,0.4652363359928131,0.4706915616989136
0.6230000257492065,0.4641181528568268,0.46978721022605896
0.6240000128746033,0.4629974365234375,0.4685065448284149
0.625,0.4618717432022095,0.4673135280609131
0.6259999871253967,0.46075060963630676,0.4662562310695648
0.6269999742507935,0.4596327543258667,0.4650891125202179
0.628000020980835,0.45851433277130127,0.46398961544036865
0.6290000081062317,0.45739418268203735,0.46272826194763184
0.6299999952316284,0.4562682509422302,0.4617169499397278
0.6309999823570251,0.4551396071910858,0.46079716086387634
0.6320000290870667,0.4540141820907593,0.4596237242221832
0.6330000162124634,0.45288392901420593,0.4584585726261139
0.6340000033378601,0.451761394739151,0.4573778510093689
0.6349999904632568,0.4506339132785797,0.45629310607910156
0.6359999775886536,0.44950202107429504,0.4554450809955597
0.6370000243186951,0.4483649730682373,0.4545689523220062
0.6380000114440918,0.44722771644592285,0.4530589282512665
0.6389999985694885,0.44610103964805603,0.45192134380340576
0.6399999856948853,0.4449700117111206,0.4509359896183014
0.640999972820282,0.4438346028327942,0.449527382850647
0.6420000195503235,0.4426972568035126,0.44775518774986267
0.6430000066757202,0.4415697157382965,0.4467582106590271
0.6439999938011169,0.4404594898223877,0.445695698261261
0.6449999809265137,0.43934595584869385,0.4442642629146576
0.6460000276565552,0.43823331594467163,0.44282665848731995
0.6470000147819519,0.43713775277137756,0.4420067071914673
0.6480000019073486,0.4360421299934387,0.4406900405883789
0.6489999890327454,0.43494993448257446,0.4395211338996887
0.6499999761581421,0.43385589122772217,0.438777357339859
0.6510000228881836,0.43275657296180725,0.4371141791343689
0.6520000100135803,0.4316540062427521,0.4360431730747223
0.652999997138977,0.4305529296398163,0.4347447156906128
0.6539999842643738,0.42945027351379395,0.43378517031669617
0.6549999713897705,0.42834314703941345,0.432697057723999
0.656000018119812,0.4272308945655823,0.43160131573677063
0.6570000052452087,0.42611563205718994,0.4302796423435211
0.6579999923706055,0.4249943196773529,0.42939963936805725
0.6589999794960022,0.42386776208877563,0.42807537317276
0.6600000262260437,0.42273539304733276,0.426779568195343
0.6610000133514404,0.42159798741340637,0.42511990666389465
0.6620000004768372,0.42045924067497253,0.4236876666545868
0.6629999876022339,0.4193210005760193,0.42258164286613464
0.6639999747276306,0.4181775450706482,0.421082466840744
0.6650000214576721,0.4170351028442383,0.42002737522125244
0.6660000085830688,0.4158914387226105,0.4188365042209625
0.6669999957084656,0.41474467515945435,0.4176558554172516
0.6679999828338623,0.41359221935272217,0.4165472686290741
0.6690000295639038,0.41243574023246765,0.41555526852607727
0.6700000166893005,0.41127750277519226,0.41419917345046997
0.6710000038146973,0.4101366102695465,0.4130144417285919
0.671999990940094,0.4089916944503784,0.41180944442749023
0.6729999780654907,0.40783998370170593,0.4110702872276306
0.6740000247955322,0.4066835641860962,0.4098803997039795
0.675000011920929,0.4055337607860565,0.40886861085891724
0.6759999990463257,0.40439385175704956,0.40735960006713867
0.6769999861717224,0.4032481610774994,0.406374454498291
0.6779999732971191,0.40209925174713135,0.4050416052341461
0.6790000200271606,0.40095096826553345,0.4037514626979828
0.6800000071525574,0.3998067378997803,0.40195661783218384
0.6809999942779541,0.39865705370903015,0.40111351013183594
0.6819999814033508,0.39750126004219055,0.40016821026802063
0.6830000281333923,0.3963429927825928,0.39887291193008423
0.6840000152587891,0.39518019556999207,0.39783748984336853
0.6850000023841858,0.3940129280090332,0.3966653347015381
0.6859999895095825,0.39284467697143555,0.3957599401473999
0.6869999766349792,0.39167532324790955,0.3949238359928131
0.6880000233650208,0.3905060589313507,0.3938564360141754
0.6890000104904175,0.3893420994281769,0.39275529980659485
0.6899999976158142,0.3881829082965851,0.391817569732666
0.6909999847412109,0.3870290517807007,0.3903901278972626
0.6919999718666077,0.38588762283325195,0.3890779912471771
0.6930000185966492,0.3847463130950928,0.38787364959716797
0.6940000057220459,0.3835998773574829,0.3865744173526764
0.6949999928474426,0.382449746131897,0.3851659893989563
0.6959999799728394,0.38130003213882446,0.3838845193386078
0.6970000267028809,0.3801460266113281,0.382762610912323
0.6980000138282776,0.37899383902549744,0.38135260343551636
0.6990000009536743,0.3778347373008728,0.3804735541343689
0.699999988079071,0.37667444348335266,0.3797585964202881
0.7009999752044678,0.3755081593990326,0.37890318036079407
0.7020000219345093,0.3743394911289215,0.3779423236846924
0.703000009059906,0.37316688895225525,0.37694767117500305
0.7039999961853027,0.37199220061302185,0.3759087920188904
0.7049999833106995,0.37087512016296387,0.37468984723091125
0.7059999704360962,0.36975735425949097,0.37370598316192627
0.7070000171661377,0.3686349093914032,0.3726673722267151
0.7080000042915344,0.3675243854522705,0.37146905064582825
0.7089999914169312,0.3664131164550781,0.3699507415294647
0.7099999785423279,0.36530202627182007,0.368618369102478
0.7110000252723694,0.3641979396343231,0.36717307567596436
0.7120000123977661,0.36309000849723816,0.36609676480293274
0.7129999995231628,0.36198312044143677,0.36486080288887024
0.7139999866485596,0.3608730137348175,0.3639058768749237
0.7149999737739563,0.35976043343544006,0.36280742287635803
0.7160000205039978,0.3586430251598358,0.3614995777606964
0.7170000076293945,0.3575182855129242,0.36073458194732666
0.7179999947547913,0.35639873147010803,0.3594323396682739
0.718999981880188,0.35528042912483215,0.35843366384506226
0.7200000286102295,0.3541649281978607,0.3574327826499939
0.7210000157356262,0.3530505299568176,0.3559182584285736
0.722000002861023,0.35193270444869995,0.35493966937065125
0.7229999899864197,0.35081949830055237,0.35464537143707275
0.7239999771118164,0.34970948100090027,0.3541351556777954
0.7250000238418579,0.34860607981681824,0.35288292169570923
0.7260000109672546,0.3475024700164795,0.35169127583503723
0.7269999980926514,0.34641003608703613,0.35063883662223816
0.7279999852180481,0.34531494975090027,0.34916260838508606
0.7289999723434448,0.34422290325164795,0.3482081890106201
0.7300000190734863,0.3431275188922882,0.3474476933479309
0.7310000061988831,0.34202468395233154,0.346405029296875
0.7319999933242798,0.34091469645500183,0.34557488560676575
0.7329999804496765,0.3397984802722931,0.34480050206184387
0.734000027179718,0.33867529034614563,0.34367477893829346
0.7350000143051147,0.33754515647888184,0.3421020209789276
0.7360000014305115,0.336407870054245,0.34131988883018494
0.7369999885559082,0.33527159690856934,0.34022200107574463
0.7379999756813049,0.33413442969322205,0.3394774794578552
0.7390000224113464,0.33300071954727173,0.3388339579105377
0.7400000095367432,0.3318588435649872,0.3378530442714691
0.7409999966621399,0.3307161331176758,0.3373098075389862
0.7419999837875366,0.3295646607875824,0.3364067077636719
0.7429999709129333,0.32841503620147705,0.33534321188926697
0.7440000176429749,0.3272768259048462,0.33434078097343445
0.7450000047683716,0.3261423110961914,0.33356916904449463
0.7459999918937683,0.3250058889389038,0.33282285928726196
0.746999979019165,0.3238646388053894,0.33118101954460144
0.7480000257492065,0.3227279484272003,0.329763799905777
0.7490000128746033,0.32158488035202026,0.32853028178215027
0.75,0.32044070959091187,0.3267819881439209
0.7509999871253967,0.31929636001586914,0.3259141147136688
0.7519999742507935,0.3181796967983246,0.3246491253376007
0.753000020980835,0.31705886125564575,0.3234544098377228
0.7540000081062317,0.31593090295791626,0.3228229880332947
0.7549999952316284,0.314797043800354,0.3220301568508148
0.7559999823570251,0.31366166472435,0.32133305072784424
0.7570000290870667,0.31252485513687134,0.3199393153190613
0.7580000162124634,0.3113993704319,0.3188236355781555
0.7590000033378601,0.31026726961135864,0.31749945878982544
0.7599999904632568,0.3091532289981842,0.31690695881843567
0.7609999775886536,0.3080352246761322,0.31574347615242004
0.7620000243186951,0.30691078305244446,0.3145267963409424
0.7630000114440918,0.30580025911331177,0.31327924132347107
0.7639999985694885,0.30468666553497314,0.3122454285621643
0.7649999856948853,0.3035835325717926,0.3108806014060974
0.765999972820282,0.3024930953979492,0.30925869941711426
0.7670000195503235,0.30139991641044617,0.3083772659301758
0.7680000066757202,0.3003019392490387,0.30683064460754395
0.7689999938011169,0.2992071509361267,0.3056641221046448
0.7699999809265137,0.2981080114841461,0.30487993359565735
0.7710000276565552,0.29701560735702515,0.3042004406452179
0.7720000147819519,0.29592496156692505,0.3027944266796112
0.7730000019073486,0.29483798146247864,0.30214923620224
0.7739999890327454,0.29377076029777527,0.3008488118648529
0.7749999761581421,0.29269877076148987,0.30010169744491577
0.7760000228881836,0.2916235327720642,0.2994453012943268
0.7770000100135803,0.29055094718933105,0.29796501994132996
0.777999997138977,0.2894688844680786,0.29667332768440247
0.7789999842643738,0.2883796989917755,0.29546448588371277
0.7799999713897705,0.2872876822948456,0.2943822741508484
0.781000018119812,0.2861905097961426,0.29340893030166626
0.7820000052452087,0.2851051688194275,0.2915796637535095
0.7829999923706055,0.28401103615760803,0.2909572422504425
0.7839999794960022,0.28291964530944824,0.2902207374572754
0.7850000262260437,0.2818319797515869,0.28898462653160095
0.7860000133514404,0.28074508905410767,0.28785499930381775
0.7870000004768372,0.2796541154384613,0.28709933161735535
0.7879999876022339,0.27857568860054016,0.2856989800930023
0.7889999747276306,0.2774910628795624,0.2848880887031555
0.7900000214576721,0.27639827132225037,0.28390130400657654
0.7910000085830688,0.2753223180770874,0.2821943759918213
0.7919999957084656,0.2742624282836914,0.28148823976516724
0.7929999828338623,0.27319401502609253,0.2811271548271179
0.7940000295639038,0.27211782336235046,0.2801111936569214
0.7950000166893005,0.2710314691066742,0.27890461683273315
0.7960000038146973,0.26994821429252625,0.2778146266937256
0.796999990940094,0.2688556909561157,0.27712851762771606
0.7979999780654907,0.26775923371315,0.27689021825790405
0.7990000247955322,0.26667484641075134,0.2752118408679962
0.800000011920929,0.2655876874923706,0.2749972641468048
0.8009999990463257,0.2644925117492676,0.27398020029067993
0.8019999861717224,0.26338693499565125,0.2731492519378662
0.8029999732971191,0.26229581236839294,0.27184563875198364
0.8040000200271606,0.2611953318119049,0.2700900137424469
0.8050000071525574,0.26008710265159607,0.26814091205596924
0.8059999942779541,0.25898632407188416,0.2671094834804535
0.8069999814033508,0.257900208234787,0.26531678438186646
0.8080000281333923,0.2568049430847168,0.26412203907966614
0.8090000152587891,0.25569888949394226,0.26393216848373413
0.8100000023841858,0.25459983944892883,0.26356422901153564
0.8109999895095825,0.25349873304367065,0.26277416944503784
0.8119999766349792,0.2523888349533081,0.2625758945941925
0.8130000233650208,0.25126805901527405,0.2621198892593384
0.8140000104904175,0.25014281272888184,0.2615571916103363
0.8149999976158142,0.24900761246681213,0.2599535584449768
0.8159999847412109,0.24786080420017242,0.2589135468006134
0.8169999718666077,0.24670635163784027,0.2571859657764435
0.8180000185966492,0.24554483592510223,0.2563835680484772
0.8190000057220459,0.24437470734119415,0.2552878260612488
0.8199999928474426,0.24319660663604736,0.25433674454689026
0.8209999799728394,0.24201539158821106,0.25350791215896606
0.8220000267028809,0.24083566665649414,0.25221744179725647
0.8230000138282776,0.23964735865592957,0.2506926357746124
0.8240000009536743,0.23845452070236206,0.25037550926208496
0.824999988079071,0.2372531294822693,0.24941639602184296
0.8259999752044678,0.23603986203670502,0.24875971674919128
0.8270000219345093,0.234817773103714,0.2475382536649704
0.828000009059906,0.23358680307865143,0.24658386409282684
0.8289999961853027,0.23239056766033173,0.24576999247074127
0.8299999833106995,0.23119540512561798,0.24455702304840088
0.8309999704360962,0.23002728819847107,0.24314484000205994
0.8320000171661377,0.2288510501384735,0.2420908361673355
0.8330000042915344,0.22766900062561035,0.24080263078212738
0.8339999914169312,0.2264738380908966,0.24059826135635376
0.8349999785423279,0.2252754122018814,0.23928101360797882
0.8360000252723694,0.22406350076198578,0.23761475086212158
0.8370000123977661,0.22286103665828705,0.23644891381263733
0.8379999995231628,0.22165019810199738,0.2349228858947754
0.8389999866485596,0.22043085098266602,0.23473086953163147
0.8399999737739563,0.21920505166053772,0.23378920555114746
0.8410000205039978,0.21796511113643646,0.23214733600616455
0.8420000076293945,0.2167108654975891,0.23174065351486206
0.8429999947547913,0.21544279158115387,0.23077543079853058
0.843999981880188,0.21418015658855438,0.22930464148521423
0.8450000286102295,0.21290789544582367,0.2278013974428177
0.8460000157356262,0.21163950860500336,0.2258535921573639
0.847000002861023,0.21037214994430542,0.22440668940544128
0.8479999899864197,0.2091064304113388,0.22309406101703644
0.8489999771118164,0.20782631635665894,0.22096459567546844
0.8500000238418579,0.20653028786182404,0.2202305793762207
0.8510000109672546,0.2052396982908249,0.21900756657123566
0.8519999980926514,0.20396192371845245,0.21797595918178558
0.8529999852180481,0.2026754915714264,0.21784934401512146
0.8539999723434448,0.20138569176197052,0.2164919376373291
0.8550000190734863,0.20010143518447876,0.2152879685163498
0.8560000061988831,0.1988154500722885,0.21426361799240112
0.8569999933242798,0.19751319289207458,0.21312685310840607
0.8579999804496765,0.19620732963085175,0.21210485696792603
0.859000027179718,0.1949274241924286,0.2110331505537033
0.8600000143051147,0.19363155961036682,0.2087206244468689
0.8610000014305115,0.19233338534832,0.20753426849842072
0.8619999885559082,0.1910206377506256,0.20634928345680237
0.8629999756813049,0.18970397114753723,0.2050265073776245
0.8640000224113464,0.18837155401706696,0.20272129774093628
0.8650000095367432,0.1870313435792923,0.20076210796833038
0.8659999966621399,0.185692697763443,0.198476180434227
0.8669999837875366,0.18433478474617004,0.1975199580192566
0.8679999709129333,0.18295875191688538,0.1969676911830902
0.8690000176429749,0.1815846860408783,0.19527631998062134
0.8700000047683716,0.18018999695777893,0.19358326494693756
0.8709999918937683,0.17877747118473053,0.1914205104112625
0.871999979019165,0.17735248804092407,0.1915598064661026
0.8730000257492065,0.17593121528625488,0.18993043899536133
0.8740000128746033,0.17450135946273804,0.18832078576087952
0.875,0.17305617034435272,0.18739336729049683
0.8759999871253967,0.1716248244047165,0.18548917770385742
0.8769999742507935,0.17020006477832794,0.18393954634666443
0.878000020980835,0.16875731945037842,0.18139563500881195
0.8790000081062317,0.16735436022281647,0.17908522486686707
0.8799999952316284,0.1659753918647766,0.17718088626861572
0.8809999823570251,0.16457705199718475,0.1766449362039566
0.8820000290870667,0.16316118836402893,0.17596864700317383
0.8830000162124634,0.1617320477962494,0.1735353022813797
0.8840000033378601,0.16032281517982483,0.17103888094425201
0.8849999904632568,0.15889886021614075,0.16934393346309662
0.8859999775886536,0.15751242637634277,0.1675935685634613
0.8870000243186951,0.15611061453819275,0.16608192026615143
0.8880000114440918,0.1546880304813385,0.16524487733840942
0.8889999985694885,0.15324310958385468,0.164632648229599
0.8899999856948853,0.15182699263095856,0.16294489800930023
0.890999972820282,0.15040166676044464,0.16101372241973877
0.8920000195503235,0.14896661043167114,0.15930141508579254
0.8930000066757202,0.14752022922039032,0.15690977871418
0.8939999938011169,0.1460898071527481,0.15645374357700348
0.8949999809265137,0.14463545382022858,0.15409184992313385
0.8960000276565552,0.14318622648715973,0.1530034989118576
0.8970000147819519,0.14176273345947266,0.15167441964149475
0.8980000019073486,0.1404072493314743,0.14990641176700592
0.8989999890327454,0.13902859389781952,0.14873656630516052
0.8999999761581421,0.13768301904201508,0.1476782113313675
0.9010000228881836,0.1363501250743866,0.14605069160461426
0.9020000100135803,0.13500791788101196,0.14493343234062195
0.902999997138977,0.13364708423614502,0.142764151096344
0.9039999842643738,0.1322731226682663,0.14148417115211487
0.9049999713897705,0.13087986409664154,0.13918086886405945
0.906000018119812,0.12951040267944336,0.13855472207069397
0.9070000052452087,0.12811510264873505,0.13703905045986176
0.9079999923706055,0.126727893948555,0.13648533821105957
0.9089999794960022,0.1253155916929245,0.13664118945598602
0.9100000262260437,0.12387598305940628,0.136890709400177
0.9110000133514404,0.12240636348724365,0.13498267531394958
0.9120000004768372,0.12090945243835449,0.13294291496276855
0.9129999876022339,0.11942790448665619,0.13232706487178802
0.9139999747276306,0.11802485585212708,0.13235065340995789
0.9150000214576721,0.11662130057811737,0.13213489949703217
0.9160000085830688,0.11519516259431839,0.12995629012584686
0.9169999957084656,0.11374848335981369,0.1267935335636139
0.9179999828338623,0.11228807270526886,0.12619222700595856
0.9190000295639038,0.11080605536699295,0.12454847991466522
0.9200000166893005,0.10930467396974564,0.12418528646230698
0.9210000038146973,0.10778874158859253,0.12340284883975983
0.921999990940094,0.10627766698598862,0.12277510017156601
0.9229999780654907,0.10479537397623062,0.1215042918920517
0.9240000247955322,0.10330518335103989,0.12219686806201935
0.925000011920929,0.10185479372739792,0.12010238319635391
0.9259999990463257,0.10038260370492935,0.11959188431501389
0.9269999861717224,0.09891311079263687,0.12054665386676788
0.9279999732971191,0.0974125787615776,0.11934246122837067
0.9290000200271606,0.09590853750705719,0.11769663542509079
0.9300000071525574,0.09440452605485916,0.11817874759435654
0.9309999942779541,0.09291508793830872,0.11707373708486557
0.9319999814033508,0.09138698130846024,0.11531060189008713
0.9330000281333923,0.08985546976327896,0.1162586361169815
0.9340000152587891,0.08831600099802017,0.11482564359903336
0.9350000023841858,0.0867975726723671,0.11323907971382141
0.9359999895095825,0.08525387942790985,0.11148640513420105
0.9369999766349792,0.08366753160953522,0.10989189893007278
0.9380000233650208,0.08218447118997574,0.11007358878850937
0.9390000104904175,0.08066000044345856,0.10918667167425156
0.9399999976158142,0.07909467071294785,0.10754834860563278
0.9409999847412109,0.07752203941345215,0.10638916492462158
0.9419999718666077,0.07590384781360626,0.10195931792259216
0.9430000185966492,0.07436663657426834,0.1028580516576767
0.9440000057220459,0.0728035718202591,0.10061731934547424
0.9449999928474426,0.07124639302492142,0.0995568111538887
0.9459999799728394,0.06966196745634079,0.0953112468123436
0.9470000267028809,0.0680292546749115,0.09233292937278748
0.9480000138282776,0.06634804606437683,0.09271837025880814
0.9490000009536743,0.06466306746006012,0.09160982817411423
0.949999988079071,0.0629720464348793,0.09188070893287659
0.9509999752044678,0.06122422218322754,0.090748630464077
0.9520000219345093,0.0594433955848217,0.08866187930107117
0.953000009059906,0.057906266301870346,0.0863766148686409
0.9539999961853027,0.05636649951338768,0.0839017927646637
0.9549999833106995,0.05484737828373909,0.0823097974061966
0.9559999704360962,0.05332450196146965,0.07891751825809479
0.9570000171661377,0.05176033079624176,0.07500005513429642
0.9580000042915344,0.05022751912474632,0.07475359737873077
0.9589999914169312,0.048653218895196915,0.07099968940019608
0.9599999785423279,0.04706097021698952,0.07132383435964584
0.9610000252723694,0.04551975056529045,0.07120375335216522
0.9620000123977661,0.04416267201304436,0.0717565044760704
0.9629999995231628,0.04286494106054306,0.069491446018219
0.9639999866485596,0.04170999303460121,0.06280574202537537
0.9649999737739563,0.040550120174884796,0.06358614563941956
0.9660000205039978,0.039451438933610916,0.06459883600473404
0.9670000076293945,0.03832370415329933,0.061691101640462875
0.9679999947547913,0.03717814385890961,0.05982183665037155
0.968999981880188,0.036092959344387054,0.0611322745680809
0.9700000286102295,0.035058025270700455,0.06221027299761772
0.9710000157356262,0.034160315990448,0.05984308570623398
0.972000002861023,0.03334826976060867,0.05976908281445503
0.9729999899864197,0.03249657526612282,0.052749402821063995
0.9739999771118164,0.031766630709171295,0.05339968577027321
0.9750000238418579,0.031032882630825043,0.054213061928749084
0.9760000109672546,0.030280904844403267,0.05461781471967697
0.9769999980926514,0.029474008828401566,0.05236398056149483
0.9779999852180481,0.028626184910535812,0.04958206042647362
0.9789999723434448,0.027702881023287773,0.04648710414767265
0.9800000190734863,0.026875795796513557,0.04711797088384628
0.9810000061988831,0.02601488307118416,0.04748810827732086
0.9819999933242798,0.025096625089645386,0.04799751192331314
0.9829999804496765,0.024243613705039024,0.04776376485824585
0.984000027179718,0.023331323638558388,0.04801682010293007
0.9850000143051147,0.022307325154542923,0.04958031326532364
0.9860000014305115,0.02127385325729847,0.050794243812561035
0.9869999885559082,0.020279716700315475,0.05120300501585007
0.9879999756813049,0.019169608131051064,0.045430462807416916
0.9890000224113464,0.017997171729803085,0.04849916696548462
0.9900000095367432,0.01670127920806408,0.052071165293455124
0.9909999966621399,0.015234277583658695,0.05678310617804527
0.9919999837875366,0.013800079002976418,0.04352065175771713
0.9929999709129333,0.012060796841979027,0.04785715043544769
0.9940000176429749,0.010497920215129852,0.0465230755507946
0.9950000047683716,0.009266269393265247,0.0476514957845211
0.9959999918937683,0.008393757045269012,0.03848652169108391
0.996999979019165,0.007898413576185703,0.02835717797279358
0.9980000257492065,0.007462155539542437,0.03435119614005089
0.9990000128746033,0.006778900045901537,0.03130139410495758
1.0,0.0049517336301505566,0.013628835789859295


==> plot_csvs/ensemble_multimodal_contours.csv <==
x,y,z
6.620594831474591e-06,-0.6654599905014038,-0.6630857550245542
0.052637699991464615,-0.6654599905014038,-0.7395607930279071
0.10526878386735916,-0.6654599905014038,-1.0251677542088629
0.1578998565673828,-0.6654599905014038,-2.154924382866893
0.21053093671798706,-0.6654599905014038,-5.0
0.2631620168685913,-0.6654599905014038,-5.0
0.31579309701919556,-0.6654599905014038,-4.098056695569975
0.3684241771697998,-0.6654599905014038,-1.4477823449653533
0.42105525732040405,-0.6654599905014038,-0.8654458255445088
0.4736863374710083,-0.6654599905014038,-0.6990064469694699
0.5263174176216125,-0.6654599905014038,-0.7134976891060485
0.5789484977722168,-0.6654599905014038,-0.848515273321119
0.631579577922821,-0.6654599905014038,-1.4621495758951077
0.6842106580734253,-0.6654599905014038,-4.29420703242221
0.7368417382240295,-0.6654599905014038,-5.0
0.7894728183746338,-0.6654599905014038,-5.0
0.842103898525238,-0.6654599905014038,-2.2862320324250396
0.8947349786758423,-0.6654599905014038,-1.0754738850089538
0.9473660588264465,-0.6654599905014038,-0.7496835888009338
0.9999971389770508,-0.6654599905014038,-0.6743369037138417

6.620594831474591e-06,-0.5426644086837769,-0.5312417630619214
0.052637699991464615,-0.5426644086837769,-0.5898495993336981
0.10526878386735916,-0.5426644086837769,-0.8174957804156306
0.1578998565673828,-0.5426644086837769,-1.7236167887188198
0.21053093671798706,-0.5426644086837769,-5.0
0.2631620168685913,-0.5426644086837769,-5.0
0.31579309701919556,-0.5426644086837769,-3.2763567446676043
0.3684241771697998,-0.5426644086837769,-1.1582392192631437
0.42105525732040405,-0.5426644086837769,-0.6919646588268729
0.4736863374710083,-0.5426644086837769,-0.5601216378880236
0.5263174176216125,-0.5426644086837769,-0.5707663398184546
0.5789484977722168,-0.5426644086837769,-0.677631199126473
0.631579577922821,-0.5426644086837769,-1.1689965896490442
0.6842106580734253,-0.5426644086837769,-3.430693881299166
0.7368417382240295,-0.5426644086837769,-5.0
0.7894728183746338,-0.5426644086837769,-5.0
0.842103898525238,-0.5426644086837769,-1.827861390848127
0.8947349786758423,-0.5426644086837769,-0.8580570556747489
0.9473660588264465,-0.5426644086837769,-0.5980671753489227
0.9999971389770508,-0.5426644086837769,-0.54028562030261

6.620594831474591e-06,-0.4198688566684723,-0.41396125150984153
0.052637699991464615,-0.4198688566684723,-0.4570228487850032
0.10526878386735916,-0.4198688566684723,-0.6332649174287013
0.1578998565673828,-0.4198688566684723,-1.3402776658729376
0.21053093671798706,-0.4198688566684723,-5.0
0.2631620168685913,-0.4198688566684723,-5.0
0.31579309701919556,-0.4198688566684723,-2.546246874048374
0.3684241771697998,-0.4198688566684723,-0.9008665530138974
0.42105525732040405,-0.4198688566684723,-0.5378134990254504
0.4736863374710083,-0.4198688566684723,-0.43656675515038024
0.5263174176216125,-0.4198688566684723,-0.44389839147011534
0.5789484977722168,-0.4198688566684723,-0.5258982749224752
0.631579577922821,-0.4198688566684723,-0.9085167447153601
0.6842106580734253,-0.4198688566684723,-2.6637754905224855
0.7368417382240295,-0.4198688566684723,-5.0
0.7894728183746338,-0.4198688566684723,-5.0
0.842103898525238,-0.4198688566684723,-1.420576764152954
0.8947349786758423,-0.4198688566684723,-0.6651201590905131
0.9473660588264465,-0.4198688566684723,-0.46353032081549317
0.9999971389770508,-0.4198688566684723,-0.42103835634271813

6.620594831474591e-06,-0.29707327485084534,-0.3112441516526593
0.052637699991464615,-0.29707327485084534,-0.34108054138182253
0.10526878386735916,-0.29707327485084534,-0.47247522328159763
0.1578998565673828,-0.29707327485084534,-1.0049059319155358
0.21053093671798706,-0.29707327485084534,-4.619576878431252
0.2631620168685913,-0.29707327485084534,-5.0
0.31579309701919556,-0.29707327485084534,-1.907726850238066
0.3684241771697998,-0.29707327485084534,-0.6756634588465066
0.42105525732040405,-0.29707327485084534,-0.4029925568285988
0.4736863374710083,-0.29707327485084534,-0.3283415608359801
0.5263174176216125,-0.29707327485084534,-0.33289396413887706
0.5789484977722168,-0.29707327485084534,-0.39331644772940555
0.631579577922821,-0.29707327485084534,-0.6807095580550602
0.6842106580734253,-0.29707327485084534,-1.9934513829234137
0.7368417382240295,-0.29707327485084534,-5.0
0.7894728183746338,-0.29707327485084534,-5.0
0.842103898525238,-0.29707327485084534,-1.0643785819610294
0.8947349786758423,-0.29707327485084534,-0.4966631357444218
0.9473660588264465,-0.29707327485084534,-0.3460730252006451
0.9999971389770508,-0.29707327485084534,-0.31659487816536636

6.620594831474591e-06,-0.17427770793437958,-0.2230904235468293
0.052637699991464615,-0.17427770793437958,-0.24202267712415604
0.10526878386735916,-0.17427770793437958,-0.3351266705970406
0.1578998565673828,-0.17427770793437958,-0.7175018868771712
0.21053093671798706,-0.17427770793437958,-3.2926714140367666
0.2631620168685913,-0.17427770793437958,-5.0
0.31579309701919556,-0.17427770793437958,-1.36079717626244
0.3684241771697998,-0.17427770793437958,-0.4826302414587368
0.42105525732040405,-0.17427770793437958,-0.2875017620068656
0.4736863374710083,-0.17427770793437958,-0.2354462223154472
0.5263174176216125,-0.17427770793437958,-0.2377530353030859
0.5789484977722168,-0.17427770793437958,-0.27988578702408473
0.631579577922821,-0.17427770793437958,-0.4855755716657608
0.6842106580734253,-0.17427770793437958,-1.419722586939233
0.7368417382240295,-0.17427770793437958,-5.0
0.7894728183746338,-0.17427770793437958,-3.6298837789949725
0.842103898525238,-0.17427770793437958,-0.759266615989602
0.8947349786758423,-0.17427770793437958,-0.35268611398590544
0.9473660588264465,-0.17427770793437958,-0.24569537227544147
0.9999971389770508,-0.17427770793437958,-0.2269553098571303

6.620594831474591e-06,-0.05148214474320412,-0.1495001215219537
0.052637699991464615,-0.05148214474320412,-0.15984925601200373
0.10526878386735916,-0.05148214474320412,-0.22121911265173
0.1578998565673828,-0.05148214474320412,-0.47806590225820855
0.21053093671798706,-0.05148214474320412,-2.18855536392386
0.2631620168685913,-0.05148214474320412,-5.0
0.31579309701919556,-0.05148214474320412,-0.9054577438895234
0.3684241771697998,-0.05148214474320412,-0.3217670291477085
0.42105525732040405,-0.05148214474320412,-0.19134115164167675
0.4736863374710083,-0.05148214474320412,-0.1578806501479606
0.5263174176216125,-0.05148214474320412,-0.158475481150107
0.5789484977722168,-0.05148214474320412,-0.18560636577174838
0.631579577922821,-0.05148214474320412,-0.3231145440279697
0.6842106580734253,-0.05148214474320412,-0.9425885513014154
0.7368417382240295,-0.05148214474320412,-5.0
0.7894728183746338,-0.05148214474320412,-2.41140939390953
0.842103898525238,-0.05148214474320412,-0.5052407457319099
0.8947349786758423,-0.05148214474320412,-0.233189065837621
0.9473660588264465,-0.05148214474320412,-0.16239717891843897
0.9999971389770508,-0.05148214474320412,-0.15211965141800998

6.620594831474591e-06,0.07131342589855194,-0.09047323279929131
0.052637699991464615,0.07131342589855194,-0.09456026500732251
0.10526878386735916,0.07131342589855194,-0.130752696168966
0.1578998565673828,0.07131342589855194,-0.2865976326669806
0.21053093671798706,0.07131342589855194,-1.3072305700165208
0.2631620168685913,0.07131342589855194,-5.0
0.31579309701919556,0.07131342589855194,-0.5417080691606085
0.3684241771697998,0.07131342589855194,-0.19307375241952307
0.42105525732040405,0.07131342589855194,-0.11451062888596364
0.4736863374710083,0.07131342589855194,-0.0956449058792368
0.5263174176216125,0.07131342589855194,-0.09506142549257524
0.5789484977722168,0.07131342589855194,-0.1104780497788922
0.631579577922821,0.07131342589855194,-0.19332643773093494
0.6842106580734253,0.07131342589855194,-0.5620491485752654
0.7368417382240295,0.07131342589855194,-5.0
0.7894728183746338,0.07131342589855194,-1.4391834340693137
0.842103898525238,0.07131342589855194,-0.3023011923640919
0.8947349786758423,0.07131342589855194,-0.13817190025326198
0.9473660588264465,0.07131342589855194,-0.09617854448001795
0.9999971389770508,0.07131342589855194,-0.09208791573921216

6.620594831474591e-06,0.1941089928150177,-0.04600979571506569
0.052637699991464615,0.1941089928150177,-0.04615573405871687
0.10526878386735916,0.1941089928150177,-0.0637273722409819
0.1578998565673828,0.1941089928150177,-0.14309728653421416
0.21053093671798706,0.1941089928150177,-0.6486964183400862
0.2631620168685913,0.1941089928150177,-4.869661681292996
0.31579309701919556,0.1941089928150177,-0.2695485914519481
0.3684241771697998,0.1941089928150177,-0.09655041127418051
0.42105525732040405,0.1941089928150177,-0.05701026179237645
0.4736863374710083,0.1941089928150177,-0.04873897843947739
0.5263174176216125,0.1941089928150177,-0.04751082705961229
0.5789484977722168,0.1941089928150177,-0.05450087378392254
0.631579577922821,0.1941089928150177,-0.09621129841487575
0.6842106580734253,0.1941089928150177,-0.2781047158724639
0.7368417382240295,0.1941089928150177,-4.569151157823667
0.7894728183746338,0.1941089928150177,-0.7132065440526318
0.842103898525238,0.1941089928150177,-0.1504479154701468
0.8947349786758423,0.1941089928150177,-0.06763466741887214
0.9473660588264465,0.1941089928150177,-0.04703948747673914
0.9999971389770508,0.1941089928150177,-0.0468600826773552

6.620594831474591e-06,0.31690457463264465,-0.01610977472590913
0.052637699991464615,0.31690457463264465,-0.014635638316117361
0.10526878386735916,0.31690457463264465,-0.020143131564234085
0.1578998565673828,0.31690457463264465,-0.04756471738247692
0.21053093671798706,0.31690457463264465,-0.2129527860193371
0.2631620168685913,0.31690457463264465,-1.6023915560773005
0.31579309701919556,0.31690457463264465,-0.08897924337564989
0.3684241771697998,0.31690457463264465,-0.032197005711680826
0.42105525732040405,0.31690457463264465,-0.01884005647111686
0.4736863374710083,0.31690457463264465,-0.017162845247868708
0.5263174176216125,0.31690457463264465,-0.015823680230216297
0.5789484977722168,0.31690457463264465,-0.017674858962393736
0.631579577922821,0.31690457463264465,-0.03176915810357217
0.6842106580734253,0.31690457463264465,-0.09075495313122017
0.7368417382240295,0.31690457463264465,-1.505337788695007
0.7894728183746338,0.31690457463264465,-0.2334787238594842
0.842103898525238,0.31690457463264465,-0.04968083495931741
0.8947349786758423,0.31690457463264465,-0.021577360892991226
0.9473660588264465,0.31690457463264465,-0.01497996308582239
0.9999971389770508,0.31690457463264465,-0.016436149412922596

6.620594831474591e-06,0.4397001266479492,-0.0007731772157908434
0.052637699991464615,0.4397001266479492,0.0
0.10526878386735916,0.4397001266479492,0.0
0.1578998565673828,0.4397001266479492,0.0
0.21053093671798706,0.4397001266479492,0.0
0.2631620168685913,0.4397001266479492,0.0
0.31579309701919556,0.4397001266479492,0.0
0.3684241771697998,0.4397001266479492,-1.3538406942514847e-05
0.42105525732040405,0.4397001266479492,0.0
0.4736863374710083,0.4397001266479492,-0.0009165209889656634
0.5263174176216125,0.4397001266479492,0.0
0.5789484977722168,0.4397001266479492,0.0
0.631579577922821,0.4397001266479492,0.0
0.6842106580734253,0.4397001266479492,0.0
0.7368417382240295,0.4397001266479492,0.0
0.7894728183746338,0.4397001266479492,0.0
0.842103898525238,0.4397001266479492,0.0
0.8947349786758423,0.4397001266479492,0.0
0.9473660588264465,0.4397001266479492,0.0
0.9999971389770508,0.4397001266479492,-0.0008161244044638805

6.620594831474591e-06,0.5624957084655762,0.0
0.052637699991464615,0.5624957084655762,-0.002248804990047981
0.10526878386735916,0.5624957084655762,-0.003297962363353557
0.1578998565673828,0.5624957084655762,-0.0004031068382800429
0.21053093671798706,0.5624957084655762,-0.009837900896929042
0.2631620168685913,0.5624957084655762,-0.062486462230028295
0.31579309701919556,0.5624957084655762,-0.002610839805078591
0.3684241771697998,0.5624957084655762,0.0
0.42105525732040405,0.5624957084655762,-0.0004900874097517605
0.4736863374710083,0.5624957084655762,0.0
0.5263174176216125,0.5624957084655762,-3.97784090151454e-05
0.5789484977722168,0.5624957084655762,-0.0014762898790574575
0.631579577922821,0.5624957084655762,-0.000903817668482576
0.6842106580734253,0.5624957084655762,-0.005839804263843007
0.7368417382240295,0.5624957084655762,-0.053137033269321066
0.7894728183746338,0.5624957084655762,-0.01277026029811168
0.842103898525238,0.5624957084655762,-0.0014054025428145156
0.8947349786758423,0.5624957084655762,-0.0029025668576779795
0.9473660588264465,0.5624957084655762,-0.0020995862073215354
0.9999971389770508,0.5624957084655762,0.0

6.620594831474591e-06,0.6852912902832031,-0.013790249266992793
0.052637699991464615,0.6852912902832031,-0.02138206069308679
0.10526878386735916,0.6852912902832031,-0.030037024535677803
0.1578998565673828,0.6852912902832031,-0.04877405250117883
0.21053093671798706,0.6852912902832031,-0.24246653804464635
0.2631620168685913,0.6852912902832031,-1.7898515051445614
0.31579309701919556,0.6852912902832031,-0.09681178907757448
0.3684241771697998,0.6852912902832031,-0.03215640252123897
0.42105525732040405,0.6852912902832031,-0.020310324758048504
0.4736863374710083,0.6852912902832031,-0.01441328731704139
0.5263174176216125,0.6852912902832031,-0.015943019673013148
0.5789484977722168,0.6852912902832031,-0.022103735935175117
0.631579577922821,0.6852912902832031,-0.034480618965947674
0.6842106580734253,0.6852912902832031,-0.10827440592393955
0.7368417382240295,0.6852912902832031,-1.664749438965222
0.7894728183746338,0.6852912902832031,-0.2717895904197576
0.842103898525238,0.6852912902832031,-0.053897052413796276
0.8947349786758423,0.6852912902832031,-0.03028507112821588
0.9473660588264465,0.6852912902832031,-0.02127872762197347
0.9999971389770508,0.6852912902832031,-0.013987781838564195

6.620594831474591e-06,0.8080868124961853,-0.04214390241315924
0.052637699991464615,0.8080868124961853,-0.05739974689253757
0.10526878386735916,0.8080868124961853,-0.08021716502107412
0.1578998565673828,0.8080868124961853,-0.14511277968394687
0.21053093671798706,0.8080868124961853,-0.6978857228825593
0.2631620168685913,0.8080868124961853,-5.0
0.31579309701919556,0.8080868124961853,-0.2826027658721938
0.3684241771697998,0.8080868124961853,-0.0964826992068234
0.42105525732040405,0.8080868124961853,-0.05946068800964199
0.4736863374710083,0.8080868124961853,-0.04415636830822911
0.5263174176216125,0.8080868124961853,-0.04770971205019903
0.5789484977722168,0.8080868124961853,-0.061882314253978166
0.631579577922821,0.8080868124961853,-0.10073037261928919
0.6842106580734253,0.8080868124961853,-0.3073036863994889
0.7368417382240295,0.8080868124961853,-4.834834989017635
0.7894728183746338,0.8080868124961853,-0.7770576884503839
0.842103898525238,0.8080868124961853,-0.1574749105103248
0.8947349786758423,0.8080868124961853,-0.08214748228635971
0.9473660588264465,0.8080868124961853,-0.057537403628653894
0.9999971389770508,0.8080868124961853,-0.04277945662218341

6.620594831474591e-06,0.9308823943138123,-0.0850609946498585
0.052637699991464615,0.9308823943138123,-0.11030188256205364
0.10526878386735916,0.9308823943138123,-0.15383840554752903
0.1578998565673828,0.9308823943138123,-0.2894193687009956
0.21053093671798706,0.9308823943138123,-1.376095792815767
0.2631620168685913,0.9308823943138123,-5.0
0.31579309701919556,0.9308823943138123,-0.5599838505221538
0.3684241771697998,0.9308823943138123,-0.19297897422895616
0.42105525732040405,0.9308823943138123,-0.11794122588428091
0.4736863374710083,0.9308823943138123,-0.08922926465437464
0.5263174176216125,0.9308823943138123,-0.09533986447186704
0.5789484977722168,0.9308823943138123,-0.12081205231993408
0.631579577922821,0.9308823943138123,-0.1996531420343608
0.6842106580734253,0.9308823943138123,-0.6029277705824643
0.7368417382240295,0.9308823943138123,-5.0
0.7894728183746338,0.9308823943138123,-1.52857503990748
0.842103898525238,0.9308823943138123,-0.31213903234996754
0.8947349786758423,0.9308823943138123,-0.15848985816188588
0.9473660588264465,0.9308823943138123,-0.11087564024580787
0.9999971389770508,0.9308823943138123,-0.08637503926197165

6.620594831474591e-06,1.053678035736084,-0.14254154495426496
0.052637699991464615,1.053678035736084,-0.1800885510876229
0.10526878386735916,1.053678035736084,-0.2509008233284422
0.1578998565673828,1.053678035736084,-0.4816939665782911
0.21053093671798706,1.053678035736084,-2.277096873204136
0.2631620168685913,1.053678035736084,-5.0
0.31579309701919556,1.053678035736084,-0.9289551788316314
0.3684241771697998,1.053678035736084,-0.3216452676799325
0.42105525732040405,1.053678035736084,-0.19575191942104575
0.4736863374710083,1.053678035736084,-0.14963200115221986
0.5263174176216125,1.053678035736084,-0.15883354172072428
0.5789484977722168,1.053678035736084,-0.19889299700801777
0.631579577922821,1.053678035736084,-0.33124897569389233
0.6842106580734253,1.053678035736084,-0.9951469530406416
0.7368417382240295,1.053678035736084,-5.0
0.7894728183746338,1.053678035736084,-2.5263417304569984
0.842103898525238,1.053678035736084,-0.5178894583487257
0.8947349786758423,1.053678035736084,-0.2593121976490469
0.9473660588264465,1.053678035736084,-0.18129348200844342
0.9999971389770508,1.053678035736084,-0.1447745728711708

6.620594831474591e-06,1.1764734983444214,-0.2145854181863408
0.052637699991464615,1.1764734983444214,-0.26675950515225266
0.10526878386735916,1.1764734983444214,-0.3714041642647785
0.1578998565673828,1.1764734983444214,-0.7219360436274282
0.21053093671798706,1.1764734983444214,-3.400887573067456
0.2631620168685913,1.1764734983444214,-5.0
0.31579309701919556,1.1764734983444214,-1.3895160612178072
0.3684241771697998,1.1764734983444214,-0.4824812455053412
0.42105525732040405,1.1764734983444214,-0.29289265414833765
0.4736863374710083,1.1764734983444214,-0.22536445942321826
0.5263174176216125,1.1764734983444214,-0.23819054098890957
0.5789484977722168,1.1764734983444214,-0.2961249554223584
0.631579577922821,1.1764734983444214,-0.4955175349750771
0.6842106580734253,1.1764734983444214,-1.4839602199875048
0.7368417382240295,1.1764734983444214,-5.0
0.7894728183746338,1.1764734983444214,-3.770355967018268
0.842103898525238,1.1764734983444214,-0.7747258565895045
0.8947349786758423,1.1764734983444214,-0.3846142789475593
0.9473660588264465,1.1764734983444214,-0.26879076686688685
0.9999971389770508,1.1764734983444214,-0.21797791239237074

6.620594831474591e-06,1.2992690801620483,-0.3011927814728731
0.052637699991464615,1.2992690801620483,-0.3703150255051175
0.10526878386735916,1.2992690801620483,-0.5153487430569299
0.1578998565673828,1.2992690801620483,-1.0101461295368122
0.21053093671798706,1.2992690801620483,-4.747470162988128
0.2631620168685913,1.2992690801620483,-5.0
0.31579309701919556,1.2992690801620483,-1.9416675861708752
0.3684241771697998,1.2992690801620483,-0.675487372709127
0.42105525732040405,1.2992690801620483,-0.409363611254012
0.4736863374710083,1.2992690801620483,-0.3164267504660516
0.5263174176216125,1.2992690801620483,-0.3334110650842841
0.5789484977722168,1.2992690801620483,-0.41250813933598485
0.631579577922821,1.2992690801620483,-0.6924592912265446
0.6842106580734253,1.2992690801620483,-2.0693688282737557
0.7368417382240295,1.2992690801620483,-5.0
0.7894728183746338,1.2992690801620483,-5.0
0.842103898525238,1.2992690801620483,-1.0826487689172446
0.8947349786758423,1.2992690801620483,-0.53439642221133
0.9473660588264465,1.2992690801620483,-0.3733676310756374
0.9999971389770508,1.2992690801620483,-0.3059851795133194

6.620594831474591e-06,1.4220646619796753,-0.4023635708403598
0.052637699991464615,1.4220646619796753,-0.49075494537424524
0.10526878386735916,1.4220646619796753,-0.6827344326553841
0.1578998565673828,1.4220646619796753,-1.3463240477436411
0.21053093671798706,1.4220646619796753,-5.0
0.2631620168685913,1.4220646619796753,-5.0
0.31579309701919556,1.4220646619796753,-2.585408991953396
0.3684241771697998,1.4220646619796753,-0.9006633767015363
0.42105525732040405,1.4220646619796753,-0.5451647780974549
0.4736863374710083,1.4220646619796753,-0.42281889642031145
0.5263174176216125,1.4220646619796753,-0.44449510272718973
0.5789484977722168,1.4220646619796753,-0.5480425357402221
0.631579577922821,1.4220646619796753,-0.9220739682227013
0.6842106580734253,1.4220646619796753,-2.751371990892071
0.7368417382240295,1.4220646619796753,-5.0
0.7894728183746338,1.4220646619796753,-5.0
0.842103898525238,1.4220646619796753,-1.4416579513534835
0.8947349786758423,1.4220646619796753,-0.7086584982250699
0.9473660588264465,1.4220646619796753,-0.49502409800366054
0.9999971389770508,1.4220646619796753,-0.4087963959905333

6.620594831474591e-06,1.5448602437973022,-0.5180978470476708
0.052637699991464615,1.5448602437973022,-0.6280793752532519
0.10526878386735916,1.5448602437973022,-0.8735610753543781
0.1578998565673828,1.5448602437973022,-1.7304700203912216
0.21053093671798706,1.5448602437973022,-5.0
0.2631620168685913,1.5448602437973022,-5.0
0.31579309701919556,1.5448602437973022,-3.3207404780190566
0.3684241771697998,1.5448602437973022,-1.1580094980092985
0.42105525732040405,1.5448602437973022,-0.7002959675907159
0.4736863374710083,1.5448602437973022,-0.5445409194255999
0.5263174176216125,1.5448602437973022,-0.5714426126091037
0.5789484977722168,1.5448602437973022,-0.7027280278836936
0.631579577922821,1.5448602437973022,-1.184361625518239
0.6842106580734253,1.5448602437973022,-3.529969913856749
0.7368417382240295,1.5448602437973022,-5.0
0.7894728183746338,1.5448602437973022,-5.0
0.842103898525238,1.5448602437973022,-1.8517531741329798
0.8947349786758423,1.5448602437973022,-0.9074005069887789
0.9473660588264465,1.5448602437973022,-0.6337601238502651
0.9999971389770508,1.5448602437973022,-0.5264116448242201

6.620594831474591e-06,1.6676558256149292,-0.6483954957700965
0.052637699991464615,1.6676558256149292,-0.7822881891584446
0.10526878386735916,1.6676558256149292,-1.0878289683139115
0.1578998565673828,1.6676558256149292,-2.1625836293016345
0.21053093671798706,1.6676558256149292,-5.0
0.2631620168685913,1.6676558256149292,-5.0
0.31579309701919556,1.6676558256149292,-4.147662731893869
0.3684241771697998,1.6676558256149292,-1.4475253945487472
0.42105525732040405,1.6676558256149292,-0.8747574457584089
0.4736863374710083,1.6676558256149292,-0.6815925629515005
0.5263174176216125,1.6676558256149292,-0.7142535233926206
0.5789484977722168,1.6676558256149292,-0.8765646700178134
0.631579577922821,1.6676558256149292,-1.4793222631131577
0.6842106580734253,1.6676558256149292,-4.405162597167791
0.7368417382240295,1.6676558256149292,-5.0
0.7894728183746338,1.6676558256149292,-5.0
0.842103898525238,1.6676558256149292,-2.312934613132973
0.8947349786758423,1.6676558256149292,-1.13062262790379
0.9473660588264465,1.6676558256149292,-0.7895757086154512
0.9999971389770508,1.6676558256149292,-0.6588305585523083



==> plot_csvs/ensemble_multimodal_ece.csv <==
intervals,ecdfs
0.1000,0.0170
0.2000,0.4620
0.3000,0.4930
0.4000,0.5060
0.5000,0.5080
0.6000,0.5180
0.7000,0.5290
0.8000,0.5530
0.9000,0.9880
1.0000,1.0000


==> plot_csvs/ensemble_multimodal_predscatter.csv <==
test_x,test_y,pred
0.0017489404417574406,1.546066403388977,0.50678551197052
0.0028432952240109444,1.4076491594314575,0.5062710642814636
0.004056544508785009,1.429936408996582,0.505702555179596
0.004793612286448479,1.4270379543304443,0.5053581595420837
0.006617960520088673,1.5247501134872437,0.5045077204704285
0.007427404634654522,-0.3664533793926239,0.5041301250457764
0.011032350361347198,1.5389399528503418,0.5024577975273132
0.0118035227060318,1.471459150314331,0.5020982623100281
0.012789803557097912,1.4138107299804688,0.5016383528709412
0.013087298721075058,1.5224609375,0.501499593257904
0.013357669115066528,-0.42008328437805176,0.501375138759613
0.013594514690339565,-0.48106375336647034,0.5012668967247009
0.015265630558133125,-0.4861830174922943,0.5005027651786804
0.01594940759241581,-0.5190529227256775,0.500190019607544
0.01754896156489849,-0.48579177260398865,0.4994586408138275
0.018728654831647873,1.416279911994934,0.49891921877861023
0.01895356923341751,1.4591856002807617,0.4988163411617279
0.019731713458895683,-0.5297468304634094,0.498460590839386
0.02001139521598816,1.4822896718978882,0.4983327090740204
0.02125130221247673,-0.5295206308364868,0.4977656900882721
0.024766944348812103,-0.5182014107704163,0.4961581826210022
0.02632344700396061,-0.5851055383682251,0.49544641375541687
0.026410985738039017,-0.5415948033332825,0.4954063892364502
0.027822095900774002,1.4507237672805786,0.4947603642940521
0.028502127155661583,1.5125131607055664,0.4944489896297455
0.028896791860461235,-0.4412468373775482,0.4942683279514313
0.029817011207342148,-0.48480063676834106,0.4938468933105469
0.030831050127744675,-0.48862406611442566,0.49338242411613464
0.03191730007529259,1.545637845993042,0.49288496375083923
0.03205516189336777,1.5502454042434692,0.49282190203666687
0.03205668181180954,1.5107005834579468,0.49282118678092957
0.034756239503622055,-0.47633710503578186,0.4915923774242401
0.036388128995895386,1.456314206123352,0.4908856451511383
0.03684910759329796,-0.4616055190563202,0.49068936705589294
0.037886373698711395,1.5002988576889038,0.49024754762649536
0.03791031986474991,1.4989538192749023,0.49023738503456116
0.03814438357949257,-0.45460623502731323,0.49013766646385193
0.03836005926132202,-0.4753476679325104,0.49004602432250977
0.03847167268395424,1.4892529249191284,0.48999911546707153
0.0422428734600544,1.475855827331543,0.4884505271911621
0.04345744848251343,-0.46134811639785767,0.4879520535469055
0.04355035722255707,1.4865244626998901,0.4879138469696045
0.043770287185907364,1.4423673152923584,0.4878234565258026
0.04469424486160278,1.3953064680099487,0.4874432682991028
0.04481317475438118,1.4563065767288208,0.4873943328857422
0.045598939061164856,-0.4649158716201782,0.4870804250240326
0.0460609532892704,1.4369609355926514,0.48690176010131836
0.04633012413978577,-0.3800368309020996,0.4867977201938629
0.048119742423295975,-0.3970869481563568,0.48614197969436646
0.04836295172572136,1.4332141876220703,0.4860614240169525
0.04952983185648918,-0.37198367714881897,0.4856920838356018
0.05037348344922066,-0.45405155420303345,0.48543140292167664
0.050385087728500366,-0.5258461236953735,0.4854278564453125
0.051539935171604156,1.5460213422775269,0.48507365584373474
0.052493754774332047,-0.4527517855167389,0.48478642106056213
0.05269335210323334,-0.41446638107299805,0.4847262501716614
0.053704313933849335,1.553138017654419,0.4844217300415039
0.054204557090997696,1.4743566513061523,0.4842710494995117
0.054236020892858505,1.3630563020706177,0.4842616617679596
0.054837390780448914,-0.48911574482917786,0.4840805232524872
0.054886408150196075,-0.4745243787765503,0.4840657711029053
0.056055985391139984,-0.45573151111602783,0.4837213456630707
0.05675472319126129,-0.4062187969684601,0.4835267663002014
0.05717718228697777,-0.37690839171409607,0.4834129512310028
0.05737482011318207,-0.44183245301246643,0.4833596348762512
0.05761798098683357,1.4364452362060547,0.4832940995693207
0.057894445955753326,1.4141680002212524,0.48321962356567383
0.05835392326116562,1.4419264793395996,0.4830958843231201
0.05835849791765213,1.3687206506729126,0.48309460282325745
0.05838187038898468,-0.42447322607040405,0.48308831453323364
0.05849297717213631,1.4728944301605225,0.48305845260620117
0.0586606003344059,-0.3907514810562134,0.48301321268081665
0.06206045299768448,-0.47539493441581726,0.4822029173374176
0.06215471401810646,1.4727098941802979,0.4821817874908447
0.06300489604473114,-0.39946696162223816,0.48199817538261414
0.06389240175485611,1.449930191040039,0.48181483149528503
0.0647427886724472,1.3940447568893433,0.48164963722229004
0.06487613916397095,-0.34767988324165344,0.48162421584129333
0.06541582942008972,1.4010149240493774,0.48152562975883484
0.06820955872535706,-0.40905898809432983,0.48106637597084045
0.06848456710577011,1.4645487070083618,0.4810238480567932
0.06953733414411545,-0.39031121134757996,0.48087072372436523
0.07077211886644363,-0.45383837819099426,0.480720192193985
0.07234804332256317,1.3671914339065552,0.48056069016456604
0.07498575747013092,-0.4781592786312103,0.4803326725959778
0.07506097108125687,-0.4026576578617096,0.4803279936313629
0.07542357593774796,-0.355209618806839,0.4803054928779602
0.0754995122551918,1.4247243404388428,0.48030081391334534
0.07584172487258911,-0.506894588470459,0.4802815914154053
0.07625355571508408,-0.4406646192073822,0.48025915026664734
0.07807421684265137,1.320530891418457,0.4801667332649231
0.07882717251777649,-0.43697860836982727,0.4801492691040039
0.08062790334224701,-0.32765182852745056,0.48015961050987244
0.08160287886857986,1.406611680984497,0.4801865518093109
0.08285068720579147,1.3999725580215454,0.4802378714084625
0.0837005227804184,1.4582438468933105,0.48027941584587097
0.08377435058355331,1.3509845733642578,0.480283260345459
0.08442412316799164,-0.3866213262081146,0.4803197979927063
0.08508744835853577,1.4104139804840088,0.48036518692970276
0.08568594604730606,1.4017491340637207,0.48040637373924255
0.08604751527309418,-0.33172091841697693,0.4804316461086273
0.08976185321807861,1.3704677820205688,0.48073863983154297
0.09400120377540588,-0.3921327590942383,0.4812683165073395
0.09582225978374481,-0.3255389928817749,0.4815917909145355
0.09657608717679977,-0.3395259976387024,0.48173847794532776
0.09707336127758026,-0.26916632056236267,0.481839656829834
0.09739243239164352,1.341373085975647,0.48190566897392273
0.09841886162757874,-0.3696073591709137,0.48212185502052307
0.09873142093420029,1.336544156074524,0.48219457268714905
0.0990087166428566,1.2528858184814453,0.482260525226593
0.10122498124837875,-0.19613677263259888,0.4827899634838104
0.10410754382610321,1.3494784832000732,0.4835202395915985
0.10585162043571472,-0.2814219295978546,0.4839763343334198
0.10733045637607574,1.261773705482483,0.48438969254493713
0.10733065009117126,-0.25663793087005615,0.4843897521495819
0.10749516636133194,-0.3353690505027771,0.4844364821910858
0.10780545324087143,1.3177251815795898,0.48452457785606384
0.10828173905611038,-0.20679062604904175,0.48466071486473083
0.10857828706502914,-0.3113672733306885,0.4847498834133148
0.10980668663978577,-0.15766412019729614,0.4851197302341461
0.11143235862255096,-0.17588405311107635,0.48563075065612793
0.11262337863445282,1.3769538402557373,0.4860285818576813
0.11426505446434021,-0.2817898988723755,0.48657122254371643
0.11474481970071793,-0.22914178669452667,0.48673105239868164
0.11512728035449982,1.2712032794952393,0.48685842752456665
0.11582790315151215,1.312648057937622,0.4870942533016205
0.11658599972724915,-0.2317725121974945,0.487352579832077
0.11757203936576843,1.204956293106079,0.48768892884254456
0.1183205172419548,-0.22887228429317474,0.4879553020000458
0.11966264992952347,-0.23190101981163025,0.4884470999240875
0.12273348122835159,-0.1264375001192093,0.489574670791626
0.12453784048557281,1.1943769454956055,0.490249365568161
0.12505421042442322,1.170873999595642,0.49045243859291077
0.12559297680854797,1.2404009103775024,0.49066361784935
0.12695129215717316,-0.2662794888019562,0.49119558930397034
0.12796781957149506,-0.16572804749011993,0.4916076362133026
0.1283351629972458,-0.23229530453681946,0.4917597472667694
0.12945802509784698,-0.22912713885307312,0.4922293722629547
0.13100256025791168,1.1226624250411987,0.49285146594047546
0.13234177231788635,-0.1655806303024292,0.493351548910141
0.1362314373254776,1.0866369009017944,0.49491140246391296
0.1387195587158203,-0.18460308015346527,0.49581262469291687
0.13963615894317627,-0.08978244662284851,0.496138334274292
0.139811709523201,1.0824480056762695,0.4961934983730316
0.14138224720954895,-0.1427706480026245,0.4966869354248047
0.1426316797733307,1.1673882007598877,0.4970798194408417
0.14323270320892334,1.0826022624969482,0.49724093079566956
0.14349274337291718,-0.1279984414577484,0.49730992317199707
0.1470453441143036,0.9946907758712769,0.49817323684692383
0.14857105910778046,-0.20574769377708435,0.49851343035697937
0.1493675410747528,1.084900140762329,0.49868687987327576
0.15024341642856598,-0.020335974171757698,0.49884507060050964
0.1507243514060974,-0.09739565849304199,0.4989297389984131
0.15097737312316895,1.03439462184906,0.4989679455757141
0.1534452885389328,1.0607181787490845,0.49936947226524353
0.15493103861808777,1.0805059671401978,0.4996492862701416
0.1568235605955124,0.997626006603241,0.49994030594825745
0.1569012999534607,1.1515793800354004,0.49995023012161255
0.15838216245174408,1.023048996925354,0.5001214146614075
0.15840063989162445,1.0369573831558228,0.5001236200332642
0.1611049622297287,-0.07657144963741302,0.500449001789093
0.1621813029050827,0.999472439289093,0.5005591511726379
0.16682632267475128,0.9858272075653076,0.5011098384857178
0.16750214993953705,1.0244536399841309,0.5011966824531555
0.16798053681850433,0.9264292120933533,0.501258909702301
0.16808739304542542,-0.01873232051730156,0.5012727975845337
0.1691226363182068,-0.04245176538825035,0.5014098286628723
0.17133088409900665,0.027948463335633278,0.5017210841178894
0.17262396216392517,1.0331201553344727,0.5018156170845032
0.17354577779769897,0.9729251265525818,0.5018112063407898
0.17624467611312866,0.9400706887245178,0.5018277168273926
0.17641039192676544,0.056348297744989395,0.5018293261528015
0.1777181625366211,0.9339340329170227,0.501822292804718
0.17804938554763794,0.9721393585205078,0.5017872452735901
0.17813947796821594,-0.0277479887008667,0.5017778277397156
0.17814788222312927,0.009395577944815159,0.5017769932746887
0.17882347106933594,0.032469239085912704,0.5017054677009583
0.17998555302619934,0.06092727556824684,0.5015758275985718
0.18012695014476776,0.023553866893053055,0.5015590190887451
0.18369239568710327,0.86040860414505,0.500967264175415
0.1841864138841629,0.9110378623008728,0.5008636713027954
0.1844632923603058,0.15245293080806732,0.5008037090301514
0.18449297547340393,0.8309750556945801,0.5007975697517395
0.18468745052814484,0.8873339891433716,0.5007566213607788
0.18505673110485077,0.18933090567588806,0.5006789565086365
0.1855805516242981,0.8462187647819519,0.5005677938461304
0.18742148578166962,0.08385851234197617,0.5001717209815979
0.1893453299999237,0.08326543867588043,0.4997635781764984
0.19094577431678772,0.7985656261444092,0.49944400787353516
0.1916957050561905,0.8867189884185791,0.49930286407470703
0.1936982274055481,0.9486562609672546,0.4989301264286041
0.19419576227664948,0.8338522911071777,0.4988369941711426
0.19506648182868958,0.8150340914726257,0.4986737370491028
0.1951388269662857,0.7983546257019043,0.4986603260040283
0.19630269706249237,0.8036887049674988,0.49844643473625183
0.1964511275291443,0.2074224054813385,0.498419851064682
0.1979314386844635,0.7758482098579407,0.4981864094734192
0.19840414822101593,0.878527045249939,0.4981158375740051
0.1992207169532776,0.8184409737586975,0.4979919493198395
0.19925664365291595,0.9154295325279236,0.49798646569252014
0.19980229437351227,0.7296417355537415,0.4979023039340973
0.20020648837089539,0.17138157784938812,0.4978371560573578
0.20028546452522278,0.709356427192688,0.4978242814540863
0.20130187273025513,0.9214036464691162,0.49762263894081116
0.20152400434017181,0.8025435209274292,0.49757644534111023
0.20250767469406128,0.28017935156822205,0.49737033247947693
0.20267045497894287,0.228500097990036,0.4973362982273102
0.20355543494224548,0.8609645962715149,0.4971443712711334
0.2036113739013672,0.20316366851329803,0.4971321225166321
0.20418798923492432,0.7592480778694153,0.4970106780529022
0.2042742222547531,0.15670281648635864,0.4969930648803711
0.2051052749156952,0.7692249417304993,0.4968130588531494
0.20535284280776978,0.2285904735326767,0.4967571198940277
0.20587597787380219,0.22286678850650787,0.49663710594177246
0.20645010471343994,0.1980462670326233,0.4965052306652069
0.20647872984409332,0.8306676745414734,0.49649855494499207
0.2066057175397873,0.21779745817184448,0.49646899104118347
0.20731228590011597,0.6691931486129761,0.49631187319755554
0.2077334076166153,0.30333614349365234,0.49622008204460144
0.20817093551158905,0.7975391745567322,0.49612507224082947
0.209115669131279,0.7115595936775208,0.495934396982193
0.20968233048915863,0.22458381950855255,0.49582916498184204
0.20972146093845367,0.7507451176643372,0.4958219528198242
0.21008837223052979,0.7292349934577942,0.4957549273967743
0.21026159822940826,0.7324621081352234,0.49572381377220154
0.212564617395401,0.22223934531211853,0.4953322112560272
0.2207922786474228,0.2297297865152359,0.49410533905029297
0.22470209002494812,0.6230453848838806,0.4939395487308502
0.22509334981441498,0.37147554755210876,0.4939964711666107
0.2258346676826477,0.41480129957199097,0.49418124556541443
0.22644920647144318,0.37271812558174133,0.4943327009677887
0.227503702044487,0.6641740798950195,0.4945727288722992
0.2281891405582428,0.3946612477302551,0.49471908807754517
0.22894299030303955,0.38243409991264343,0.4948580861091614
0.2293926477432251,0.45063573122024536,0.4949409067630768
0.23094195127487183,0.6503705978393555,0.4952278137207031
0.2314421534538269,0.3477078378200531,0.4953330457210541
0.23176026344299316,0.5593903660774231,0.49541375041007996
0.2354111671447754,0.2797723710536957,0.4962190091609955
0.23567785322666168,0.3297829329967499,0.49624019861221313
0.23681896924972534,0.6216899156570435,0.49626588821411133
0.2404976636171341,0.5453047156333923,0.4958321750164032
0.24299372732639313,0.5752661824226379,0.4950876832008362
0.24332912266254425,0.5067731142044067,0.4951484203338623
0.24498964846134186,0.5242264866828918,0.49557122588157654
0.24779847264289856,0.5778328776359558,0.4957898259162903
0.25131478905677795,0.5280114412307739,0.49618491530418396
0.25134116411209106,0.4698943495750427,0.4961819648742676
0.2515343725681305,0.502903163433075,0.49616071581840515
0.25192558765411377,0.5568650364875793,0.49611788988113403
0.25201505422592163,0.5219426155090332,0.4961087703704834
0.2522670328617096,0.5332385897636414,0.4960690438747406
0.25259172916412354,0.5017211437225342,0.49598369002342224
0.2526758313179016,0.3814908266067505,0.49596166610717773
0.2536008656024933,0.4988730251789093,0.4956550598144531
0.2542262077331543,0.46611854434013367,0.4954090714454651
0.25429898500442505,0.4749935567378998,0.495380699634552
0.25487929582595825,0.523350179195404,0.4951058030128479
0.25502607226371765,0.5289865732192993,0.4950602650642395
0.2565799057483673,0.41948401927948,0.49509477615356445
0.25745436549186707,0.474155068397522,0.4951145648956299
0.26299428939819336,0.44086354970932007,0.4964907169342041
0.26466232538223267,0.6280971169471741,0.49637341499328613
0.2680487632751465,0.5278139710426331,0.4954296052455902
0.26874902844429016,0.38007158041000366,0.4951627850532532
0.27028051018714905,0.3873068690299988,0.4945751130580902
0.270430326461792,0.35575416684150696,0.4945232570171356
0.2713671326637268,0.367150217294693,0.49421849846839905
0.27193254232406616,0.39106377959251404,0.4939959943294525
0.27200695872306824,0.31110844016075134,0.49396657943725586
0.27444934844970703,0.408498615026474,0.49316006898880005
0.27489036321640015,0.2925087809562683,0.4930659234523773
0.2750246822834015,0.41899484395980835,0.4930376708507538
0.2763127386569977,0.6753877997398376,0.49275705218315125
0.2774614095687866,0.31920114159584045,0.4926651418209076
0.27823424339294434,0.6593853831291199,0.4925907254219055
0.27917808294296265,0.3263992965221405,0.492525577545166
0.27997854351997375,0.31807586550712585,0.4924791753292084
0.280168741941452,0.3587939441204071,0.4924735128879547
0.28031185269355774,0.2665378153324127,0.49246737360954285
0.2863347828388214,0.21658267080783844,0.4930449426174164
0.2864595353603363,0.2947395443916321,0.4930638372898102
0.2870102822780609,0.749433159828186,0.49315428733825684
0.28786996006965637,0.8018316626548767,0.4933145046234131
0.28799402713775635,0.22230269014835358,0.4933401048183441
0.2884290814399719,0.3173307478427887,0.49342671036720276
0.28912150859832764,0.16253943741321564,0.49355536699295044
0.2914524972438812,0.7563156485557556,0.4939751625061035
0.2930532395839691,0.24451765418052673,0.4942292273044586
0.2951366901397705,0.7890416383743286,0.4945290684700012
0.29517415165901184,0.24331635236740112,0.4945347309112549
0.2955225110054016,0.19480764865875244,0.49458637833595276
0.29558151960372925,0.7313640713691711,0.49459490180015564
0.296782910823822,0.1985587626695633,0.49477696418762207
0.296943724155426,0.7573646306991577,0.49480190873146057
0.2984435260295868,0.2997058928012848,0.4950391948223114
0.2998026907444,0.840499758720398,0.49524450302124023
0.30034732818603516,0.7668216228485107,0.49531736969947815
0.30164337158203125,0.19810481369495392,0.49549007415771484
0.3036521077156067,0.16528615355491638,0.49575576186180115
0.3040617108345032,0.876644492149353,0.4958094656467438
0.3050372302532196,0.8841279149055481,0.49593472480773926
0.3053932785987854,0.2036028802394867,0.4959792196750641
0.3079720437526703,0.0840725302696228,0.49631109833717346
0.3083263039588928,0.133542001247406,0.49635744094848633
0.3108195960521698,0.08124194294214249,0.4966942369937897
0.31179332733154297,0.18529698252677917,0.4968554675579071
0.3127920925617218,0.850403904914856,0.49703773856163025
0.3158700168132782,0.11226007342338562,0.49761053919792175
0.317560076713562,0.14088605344295502,0.49790158867836
0.3187185525894165,0.9878747463226318,0.49810194969177246
0.3189029097557068,0.055841535329818726,0.49813365936279297
0.31916889548301697,0.17586499452590942,0.4981794059276581
0.3191865086555481,0.7820214629173279,0.4981824457645416
0.3197796046733856,0.9070093631744385,0.4982849657535553
0.3210485875606537,0.024568507447838783,0.4984965920448303
0.32105812430381775,0.12238448858261108,0.49849817156791687
0.32248154282569885,0.913931131362915,0.4987117350101471
0.32417353987693787,0.020152311772108078,0.49891844391822815
0.3257056176662445,0.0855383574962616,0.4991037845611572
0.3292265236377716,0.005644184071570635,0.49955326318740845
0.3293406367301941,-0.017615966498851776,0.49956855177879333
0.330321729183197,0.9789122939109802,0.499700129032135
0.33093515038490295,0.056659065186977386,0.499782532453537
0.33098527789115906,0.9990421533584595,0.49978920817375183
0.33159831166267395,0.043241020292043686,0.4998731315135956
0.33256056904792786,-0.03319387882947922,0.5000051856040955
0.3329164683818817,0.9722196459770203,0.5000539422035217
0.3367164433002472,1.0289487838745117,0.5004981160163879
0.337990403175354,-0.14354796707630157,0.5005185008049011
0.33867016434669495,1.0764830112457275,0.5005313754081726
0.33906447887420654,1.0274044275283813,0.5005423426628113
0.3402661681175232,1.0543487071990967,0.5005735754966736
0.3412720561027527,0.024212658405303955,0.5006335377693176
0.3441618084907532,-0.002599661238491535,0.5006260871887207
0.34449103474617004,-0.05507178604602814,0.5006154179573059
0.3461700975894928,-0.04395519569516182,0.5005745887756348
0.34771955013275146,-0.11845891922712326,0.500610888004303
0.3487413227558136,1.0617295503616333,0.5006502270698547
0.35330840945243835,1.0709221363067627,0.5011239647865295
0.35586732625961304,-0.04861002787947655,0.5014126300811768
0.3565100431442261,-0.18315379321575165,0.5014283061027527
0.35669928789138794,-0.17097415030002594,0.5014333128929138
0.35801103711128235,-0.07470422238111496,0.5014786720275879
0.35875552892684937,0.9986263513565063,0.5015062689781189
0.36210981011390686,1.2264070510864258,0.501543402671814
0.36345431208610535,-0.21404866874217987,0.5015484094619751
0.36532488465309143,-0.11103693395853043,0.5014033913612366
0.3661320209503174,-0.2368161380290985,0.5013367533683777
0.36634212732315063,1.1825850009918213,0.5013196468353271
0.3665637969970703,1.1212866306304932,0.5013015866279602
0.3672338128089905,1.21348237991333,0.5012468695640564
0.36797788739204407,1.1679017543792725,0.5011858344078064
0.36809223890304565,1.2373615503311157,0.5011765360832214
0.37041375041007996,-0.18114441633224487,0.5010197758674622
0.37713897228240967,-0.1845370978116989,0.5007290840148926
0.37867993116378784,1.1424236297607422,0.5006816387176514
0.37874650955200195,-0.24610404670238495,0.500679075717926
0.37893736362457275,-0.25731611251831055,0.5006714463233948
0.3791638910770416,-0.2094859927892685,0.5006624460220337
0.3798167407512665,1.258346438407898,0.5006060600280762
0.3808448910713196,-0.21688145399093628,0.5005061030387878
0.3817688226699829,-0.28286996483802795,0.5004173517227173
0.3823238015174866,1.2025426626205444,0.5003637671470642
0.3829587399959564,-0.27302730083465576,0.5003031492233276
0.38370704650878906,-0.18844805657863617,0.5002316832542419
0.3838060200214386,-0.24592627584934235,0.5002227425575256
0.384814590215683,1.1826895475387573,0.500130832195282
0.3858921229839325,-0.2094622701406479,0.5000211596488953
0.3874305188655853,-0.30410751700401306,0.4998651444911957
0.38782912492752075,-0.3157406151294708,0.4998253285884857
0.3900472819805145,-0.25891751050949097,0.49962615966796875
0.39155665040016174,-0.2348572313785553,0.49951574206352234
0.3928861916065216,-0.2666558623313904,0.49943122267723083
0.3935006558895111,1.3537510633468628,0.4993908107280731
0.39448949694633484,-0.30211955308914185,0.49932533502578735
0.3957296907901764,-0.31324049830436707,0.4992503821849823
0.397710382938385,1.2614270448684692,0.49910256266593933
0.3978152275085449,-0.3354761302471161,0.49909472465515137
0.39878350496292114,-0.22606369853019714,0.4990251958370209
0.40105167031288147,-0.41262343525886536,0.4988689422607422
0.40108999609947205,-0.3068017363548279,0.49886637926101685
0.4017370045185089,-0.29850485920906067,0.4988233745098114
0.40223413705825806,-0.36824676394462585,0.49878817796707153
0.4036823511123657,1.276326298713684,0.4986914098262787
0.40515047311782837,1.2664320468902588,0.4986031949520111
0.4070408344268799,-0.3250213861465454,0.4984873831272125
0.41071653366088867,-0.33687129616737366,0.4983210563659668
0.4111291766166687,-0.35625478625297546,0.4983075261116028
0.4113773703575134,-0.3576536774635315,0.4983016550540924
0.41227591037750244,1.409047245979309,0.4982815682888031
0.4136064350605011,-0.3474193513393402,0.4982605576515198
0.4136945903301239,-0.35460713505744934,0.49825921654701233
0.41398781538009644,1.3251148462295532,0.4982549846172333
0.41462376713752747,-0.3989829421043396,0.4982467293739319
0.4155542254447937,1.3393092155456543,0.4982265532016754
0.41559627652168274,1.3201892375946045,0.4982236921787262
0.4158543348312378,1.3498591184616089,0.49820610880851746
0.41596800088882446,-0.31444570422172546,0.49819833040237427
0.416299968957901,1.3898732662200928,0.49817585945129395
0.41823166608810425,1.396134376525879,0.49808189272880554
0.41869115829467773,1.4189119338989258,0.49806490540504456
0.42015019059181213,-0.35231366753578186,0.4980123043060303
0.4203988015651703,-0.37087419629096985,0.4980047345161438
0.4208541512489319,1.4345853328704834,0.4979906976222992
0.42218339443206787,1.4195525646209717,0.4979521930217743
0.423479825258255,1.4005591869354248,0.4979260563850403
0.42562857270240784,-0.38409414887428284,0.4979376792907715
0.4259227216243744,-0.3023129105567932,0.4979403614997864
0.4277259409427643,-0.48495447635650635,0.49795302748680115
0.4291481375694275,1.3708505630493164,0.49798184633255005
0.4313574433326721,-0.3521759808063507,0.49807825684547424
0.431975394487381,1.433824896812439,0.4981268048286438
0.4335138499736786,-0.36506879329681396,0.4982803761959076
0.4361015558242798,-0.4198502004146576,0.4985991418361664
0.4376811385154724,-0.4873022735118866,0.4988041818141937
0.43813851475715637,-0.37831738591194153,0.49886494874954224
0.43923264741897583,1.468327522277832,0.4990101456642151
0.4393112063407898,-0.4174562096595764,0.4990205466747284
0.4397273063659668,1.3960604667663574,0.4990750253200531
0.44193702936172485,1.4884345531463623,0.4993957579135895
0.44197896122932434,1.5163636207580566,0.49940210580825806
0.44270578026771545,-0.34590113162994385,0.4995121955871582
0.44400617480278015,1.4360171556472778,0.4997161030769348
0.44443827867507935,-0.4522131383419037,0.49979281425476074
0.44522544741630554,-0.4263641834259033,0.4999423623085022
0.44591495394706726,-0.4456792175769806,0.5000810027122498
0.44701170921325684,1.4716979265213013,0.5002973675727844
0.45026931166648865,1.4523872137069702,0.5010010004043579
0.4517025947570801,-0.41181477904319763,0.5013605356216431
0.45351457595825195,-0.4675525426864624,0.5018646717071533
0.45414650440216064,1.4937639236450195,0.5020496249198914
0.4543258547782898,1.5830658674240112,0.5021023750305176
0.45451751351356506,1.5199007987976074,0.5021570324897766
0.45579952001571655,1.4992941617965698,0.5025337934494019
0.4589063823223114,-0.4609042704105377,0.5034030675888062
0.4605729877948761,1.444106101989746,0.5038759112358093
0.46208828687667847,1.4698346853256226,0.5043699741363525
0.463080495595932,1.4789583683013916,0.5046996474266052
0.46498903632164,-0.48466798663139343,0.5053631067276001
0.4651044011116028,-0.467267781496048,0.505405604839325
0.46623796224594116,1.514231562614441,0.5058234333992004
0.46632710099220276,1.4278019666671753,0.5058562159538269
0.4676615595817566,1.4768558740615845,0.5063629746437073
0.4688975512981415,1.4815529584884644,0.5068517923355103
0.46896710991859436,1.512643814086914,0.5068792700767517
0.4711281955242157,-0.5109665989875793,0.5077444911003113
0.4715511202812195,1.4282199144363403,0.5079230666160583
0.47236698865890503,-0.5176826119422913,0.5081302523612976
0.4791126251220703,1.4733161926269531,0.508767306804657
0.48109006881713867,1.429486632347107,0.5085780620574951
0.4812488555908203,1.4768794775009155,0.5085617899894714
0.48153725266456604,1.561093807220459,0.5085322260856628
0.48175761103630066,-0.575090229511261,0.5085096955299377
0.48297882080078125,-0.5715470314025879,0.508384644985199
0.4845041334629059,-0.4804135859012604,0.5081988573074341
0.4854586720466614,-0.4668751358985901,0.5080801844596863
0.4858781695365906,1.5401229858398438,0.5080220103263855
0.486540287733078,-0.51376873254776,0.5079206228256226
0.4865618944168091,1.5178979635238647,0.5079171061515808
0.4870433807373047,1.4889858961105347,0.5078338980674744
0.48934611678123474,-0.6107422709465027,0.5074207186698914
0.4906947910785675,1.4801892042160034,0.5071787238121033
0.4918452203273773,-0.5232661366462708,0.5069722533226013
0.4924214780330658,1.5949159860610962,0.506868839263916
0.493624210357666,-0.4871348440647125,0.5066530108451843
0.4949322044849396,-0.4986860156059265,0.5064241290092468
0.49564626812934875,1.4090651273727417,0.5062992572784424
0.49659696221351624,-0.512085497379303,0.5061330795288086
0.498008131980896,-0.46226242184638977,0.5058862566947937
0.49876320362091064,-0.543458104133606,0.5057541728019714
0.5019013285636902,1.4917820692062378,0.505205512046814
0.5022593140602112,-0.4824405908584595,0.505142867565155
0.5037338137626648,1.5748499631881714,0.5048850178718567
0.5045555830001831,1.6144003868103027,0.5047413110733032
0.5053091645240784,-0.4793889820575714,0.5046095252037048
0.5058023929595947,-0.44216591119766235,0.5045232176780701
0.5065584778785706,1.5074900388717651,0.5043911337852478
0.5091310739517212,-0.5517870187759399,0.5039379000663757
0.5104559659957886,1.4608372449874878,0.5037038326263428
0.5106740593910217,-0.4724086821079254,0.5036653280258179
0.5107190012931824,1.4871975183486938,0.5036574006080627
0.5118210911750793,-0.4935115873813629,0.5034629702568054
0.5119290351867676,1.4484062194824219,0.5034445524215698
0.5139132738113403,1.5413352251052856,0.5031124353408813
0.5139321684837341,1.4903935194015503,0.503109335899353
0.5154972672462463,1.5018004179000854,0.5028479695320129
0.5158184170722961,1.528692603111267,0.5027949810028076
0.5162697434425354,-0.42317909002304077,0.5027198195457458
0.5169305801391602,-0.5127995014190674,0.5026065707206726
0.517709493637085,-0.5467760562896729,0.502472996711731
0.5210226774215698,-0.44001656770706177,0.5019084811210632
0.521973192691803,1.4352338314056396,0.5017452239990234
0.5220562219619751,1.4992603063583374,0.5017308592796326
0.5229317545890808,-0.4653143286705017,0.5015631914138794
0.5247675180435181,-0.48981234431266785,0.5011606812477112
0.524875283241272,1.5187345743179321,0.5011357665061951
0.5252437591552734,-0.48541349172592163,0.5010502934455872
0.5264016389846802,-0.4349919557571411,0.5007692575454712
0.5266581177711487,-0.5475472807884216,0.5007060170173645
0.5274578332901001,1.568344235420227,0.5005089640617371
0.5274910926818848,-0.4984060227870941,0.5005007386207581
0.5296267867088318,-0.5236769318580627,0.49996066093444824
0.5308574438095093,1.4377171993255615,0.49962788820266724
0.5313963890075684,-0.419768363237381,0.49947890639305115
0.5315799117088318,1.4574803113937378,0.499429851770401
0.5323438048362732,1.4383533000946045,0.49922582507133484
0.5326403975486755,1.5403095483779907,0.49914827942848206
0.5332409739494324,-0.5065563321113586,0.49900832772254944
0.5334259867668152,-0.43768519163131714,0.49896523356437683
0.5335549116134644,-0.5540139079093933,0.49893513321876526
0.5342593789100647,-0.3980713486671448,0.4987684190273285
0.5342957973480225,-0.5456860661506653,0.49875926971435547
0.5345413684844971,1.5349202156066895,0.4986979067325592
0.5373687744140625,-0.49241265654563904,0.4980025291442871
0.540174126625061,1.3491779565811157,0.49729710817337036
0.5405875444412231,-0.4341294467449188,0.49719324707984924
0.541210949420929,-0.48047584295272827,0.49703556299209595
0.5421549081802368,1.5068644285202026,0.49680671095848083
0.5426503419876099,1.5415302515029907,0.4966890513896942
0.5439571142196655,-0.44287407398223877,0.4963931143283844
0.5456937551498413,1.3625906705856323,0.4960118234157562
0.5466946959495544,1.5355514287948608,0.4957898259162903
0.5475879907608032,1.474171757698059,0.4955917000770569
0.5502238273620605,-0.4207119047641754,0.49498996138572693
0.5503228306770325,-0.4202454090118408,0.4949682354927063
0.5503379106521606,1.5132176876068115,0.49496498703956604
0.5525000095367432,-0.45557114481925964,0.4944702684879303
0.5526975989341736,-0.418433278799057,0.4944233000278473
0.5532901883125305,1.4335063695907593,0.49428248405456543
0.5536596179008484,-0.4866418242454529,0.49419471621513367
0.55385822057724,1.4160773754119873,0.49414893984794617
0.5541886687278748,-0.42749080061912537,0.49407434463500977
0.5544260740280151,1.5196386575698853,0.4940206706523895
0.5545938014984131,1.4745498895645142,0.49398279190063477
0.556759238243103,1.4187337160110474,0.4935217797756195
0.557309627532959,1.438357949256897,0.4934052526950836
0.5579319596290588,-0.4604659378528595,0.4932749271392822
0.5584272146224976,1.359610915184021,0.49317461252212524
0.559060275554657,-0.4866282343864441,0.49305376410484314
0.5596909523010254,-0.48554420471191406,0.49293699860572815
0.5610439777374268,1.4778748750686646,0.49268919229507446
0.5619420409202576,-0.396761417388916,0.49252793192863464
0.5622066259384155,-0.4381411671638489,0.4924807548522949
0.5622098445892334,1.3418666124343872,0.49248024821281433
0.5627550482749939,-0.4091317653656006,0.49239298701286316
0.5637885928153992,-0.4252646565437317,0.4922544062137604
0.564828097820282,-0.3555360436439514,0.4921320974826813
0.5649611353874207,-0.41741859912872314,0.4921174943447113
0.5658493638038635,1.3907042741775513,0.49202761054039
0.5658615231513977,1.3997632265090942,0.4920264184474945
0.5661073923110962,-0.42326095700263977,0.4920026957988739
0.5673183798789978,1.3827342987060547,0.49189072847366333
0.5678941607475281,1.3523685932159424,0.49184486269950867
0.567945122718811,-0.4781937003135681,0.4918408989906311
0.5699817538261414,1.3950951099395752,0.49169182777404785
0.5703737139701843,-0.38695409893989563,0.49166688323020935
0.5710849761962891,1.3921620845794678,0.4916340410709381
0.5711459517478943,-0.3594496250152588,0.49163150787353516
0.5717164278030396,-0.39614808559417725,0.4916137754917145
0.5721818804740906,1.422264814376831,0.4916017949581146
0.573361873626709,1.428799033164978,0.4915876090526581
0.5734222531318665,-0.35066038370132446,0.4915876090526581
0.5742201805114746,-0.3854852020740509,0.4915868937969208
0.575577437877655,-0.417829304933548,0.4915868937969208
0.578851580619812,1.4388710260391235,0.4916299879550934
0.5791348814964294,-0.4378194808959961,0.4916374385356903
0.5791915655136108,-0.3421629071235657,0.49163922667503357
0.5801054239273071,-0.29041069746017456,0.4916684329509735
0.5801467895507812,-0.39731866121292114,0.49167004227638245
0.5822588801383972,-0.48757630586624146,0.49175772070884705
0.5826433300971985,1.3049883842468262,0.49177393317222595
0.5833774209022522,1.3548732995986938,0.49180683493614197
0.584138035774231,-0.3887045085430145,0.4918428957462311
0.5852723121643066,1.3556746244430542,0.49190330505371094
0.586531400680542,-0.3439156413078308,0.49197420477867126
0.5869153738021851,1.335159420967102,0.4919988214969635
0.5875767469406128,-0.3418079614639282,0.4920436441898346
0.5876418948173523,1.3264901638031006,0.4920484125614166
0.5899972319602966,-0.31924718618392944,0.49224862456321716
0.5902984738349915,-0.31476688385009766,0.4922765791416168
0.591785192489624,1.266975998878479,0.49242615699768066
0.5946265459060669,-0.36970776319503784,0.49280214309692383
0.5958463549613953,1.364515781402588,0.4929894506931305
0.5959707498550415,-0.2452552765607834,0.4930085837841034
0.596757709980011,1.4265031814575195,0.49312883615493774
0.5979699492454529,1.3602619171142578,0.49331092834472656
0.5983660221099854,-0.3704976439476013,0.4933736026287079
0.598842203617096,-0.3086394965648651,0.49344873428344727
0.6002863645553589,1.2978702783584595,0.4936838746070862
0.6009376645088196,-0.3210373818874359,0.4937927722930908
0.6021679639816284,-0.3124503195285797,0.4939899146556854
0.6022411584854126,1.2885830402374268,0.49399957060813904
0.6023673415184021,1.3234144449234009,0.49401623010635376
0.6039719581604004,1.3320553302764893,0.4942314326763153
0.6062602400779724,-0.3252571225166321,0.494561105966568
0.6070118546485901,1.221941590309143,0.4946804940700531
0.6074423789978027,-0.26048871874809265,0.4947489798069
0.6080276966094971,1.2619284391403198,0.49484196305274963
0.6082652807235718,-0.30092814564704895,0.49487972259521484
0.6088683009147644,-0.1644151210784912,0.49497339129447937
0.6093594431877136,1.307301640510559,0.49504491686820984
0.6108209490776062,1.244887113571167,0.49524813890457153
0.6138145327568054,1.2630099058151245,0.4957253038883209
0.6154887080192566,1.2434624433517456,0.4960472285747528
0.6156855225563049,-0.21418362855911255,0.49608632922172546
0.615746259689331,-0.2199743241071701,0.4960983693599701
0.6178685426712036,-0.21619625389575958,0.4965103566646576
0.618873119354248,1.2134226560592651,0.49664971232414246
0.6194930076599121,-0.2606722414493561,0.4967252314090729
0.6202471852302551,1.2270386219024658,0.4968181252479553
0.6211405992507935,-0.2089684158563614,0.49692922830581665
0.6213041543960571,-0.3383080065250397,0.4969496726989746
0.6214380264282227,1.1546190977096558,0.49696651101112366
0.6222941875457764,1.2520211935043335,0.4970766007900238
0.6228567361831665,1.1650190353393555,0.4971520006656647
0.6233993768692017,1.2299752235412598,0.4972245395183563
0.6241055727005005,1.2138296365737915,0.49731895327568054
0.6244956851005554,1.1677227020263672,0.49737101793289185
0.6256430745124817,1.1314667463302612,0.4975298345088959
0.6275181770324707,1.1667966842651367,0.4977070987224579
0.6280293464660645,1.1380016803741455,0.497739315032959
0.6293454766273499,1.194175124168396,0.4977726936340332
0.6297239065170288,1.153903603553772,0.4977598190307617
0.630452573299408,1.2002512216567993,0.49773484468460083
0.630562961101532,-0.21806631982326508,0.49773094058036804
0.6321643590927124,1.1463178396224976,0.49768853187561035
0.6347289085388184,-0.1821436583995819,0.49728789925575256
0.6347822546958923,-0.2861441671848297,0.4972737431526184
0.636025071144104,-0.14064176380634308,0.4969606399536133
0.637862503528595,-0.19326236844062805,0.49662455916404724
0.6398608684539795,1.0649771690368652,0.49627381563186646
0.6400085091590881,1.1087647676467896,0.49624958634376526
0.6408074498176575,-0.18122592568397522,0.4961184561252594
0.6416160464286804,-0.005604704841971397,0.49598780274391174
0.64165198802948,1.1738778352737427,0.49598222970962524
0.644353985786438,-0.1264483630657196,0.4956235885620117
0.6444462537765503,1.2026400566101074,0.4956156313419342
0.6457167267799377,-0.102473184466362,0.49550628662109375
0.645719051361084,1.0956008434295654,0.4955061078071594
0.6459494829177856,-0.07564587146043777,0.4954870343208313
0.6472533941268921,-0.07250387221574783,0.4953884780406952
0.6485031843185425,-0.08615806698799133,0.49529480934143066
0.6495406031608582,-0.015580208040773869,0.4952150881290436
0.6509466767311096,-0.09158643335103989,0.49509626626968384
0.6509659886360168,-0.07367441803216934,0.4950946271419525
0.6513566970825195,1.0162779092788696,0.49506163597106934
0.6520451903343201,1.0723322629928589,0.49500295519828796
0.6533266305923462,-0.06035991013050079,0.49489232897758484
0.6557987332344055,1.1150568723678589,0.4946894645690918
0.6569767594337463,-0.09469341486692429,0.4945966303348541
0.6573531031608582,0.039269644767045975,0.4945729374885559
0.6588581800460815,1.021053433418274,0.494483083486557
0.6599968671798706,-0.07895314693450928,0.49442028999328613
0.6601898670196533,1.0597624778747559,0.4944104254245758
0.6602770686149597,1.086198091506958,0.49440667033195496
0.6611236333847046,1.097317099571228,0.4943707585334778
0.6613951921463013,0.9983866810798645,0.49435392022132874
0.6642225384712219,1.020213007926941,0.49417707324028015
0.6649566888809204,0.9748626947402954,0.4941318929195404
0.66534423828125,1.0785157680511475,0.49410825967788696
0.6672607064247131,0.9665191173553467,0.49400320649147034
0.6677461862564087,0.9217808246612549,0.49397990107536316
0.6683341264724731,0.04919259995222092,0.493953138589859
0.6703146696090698,-0.010423063300549984,0.4938858151435852
0.6710719466209412,-0.032530952244997025,0.4938606917858124
0.6710730791091919,0.07351350039243698,0.4938606917858124
0.6752331256866455,0.934486448764801,0.493731826543808
0.6791820526123047,0.9484063386917114,0.4936654567718506
0.6800246238708496,0.13344131410121918,0.49366164207458496
0.6802281737327576,0.9024047255516052,0.49366140365600586
0.6802819967269897,0.8639034032821655,0.49366146326065063
0.6829099655151367,0.006368401926010847,0.4936683773994446
0.6829633116722107,0.04543394595384598,0.4936685562133789
0.6862818002700806,0.0901593416929245,0.4936850070953369
0.6870025992393494,0.17342235147953033,0.493689626455307
0.6888008117675781,0.09956113994121552,0.49372419714927673
0.6890157461166382,0.09637182950973511,0.49372854828834534
0.6916421055793762,0.9283974170684814,0.4938042163848877
0.6938144564628601,0.08381650596857071,0.4939049780368805
0.693858802318573,0.12671688199043274,0.493908554315567
0.6940320134162903,0.8413650393486023,0.49392271041870117
0.6946829557418823,0.9450046420097351,0.4939846098423004
0.6950153112411499,0.856127917766571,0.4940040707588196
0.6951038241386414,0.7861722111701965,0.49400782585144043
0.6967100501060486,0.17457866668701172,0.49394717812538147
0.6970950365066528,0.8374890089035034,0.4939262568950653
0.697401762008667,0.2870311141014099,0.493910551071167
0.6976467967033386,0.2083883434534073,0.4938981235027313
0.6986859440803528,0.17154796421527863,0.4938206672668457
0.6997126340866089,0.2986161410808563,0.49373897910118103
0.6999509334564209,0.2549932599067688,0.4937201142311096
0.700487494468689,0.11884471029043198,0.49367770552635193
0.7009293437004089,0.17878034710884094,0.4936424791812897
0.7029024362564087,0.791377604007721,0.4934074878692627
0.7047703266143799,0.19312632083892822,0.49316081404685974
0.7051429748535156,0.8373585939407349,0.49311619997024536
0.7054644227027893,0.7846587300300598,0.4930773675441742
0.7057523131370544,0.8483744263648987,0.4930444359779358
0.7061542272567749,0.2507833242416382,0.49299976229667664
0.7061625123023987,0.3391651213169098,0.49299880862236023
0.706670343875885,0.25650647282600403,0.4929409623146057
0.7075467109680176,0.143807515501976,0.49285122752189636
0.7076360583305359,0.24926666915416718,0.49284234642982483
0.7078000903129578,0.2509135603904724,0.49282607436180115
0.7085002660751343,0.7976692914962769,0.49277010560035706
0.7089216709136963,0.7049872279167175,0.49273329973220825
0.7103981375694275,0.37989291548728943,0.4926137626171112
0.7105638384819031,0.23257571458816528,0.492600679397583
0.7126882076263428,0.1913577914237976,0.49241968989372253
0.7134501934051514,0.33542388677597046,0.4923628866672516
0.7144275307655334,0.3252113461494446,0.49230822920799255
0.7150430083274841,0.7932235598564148,0.4922698438167572
0.7163874506950378,0.7310428619384766,0.4921172261238098
0.7164977192878723,0.2512430250644684,0.4921070635318756
0.7166231870651245,0.713000476360321,0.4920974671840668
0.7167136073112488,0.6440396904945374,0.4920921325683594
0.7193215489387512,0.6813523173332214,0.49209246039390564
0.7255814075469971,0.3787494897842407,0.4935820996761322
0.7288368940353394,0.6491058468818665,0.4945398271083832
0.7289279699325562,0.5488006472587585,0.4945591986179352
0.7296726107597351,0.46167415380477905,0.49471601843833923
0.7299652695655823,0.6327141523361206,0.4947678744792938
0.7301924228668213,0.3521217703819275,0.4947933256626129
0.7338767647743225,0.5999034643173218,0.49592143297195435
0.7349839210510254,0.44577181339263916,0.49632778763771057
0.7350967526435852,0.3998698592185974,0.4963650703430176
0.7359304428100586,0.36768242716789246,0.49658623337745667
0.7368649840354919,0.39480429887771606,0.4969198703765869
0.7368815541267395,0.34423184394836426,0.49692612886428833
0.7380988001823425,0.6484836339950562,0.49744319915771484
0.7382463812828064,0.45999956130981445,0.4975031912326813
0.7390232682228088,0.5300760269165039,0.49781250953674316
0.7393224835395813,0.29199710488319397,0.49791547656059265
0.7420147061347961,0.5164809226989746,0.4984703063964844
0.7427539825439453,0.45817193388938904,0.4984566867351532
0.7437326908111572,0.5211933851242065,0.4983234405517578
0.7453672885894775,0.5745198130607605,0.4980493485927582
0.7460336089134216,0.4721554219722748,0.4979650676250458
0.7462054491043091,0.5224994421005249,0.4979283809661865
0.7472165822982788,0.503657877445221,0.49767443537712097
0.7484886646270752,0.4460170269012451,0.4973590075969696
0.7494416236877441,0.48849907517433167,0.49735599756240845
0.7539116144180298,0.5025703310966492,0.4969775378704071
0.7541786432266235,0.511853814125061,0.4969062805175781
0.7549022436141968,0.4751538038253784,0.49675461649894714
0.7561817765235901,0.567134439945221,0.4964875280857086
0.7573891282081604,0.329537034034729,0.49611082673072815
0.7585864663124084,0.5825014710426331,0.4959224760532379
0.7597120404243469,0.60198575258255,0.49575749039649963
0.7597140073776245,0.5140458941459656,0.4957573115825653
0.7610406875610352,0.5182083249092102,0.4956507384777069
0.7612359523773193,0.5982497334480286,0.4956822395324707
0.763054609298706,0.3327324390411377,0.4960346221923828
0.7658105492591858,0.3981269598007202,0.49584290385246277
0.7664581537246704,0.5425021648406982,0.4957740902900696
0.7671523094177246,0.6455458998680115,0.49569955468177795
0.7686110138893127,0.2564941942691803,0.49548229575157166
0.7704713344573975,0.6310877203941345,0.49518465995788574
0.7720480561256409,0.6305773258209229,0.4951110780239105
0.772230863571167,0.5269052982330322,0.49510154128074646
0.7731513977050781,0.3508397936820984,0.4950438439846039
0.7733309268951416,0.6164083480834961,0.4950261116027832
0.7749860882759094,0.2377445548772812,0.49485012888908386
0.7750727534294128,0.7010536789894104,0.4948403537273407
0.7751319408416748,0.5929021239280701,0.49483370780944824
0.7756483554840088,0.7004702091217041,0.4947734773159027
0.7777302861213684,0.2588251531124115,0.49446675181388855
0.7791476845741272,0.7265255451202393,0.49418362975120544
0.7794917225837708,0.6958709359169006,0.49413251876831055
0.780487596988678,0.6690096259117126,0.49404555559158325
0.7807260751724243,0.7109286785125732,0.4940173327922821
0.7814206480979919,0.22255954146385193,0.49394312500953674
0.7832063436508179,0.7377626895904541,0.49381986260414124
0.7833901643753052,0.26507723331451416,0.49381351470947266
0.7834100723266602,0.32441282272338867,0.49381279945373535
0.78412926197052,0.7964044809341431,0.4938158094882965
0.7865593433380127,0.22801801562309265,0.49414458870887756
0.7869231104850769,0.81708163022995,0.4942026138305664
0.7875557541847229,0.7397378087043762,0.49431905150413513
0.7906661629676819,0.15649549663066864,0.49497199058532715
0.7910194396972656,0.7477639317512512,0.4950377643108368
0.7921194434165955,0.7408624887466431,0.49524250626564026
0.7934464812278748,0.7718361616134644,0.495488703250885
0.7947800755500793,0.8183786273002625,0.4957255423069
0.7949181795120239,0.7468205094337463,0.4957500994205475
0.7951573133468628,0.1804836541414261,0.49579259753227234
0.7960121035575867,0.6746139526367188,0.4959448277950287
0.7965230941772461,0.8109800815582275,0.4960362911224365
0.7973412871360779,0.6955780386924744,0.4961847960948944
0.7982510328292847,0.7741275429725647,0.4963543117046356
0.7991454005241394,0.722861647605896,0.49651527404785156
0.8005004525184631,0.0971570760011673,0.4967529773712158
0.8008898496627808,0.8982468247413635,0.49681946635246277
0.8015726208686829,0.18603789806365967,0.49693694710731506
0.8016879558563232,0.09668546915054321,0.49695664644241333
0.8026150465011597,0.21781159937381744,0.49710845947265625
0.8040341138839722,0.1517031043767929,0.497333288192749
0.8043256402015686,0.7903282642364502,0.49738213419914246
0.8067474961280823,0.09081871807575226,0.4977501928806305
0.8077454566955566,0.8731273412704468,0.49785348773002625
0.8121026754379272,0.11418527364730835,0.4982817769050598
0.8121218681335449,0.06845798343420029,0.49828383326530457
0.8129181861877441,0.8348864912986755,0.498347669839859
0.8144513964653015,-0.00023250904632732272,0.4984453320503235
0.8174112439155579,0.15822432935237885,0.49867352843284607
0.8175728917121887,0.895614743232727,0.49868687987327576
0.8180357813835144,0.8699387311935425,0.4987252652645111
0.8193622827529907,0.9940565228462219,0.4988444447517395
0.8194233179092407,0.9182572364807129,0.4988497793674469
0.8203299045562744,0.8945470452308655,0.4989304542541504
0.8206294775009155,0.9149121642112732,0.4989577829837799
0.8217483758926392,-0.008815404027700424,0.4990530014038086
0.8222235441207886,0.0833582952618599,0.4990684688091278
0.8225229978561401,0.08244583010673523,0.4990517199039459
0.8249768614768982,1.0108424425125122,0.4989040493965149
0.825340747833252,0.05757256969809532,0.49887552857398987
0.8273125290870667,0.9316824674606323,0.4987461268901825
0.828819215297699,0.11153330653905869,0.4986391067504883
0.8306834101676941,1.0097640752792358,0.49848824739456177
0.8311275839805603,-0.04374822974205017,0.4984540045261383
0.8327698707580566,-0.029412103816866875,0.4983294606208801
0.8335373401641846,0.9348283410072327,0.49827319383621216
0.8336156010627747,1.1350650787353516,0.4982674717903137
0.835932731628418,-0.06364978849887848,0.4981095492839813
0.8374196290969849,1.0093473196029663,0.4980158805847168
0.8382817506790161,-0.034262027591466904,0.4979575574398041
0.8391160368919373,-0.020392365753650665,0.4978998303413391
0.8404243588447571,0.022037478163838387,0.49781298637390137
0.8423347473144531,-0.02925652265548706,0.49770817160606384
0.8425385355949402,-0.16573797166347504,0.4976979196071625
0.8444434404373169,-0.12318532913923264,0.4976239800453186
0.8456254601478577,-0.2079959511756897,0.4975902736186981
0.8458639979362488,-0.12500961124897003,0.49758511781692505
0.846170961856842,1.0224403142929077,0.49757853150367737
0.8464380502700806,1.059611439704895,0.49757248163223267
0.8490294218063354,-0.10893993824720383,0.4975226819515228
0.8504408597946167,-0.09851523488759995,0.49745607376098633
0.8506143689155579,1.0254772901535034,0.4974439740180969
0.8511742353439331,1.0522103309631348,0.49740520119667053
0.8527324795722961,-0.1258988380432129,0.49729567766189575
0.8536604046821594,1.0291730165481567,0.49718528985977173
0.8541322946548462,-0.06255582720041275,0.4970986545085907
0.8543189764022827,-0.11908335238695145,0.49706536531448364
0.8555636405944824,-0.1414327621459961,0.4968450963497162
0.855776309967041,-0.06885445863008499,0.4968075752258301
0.8565197587013245,1.1498420238494873,0.4966500401496887
0.857942521572113,1.1917167901992798,0.4963208734989166
0.8579601049423218,-0.18710999190807343,0.49631696939468384
0.8581792712211609,-0.1823984533548355,0.49626803398132324
0.8589121699333191,1.142625093460083,0.49610525369644165
0.8590183854103088,1.1342829465866089,0.4960816502571106
0.8597297668457031,1.0148515701293945,0.4959275424480438
0.860512375831604,-0.12001620978116989,0.4957353174686432
0.8610615730285645,1.1343449354171753,0.49558764696121216
0.8610623478889465,-0.22371640801429749,0.49558740854263306
0.8616010546684265,1.2086162567138672,0.4954186975955963
0.8617998957633972,1.1973192691802979,0.4953555762767792
0.8651639223098755,-0.10710202902555466,0.4943877160549164
0.8651986122131348,1.1599541902542114,0.4943769574165344
0.8657032251358032,1.2207287549972534,0.4942200779914856
0.8662371635437012,-0.1857145130634308,0.494058221578598
0.8690043687820435,1.1062310934066772,0.4932519495487213
0.8695120215415955,-0.11708365380764008,0.4931027591228485
0.8698441386222839,-0.1686382293701172,0.49300509691238403
0.8712183833122253,1.232133388519287,0.49260279536247253
0.8716611862182617,-0.16253653168678284,0.4924736022949219
0.8739303350448608,1.1919928789138794,0.49181482195854187
0.874283492565155,-0.18426725268363953,0.4917127788066864
0.874708354473114,-0.14786726236343384,0.49159127473831177
0.876846432685852,-0.2646062970161438,0.4909902513027191
0.8768962621688843,1.1493134498596191,0.49097657203674316
0.8773159980773926,-0.17383059859275818,0.4908624589443207
0.8778444528579712,-0.15179021656513214,0.49071964621543884
0.8779219388961792,-0.2902742326259613,0.49069881439208984
0.8801905512809753,-0.1952938735485077,0.4901067912578583
0.8812459111213684,-0.2551563084125519,0.4898250102996826
0.8813018202781677,-0.26126691699028015,0.48981037735939026
0.8826985955238342,1.2012845277786255,0.48943400382995605
0.8856562972068787,1.3626115322113037,0.48867329955101013
0.8861428499221802,1.246024489402771,0.48855048418045044
0.8863325715065002,-0.31315088272094727,0.4885025918483734
0.8879137635231018,1.2333621978759766,0.4881055951118469
0.8888753652572632,1.3102930784225464,0.48786887526512146
0.8912166357040405,1.2641847133636475,0.48731109499931335
0.8926346898078918,1.2089670896530151,0.4869939386844635
0.8931977152824402,1.2933725118637085,0.48687073588371277
0.8939370512962341,1.3050293922424316,0.4867088496685028
0.8945931196212769,-0.26021403074264526,0.4865684509277344
0.8954200744628906,-0.22336889803409576,0.4863918721675873
0.897624135017395,1.2673190832138062,0.48591348528862
0.8980458378791809,1.332906723022461,0.48582062125205994
0.8981396555900574,-0.3643098771572113,0.48579999804496765
0.8983242511749268,1.29910147190094,0.48575934767723083
0.8994777202606201,1.357284426689148,0.48551589250564575
0.904446542263031,-0.2900581657886505,0.4846138060092926
0.9068527221679688,1.300930380821228,0.4842661917209625
0.9068735241889954,1.2658253908157349,0.48426350951194763
0.907690167427063,1.3535021543502808,0.48416218161582947
0.9077796339988708,-0.38982412219047546,0.48415136337280273
0.9112266302108765,-0.4165841341018677,0.4837675988674164
0.9121428728103638,-0.3409713804721832,0.4836798310279846
0.9124091863632202,1.3213266134262085,0.4836554527282715
0.9128922820091248,-0.260316401720047,0.4836122691631317
0.9138385653495789,1.3798480033874512,0.48353320360183716
0.9139640927314758,-0.3256552815437317,0.4835229814052582
0.9151231646537781,1.3985158205032349,0.48343321681022644
0.9154455661773682,1.3377431631088257,0.4834088385105133
0.915989339351654,-0.35640013217926025,0.4833732545375824
0.9160691499710083,1.3363051414489746,0.48336824774742126
0.916138768196106,1.338545322418213,0.48336395621299744
0.9164734482765198,1.3112092018127441,0.48334312438964844
0.9166472554206848,-0.45531582832336426,0.48333239555358887
0.9169034957885742,1.4192774295806885,0.4833185374736786
0.9180431962013245,1.354744553565979,0.48326730728149414
0.9186630845069885,1.2794272899627686,0.4832400381565094
0.9187812209129333,1.4196927547454834,0.4832351803779602
0.9191193580627441,1.4300509691238403,0.48322412371635437
0.919536828994751,-0.32668542861938477,0.48321256041526794
0.9198397994041443,-0.41365280747413635,0.48320552706718445
0.9198633432388306,1.3307956457138062,0.48320505023002625
0.9201329946517944,-0.4431301951408386,0.48319968581199646
0.921147882938385,-0.3586551547050476,0.48318424820899963
0.9221281409263611,-0.4784104526042938,0.48318272829055786
0.9223944544792175,1.3085429668426514,0.48318296670913696
0.9239751696586609,1.4299260377883911,0.4832112491130829
0.9260311722755432,1.3759441375732422,0.48328477144241333
0.928861677646637,1.411495566368103,0.4834193289279938
0.9295605421066284,-0.43663451075553894,0.48344823718070984
0.9310632944107056,-0.3851202428340912,0.48351287841796875
0.9315011501312256,-0.33183008432388306,0.483537495136261
0.9328176379203796,1.4311892986297607,0.48361632227897644
0.9334522485733032,1.3813432455062866,0.48366475105285645
0.9343032240867615,-0.43623679876327515,0.4837423264980316
0.9345111846923828,1.4258919954299927,0.4837613105773926
0.934921145439148,1.3798964023590088,0.48380184173583984
0.935201108455658,-0.37034592032432556,0.4838312268257141
0.9359160661697388,-0.4365565776824951,0.48390600085258484
0.9361960291862488,1.4151867628097534,0.48393669724464417
0.9364754557609558,1.4146000146865845,0.4839688837528229
0.9388318061828613,-0.5192031860351562,0.4842846095561981
0.9399270415306091,1.4356070756912231,0.4844440519809723
0.9399418234825134,-0.36269834637641907,0.48444637656211853
0.9406726360321045,-0.3988410532474518,0.48456117510795593
0.9407581090927124,-0.506551206111908,0.4845755994319916
0.9427363276481628,-0.44341498613357544,0.48496007919311523
0.9436623454093933,-0.38073912262916565,0.485164076089859
0.9452435970306396,-0.4096272885799408,0.48551246523857117
0.9480363130569458,1.428967833518982,0.48616066575050354
0.9496880173683167,1.4720830917358398,0.48659440875053406
0.9500461220741272,1.5071771144866943,0.4867003560066223
0.9503442645072937,1.4820115566253662,0.48679056763648987
0.9503524899482727,1.3742331266403198,0.48679304122924805
0.9536787271499634,1.419732689857483,0.48788338899612427
0.9542221426963806,1.3929411172866821,0.4880683124065399
0.9543210864067078,-0.4829331338405609,0.4881020486354828
0.9543218016624451,-0.4484686851501465,0.4881022870540619
0.9580005407333374,-0.4197486937046051,0.48939600586891174
0.9585288166999817,1.4570232629776,0.4895949363708496
0.960051953792572,-0.4001402258872986,0.4901922643184662
0.9615173935890198,-0.42156827449798584,0.4907775819301605
0.9622540473937988,1.5395004749298096,0.491073340177536
0.9653819799423218,-0.48484110832214355,0.49234458804130554
0.9673596024513245,-0.4977996349334717,0.49315211176872253
0.9681157469749451,1.4561054706573486,0.4934638440608978
0.968254566192627,-0.36112257838249207,0.493521511554718
0.9683074951171875,1.4908447265625,0.49354347586631775
0.9690828323364258,-0.5012350082397461,0.4938654899597168
0.9693396687507629,1.4922186136245728,0.49397221207618713
0.9706878662109375,1.4105931520462036,0.49453210830688477
0.9711019992828369,-0.41991886496543884,0.49470406770706177
0.9716252088546753,-0.44338271021842957,0.4949212968349457
0.9725744724273682,1.4176576137542725,0.49531540274620056
0.9728180766105652,-0.41768336296081543,0.4954184591770172
0.9732072353363037,1.3607898950576782,0.49558401107788086
0.9741575121879578,1.4863277673721313,0.4959884285926819
0.9742676615715027,-0.40804633498191833,0.49603530764579773
0.979037344455719,-0.5260030627250671,0.49810630083084106
0.9808326363563538,-0.4365958571434021,0.49892425537109375
0.9811041951179504,-0.47367265820503235,0.49904918670654297
0.9826623797416687,-0.5451596975326538,0.4997672140598297
0.9841894507408142,-0.5131786465644836,0.5004836320877075
0.9855644106864929,1.520405650138855,0.5011278986930847
0.9864160418510437,1.4599153995513916,0.501526415348053
0.9865915179252625,-0.49352529644966125,0.5016084909439087
0.9869498014450073,1.5004602670669556,0.5017761588096619
0.9887857437133789,1.4883710145950317,0.5026354193687439
0.9902600049972534,1.4935269355773926,0.5033256411552429
0.9907123446464539,-0.4612308442592621,0.5035375952720642
0.9907259941101074,-0.4682324528694153,0.5035440325737
0.9911102056503296,1.5338650941848755,0.5037240386009216
0.9916187524795532,1.5143793821334839,0.5039620995521545
0.9922292232513428,-0.47333016991615295,0.5042478442192078
0.9930661916732788,1.4968422651290894,0.504639744758606
0.9937757253646851,1.5012283325195312,0.5049719214439392
0.9963274002075195,1.4716265201568604,0.5061664581298828
0.9974703192710876,1.5472534894943237,0.5066972970962524
0.9981057643890381,1.4798775911331177,0.5069915652275085
0.999000608921051,1.479907751083374,0.5074059963226318
0.9996500015258789,1.4827961921691895,0.5077067613601685


==> plot_csvs/ensemble_multimodal_spearman.csv <==
rank_AE,rank_uncertainty
942,855
975,0
961,948
48,39
39,274
855,959
203,265
738,303
638,961
842,595
992,942
382,48
533,975
184,197
524,396
910,992
313,738
265,120
948,618
120,910
798,313
396,533
232,750
0,213
12,825
996,798
695,382
618,524
303,9
489,847
847,350
983,638
665,203
570,96
144,883
274,842
66,184
529,622
959,2
419,12
825,570
385,489
213,374
750,529
918,269
96,689
197,366
312,830
350,520
452,45
497,452
38,144
995,497
366,665
2,235
216,862
635,635
883,931
891,996
63,181
379,21
595,614
393,891
21,419
61,745
487,936
766,319
45,32
599,695
520,591
90,599
830,66
908,389
227,227
614,232
32,216
745,200
319,983
280,280
936,63
931,61
374,995
805,453
689,393
955,521
389,958
591,38
148,312
269,487
25,324
235,490
9,385
761,918
751,766
217,583
453,90
412,848
703,703
340,402
91,761
563,459
988,25
583,91
200,187
844,844
783,340
537,496
410,908
92,650
288,65
490,260
459,290
324,805
622,217
958,153
780,979
208,872
52,587
388,73
862,751
187,148
219,97
153,815
65,867
195,984
290,248
673,92
402,428
508,500
848,379
145,676
78,501
506,420
116,563
872,52
181,429
979,24
727,358
726,194
854,727
260,854
984,879
625,78
899,508
837,625
571,145
194,967
967,234
428,955
521,726
500,468
229,388
468,680
261,684
496,679
97,526
471,769
711,687
501,899
234,783
650,292
51,837
185,412
420,275
30,636
684,326
248,298
439,988
71,560
636,30
278,87
640,647
199,571
22,471
679,841
969,506
411,185
831,288
431,510
647,528
188,229
919,71
560,188
298,261
413,399
928,431
841,424
687,116
73,195
815,537
769,711
587,219
24,410
793,562
828,118
676,793
991,19
713,220
455,932
528,199
87,991
275,780
155,133
483,208
552,51
331,509
562,834
150,483
292,673
867,278
509,819
34,331
800,919
429,799
326,969
130,447
523,567
358,831
510,439
549,86
834,800
526,674
932,175
447,46
360,600
674,22
492,828
879,923
433,411
680,495
977,928
976,155
985,345
567,522
611,130
424,693
175,330
889,611
664,627
399,728
345,140
5,413
799,300
46,880
880,247
601,552
169,523
691,455
140,171
923,408
728,433
231,250
741,236
627,209
118,909
133,549
220,360
171,601
495,741
952,664
926,713
600,169
440,34
330,492
990,440
592,977
300,454
163,702
129,976
236,889
408,926
182,985
819,231
702,898
534,129
19,981
228,656
124,150
247,640
725,952
201,694
522,163
808,182
820,846
434,5
950,620
430,434
981,592
62,660
922,950
26,737
209,13
693,461
86,296
656,430
42,725
173,873
660,26
296,820
714,201
839,990
105,691
630,534
846,739
971,714
882,681
620,472
873,36
700,730
886,244
426,353
909,922
898,700
13,630
730,124
454,62
372,117
807,105
89,513
250,173
557,808
117,986
306,707
953,323
917,839
681,868
694,886
392,962
36,228
58,376
737,744
244,718
311,426
268,58
642,577
962,877
285,917
339,878
744,311
541,479
376,180
739,41
114,307
787,971
253,697
513,787
609,114
577,557
461,970
472,253
17,821
877,42
707,481
132,675
652,882
353,598
323,576
317,652
840,339
481,277
733,373
170,541
427,478
18,256
172,953
442,89
718,170
478,427
41,354
387,457
806,285
944,317
44,321
74,44
147,654
307,442
697,912
772,494
970,609
354,392
457,733
367,172
868,367
28,363
297,132
425,128
916,806
654,642
675,17
833,18
479,204
912,147
128,425
81,207
207,81
973,566
878,947
321,387
149,271
930,539
685,414
193,74
803,372
109,683
204,876
494,824
558,657
598,306
576,666
539,677
373,325
363,840
286,268
482,914
648,286
986,685
344,545
677,28
947,944
491,803
794,491
77,538
788,699
667,772
776,747
887,390
180,807
666,794
732,308
256,916
414,297
448,344
164,88
771,327
69,973
432,281
371,212
801,569
581,778
252,165
821,547
997,833
281,930
82,193
237,708
617,550
699,558
438,149
545,732
860,252
325,812
657,82
824,257
933,516
547,112
569,263
88,448
748,371
550,164
982,682
254,482
876,982
914,258
134,860
400,77
874,788
308,555
966,617
683,553
682,771
258,168
390,432
162,997
263,40
902,648
566,776
277,337
864,556
271,438
332,907
205,748
536,902
503,499
616,134
812,400
963,237
747,646
165,221
112,835
746,667
643,663
907,386
968,109
159,69
352,239
789,536
282,864
538,892
978,754
555,616
218,111
553,789
327,968
305,540
212,978
139,162
754,963
499,785
768,863
257,159
708,99
415,874
516,423
755,103
781,352
221,643
246,503
423,126
80,254
663,282
126,246
596,332
556,890
291,57
835,532
646,525
678,746
168,949
111,407
99,542
40,531
892,375
386,596
517,517
245,218
106,581
518,548
348,964
532,801
279,822
407,768
998,474
785,348
450,80
885,887
531,678
418,518
668,205
337,139
814,607
421,712
301,966
540,101
778,333
525,191
158,98
474,755
607,418
314,814
7,644
597,546
98,488
103,422
335,106
949,398
972,176
582,245
3,498
548,938
809,924
320,158
921,3
310,305
403,289
753,972
543,933
964,574
546,582
405,335
843,7
422,456
289,896
294,885
542,115
763,998
822,179
191,624
101,668
404,230
623,415
57,104
370,760
731,763
735,421
890,291
736,279
826,404
316,586
924,85
333,138
505,320
551,370
775,83
498,450
603,858
239,731
606,603
23,836
836,809
398,753
462,458
514,781
658,108
904,166
619,476
37,174
749,310
107,107
644,20
485,775
329,551
827,716
920,736
488,960
602,160
651,37
223,462
210,859
624,23
579,192
20,826
859,658
870,623
960,786
179,719
712,210
458,405
100,945
192,543
108,696
121,946
104,857
76,790
167,655
138,314
361,351
15,895
945,672
456,361
240,131
903,403
938,264
215,222
527,243
47,329
895,31
115,843
896,377
629,782
383,113
586,904
437,651
264,795
797,383
857,502
760,593
176,735
441,299
83,301
93,921
863,505
85,75
671,915
965,33
752,486
941,701
655,645
146,514
956,639
721,35
913,460
356,956
900,214
72,773
417,606
974,597
299,721
770,127
174,698
56,671
190,504
511,161
445,619
375,27
696,72
639,629
84,294
475,897
476,441
262,974
243,68
322,580
160,223
14,659
131,14
987,797
346,752
858,994
659,602
189,743
779,123
645,16
59,475
994,29
706,190
612,870
851,484
347,584
226,832
416,43
214,167
704,15
166,445
574,341
653,316
466,853
853,436
249,792
901,347
380,987
276,365
716,589
940,110
436,485
637,704
578,827
473,146
701,356
980,720
692,777
589,391
816,692
341,613
113,965
743,779
504,309
318,920
484,11
31,211
364,770
35,473
946,903
154,322
884,590
75,93
774,565
251,851
724,900
686,818
632,84
710,493
585,829
304,764
758,710
377,76
795,342
698,56
309,929
915,215
790,535
11,575
832,54
897,749
493,717
584,662
729,336
95,233
230,585
784,941
68,141
55,861
905,142
29,911
60,287
719,628
911,608
351,417
633,346
593,469
119,241
27,343
241,884
50,251
817,758
786,588
993,480
989,989
349,249
575,177
470,225
568,544
894,470
123,95
662,121
773,515
10,612
717,186
927,633
177,443
267,940
33,637
672,206
206,913
486,47
580,690
802,122
225,259
122,444
110,416
394,641
259,845
628,394
810,226
829,527
54,295
295,284
238,802
875,511
391,349
449,380
369,270
127,559
336,466
818,463
865,740
502,999
866,729
465,579
357,67
709,395
621,125
791,102
272,742
355,152
723,621
641,605
906,10
365,852
512,401
224,856
845,810
211,464
715,143
67,262
43,381
4,791
186,756
515,119
811,661
94,866
610,594
722,100
64,993
435,266
233,449
451,816
634,881
359,906
409,50
519,242
605,757
740,465
196,578
222,151
764,573
690,276
293,183
782,60
342,817
469,446
588,137
79,688
869,378
530,813
161,283
16,568
157,686
554,901
202,723
590,869
334,240
142,136
564,784
613,894
688,355
954,1
934,293
460,706
670,838
559,451
315,849
604,55
929,304
565,397
925,328
141,70
734,670
1,8
742,238
777,927
381,368
283,157
720,519
395,925
561,875
135,610
881,765
362,804
608,935
939,6
856,384
368,724
266,267
136,202
242,893
284,255
615,937
151,315
328,156
152,954
6,4
792,338
626,905
661,512
850,634
384,850
852,722
767,943
401,59
463,626
49,135
544,477
762,467
156,759
849,435
535,669
813,302
102,957
446,318
70,762
943,53
443,79
669,767
273,951
631,649
178,359
287,554
406,604
951,888
757,198
937,631
343,572
53,823
397,224
302,364
888,865
705,357
759,980
649,369
464,362
796,615
804,334
8,564
507,273
444,934
871,734
594,709
143,811
270,705
467,49
183,530
999,196
338,154
838,406
823,653
378,561
756,939
765,715
137,796
480,272
573,871
861,64
255,437
198,94
935,409
125,178
572,774
477,632
893,189
957,507


==> plot_csvs/epistemic_ause_true_std.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9965183734893799,1.000016689300537
0.003000000026077032,0.9930873513221741,0.9982879161834717
0.004000000189989805,0.9897336959838867,0.9985335469245911
0.004999999888241291,0.9870859384536743,0.9972800612449646
0.006000000052154064,0.9844763278961182,0.9972258806228638
0.007000000216066837,0.9820565581321716,0.9973382949829102
0.00800000037997961,0.9796392917633057,0.9977164268493652
0.008999999612569809,0.9772528409957886,0.9983140826225281
0.009999999776482582,0.9748767614364624,0.9992107152938843
0.010999999940395355,0.9725616574287415,0.9990375638008118
0.012000000104308128,0.9702443480491638,0.996965765953064
0.013000000268220901,0.9679743647575378,0.9964827299118042
0.014000000432133675,0.9657679796218872,0.9953525066375732
0.014999999664723873,0.9635801911354065,0.995563805103302
0.01600000075995922,0.9613900184631348,0.9959705471992493
0.017000000923871994,0.9592125415802002,0.9958996176719666
0.017999999225139618,0.957087516784668,0.9950047731399536
0.01899999938905239,0.9550896286964417,0.9936610460281372
0.019999999552965164,0.9530997276306152,0.9917709231376648
0.020999999716877937,0.9511100649833679,0.9921277761459351
0.02199999988079071,0.9491387605667114,0.992721676826477
0.023000000044703484,0.94718998670578,0.9936222434043884
0.024000000208616257,0.9452444911003113,0.994148313999176
0.02500000037252903,0.9433159828186035,0.9950112700462341
0.026000000536441803,0.9413906335830688,0.9959442615509033
0.027000000700354576,0.9394654035568237,0.9965918660163879
0.02800000086426735,0.9375840425491333,0.9951260089874268
0.028999999165534973,0.9357435703277588,0.9961028099060059
0.029999999329447746,0.9339005947113037,0.9963609576225281
0.03099999949336052,0.9320712089538574,0.9952791333198547
0.03200000151991844,0.9302448630332947,0.9962730407714844
0.032999999821186066,0.9284431338310242,0.9958722591400146
0.03400000184774399,0.9266629815101624,0.9933966398239136
0.03500000014901161,0.9248898029327393,0.9930700659751892
0.035999998450279236,0.9231151342391968,0.9939099550247192
0.03700000047683716,0.9213694334030151,0.9938466548919678
0.03799999877810478,0.9196300506591797,0.9945898652076721
0.039000000804662704,0.9179058074951172,0.9949500560760498
0.03999999910593033,0.916178822517395,0.9958028197288513
0.04100000113248825,0.9144680500030518,0.9968127012252808
0.041999999433755875,0.912815511226654,0.9975330233573914
0.0430000014603138,0.9111756086349487,0.9982590079307556
0.04399999976158142,0.9095368981361389,0.9984593987464905
0.04500000178813934,0.9079020619392395,0.9987927675247192
0.04600000008940697,0.9062692523002625,0.9997517466545105
0.04699999839067459,0.9046621918678284,0.9990308880805969
0.04800000041723251,0.9030583500862122,0.999708354473114
0.04899999871850014,0.901454508304596,0.9979751110076904
0.05000000074505806,0.899854838848114,0.9974838495254517
0.050999999046325684,0.8982564806938171,0.997327446937561
0.052000001072883606,0.8966712951660156,0.9979718327522278
0.05299999937415123,0.8951036930084229,0.9971508979797363
0.05400000140070915,0.8935412168502808,0.9959481358528137
0.054999999701976776,0.8919945955276489,0.996976912021637
0.0560000017285347,0.8904496431350708,0.9973790049552917
0.05700000002980232,0.8889371156692505,0.9959392547607422
0.057999998331069946,0.8874245285987854,0.995879054069519
0.05900000035762787,0.8859096765518188,0.996016800403595
0.05999999865889549,0.8843915462493896,0.9967969655990601
0.061000000685453415,0.8828769326210022,0.9969701766967773
0.06199999898672104,0.8813602328300476,0.9957805275917053
0.06300000101327896,0.8798433542251587,0.9943737387657166
0.06400000303983688,0.8783243894577026,0.993341326713562
0.06499999761581421,0.8768029808998108,0.9917536973953247
0.06599999964237213,0.8752881288528442,0.9922546148300171
0.06700000166893005,0.8737759590148926,0.990851879119873
0.06800000369548798,0.8722615242004395,0.9903072714805603
0.0689999982714653,0.8707579970359802,0.9904609322547913
0.07000000029802322,0.8692535758018494,0.9909383058547974
0.07100000232458115,0.867746889591217,0.9906103610992432
0.07199999690055847,0.8662380576133728,0.9907829165458679
0.0729999989271164,0.8647308349609375,0.9912679195404053
0.07400000095367432,0.8632300496101379,0.9921876192092896
0.07500000298023224,0.8617298603057861,0.9926373958587646
0.07599999755620956,0.860230565071106,0.9929776787757874
0.07699999958276749,0.8587298393249512,0.9928514957427979
0.07800000160932541,0.8572279214859009,0.9935733675956726
0.07900000363588333,0.8557336330413818,0.9935222268104553
0.07999999821186066,0.8542459011077881,0.993523120880127
0.08100000023841858,0.8527567982673645,0.9937914609909058
0.0820000022649765,0.8512650728225708,0.9942312240600586
0.08299999684095383,0.8497743606567383,0.9936668276786804
0.08399999886751175,0.8482962250709534,0.9940723776817322
0.08500000089406967,0.846828818321228,0.9943038821220398
0.0860000029206276,0.8453742265701294,0.9937061071395874
0.08699999749660492,0.843917727470398,0.9942026138305664
0.08799999952316284,0.8424627184867859,0.9945841431617737
0.08900000154972076,0.8410072922706604,0.994269847869873
0.09000000357627869,0.8395559787750244,0.9937911629676819
0.09099999815225601,0.8381311297416687,0.99395751953125
0.09200000017881393,0.8367100358009338,0.9932456016540527
0.09300000220537186,0.8353033065795898,0.9939371943473816
0.09399999678134918,0.8338940143585205,0.994377613067627
0.0949999988079071,0.8324834108352661,0.994637668132782
0.09600000083446503,0.8310803174972534,0.994951069355011
0.09700000286102295,0.8296849131584167,0.9939333200454712
0.09799999743700027,0.8282893896102905,0.9944782257080078
0.0989999994635582,0.8269153237342834,0.9928764700889587
0.10000000149011612,0.8255430459976196,0.9935840964317322
0.10100000351667404,0.8241688013076782,0.9945409893989563
0.10199999809265137,0.8227925896644592,0.9942018985748291
0.10300000011920929,0.8214200139045715,0.9949898719787598
0.10400000214576721,0.8200551271438599,0.995575487613678
0.10499999672174454,0.8187103271484375,0.9963073134422302
0.10599999874830246,0.8173804879188538,0.9973136782646179
0.10700000077486038,0.8160591125488281,0.996931791305542
0.1080000028014183,0.8147525191307068,0.9973270893096924
0.10899999737739563,0.8134432435035706,0.9952875375747681
0.10999999940395355,0.8121336102485657,0.9953744411468506
0.11100000143051147,0.8108254075050354,0.9943898916244507
0.1120000034570694,0.8095197677612305,0.9946262240409851
0.11299999803304672,0.8082131743431091,0.9950433969497681
0.11400000005960464,0.8069081902503967,0.9954413771629333
0.11500000208616257,0.8056047558784485,0.9953886866569519
0.11599999666213989,0.8043145537376404,0.9956022500991821
0.11699999868869781,0.8030251264572144,0.9957441687583923
0.11800000071525574,0.8017382621765137,0.9959690570831299
0.11900000274181366,0.800451934337616,0.9960781335830688
0.11999999731779099,0.7991649508476257,0.9962202906608582
0.12099999934434891,0.7978804707527161,0.996245265007019
0.12200000137090683,0.7966095805168152,0.995631217956543
0.12300000339746475,0.7953537702560425,0.9954209327697754
0.12399999797344208,0.7941219806671143,0.9957678914070129
0.125,0.7928875088691711,0.9964970946311951
0.12600000202655792,0.7916545867919922,0.9926795959472656
0.12700000405311584,0.7904242873191833,0.9930082559585571
0.12800000607967377,0.7891929745674133,0.9939611554145813
0.1289999932050705,0.7879591584205627,0.9950084686279297
0.12999999523162842,0.7867265343666077,0.9941648244857788
0.13099999725818634,0.7854917645454407,0.9951925277709961
0.13199999928474426,0.784269392490387,0.9937418103218079
0.13300000131130219,0.7830445170402527,0.9945966005325317
0.1340000033378601,0.7818202972412109,0.995337724685669
0.13500000536441803,0.7805952429771423,0.9963270425796509
0.13600000739097595,0.7793754935264587,0.9959522485733032
0.13699999451637268,0.7781546711921692,0.9963184595108032
0.1379999965429306,0.7769531607627869,0.9947211146354675
0.13899999856948853,0.7757492065429688,0.9944796562194824
0.14000000059604645,0.7745429873466492,0.9953703284263611
0.14100000262260437,0.7733362317085266,0.9953839778900146
0.1420000046491623,0.7721295952796936,0.995715320110321
0.14300000667572021,0.7709209322929382,0.9955998063087463
0.14399999380111694,0.7697218656539917,0.9959650635719299
0.14499999582767487,0.7685225605964661,0.9964526295661926
0.1459999978542328,0.767329216003418,0.9973866939544678
0.1469999998807907,0.7661409974098206,0.9967173337936401
0.14800000190734863,0.7649510502815247,0.9974095821380615
0.14900000393390656,0.7637615203857422,0.9959749579429626
0.15000000596046448,0.7625698447227478,0.9958313703536987
0.1509999930858612,0.7613767981529236,0.9943330883979797
0.15199999511241913,0.7601813673973083,0.9952587485313416
0.15299999713897705,0.7589865326881409,0.9957157969474792
0.15399999916553497,0.7577889561653137,0.9968016743659973
0.1550000011920929,0.7565971612930298,0.9971256256103516
0.15600000321865082,0.7554104924201965,0.9973281025886536
0.15700000524520874,0.7542250156402588,0.9967352151870728
0.15800000727176666,0.7530398964881897,0.9963129162788391
0.1589999943971634,0.7518526911735535,0.9946428537368774
0.1599999964237213,0.7506697773933411,0.9949983954429626
0.16099999845027924,0.7494916915893555,0.9943459630012512
0.16200000047683716,0.7483233213424683,0.994656503200531
0.16300000250339508,0.7471542358398438,0.9947383403778076
0.164000004529953,0.7459837198257446,0.9921979904174805
0.16500000655651093,0.7448111176490784,0.9919843077659607
0.16599999368190765,0.7436410188674927,0.9919986128807068
0.16699999570846558,0.7424818873405457,0.9929159283638
0.1679999977350235,0.7413241863250732,0.9917798638343811
0.16899999976158142,0.7401657104492188,0.9920480251312256
0.17000000178813934,0.7390186190605164,0.992965042591095
0.17100000381469727,0.7378708124160767,0.9933452010154724
0.1720000058412552,0.7367227673530579,0.992280900478363
0.17299999296665192,0.7355738282203674,0.9933580160140991
0.17399999499320984,0.734422504901886,0.991325318813324
0.17499999701976776,0.7332685589790344,0.9912221431732178
0.17599999904632568,0.7321125864982605,0.9918306469917297
0.1770000010728836,0.7309722900390625,0.9928459525108337
0.17800000309944153,0.7298344969749451,0.9924501776695251
0.17900000512599945,0.7287018895149231,0.992489755153656
0.18000000715255737,0.7275678515434265,0.9925838708877563
0.1809999942779541,0.726431667804718,0.9936206340789795
0.18199999630451202,0.7252997756004333,0.9935117363929749
0.18299999833106995,0.7241765260696411,0.9945793151855469
0.18400000035762787,0.7230532765388489,0.994635283946991
0.1850000023841858,0.7219282388687134,0.9956958889961243
0.1860000044107437,0.7208102941513062,0.9949380159378052
0.18700000643730164,0.7197003960609436,0.9960504174232483
0.18799999356269836,0.7185889482498169,0.9962449669837952
0.1889999955892563,0.7174756526947021,0.9965815544128418
0.1899999976158142,0.7163687348365784,0.9965859055519104
0.19099999964237213,0.7152612805366516,0.9976196885108948
0.19200000166893005,0.7141603231430054,0.9977478384971619
0.19300000369548798,0.7130621671676636,0.9976630210876465
0.1940000057220459,0.7119618654251099,0.9963523745536804
0.19499999284744263,0.7108643054962158,0.9969702959060669
0.19599999487400055,0.7097718119621277,0.9965008497238159
0.19699999690055847,0.7086787819862366,0.9962087869644165
0.1979999989271164,0.7075841426849365,0.9949941635131836
0.19900000095367432,0.7064909934997559,0.9961968064308167
0.20000000298023224,0.7053970694541931,0.9960460662841797
0.20100000500679016,0.7043030858039856,0.9943932890892029
0.20200000703334808,0.703210711479187,0.9948896765708923
0.2029999941587448,0.7021225094795227,0.9931504726409912
0.20399999618530273,0.7010349035263062,0.9936038851737976
0.20499999821186066,0.6999538540840149,0.9940366148948669
0.20600000023841858,0.6988716721534729,0.993773341178894
0.2070000022649765,0.6977888941764832,0.9910630583763123
0.20800000429153442,0.696716845035553,0.9921027421951294
0.20900000631809235,0.6956482529640198,0.9915085434913635
0.20999999344348907,0.6945781707763672,0.9917634725570679
0.210999995470047,0.6935064792633057,0.9916684031486511
0.21199999749660492,0.6924358010292053,0.9906997680664062
0.21299999952316284,0.6913653016090393,0.9913846850395203
0.21400000154972076,0.6902992129325867,0.9913950562477112
0.2150000035762787,0.6892325282096863,0.9912554025650024
0.2160000056028366,0.6881637573242188,0.9904842972755432
0.21699999272823334,0.6870926022529602,0.989759624004364
0.21799999475479126,0.6860195398330688,0.9908550977706909
0.21899999678134918,0.6849462985992432,0.9909868836402893
0.2199999988079071,0.6838718056678772,0.991517961025238
0.22100000083446503,0.6827971935272217,0.9897738695144653
0.22200000286102295,0.6817209124565125,0.9895535707473755
0.22300000488758087,0.6806433796882629,0.9903364777565002
0.2240000069141388,0.6795655488967896,0.9914100766181946
0.22499999403953552,0.6784871816635132,0.9919651746749878
0.22599999606609344,0.6774096488952637,0.9911792874336243
0.22699999809265137,0.6763308644294739,0.9922516942024231
0.2280000001192093,0.6752517819404602,0.9897800087928772
0.2290000021457672,0.6741818189620972,0.9908887147903442
0.23000000417232513,0.6731119751930237,0.9918415546417236
0.23100000619888306,0.6720394492149353,0.993070662021637
0.23199999332427979,0.6709656715393066,0.9943438768386841
0.2329999953508377,0.6698892116546631,0.993719756603241
0.23399999737739563,0.6688140630722046,0.9920883178710938
0.23499999940395355,0.6677370071411133,0.9924350380897522
0.23600000143051147,0.6666606664657593,0.9924240708351135
0.2370000034570694,0.6655822396278381,0.9924775958061218
0.23800000548362732,0.6645108461380005,0.9930672645568848
0.23899999260902405,0.6634441614151001,0.9918190836906433
0.23999999463558197,0.6623749732971191,0.9915380477905273
0.2409999966621399,0.6613044142723083,0.992562472820282
0.24199999868869781,0.6602334380149841,0.9933048486709595
0.24300000071525574,0.6591602563858032,0.9938351511955261
0.24400000274181366,0.6580954790115356,0.9948317408561707
0.24500000476837158,0.6570311784744263,0.9959968328475952
0.2460000067949295,0.6559683084487915,0.9954454898834229
0.24699999392032623,0.6549037098884583,0.9962756037712097
0.24799999594688416,0.6538407802581787,0.9962806701660156
0.24899999797344208,0.6527789235115051,0.9971721172332764
0.25,0.6517191529273987,0.9975267648696899
0.25099998712539673,0.6506608724594116,0.9970719218254089
0.25200000405311584,0.6496061682701111,0.9974164962768555
0.2529999911785126,0.6485488414764404,0.9969908595085144
0.2540000081062317,0.6475014090538025,0.9958966970443726
0.2549999952316284,0.6464519500732422,0.9968906044960022
0.25600001215934753,0.6454070210456848,0.9975065588951111
0.25699999928474426,0.6443612575531006,0.9987669587135315
0.257999986410141,0.6433278322219849,0.9982107877731323
0.2590000033378601,0.642291784286499,0.9981111884117126
0.25999999046325684,0.6412543654441833,0.9979843497276306
0.26100000739097595,0.6402265429496765,0.9988576173782349
0.2619999945163727,0.6391982436180115,0.9988704919815063
0.2630000114440918,0.6381765007972717,1.000172734260559
0.2639999985694885,0.6371537446975708,1.0012463331222534
0.26499998569488525,0.6361386775970459,1.0015119314193726
0.26600000262260437,0.6351253390312195,1.001114010810852
0.2669999897480011,0.6341110467910767,1.0004069805145264
0.2680000066757202,0.6330949664115906,1.0010240077972412
0.26899999380111694,0.6320796012878418,1.0023618936538696
0.27000001072883606,0.6310635209083557,1.00300931930542
0.2709999978542328,0.6300458312034607,1.0042011737823486
0.2720000147819519,0.6290270686149597,1.0033518075942993
0.27300000190734863,0.6280113458633423,1.0015649795532227
0.27399998903274536,0.6269941329956055,1.0010261535644531
0.2750000059604645,0.6259767413139343,1.0009818077087402
0.2759999930858612,0.6249600052833557,1.0013998746871948
0.2770000100135803,0.6239432692527771,1.0018024444580078
0.27799999713897705,0.6229292750358582,1.0022497177124023
0.27900001406669617,0.6219133138656616,1.0034600496292114
0.2800000011920929,0.6208984851837158,1.0031486749649048
0.2809999883174896,0.6198813319206238,0.999504566192627
0.28200000524520874,0.618861973285675,1.000052571296692
0.28299999237060547,0.6178428530693054,0.9997895359992981
0.2840000092983246,0.6168215274810791,1.0006861686706543
0.2849999964237213,0.6157975792884827,1.0020771026611328
0.28600001335144043,0.6147734522819519,1.00334632396698
0.28700000047683716,0.6137557625770569,1.0030083656311035
0.2879999876022339,0.6127389073371887,1.0027053356170654
0.289000004529953,0.6117194294929504,1.0033632516860962
0.28999999165534973,0.6107017397880554,1.0038045644760132
0.29100000858306885,0.6097010970115662,1.0043983459472656
0.2919999957084656,0.6086986660957336,1.0047787427902222
0.2930000126361847,0.6076942682266235,1.006062388420105
0.2939999997615814,0.6066887378692627,1.007285475730896
0.29499998688697815,0.6056827902793884,1.008031964302063
0.29600000381469727,0.6046755313873291,1.0064640045166016
0.296999990940094,0.6036673188209534,1.007786512374878
0.2980000078678131,0.6026606559753418,1.008927822113037
0.29899999499320984,0.6016539335250854,1.0062980651855469
0.30000001192092896,0.6006452441215515,1.0071220397949219
0.3009999990463257,0.5996423959732056,1.0066163539886475
0.3019999861717224,0.5986393094062805,1.005911946296692
0.30300000309944153,0.5976354479789734,1.0042120218276978
0.30399999022483826,0.5966336727142334,1.004827618598938
0.3050000071525574,0.5956318974494934,1.0052729845046997
0.3059999942779541,0.5946454405784607,1.005102276802063
0.3070000112056732,0.593656599521637,1.0063432455062866
0.30799999833106995,0.5926685333251953,1.0046528577804565
0.3089999854564667,0.5916778445243835,1.0041536092758179
0.3100000023841858,0.5906868577003479,1.004862904548645
0.3109999895095825,0.589706540107727,1.0048463344573975
0.31200000643730164,0.5887272357940674,1.0049875974655151
0.31299999356269836,0.5877490639686584,1.0059808492660522
0.3140000104904175,0.5867699384689331,1.0048637390136719
0.3149999976158142,0.5858109593391418,1.004582405090332
0.3160000145435333,0.5848492980003357,1.0017874240875244
0.31700000166893005,0.5838871002197266,1.0016217231750488
0.3179999887943268,0.5829248428344727,1.0030490159988403
0.3190000057220459,0.5819609761238098,1.0037978887557983
0.3199999928474426,0.5809999108314514,1.0030075311660767
0.32100000977516174,0.5800415873527527,1.0029748678207397
0.32199999690055847,0.5790820717811584,1.0042155981063843
0.3230000138282776,0.5781200528144836,1.0038377046585083
0.3240000009536743,0.5771552920341492,1.0034351348876953
0.32499998807907104,0.5761890411376953,1.0038052797317505
0.32600000500679016,0.5752233862876892,1.0031815767288208
0.3269999921321869,0.5742611289024353,1.0027196407318115
0.328000009059906,0.5733029842376709,0.9995693564414978
0.32899999618530273,0.5723430514335632,0.9995141625404358
0.33000001311302185,0.5713863968849182,1.000361680984497
0.3310000002384186,0.5704317688941956,1.0007190704345703
0.3319999873638153,0.5694752931594849,1.0004816055297852
0.3330000042915344,0.5685166120529175,1.0012710094451904
0.33399999141693115,0.5675569772720337,1.000006914138794
0.33500000834465027,0.5665969848632812,0.9996575713157654
0.335999995470047,0.5656359195709229,0.9996040463447571
0.3370000123977661,0.5646750926971436,1.0009140968322754
0.33799999952316284,0.5637118220329285,0.998932957649231
0.33899998664855957,0.5627462267875671,0.9976299405097961
0.3400000035762787,0.5617792010307312,0.9981243014335632
0.3409999907016754,0.560814380645752,0.9972361326217651
0.34200000762939453,0.5598466396331787,0.9943775534629822
0.34299999475479126,0.5588768720626831,0.9947027564048767
0.3440000116825104,0.5579062700271606,0.9955085515975952
0.3449999988079071,0.556937038898468,0.9961769580841064
0.34599998593330383,0.555972158908844,0.9973841309547424
0.34700000286102295,0.5550054907798767,0.9961925745010376
0.3479999899864197,0.5540367960929871,0.9971427917480469
0.3490000069141388,0.5530762672424316,0.9983435869216919
0.3499999940395355,0.5521129369735718,0.9975865483283997
0.35100001096725464,0.5511467456817627,0.9967694282531738
0.35199999809265137,0.5501853823661804,0.9972914457321167
0.3529999852180481,0.5492271780967712,0.9983615875244141
0.3540000021457672,0.5482664108276367,0.9994121193885803
0.35499998927116394,0.5473030805587769,0.9996587634086609
0.35600000619888306,0.5463375449180603,0.9992227554321289
0.3569999933242798,0.5453708171844482,0.9991691708564758
0.3580000102519989,0.5444085001945496,0.9994729161262512
0.35899999737739563,0.5434442162513733,0.9978159070014954
0.36000001430511475,0.5424787402153015,0.9989457130432129
0.3610000014305115,0.5415117740631104,0.9996735453605652
0.3619999885559082,0.5405431985855103,1.0011738538742065
0.3630000054836273,0.5395728349685669,1.0023727416992188
0.36399999260902405,0.5386002063751221,1.002595067024231
0.36500000953674316,0.5376334190368652,1.0038813352584839
0.3659999966621399,0.5366649627685547,1.0043821334838867
0.367000013589859,0.5356996655464172,1.0038012266159058
0.36800000071525574,0.5347344279289246,1.0039013624191284
0.36899998784065247,0.5337672233581543,1.0030721426010132
0.3700000047683716,0.5327994227409363,1.0039079189300537
0.3709999918937683,0.5318431854248047,1.003230094909668
0.3720000088214874,0.5308956503868103,1.0045713186264038
0.37299999594688416,0.5299512147903442,1.0042020082473755
0.37400001287460327,0.5290127992630005,1.0043762922286987
0.375,0.5280714631080627,1.0059019327163696
0.37599998712539673,0.5271292924880981,1.0058573484420776
0.37700000405311584,0.5261869430541992,1.0033376216888428
0.3779999911785126,0.5252420902252197,1.003710150718689
0.3790000081062317,0.5242979526519775,1.0039008855819702
0.3799999952316284,0.5233509540557861,1.00437593460083
0.38100001215934753,0.5224015116691589,1.0033196210861206
0.38199999928474426,0.5214530229568481,1.0039126873016357
0.382999986410141,0.5205075144767761,1.0042247772216797
0.3840000033378601,0.5195649862289429,1.0018267631530762
0.38499999046325684,0.5186209082603455,1.0026310682296753
0.38600000739097595,0.517676591873169,1.0010584592819214
0.3869999945163727,0.5167297720909119,1.000206470489502
0.3880000114440918,0.5157803297042847,1.0005216598510742
0.3889999985694885,0.5148321986198425,1.0002572536468506
0.38999998569488525,0.5138825178146362,1.001542091369629
0.39100000262260437,0.5129303336143494,1.0007643699645996
0.3919999897480011,0.5119787454605103,1.0005807876586914
0.3930000066757202,0.5110245943069458,1.0019893646240234
0.39399999380111694,0.5100733041763306,1.0007057189941406
0.39500001072883606,0.5091283321380615,0.99769127368927
0.3959999978542328,0.5081811547279358,0.9973773956298828
0.3970000147819519,0.5072377324104309,0.99796062707901
0.39800000190734863,0.506293535232544,0.9994994401931763
0.39899998903274536,0.5053509473800659,0.9989064931869507
0.4000000059604645,0.5044055581092834,1.0005011558532715
0.4009999930858612,0.5034583210945129,1.0014835596084595
0.4020000100135803,0.5025089979171753,1.000125527381897
0.40299999713897705,0.5015580058097839,0.9989750981330872
0.40400001406669617,0.5006077289581299,1.0002845525741577
0.4050000011920929,0.49965664744377136,0.9992377161979675
0.4059999883174896,0.49870333075523376,1.000065803527832
0.40700000524520874,0.49774786829948425,1.0014138221740723
0.40799999237060547,0.4967901110649109,1.0001457929611206
0.4090000092983246,0.49583375453948975,1.0007930994033813
0.4099999964237213,0.49487897753715515,0.998639702796936
0.41100001335144043,0.4939228296279907,0.9981003403663635
0.41200000047683716,0.492963969707489,0.9971460103988647
0.4129999876022339,0.4920082986354828,0.9987924098968506
0.414000004529953,0.4910503625869751,0.9996577501296997
0.41499999165534973,0.490090548992157,1.0008645057678223
0.41600000858306885,0.4891289472579956,0.9993839859962463
0.4169999957084656,0.48816588521003723,0.9982513785362244
0.4180000126361847,0.48720014095306396,0.9944525361061096
0.4189999997615814,0.4862465262413025,0.9948939681053162
0.41999998688697815,0.4852921962738037,0.9928831458091736
0.42100000381469727,0.4843365252017975,0.9918262362480164
0.421999990940094,0.48337844014167786,0.9917082786560059
0.4230000078678131,0.4824208915233612,0.991592288017273
0.42399999499320984,0.4814603328704834,0.9927245378494263
0.42500001192092896,0.48049890995025635,0.993226945400238
0.4259999990463257,0.4795367419719696,0.9936360120773315
0.4269999861717224,0.4785712659358978,0.9944295287132263
0.42800000309944153,0.4776034951210022,0.9903501272201538
0.42899999022483826,0.4766366183757782,0.9911808967590332
0.4300000071525574,0.47566795349121094,0.9913905262947083
0.4309999942779541,0.4746968448162079,0.9912384748458862
0.4320000112056732,0.4737291932106018,0.9914275407791138
0.43299999833106995,0.47275906801223755,0.9914246201515198
0.4339999854564667,0.4717981815338135,0.9928658604621887
0.4350000023841858,0.47083619236946106,0.9921269416809082
0.4359999895095825,0.46987077593803406,0.9930839538574219
0.43700000643730164,0.46890518069267273,0.9920297265052795
0.43799999356269836,0.46793702244758606,0.9910826086997986
0.4390000104904175,0.4669674038887024,0.992633044719696
0.4399999976158142,0.46599552035331726,0.9903552532196045
0.4410000145435333,0.4650270640850067,0.9909369945526123
0.44200000166893005,0.4640571177005768,0.9901631474494934
0.4429999887943268,0.46308645606040955,0.9911901354789734
0.4440000057220459,0.4621196389198303,0.9904903173446655
0.4449999928474426,0.46115073561668396,0.9922232031822205
0.44600000977516174,0.46018698811531067,0.9913887977600098
0.44699999690055847,0.459224134683609,0.9917742013931274
0.4480000138282776,0.4582587480545044,0.9925309419631958
0.4490000009536743,0.4572899341583252,0.9898013472557068
0.44999998807907104,0.4563184976577759,0.9880960583686829
0.45100000500679016,0.45534369349479675,0.9866682291030884
0.4519999921321869,0.45436611771583557,0.986167311668396
0.453000009059906,0.45338982343673706,0.9860079288482666
0.45399999618530273,0.4524105489253998,0.9832999110221863
0.45500001311302185,0.451429545879364,0.9843119978904724
0.4560000002384186,0.45044732093811035,0.9850712418556213
0.4569999873638153,0.4494673013687134,0.9836602807044983
0.4580000042915344,0.4484841227531433,0.9833811521530151
0.45899999141693115,0.44749748706817627,0.9832825064659119
0.46000000834465027,0.4465130865573883,0.9808357357978821
0.460999995470047,0.44553571939468384,0.9816263914108276
0.4620000123977661,0.44457560777664185,0.9823415279388428
0.46299999952316284,0.44361788034439087,0.9839680790901184
0.46399998664855957,0.44266191124916077,0.9852796792984009
0.4650000035762787,0.4417111873626709,0.9847328662872314
0.4659999907016754,0.4407584071159363,0.9854111075401306
0.46700000762939453,0.43980684876441956,0.9865314960479736
0.46799999475479126,0.4388623833656311,0.9863402843475342
0.4690000116825104,0.4379196763038635,0.9871346354484558
0.4699999988079071,0.4369792938232422,0.9861730337142944
0.47099998593330383,0.4360507130622864,0.9863794445991516
0.47200000286102295,0.43512439727783203,0.9879541993141174
0.4729999899864197,0.4341994822025299,0.9868316650390625
0.4740000069141388,0.43327876925468445,0.9853657484054565
0.4749999940395355,0.4323575496673584,0.9847626090049744
0.47600001096725464,0.4314362108707428,0.985846221446991
0.47699999809265137,0.4305117428302765,0.985228955745697
0.4779999852180481,0.42958417534828186,0.9852713942527771
0.4790000021457672,0.42865386605262756,0.9848529696464539
0.47999998927116394,0.42773473262786865,0.9802511930465698
0.48100000619888306,0.4268229603767395,0.981902003288269
0.4819999933242798,0.42591187357902527,0.9815298318862915
0.4830000102519989,0.42500633001327515,0.9787560701370239
0.48399999737739563,0.42409926652908325,0.9798626899719238
0.48500001430511475,0.4231894314289093,0.9795126914978027
0.4860000014305115,0.4222792983055115,0.979339063167572
0.4869999885559082,0.42137372493743896,0.9777233600616455
0.4880000054836273,0.4204690158367157,0.9779412746429443
0.48899999260902405,0.41956159472465515,0.976306676864624
0.49000000953674316,0.4186533987522125,0.9752463698387146
0.4909999966621399,0.4177447259426117,0.9723878502845764
0.492000013589859,0.4168400466442108,0.9700220227241516
0.49300000071525574,0.4159347116947174,0.9683042764663696
0.49399998784065247,0.415036141872406,0.9680464267730713
0.4950000047683716,0.41413524746894836,0.9659891724586487
0.4959999918937683,0.4132321774959564,0.9645561575889587
0.4970000088214874,0.4123334586620331,0.9637604355812073
0.49799999594688416,0.4114316701889038,0.9642772078514099
0.49900001287460327,0.41053667664527893,0.964931309223175
0.5,0.4096440374851227,0.9652893543243408
0.5009999871253967,0.408754825592041,0.9642539024353027
0.5019999742507935,0.4078685939311981,0.9643508791923523
0.503000020980835,0.4069865942001343,0.9628632664680481
0.5040000081062317,0.4061017632484436,0.962083101272583
0.5049999952316284,0.40522217750549316,0.9598039984703064
0.5059999823570251,0.4043416380882263,0.959642767906189
0.5070000290870667,0.4034595489501953,0.9575766921043396
0.5080000162124634,0.4025785028934479,0.9591135382652283
0.5090000033378601,0.40169644355773926,0.9606727957725525
0.5099999904632568,0.40081605315208435,0.9606057405471802
0.5109999775886536,0.3999394178390503,0.9625489711761475
0.5120000243186951,0.39906445145606995,0.9641230702400208
0.5130000114440918,0.39818960428237915,0.9648371934890747
0.5139999985694885,0.39731675386428833,0.9633947014808655
0.5149999856948853,0.39644432067871094,0.9626613855361938
0.515999972820282,0.3955693542957306,0.9641978740692139
0.5170000195503235,0.39471086859703064,0.9651719927787781
0.5180000066757202,0.3938571512699127,0.9669843912124634
0.5189999938011169,0.3930012285709381,0.9666116237640381
0.5199999809265137,0.39214199781417847,0.9667873382568359
0.5210000276565552,0.39128026366233826,0.9654651880264282
0.5220000147819519,0.3904188871383667,0.9646258354187012
0.5230000019073486,0.38956794142723083,0.9632043838500977
0.5239999890327454,0.3887287676334381,0.9649214148521423
0.5249999761581421,0.3878864049911499,0.9664795398712158
0.5260000228881836,0.387046217918396,0.9647324085235596
0.5270000100135803,0.38620540499687195,0.9666987657546997
0.527999997138977,0.38536375761032104,0.9683970808982849
0.5289999842643738,0.38452234864234924,0.9685009121894836
0.5299999713897705,0.38367828726768494,0.9679790735244751
0.531000018119812,0.38283437490463257,0.9688823819160461
0.5320000052452087,0.3819919526576996,0.9704493880271912
0.5329999923706055,0.3811531960964203,0.9702340960502625
0.5339999794960022,0.3803178369998932,0.971696138381958
0.5350000262260437,0.3794843852519989,0.9711392521858215
0.5360000133514404,0.3786575198173523,0.9698076248168945
0.5370000004768372,0.37783387303352356,0.968767523765564
0.5379999876022339,0.3770110607147217,0.96982741355896
0.5389999747276306,0.3761863112449646,0.9708005785942078
0.5400000214576721,0.3753635585308075,0.9670313000679016
0.5410000085830688,0.37453997135162354,0.9680384993553162
0.5419999957084656,0.3737144470214844,0.9682935476303101
0.5429999828338623,0.37288570404052734,0.9696090221405029
0.5440000295639038,0.37205371260643005,0.9697262048721313
0.5450000166893005,0.37121814489364624,0.966871440410614
0.5460000038146973,0.3703814744949341,0.9685114622116089
0.546999990940094,0.3695524334907532,0.9702743887901306
0.5479999780654907,0.36872267723083496,0.9703142046928406
0.5490000247955322,0.3679013252258301,0.9650561213493347
0.550000011920929,0.36707642674446106,0.9671387076377869
0.5509999990463257,0.36624982953071594,0.9665968418121338
0.5519999861717224,0.36542296409606934,0.9650671482086182
0.5529999732971191,0.3645951747894287,0.9632528424263
0.5540000200271606,0.36376723647117615,0.9649462699890137
0.5550000071525574,0.36293745040893555,0.966627836227417
0.5559999942779541,0.36210599541664124,0.9684720039367676
0.5569999814033508,0.3612755537033081,0.9655518531799316
0.5580000281333923,0.3604510724544525,0.9671705961227417
0.5590000152587891,0.35962581634521484,0.9647773504257202
0.5600000023841858,0.35880187153816223,0.9644076824188232
0.5609999895095825,0.3579745590686798,0.9655969738960266
0.5619999766349792,0.35715943574905396,0.9662723541259766
0.5630000233650208,0.35635170340538025,0.9667536020278931
0.5640000104904175,0.35554060339927673,0.9674490690231323
0.5649999976158142,0.35472768545150757,0.9669427871704102
0.5659999847412109,0.3539135158061981,0.9663124084472656
0.5669999718666077,0.35310351848602295,0.967681348323822
0.5680000185966492,0.3522934913635254,0.9672115445137024
0.5690000057220459,0.3514809012413025,0.9683325290679932
0.5699999928474426,0.35067087411880493,0.9665415287017822
0.5709999799728394,0.3498593866825104,0.9668803811073303
0.5720000267028809,0.34904804825782776,0.9688880443572998
0.5730000138282776,0.34823840856552124,0.9683051705360413
0.5740000009536743,0.3474266529083252,0.9682273268699646
0.574999988079071,0.3466198146343231,0.9685721397399902
0.5759999752044678,0.34581273794174194,0.9693052768707275
0.5770000219345093,0.3450106382369995,0.9700567126274109
0.578000009059906,0.3442124128341675,0.9663015007972717
0.5789999961853027,0.3434174656867981,0.968257486820221
0.5799999833106995,0.3426190912723541,0.9695884585380554
0.5809999704360962,0.3418196737766266,0.9675297737121582
0.5820000171661377,0.3410176932811737,0.9659414291381836
0.5830000042915344,0.340212881565094,0.9681418538093567
0.5839999914169312,0.3394095003604889,0.967156708240509
0.5849999785423279,0.3386126756668091,0.9685162901878357
0.5860000252723694,0.3378163278102875,0.9674763083457947
0.5870000123977661,0.33702245354652405,0.9653180241584778
0.5879999995231628,0.3362293243408203,0.9645604491233826
0.5889999866485596,0.33543503284454346,0.9658132791519165
0.5899999737739563,0.33463844656944275,0.964510440826416
0.5910000205039978,0.3338463008403778,0.9640494585037231
0.5920000076293945,0.33305081725120544,0.9663532972335815
0.5929999947547913,0.332254558801651,0.9632106423377991
0.593999981880188,0.33145663142204285,0.9648023843765259
0.5950000286102295,0.3306642770767212,0.965617299079895
0.5960000157356262,0.32987409830093384,0.9657407402992249
0.597000002861023,0.32908037304878235,0.9616028666496277
0.5979999899864197,0.32828620076179504,0.9572232961654663
0.5989999771118164,0.3274906873703003,0.9542068839073181
0.6000000238418579,0.32669171690940857,0.9529489874839783
0.6010000109672546,0.3258923590183258,0.9546007513999939
0.6019999980926514,0.32509058713912964,0.9544547200202942
0.6029999852180481,0.32428643107414246,0.9567157030105591
0.6039999723434448,0.32347893714904785,0.9546770453453064
0.6050000190734863,0.32266971468925476,0.953258752822876
0.6060000061988831,0.32185670733451843,0.9522915482521057
0.6069999933242798,0.3210427165031433,0.9476780891418457
0.6079999804496765,0.32022494077682495,0.9484681487083435
0.609000027179718,0.31940391659736633,0.9505196809768677
0.6100000143051147,0.31857889890670776,0.950139045715332
0.6110000014305115,0.3177562355995178,0.9510238766670227
0.6119999885559082,0.3169330656528473,0.9525654315948486
0.6129999756813049,0.3161076009273529,0.950955867767334
0.6140000224113464,0.31528058648109436,0.9474486708641052
0.6150000095367432,0.3144499659538269,0.9471216201782227
0.6159999966621399,0.3136177361011505,0.9479560256004333
0.6169999837875366,0.3127836585044861,0.9478309154510498
0.6179999709129333,0.3119507431983948,0.9456096887588501
0.6190000176429749,0.31111669540405273,0.9440581798553467
0.6200000047683716,0.3102813959121704,0.9453386664390564
0.6209999918937683,0.30944594740867615,0.9439855217933655
0.621999979019165,0.3086079955101013,0.9399524927139282
0.6230000257492065,0.3077661693096161,0.9415830969810486
0.6240000128746033,0.30692240595817566,0.9437864422798157
0.625,0.30607864260673523,0.9453395009040833
0.6259999871253967,0.305232435464859,0.9462424516677856
0.6269999742507935,0.30438587069511414,0.9484792351722717
0.628000020980835,0.3035348057746887,0.9487794041633606
0.6290000081062317,0.3026793897151947,0.950279176235199
0.6299999952316284,0.3018290400505066,0.949923574924469
0.6309999823570251,0.3009773790836334,0.9496489763259888
0.6320000290870667,0.30012115836143494,0.9489437341690063
0.6330000162124634,0.29926052689552307,0.9445182085037231
0.6340000033378601,0.29839688539505005,0.9457492232322693
0.6349999904632568,0.29753023386001587,0.9420408606529236
0.6359999775886536,0.2966729998588562,0.9391891956329346
0.6370000243186951,0.2958182990550995,0.9374518394470215
0.6380000114440918,0.29496175050735474,0.9395802617073059
0.6389999985694885,0.2941029965877533,0.942094624042511
0.6399999856948853,0.29324036836624146,0.941351592540741
0.640999972820282,0.29237425327301025,0.9385879635810852
0.6420000195503235,0.2915036678314209,0.9379462599754333
0.6430000066757202,0.29064545035362244,0.9347904920578003
0.6439999938011169,0.28978508710861206,0.9310035705566406
0.6449999809265137,0.28892460465431213,0.9324912428855896
0.6460000276565552,0.28806233406066895,0.935025691986084
0.6470000147819519,0.2871967554092407,0.9348759651184082
0.6480000019073486,0.2863350808620453,0.9349929690361023
0.6489999890327454,0.28547367453575134,0.9317122101783752
0.6499999761581421,0.28461840748786926,0.9330478310585022
0.6510000228881836,0.28375858068466187,0.9340944290161133
0.6520000100135803,0.2828994393348694,0.9333366751670837
0.652999997138977,0.28203925490379333,0.9316473603248596
0.6539999842643738,0.2811846435070038,0.9311736822128296
0.6549999713897705,0.28032779693603516,0.9330818057060242
0.656000018119812,0.2794703245162964,0.9344483613967896
0.6570000052452087,0.27860918641090393,0.9317935109138489
0.6579999923706055,0.27774471044540405,0.9334421157836914
0.6589999794960022,0.27688068151474,0.9349154233932495
0.6600000262260437,0.2760128676891327,0.9372038245201111
0.6610000133514404,0.2751411199569702,0.9395532011985779
0.6620000004768372,0.2742697596549988,0.9404385089874268
0.6629999876022339,0.2734031081199646,0.9424108862876892
0.6639999747276306,0.27253273129463196,0.9439442753791809
0.6650000214576721,0.2716660797595978,0.9445513486862183
0.6660000085830688,0.27079591155052185,0.9460250735282898
0.6669999957084656,0.26992806792259216,0.9480671882629395
0.6679999828338623,0.2690659165382385,0.9506610631942749
0.6690000295639038,0.268207848072052,0.9523213505744934
0.6700000166893005,0.26736223697662354,0.9501020312309265
0.6710000038146973,0.2665115296840668,0.9488793015480042
0.671999990940094,0.2656620442867279,0.9506803750991821
0.6729999780654907,0.26480919122695923,0.9500768780708313
0.6740000247955322,0.2639572024345398,0.9511911869049072
0.675000011920929,0.2631010115146637,0.9502302408218384
0.6759999990463257,0.26224008202552795,0.9515406489372253
0.6769999861717224,0.26137489080429077,0.9523182511329651
0.6779999732971191,0.2605101466178894,0.9516643285751343
0.6790000200271606,0.2596423625946045,0.9540925025939941
0.6800000071525574,0.25877273082733154,0.9525618553161621
0.6809999942779541,0.2578996419906616,0.9499485492706299
0.6819999814033508,0.257021427154541,0.9481384754180908
0.6830000281333923,0.25614455342292786,0.9494127631187439
0.6840000152587891,0.2552672326564789,0.9500957131385803
0.6850000023841858,0.25438588857650757,0.9525280594825745
0.6859999895095825,0.2535012364387512,0.9492776989936829
0.6869999766349792,0.2526201605796814,0.9503364562988281
0.6880000233650208,0.25173673033714294,0.951055645942688
0.6890000104904175,0.2508491277694702,0.9520918726921082
0.6899999976158142,0.24996966123580933,0.9517658948898315
0.6909999847412109,0.24908766150474548,0.9535995125770569
0.6919999718666077,0.24821023643016815,0.9565393924713135
0.6930000185966492,0.2473435252904892,0.9552621245384216
0.6940000057220459,0.24647469818592072,0.9525805115699768
0.6949999928474426,0.24560733139514923,0.9513761401176453
0.6959999799728394,0.24474869668483734,0.9529414176940918
0.6970000267028809,0.2438877373933792,0.9546056389808655
0.6980000138282776,0.24302130937576294,0.9540849328041077
0.6990000009536743,0.24215805530548096,0.9544039368629456
0.699999988079071,0.24129539728164673,0.9519486427307129
0.7009999752044678,0.2404388189315796,0.9527864456176758
0.7020000219345093,0.23958183825016022,0.9493985772132874
0.703000009059906,0.23873236775398254,0.9482194185256958
0.7039999961853027,0.23787714540958405,0.947913646697998
0.7049999833106995,0.23701757192611694,0.945973813533783
0.7059999704360962,0.23615701496601105,0.9481207728385925
0.7070000171661377,0.235290989279747,0.9508423209190369
0.7080000042915344,0.2344246506690979,0.9506250619888306
0.7089999914169312,0.23356398940086365,0.951680064201355
0.7099999785423279,0.23270700871944427,0.9501670598983765
0.7110000252723694,0.23185324668884277,0.9487245678901672
0.7120000123977661,0.23099581897258759,0.9497844576835632
0.7129999995231628,0.2301378697156906,0.9492557644844055
0.7139999866485596,0.22927537560462952,0.9483520984649658
0.7149999737739563,0.2284136414527893,0.949698805809021
0.7160000205039978,0.2275458723306656,0.9461979866027832
0.7170000076293945,0.226678267121315,0.9439363479614258
0.7179999947547913,0.22580735385417938,0.943712592124939
0.718999981880188,0.2249385118484497,0.9354745745658875
0.7200000286102295,0.22406692802906036,0.9364577531814575
0.7210000157356262,0.22318963706493378,0.935587465763092
0.722000002861023,0.2223144918680191,0.9377641677856445
0.7229999899864197,0.22144022583961487,0.9397681951522827
0.7239999771118164,0.22056852281093597,0.9422481060028076
0.7250000238418579,0.21969126164913177,0.9419277906417847
0.7260000109672546,0.2188115268945694,0.9442066550254822
0.7269999980926514,0.2179451584815979,0.9474687576293945
0.7279999852180481,0.21708987653255463,0.9465365409851074
0.7289999723434448,0.216230109333992,0.9460000991821289
0.7300000190734863,0.21536439657211304,0.9476985335350037
0.7310000061988831,0.2145013064146042,0.947079598903656
0.7319999933242798,0.21363690495491028,0.9482030272483826
0.7329999804496765,0.2127809077501297,0.9466143846511841
0.734000027179718,0.2119257003068924,0.9445621967315674
0.7350000143051147,0.2110859602689743,0.9383520483970642
0.7360000014305115,0.210244283080101,0.9406154155731201
0.7369999885559082,0.20940856635570526,0.9403690099716187
0.7379999756813049,0.20856709778308868,0.9315322637557983
0.7390000224113464,0.20772375166416168,0.9251415133476257
0.7400000095367432,0.20687563717365265,0.9266053438186646
0.7409999966621399,0.20602260529994965,0.9244362711906433
0.7419999837875366,0.20517463982105255,0.9271377325057983
0.7429999709129333,0.20432133972644806,0.9237064719200134
0.7440000176429749,0.20346221327781677,0.9233622550964355
0.7450000047683716,0.20261108875274658,0.9227787256240845
0.7459999918937683,0.20176759362220764,0.9247303009033203
0.746999979019165,0.20091958343982697,0.9273954033851624
0.7480000257492065,0.20007000863552094,0.9238055348396301
0.7490000128746033,0.19923272728919983,0.9214775562286377
0.75,0.19839037954807281,0.9183345437049866
0.7509999871253967,0.1975521594285965,0.9107255339622498
0.7519999742507935,0.1967122107744217,0.908597469329834
0.753000020980835,0.1958673745393753,0.9068045020103455
0.7540000081062317,0.19502024352550507,0.907869279384613
0.7549999952316284,0.1941671520471573,0.910883903503418
0.7559999823570251,0.19332054257392883,0.9124439358711243
0.7570000290870667,0.1924678236246109,0.915557861328125
0.7580000162124634,0.19161608815193176,0.9123014807701111
0.7590000033378601,0.19077421724796295,0.9151943922042847
0.7599999904632568,0.1899281144142151,0.9126418232917786
0.7609999775886536,0.18909074366092682,0.9163275957107544
0.7620000243186951,0.18825407326221466,0.9115366339683533
0.7630000114440918,0.1874183714389801,0.9132797718048096
0.7639999985694885,0.18657608330249786,0.9141129851341248
0.7649999856948853,0.1857319474220276,0.9133462905883789
0.765999972820282,0.18489117920398712,0.9060003757476807
0.7670000195503235,0.18405462801456451,0.9091429114341736
0.7680000066757202,0.18321146070957184,0.9103436470031738
0.7689999938011169,0.18238170444965363,0.9140596389770508
0.7699999809265137,0.18155990540981293,0.9153980016708374
0.7710000276565552,0.18074244260787964,0.915944516658783
0.7720000147819519,0.17992694675922394,0.9174674153327942
0.7730000019073486,0.1791093647480011,0.9189578294754028
0.7739999890327454,0.17828702926635742,0.914272129535675
0.7749999761581421,0.17745958268642426,0.9179494380950928
0.7760000228881836,0.17662499845027924,0.9199520349502563
0.7770000100135803,0.17580708861351013,0.922194242477417
0.777999997138977,0.1749943494796753,0.9217827320098877
0.7789999842643738,0.17417502403259277,0.9157887697219849
0.7799999713897705,0.17335093021392822,0.9138327836990356
0.781000018119812,0.1725238859653473,0.9169651865959167
0.7820000052452087,0.1716918796300888,0.9195577502250671
0.7829999923706055,0.17085863649845123,0.9158778190612793
0.7839999794960022,0.17002244293689728,0.9192430377006531
0.7850000262260437,0.16917987167835236,0.9200901389122009
0.7860000133514404,0.16833055019378662,0.920540452003479
0.7870000004768372,0.16747534275054932,0.9218754172325134
0.7879999876022339,0.16662225127220154,0.9225296974182129
0.7889999747276306,0.16576290130615234,0.9266117811203003
0.7900000214576721,0.16491913795471191,0.9309102892875671
0.7910000085830688,0.16408592462539673,0.9325547218322754
0.7919999957084656,0.16325123608112335,0.931418240070343
0.7929999828338623,0.1624097228050232,0.9342827200889587
0.7940000295639038,0.1615709513425827,0.9366931915283203
0.7950000166893005,0.16072602570056915,0.9389594197273254
0.7960000038146973,0.15990878641605377,0.9421728253364563
0.796999990940094,0.15908607840538025,0.9429947137832642
0.7979999780654907,0.15825603902339935,0.9475323557853699
0.7990000247955322,0.15742233395576477,0.9469805955886841
0.800000011920929,0.1565839797258377,0.9511603713035583
0.8009999990463257,0.15574918687343597,0.9512987732887268
0.8019999861717224,0.15490899980068207,0.9515472054481506
0.8029999732971191,0.15406681597232819,0.9556373357772827
0.8040000200271606,0.15323153138160706,0.9566102623939514
0.8050000071525574,0.15239058434963226,0.9596810340881348
0.8059999942779541,0.15155461430549622,0.9589678645133972
0.8069999814033508,0.15071070194244385,0.9632481932640076
0.8080000281333923,0.14987190067768097,0.9659898281097412
0.8090000152587891,0.14902490377426147,0.9671672582626343
0.8100000023841858,0.14820285141468048,0.965737521648407
0.8109999895095825,0.147383451461792,0.9599656462669373
0.8119999766349792,0.14655958116054535,0.964382529258728
0.8130000233650208,0.14573241770267487,0.9573439955711365
0.8140000104904175,0.1449027955532074,0.9525840282440186
0.8149999976158142,0.144097238779068,0.9536566138267517
0.8159999847412109,0.14329513907432556,0.9505511522293091
0.8169999718666077,0.14248545467853546,0.953890860080719
0.8180000185966492,0.14166711270809174,0.9554613828659058
0.8190000057220459,0.14085695147514343,0.957750678062439
0.8199999928474426,0.14004702866077423,0.962213397026062
0.8209999799728394,0.13923169672489166,0.9613458514213562
0.8220000267028809,0.138407900929451,0.9657848477363586
0.8230000138282776,0.13760536909103394,0.9685654640197754
0.8240000009536743,0.1367964893579483,0.9708014130592346
0.824999988079071,0.13598161935806274,0.9668186902999878
0.8259999752044678,0.135160893201828,0.9653501510620117
0.8270000219345093,0.13433894515037537,0.9631891250610352
0.828000009059906,0.13353285193443298,0.9681923985481262
0.8289999961853027,0.1327182799577713,0.9666609764099121
0.8299999833106995,0.13190987706184387,0.9710062146186829
0.8309999704360962,0.1311330497264862,0.973029613494873
0.8320000171661377,0.13035929203033447,0.9718986749649048
0.8330000042915344,0.1296098530292511,0.9776701927185059
0.8339999914169312,0.12886261940002441,0.9774866104125977
0.8349999785423279,0.12811583280563354,0.9788371920585632
0.8360000252723694,0.12736620008945465,0.9745410084724426
0.8370000123977661,0.12660889327526093,0.9765328764915466
0.8379999995231628,0.12585335969924927,0.9798058271408081
0.8389999866485596,0.1250964105129242,0.9819617867469788
0.8399999737739563,0.12433433532714844,0.9863169193267822
0.8410000205039978,0.12360979616641998,0.9838589429855347
0.8420000076293945,0.12287890166044235,0.9823089241981506
0.8429999947547913,0.12214145064353943,0.9829676151275635
0.843999981880188,0.12141459435224533,0.9852578043937683
0.8450000286102295,0.12069317698478699,0.9874297380447388
0.8460000157356262,0.11998793482780457,0.9853400588035583
0.847000002861023,0.11928928643465042,0.9851307272911072
0.8479999899864197,0.11858521401882172,0.988447368144989
0.8489999771118164,0.11788679659366608,0.9930999279022217
0.8500000238418579,0.11717937141656876,0.9970629811286926
0.8510000109672546,0.11646978557109833,0.9968782663345337
0.8519999980926514,0.11575307697057724,1.0004633665084839
0.8529999852180481,0.11504420638084412,1.002827763557434
0.8539999723434448,0.11434359848499298,1.0081665515899658
0.8550000190734863,0.11363696306943893,1.0139466524124146
0.8560000061988831,0.11292257159948349,1.0187458992004395
0.8569999933242798,0.11221196502447128,1.0237736701965332
0.8579999804496765,0.11149297654628754,1.0279864072799683
0.859000027179718,0.11076942086219788,1.0190761089324951
0.8600000143051147,0.11004500091075897,1.0239803791046143
0.8610000014305115,0.10931515693664551,1.0236700773239136
0.8619999885559082,0.10859858989715576,1.0265872478485107
0.8629999756813049,0.1078752726316452,1.018284559249878
0.8640000224113464,0.1071569174528122,1.0248689651489258
0.8650000095367432,0.10643423348665237,1.0316656827926636
0.8659999966621399,0.10570088773965836,1.02523934841156
0.8669999837875366,0.10499746352434158,1.0097262859344482
0.8679999709129333,0.10428773611783981,1.0005143880844116
0.8690000176429749,0.10357913374900818,1.0051467418670654
0.8700000047683716,0.10289774090051651,1.008159875869751
0.8709999918937683,0.10220750421285629,1.0079981088638306
0.871999979019165,0.10151205211877823,1.0149158239364624
0.8730000257492065,0.10085500776767731,1.017860770225525
0.8740000128746033,0.1001959964632988,1.0245304107666016
0.875,0.09954223781824112,1.02506685256958
0.8759999871253967,0.09888674318790436,1.028042197227478
0.8769999742507935,0.09826764464378357,1.022948145866394
0.878000020980835,0.09764078259468079,1.0240137577056885
0.8790000081062317,0.09701236337423325,1.0232927799224854
0.8799999952316284,0.09640253335237503,1.0198452472686768
0.8809999823570251,0.09578393399715424,1.0183559656143188
0.8820000290870667,0.09516192227602005,1.0247994661331177
0.8830000162124634,0.09454308450222015,1.0251023769378662
0.8840000033378601,0.09392575919628143,1.0189348459243774
0.8849999904632568,0.0932990238070488,1.0251058340072632
0.8859999775886536,0.09266442805528641,1.031930685043335
0.8870000243186951,0.09203150868415833,1.0316585302352905
0.8880000114440918,0.09139220416545868,1.0377016067504883
0.8889999985694885,0.09074962139129639,1.0356535911560059
0.8899999856948853,0.09010707587003708,1.0406979322433472
0.890999972820282,0.08946116268634796,1.0491687059402466
0.8920000195503235,0.0888034924864769,1.0548920631408691
0.8930000066757202,0.0881393700838089,1.0544207096099854
0.8939999938011169,0.08747123181819916,1.0534420013427734
0.8949999809265137,0.086794413626194,1.0451315641403198
0.8960000276565552,0.08613407611846924,1.0541176795959473
0.8970000147819519,0.08546973764896393,1.0593312978744507
0.8980000019073486,0.08479846268892288,1.063633680343628
0.8989999890327454,0.08412628620862961,1.0598582029342651
0.8999999761581421,0.08344779908657074,1.0580297708511353
0.9010000228881836,0.08276326209306717,1.0623418092727661
0.9020000100135803,0.08208412677049637,1.0663708448410034
0.902999997138977,0.08141156286001205,1.0645688772201538
0.9039999842643738,0.08074644207954407,1.061091661453247
0.9049999713897705,0.08008485287427902,1.050246238708496
0.906000018119812,0.07940994948148727,1.0141634941101074
0.9070000052452087,0.07872123271226883,1.0012718439102173
0.9079999923706055,0.07802142947912216,1.00658118724823
0.9089999794960022,0.07732038199901581,1.016919732093811
0.9100000262260437,0.07661280035972595,1.0013922452926636
0.9110000133514404,0.07589427381753922,0.9994044899940491
0.9120000004768372,0.07516451925039291,1.0021597146987915
0.9129999876022339,0.07444257289171219,1.001999020576477
0.9139999747276306,0.07370521128177643,1.0089720487594604
0.9150000214576721,0.07295281440019608,1.0184643268585205
0.9160000085830688,0.07219280302524567,1.008504033088684
0.9169999957084656,0.07145888358354568,1.004353642463684
0.9179999828338623,0.07071775943040848,1.0157791376113892
0.9190000295639038,0.06996621191501617,1.0084691047668457
0.9200000166893005,0.06919986009597778,1.0106995105743408
0.9210000038146973,0.06844357401132584,1.0028096437454224
0.921999990940094,0.06767448782920837,1.012467622756958
0.9229999780654907,0.06689247488975525,1.0062962770462036
0.9240000247955322,0.06609150767326355,1.0038251876831055
0.925000011920929,0.06527248024940491,1.012721061706543
0.9259999990463257,0.06447383016347885,0.9978264570236206
0.9269999861717224,0.06369927525520325,1.003219485282898
0.9279999732971191,0.06292440742254257,1.0091209411621094
0.9290000200271606,0.06213569641113281,1.0157732963562012
0.9300000071525574,0.061373911798000336,0.967817485332489
0.9309999942779541,0.06059912592172623,0.9561854600906372
0.9319999814033508,0.059823788702487946,0.9525524377822876
0.9330000281333923,0.05905662104487419,0.9541084170341492
0.9340000152587891,0.05828247219324112,0.9351512789726257
0.9350000023841858,0.057502031326293945,0.9258673787117004
0.9359999895095825,0.056699611246585846,0.9311330914497375
0.9369999766349792,0.05588376522064209,0.9292085766792297
0.9380000233650208,0.055067822337150574,0.9353007674217224
0.9390000104904175,0.0542328767478466,0.9457603693008423
0.9399999976158142,0.053390514105558395,0.9248117804527283
0.9409999847412109,0.05254163220524788,0.8804982304573059
0.9419999718666077,0.0517103411257267,0.8861321806907654
0.9430000185966492,0.050868794322013855,0.9013144969940186
0.9440000057220459,0.049999307841062546,0.8893605470657349
0.9449999928474426,0.049104902893304825,0.9036566615104675
0.9459999799728394,0.048222512006759644,0.8932258486747742
0.9470000267028809,0.04733838513493538,0.8752232789993286
0.9480000138282776,0.04642847180366516,0.8540272116661072
0.9490000009536743,0.045502521097660065,0.8577697277069092
0.949999988079071,0.044635072350502014,0.8511821627616882
0.9509999752044678,0.0437401607632637,0.8240999579429626
0.9520000219345093,0.04282102733850479,0.8326507210731506
0.953000009059906,0.041935794055461884,0.8293302059173584
0.9539999961853027,0.04103447496891022,0.8454658389091492
0.9549999833106995,0.040117740631103516,0.8506754040718079
0.9559999704360962,0.03916456922888756,0.8624026775360107
0.9570000171661377,0.038220759481191635,0.8605659008026123
0.9580000042915344,0.0373198501765728,0.8488786220550537
0.9589999914169312,0.03640201687812805,0.8339211344718933
0.9599999785423279,0.03545081615447998,0.8146854043006897
0.9610000252723694,0.03456316515803337,0.8264575600624084
0.9620000123977661,0.03365409001708031,0.8350650668144226
0.9629999995231628,0.032819267362356186,0.8488168120384216
0.9639999866485596,0.032091766595840454,0.8618258237838745
0.9649999737739563,0.031395912170410156,0.8377658724784851
0.9660000205039978,0.030691849067807198,0.8424099683761597
0.9670000076293945,0.029963936656713486,0.8585903644561768
0.9679999947547913,0.029217123985290527,0.829787015914917
0.968999981880188,0.02855597622692585,0.8536748886108398
0.9700000286102295,0.027887623757123947,0.8512399792671204
0.9710000157356262,0.02720935083925724,0.8232259154319763
0.972000002861023,0.02655699849128723,0.7920848727226257
0.9729999899864197,0.025871802121400833,0.8191708326339722
0.9739999771118164,0.025148672983050346,0.838367223739624
0.9750000238418579,0.024378227069973946,0.8345649838447571
0.9760000109672546,0.023713286966085434,0.8465126156806946
0.9769999980926514,0.023011082783341408,0.8595432043075562
0.9779999852180481,0.02236519567668438,0.8800867795944214
0.9789999723434448,0.02185117080807686,0.9153487086296082
0.9800000190734863,0.021331006661057472,0.9421600103378296
0.9810000061988831,0.020761314779520035,0.9883972406387329
0.9819999933242798,0.020159423351287842,1.0008443593978882
0.9829999804496765,0.019586285576224327,0.9063458442687988
0.984000027179718,0.019009387120604515,0.9493276476860046
0.9850000143051147,0.018384510651230812,0.9469893574714661
0.9860000014305115,0.01774020865559578,0.9934712052345276
0.9869999885559082,0.01707777939736843,0.9826878309249878
0.9879999756813049,0.016332339495420456,1.0458121299743652
0.9890000224113464,0.015492931939661503,1.0369139909744263
0.9900000095367432,0.014552908018231392,1.1241825819015503
0.9909999966621399,0.013732683844864368,1.1336252689361572
0.9919999837875366,0.01283297874033451,1.2274595499038696
0.9929999709129333,0.01171405054628849,1.274110198020935
0.9940000176429749,0.010285763069987297,1.2094309329986572
0.9950000047683716,0.008727948181331158,1.1816157102584839
0.9959999918937683,0.006990774068981409,1.3922045230865479
0.996999979019165,0.005249392706900835,1.7058672904968262
0.9980000257492065,0.004192479886114597,1.9941262006759644
0.9990000128746033,0.0035076343920081854,2.2104082107543945
1.0,0.0022972216829657555,2.9071943759918213


==> plot_csvs/epistemic_dataset.csv <==
train_x,train_y
0.004811109509319067,1.5550719499588013
0.7602553367614746,-0.40515241026878357
0.8021349310874939,-0.23619912564754486
0.3079657554626465,-0.16481557488441467
0.9758870601654053,1.4876798391342163
0.16265155375003815,0.04950186237692833
0.13730090856552124,0.28601861000061035
0.7322760820388794,-0.4410238564014435
0.25976893305778503,-0.4418293535709381
0.2250014990568161,-0.460721492767334
0.8126993775367737,-0.26943516731262207
0.7288345098495483,-0.5569217801094055
0.05727217718958855,1.226151466369629
0.8226643204689026,-0.10225750505924225
0.6801004409790039,-0.1113085076212883
0.780380368232727,-0.4460905194282532
0.21752627193927765,-0.47569748759269714
0.7315315008163452,-0.48334696888923645
0.22402702271938324,-0.4478912651538849
0.20352475345134735,-0.38848060369491577
0.8213267922401428,-0.15260127186775208
0.7896773219108582,-0.3759952485561371
0.12451570481061935,0.48411616683006287
0.9405200481414795,1.2724273204803467
0.6662938594818115,-0.0367850698530674
0.009885241277515888,1.5158421993255615
0.022252431139349937,1.395583987236023
0.32840636372566223,-0.011741254478693008
0.8644689917564392,0.3868117928504944
0.806516170501709,-0.18510770797729492
0.12447904795408249,0.38679784536361694
0.1330365389585495,0.41920799016952515
0.313836008310318,-0.1824175864458084
0.26978474855422974,-0.4633651673793793
0.6628937721252441,0.050846438854932785
0.8438424468040466,0.15594634413719177
0.792414665222168,-0.3019995093345642
0.2716485559940338,-0.41466811299324036
0.16436928510665894,0.018878160044550896
0.33853065967559814,-0.01930193416774273
0.7749123573303223,-0.4459664821624756
0.08521807938814163,0.9890110492706299
0.9112331867218018,0.9514018893241882
0.2869893014431,-0.4290509819984436
0.8806127309799194,0.5889899134635925
0.041006699204444885,1.407576084136963
0.9978752732276917,1.4773627519607544
0.21988807618618011,-0.36186835169792175
0.25045153498649597,-0.4731994569301605
0.8948251605033875,0.8532945513725281
0.9570757746696472,1.3062090873718262
0.6816672086715698,-0.1360132396221161
0.2861475646495819,-0.44978365302085876
0.7317519187927246,-0.5556929111480713
0.11121675372123718,0.6976515054702759
0.19753487408161163,-0.24954308569431305
0.8700324892997742,0.3871364891529083
0.33881574869155884,0.02557016909122467
0.25795644521713257,-0.4898587763309479
0.18161211907863617,-0.20708853006362915
0.7199845314025879,-0.4099215269088745
0.07199530303478241,1.2007272243499756
0.8755358457565308,0.5546242594718933
0.8368691205978394,0.044737495481967926
0.8289665579795837,0.003739248728379607
0.8587727546691895,0.3674740791320801
0.9497581124305725,1.272668719291687
0.77608323097229,-0.3997906446456909
0.3426571488380432,0.10601738840341568
0.8180797696113586,-0.15031133592128754
0.7543948292732239,-0.5044084787368774
0.9328687191009521,1.213983416557312
0.7021905183792114,-0.2662336230278015
0.942040205001831,1.138967752456665
0.9405714869499207,1.1597613096237183
0.6605876684188843,-0.004396163392812014
0.8663502335548401,0.3705766797065735
0.14692504703998566,0.2469753473997116
0.9456747174263,1.2404453754425049
0.007188503164798021,1.4523546695709229
0.13094434142112732,0.395847350358963
0.7884684205055237,-0.3648325502872467
0.7860809564590454,-0.3463798463344574
0.19361111521720886,-0.3256087303161621
0.7199386954307556,-0.4297691285610199
0.7413190603256226,-0.48701706528663635
0.22018033266067505,-0.3782176375389099
0.019576946273446083,1.3970541954040527
0.3269284665584564,-0.1394951343536377
0.07874825596809387,1.0864559412002563
0.22804862260818481,-0.5024701952934265
0.25423663854599,-0.44635820388793945
0.7356901168823242,-0.36232858896255493
0.1400500386953354,0.27085939049720764
0.6575419306755066,0.08071525394916534
0.10276037454605103,0.806259036064148
0.15313518047332764,0.20617030560970306
0.8884812593460083,0.671990156173706
0.04127377271652222,1.3485080003738403
0.27972412109375,-0.43243175745010376
0.1433536261320114,0.40709346532821655
0.043003231287002563,1.3852866888046265
0.18516236543655396,-0.15530669689178467
0.07706651091575623,1.1000120639801025
0.7637139558792114,-0.43654781579971313
0.6712620854377747,-0.06706959009170532
0.955098032951355,1.3768949508666992
0.9631176590919495,1.4255127906799316
0.30328285694122314,-0.30515027046203613
0.2795211672782898,-0.4375840127468109
0.12841548025608063,0.5391380190849304
0.9246587753295898,1.0380676984786987
0.027345340698957443,1.4763303995132446
0.6590638160705566,0.17730401456356049
0.6733524799346924,-0.024367352947592735
0.03395126014947891,1.4080266952514648
0.27002885937690735,-0.459729939699173
0.33089467883110046,0.10270628333091736
0.1670074760913849,0.014007890596985817
0.7866964936256409,-0.42874714732170105
0.96847003698349,1.4255436658859253
0.85423344373703,0.22239647805690765
0.9910507798194885,1.5450702905654907
0.06925231963396072,1.1592934131622314
0.8825468420982361,0.6127412915229797
0.7338592410087585,-0.5405953526496887
0.03030342236161232,1.4932045936584473
0.9563366174697876,1.3707661628723145
0.06732948869466782,1.129902720451355
0.8219226002693176,-0.14912396669387817
0.018610911443829536,1.381130337715149
0.16028666496276855,0.060707297176122665
0.19222812354564667,-0.23602277040481567
0.259002685546875,-0.393079549074173
0.6942991018295288,-0.22848445177078247
0.7251248955726624,-0.3685322105884552
0.26249149441719055,-0.49683281779289246
0.22576133906841278,-0.5025312900543213
0.056183598935604095,1.3057674169540405
0.03213595598936081,1.451183795928955
0.050761498510837555,1.315734624862671
0.210403174161911,-0.30725693702697754
0.8120195269584656,-0.20747286081314087
0.6791298985481262,-0.12192744016647339
0.7285077571868896,-0.4812109172344208
0.986586332321167,1.5641820430755615
0.19912363588809967,-0.3815205693244934
0.7130134105682373,-0.4072597920894623
0.7126140594482422,-0.4061601758003235
0.7191213965415955,-0.44651272892951965
0.23026438057422638,-0.40355613827705383
0.17559289932250977,-0.06006285175681114
0.7211790084838867,-0.47296586632728577
0.21906955540180206,-0.37798309326171875
0.860465943813324,0.32964617013931274
0.8580192923545837,0.2766147255897522
0.3359295725822449,0.019737085327506065
0.25664541125297546,-0.42699384689331055
0.09250018745660782,0.8882238864898682
0.9369804859161377,1.3098385334014893
0.7168521881103516,-0.420620322227478
0.7081594467163086,-0.4325903654098511
0.1034519299864769,0.7777851223945618
0.23575039207935333,-0.40428870916366577
0.07491649687290192,1.0983853340148926
0.3137361705303192,-0.28067928552627563
0.6790031790733337,-0.163843035697937
0.13910317420959473,0.28103557229042053
0.32501229643821716,0.019577518105506897
0.2476666420698166,-0.555327296257019
0.669402003288269,-0.05059283226728439
0.1481717824935913,0.22516125440597534
0.3301461338996887,-0.10381274670362473
0.8392032980918884,0.017911463975906372
0.017368651926517487,1.4855929613113403
0.2860051691532135,-0.4236321449279785
0.9882029294967651,1.4591033458709717
0.6865526437759399,-0.09853316098451614
0.7501322627067566,-0.5123208165168762
0.8287434577941895,-0.10126932710409164
0.22427505254745483,-0.5476593375205994
0.7186914682388306,-0.4249785840511322
0.13977158069610596,0.26024454832077026
0.9558796286582947,1.3683079481124878
0.8848936557769775,0.5927152037620544
0.883455753326416,0.6395423412322998
0.8355404734611511,-0.05722785368561745
0.9142205119132996,0.9772665500640869
0.20258134603500366,-0.27060219645500183
0.7587056159973145,-0.3855993151664734
0.039878614246845245,1.3756972551345825
0.034613121300935745,1.404101848602295
0.9520201683044434,1.3748835325241089
0.6761443614959717,-0.20102156698703766
0.25523412227630615,-0.42116546630859375
0.3025818467140198,-0.22839099168777466
0.8459179401397705,0.0973457545042038
0.8907437920570374,0.6929343342781067
0.7251875400543213,-0.4791794717311859
0.6638550758361816,0.005694156046956778
0.25015467405319214,-0.5096240043640137
0.946428120136261,1.2311397790908813
0.9023575186729431,0.843146800994873
0.26116037368774414,-0.5171307921409607
0.8967583179473877,0.8839067220687866
0.9481066465377808,1.3427186012268066
0.7359936237335205,-0.43616750836372375
0.028125928714871407,1.4045791625976562
0.26997315883636475,-0.43679043650627136
0.6522454023361206,0.12365438789129257
0.8356509208679199,0.06691760569810867
0.7756295204162598,-0.3698193430900574
0.714125394821167,-0.336795836687088
0.9039487242698669,0.8634661436080933
0.6716989278793335,-0.07149200886487961
0.8495394587516785,0.1251823902130127
0.03247609734535217,1.3379907608032227
0.7712197303771973,-0.5123873949050903
0.8937267065048218,0.6703542470932007
0.20859090983867645,-0.375968873500824
0.2953239679336548,-0.3258322775363922
0.8265821933746338,-0.06718835234642029
0.024004783481359482,1.486918568611145
0.9081358909606934,1.0005556344985962
0.7144241333007812,-0.40465235710144043
0.8344174027442932,0.10203766822814941
0.16971544921398163,0.03839239850640297
0.3376176357269287,0.03494502231478691
0.7996944189071655,-0.3601307272911072
0.9771474599838257,1.499764084815979
0.899131178855896,0.7641862630844116
0.13092216849327087,0.3917805850505829
0.8655269742012024,0.33947134017944336
0.6856870651245117,-0.21663516759872437
0.30966734886169434,-0.16215671598911285
0.6718959212303162,-0.07397419214248657
0.22017745673656464,-0.4123963415622711
0.6611175537109375,-0.019137289375066757
0.7586227655410767,-0.44719377160072327
0.6937074065208435,-0.2634185552597046
0.820207417011261,-0.13384157419204712
0.9763342142105103,1.4549720287322998
0.03291923925280571,1.3645870685577393
0.8261010646820068,-0.0856572613120079
0.17024295032024384,-0.026370663195848465
0.7751158475875854,-0.5892986059188843
0.3251326084136963,-0.1416543573141098
0.20372274518013,-0.29481270909309387
0.8295400738716125,-0.0363522544503212
0.7837964296340942,-0.5034775733947754
0.1855017989873886,-0.19602972269058228
0.12119210511445999,0.5308799743652344
0.16929097473621368,-0.06750430911779404
0.7443411350250244,-0.5135499238967896
0.9094308018684387,0.9119312763214111
0.2741948366165161,-0.5117166638374329
0.6523436307907104,0.14740242063999176
0.7895563840866089,-0.3796757757663727
0.7754842042922974,-0.41551464796066284
0.7625077366828918,-0.3922862410545349
0.05365350469946861,1.3225873708724976
0.9776740074157715,1.4057910442352295
0.9522264003753662,1.2884385585784912
0.7561633586883545,-0.4732811152935028
0.10725931823253632,0.6769745349884033
0.9179692268371582,1.079323172569275
0.23786920309066772,-0.49909868836402893
0.27999210357666016,-0.44402340054512024
0.13753600418567657,0.378667414188385
0.16478002071380615,0.06380848586559296
0.3159264028072357,-0.20423737168312073
0.8342223763465881,-0.030894018709659576
0.24509146809577942,-0.5370350480079651
0.22635048627853394,-0.46672582626342773
0.8658409714698792,0.39800316095352173
0.7744489908218384,-0.4104962944984436
0.9638513326644897,1.2962020635604858
0.7576629519462585,-0.5231531858444214
0.1640108823776245,0.074252188205719
0.12486525624990463,0.5493823885917664
0.7367315292358398,-0.4887416362762451
0.1553545445203781,0.20131315290927887
0.2988784909248352,-0.30412596464157104
0.8790055513381958,0.5242080688476562
0.146229550242424,0.20573697984218597
0.30681079626083374,-0.27820584177970886
0.8716143369674683,0.4768822491168976
0.8469931483268738,0.0966825783252716
0.9932044744491577,1.4506675004959106
0.9867708086967468,1.5725111961364746
0.8974676728248596,0.8084568977355957
0.1410190612077713,0.32470613718032837
0.7451741099357605,-0.48593899607658386
0.9128451943397522,0.9420933127403259
0.876645565032959,0.5186306834220886
0.9441849589347839,1.1745781898498535
0.1975783407688141,-0.3419085741043091
0.31344160437583923,-0.24303430318832397
0.7891950607299805,-0.3377588987350464
0.940992534160614,1.2818834781646729
0.9519076347351074,1.2846767902374268
0.26804280281066895,-0.4824516475200653
0.975304901599884,1.4347482919692993
0.7657374143600464,-0.3999598026275635
0.02645455114543438,1.462519884109497
0.9143097996711731,1.0758614540100098
0.23050488531589508,-0.3937227427959442
0.9089834094047546,0.9020110368728638
0.8880038857460022,0.7157155871391296
0.2227897346019745,-0.4664578139781952
0.8814620971679688,0.5478224754333496
0.8942601084709167,0.7918701171875
0.6673958897590637,0.018962645903229713
0.17178457975387573,-0.1079539805650711
0.1322108656167984,0.4265812039375305
0.7066874504089355,-0.37862831354141235
0.6807211637496948,-0.11951136589050293
0.14172935485839844,0.2648809254169464
0.10854262858629227,0.6910403370857239
0.268179714679718,-0.47508737444877625
0.07127096503973007,1.0440149307250977
0.7683752179145813,-0.4941471517086029
0.18416038155555725,-0.23841679096221924
0.03076382540166378,1.3955447673797607
0.16166672110557556,0.0008070527110248804
0.14246618747711182,0.29284489154815674
0.8041490912437439,-0.24736209213733673
0.8429766297340393,0.020226426422595978
0.1949959397315979,-0.2589956223964691
0.2967630922794342,-0.3629172742366791
0.1723335087299347,-0.09640010446310043
0.2848006784915924,-0.5079933404922485
0.1357799768447876,0.2562955617904663
0.8791090846061707,0.58343905210495
0.2900063693523407,-0.38465383648872375
0.18883588910102844,-0.1700466126203537
0.32781749963760376,-0.026153456419706345
0.730103611946106,-0.45048797130584717
0.06240135431289673,1.1874401569366455
0.009794915094971657,1.5145931243896484
0.6987828612327576,-0.36480093002319336
0.25840744376182556,-0.5562723278999329
0.70245760679245,-0.37563201785087585
0.05761557072401047,1.197735071182251
0.2585276663303375,-0.4922104775905609
0.21715706586837769,-0.43838104605674744
0.7449688911437988,-0.45159876346588135
0.7829427123069763,-0.4079539477825165
0.1478632688522339,0.1364818513393402
0.9072679877281189,0.9303216338157654
0.15148180723190308,0.09833945333957672
0.9418067336082458,1.2555267810821533
0.9180251955986023,1.07048761844635
0.2554791569709778,-0.4043723940849304
0.14770935475826263,0.23321199417114258
0.6965441703796387,-0.28959888219833374
0.31714335083961487,-0.16442936658859253
0.031918421387672424,1.4750229120254517
0.26531389355659485,-0.45373407006263733
0.14869844913482666,0.22571443021297455
0.7380895614624023,-0.4306866228580475
0.12210511416196823,0.4410282373428345
0.08455504477024078,0.9838228225708008
0.13958793878555298,0.2331676483154297
0.10940943658351898,0.644081175327301
0.7412439584732056,-0.4386556148529053
0.34054094552993774,0.09683804959058762
0.20734618604183197,-0.36641764640808105
0.20019881427288055,-0.38624855875968933
0.6921376585960388,-0.2584947347640991
0.6504560708999634,0.09947341680526733
0.27038124203681946,-0.4774485230445862
0.22092746198177338,-0.4532971680164337
0.775488018989563,-0.4659808874130249
0.07508322596549988,1.1005969047546387
0.16014038026332855,0.11157103627920151
0.8451252579689026,0.11131349951028824
0.8790974617004395,0.4707193970680237
0.2464350461959839,-0.4429677128791809
0.8275449275970459,-0.09380912780761719
0.1424218714237213,0.25145184993743896
0.8835352063179016,0.6363028287887573
0.17827382683753967,-0.10999448597431183
0.13244028389453888,0.39801087975502014
0.11012200266122818,0.638568639755249
0.10310658067464828,0.7663275599479675
0.7788413763046265,-0.4058460593223572
0.2581758201122284,-0.5200830698013306
0.2293342798948288,-0.4578448235988617
0.9574887156486511,1.3494055271148682
0.3148294687271118,-0.12806636095046997
0.13731126487255096,0.43479159474372864
0.18224555253982544,-0.18369317054748535
0.786253809928894,-0.346526175737381
0.8301267027854919,0.009736806154251099
0.7179629802703857,-0.2997298240661621
0.14094094932079315,0.27469775080680847
0.19200097024440765,-0.25348663330078125
0.08772531896829605,0.9749969840049744
0.31792527437210083,-0.2230094075202942
0.002110264264047146,1.560887336730957
0.17553168535232544,-0.18725092709064484
0.11580879241228104,0.5887368321418762
0.8236750364303589,-0.18010734021663666
0.8985155820846558,0.8178905248641968
0.942899227142334,1.2626006603240967
0.2460080087184906,-0.5132468342781067
0.019617505371570587,1.4472488164901733
0.23530779778957367,-0.5489436984062195
0.9369357824325562,1.207641363143921
0.98834627866745,1.3677258491516113
0.8771299123764038,0.5435755252838135
0.9196057319641113,1.0602519512176514
0.16309958696365356,0.007725944276899099
0.2370697408914566,-0.4213705360889435
0.044468119740486145,1.3447086811065674
0.9264141917228699,1.1348724365234375
0.15052098035812378,0.14425155520439148
0.033681731671094894,1.4437317848205566
0.716411292552948,-0.3984905183315277
0.3044808506965637,-0.2442554533481598
0.2595823407173157,-0.5370943546295166
0.18706154823303223,-0.20241688191890717
0.6554321050643921,0.06106797233223915
0.9648966789245605,1.4165692329406738
0.15896815061569214,-0.01682220585644245
0.01199609600007534,1.4420832395553589
0.8152496814727783,-0.207464337348938
0.23825408518314362,-0.48678746819496155
0.1857958436012268,-0.1801413893699646
0.09690842032432556,0.8290446400642395
0.2682569921016693,-0.5521202087402344
0.33291345834732056,-0.0048334370367228985
0.653615415096283,0.18735896050930023
0.9521111845970154,1.3473122119903564
0.9525744915008545,1.2725154161453247
0.32645145058631897,-0.10124745219945908
0.8751298189163208,0.4684709906578064
0.8736268877983093,0.4962940812110901
0.06704849004745483,1.154273509979248
0.12037336081266403,0.6098079681396484
0.7031144499778748,-0.34119275212287903
0.25300902128219604,-0.5385887622833252
0.013293890282511711,1.500218152999878
0.3166723847389221,-0.14638978242874146
0.23487721383571625,-0.4117523729801178
0.24275697767734528,-0.4882882535457611
0.2516176700592041,-0.39500895142555237
0.7812561988830566,-0.4407426714897156
0.31900250911712646,-0.16669192910194397
0.9315270781517029,1.2434827089309692
0.24111802875995636,-0.5258573889732361
0.9611419439315796,1.3422915935516357
0.2978759706020355,-0.31369003653526306
0.7224996089935303,-0.4560646116733551
0.9011630415916443,0.7623922228813171
0.7014069557189941,-0.36229366064071655
0.22224460542201996,-0.5204035639762878
0.7936592102050781,-0.3806683421134949
0.3262898027896881,-0.03184596076607704
0.8465521931648254,0.2618478238582611
0.8948948979377747,0.7286982536315918
0.3190457224845886,-0.13630695641040802
0.24609047174453735,-0.5153420567512512
0.7509569525718689,-0.5515983700752258
0.9506208896636963,1.2602932453155518
0.27899736166000366,-0.3804919421672821
0.6817479729652405,-0.213065043091774
0.17918702960014343,-0.21051307022571564
0.7779574394226074,-0.38079214096069336
0.8139013051986694,-0.23323068022727966
0.06624118238687515,1.1833363771438599
0.17875733971595764,-0.12646710872650146
0.20356681942939758,-0.3411676287651062
0.05116043612360954,1.20318603515625
0.05728117376565933,1.233385682106018
0.6667392253875732,0.009126829914748669
0.2888498306274414,-0.34518963098526
0.20665320754051208,-0.40271568298339844
0.7408406734466553,-0.46453261375427246
0.087112657725811,0.9537110924720764
0.1806877851486206,-0.19821828603744507
0.9453542232513428,1.2863895893096924
0.8694947361946106,0.4428311586380005
0.8263710141181946,-0.17252565920352936
0.33772698044776917,0.007904596626758575
0.9179933667182922,1.050362229347229
0.34638258814811707,0.1780320703983307
0.8294428586959839,-0.029250048100948334
0.7416089773178101,-0.4893912672996521
0.08627227693796158,0.9455853700637817
0.8454288244247437,0.11406649649143219
0.8050907850265503,-0.2722637951374054
0.8616562485694885,0.3566022515296936
0.08274099230766296,1.0150177478790283
0.03291749209165573,1.443598747253418
0.8482327461242676,0.13935314118862152
0.888349175453186,0.6705591678619385
0.07512278109788895,1.0465102195739746
0.7831755876541138,-0.431509792804718
0.9903244972229004,1.503739833831787
0.7566420435905457,-0.4074302911758423
0.8778301477432251,0.6441183090209961
0.04510016366839409,1.358696460723877
0.17794856429100037,-0.040443550795316696
0.6794142723083496,-0.18393884599208832
0.795586109161377,-0.27439722418785095
0.33050745725631714,0.04949798062443733
0.16860917210578918,-0.023395715281367302
0.7175999879837036,-0.3895456790924072
0.7857018709182739,-0.5185367465019226
0.731071949005127,-0.43621140718460083
0.9564717411994934,1.320198893547058
0.22869643568992615,-0.48938167095184326
0.048826754093170166,1.3405561447143555
0.12337179481983185,0.49524614214897156
0.7618879079818726,-0.47628679871559143
0.9691514372825623,1.4144608974456787
0.8189755082130432,-0.19898191094398499
0.8425388932228088,0.20309481024742126
0.7049555778503418,-0.3764299154281616
0.6659681797027588,0.01675354689359665
0.33914071321487427,-0.02468513324856758
0.004083254374563694,1.5053199529647827
0.08213735371828079,1.0795531272888184
0.6623204946517944,-0.038149721920490265
0.13234072923660278,0.43871092796325684
0.07846545428037643,1.0159118175506592
0.6971639394760132,-0.279399037361145
0.3191545307636261,-0.17964699864387512
0.21033230423927307,-0.39557790756225586
0.21679452061653137,-0.3816273808479309
0.31144148111343384,-0.22362005710601807
0.6747645139694214,-0.02113153785467148
0.8119471669197083,-0.21809501945972443
0.6566287279129028,0.15552596747875214
0.2348414659500122,-0.4934837222099304
0.1975422203540802,-0.4248237907886505
0.3142508566379547,-0.19000501930713654
0.7262924313545227,-0.4336991608142853
0.04930965229868889,1.2650632858276367
0.996189534664154,1.5354499816894531
0.20415936410427094,-0.3181018829345703
0.1566745936870575,0.1234712302684784
0.8220890760421753,-0.1055314913392067
0.00013565861445385963,1.498119592666626
0.31883296370506287,-0.15615427494049072
0.27458369731903076,-0.4313564598560333
0.06502175331115723,1.1625936031341553
0.7677119374275208,-0.5142430067062378
0.9370725750923157,1.1907728910446167
0.008140651509165764,1.533973217010498
0.2809634804725647,-0.3493589758872986
0.24226604402065277,-0.5291736125946045
0.9168742299079895,0.9939430952072144
0.7977153062820435,-0.28955742716789246
0.7221680879592896,-0.48043155670166016
0.762542188167572,-0.5848192572593689
0.3240565061569214,-0.107582688331604
0.8368319272994995,0.040872395038604736
0.7669895887374878,-0.4290188252925873
0.23074254393577576,-0.5025869607925415
0.20555198192596436,-0.34819355607032776
0.7149367332458496,-0.4352121353149414
0.2741432189941406,-0.4867546260356903
0.08834512531757355,0.9331207275390625
0.290314257144928,-0.3396000266075134
0.8098350763320923,-0.2173810750246048
0.13799360394477844,0.37760451436042786
0.22784584760665894,-0.48351213335990906
0.8588401675224304,0.21950186789035797
0.2728748321533203,-0.42298635840415955
0.9335481524467468,1.2188148498535156
0.16053014993667603,0.011883375234901905
0.021622855216264725,1.42112398147583
0.24512825906276703,-0.4721018970012665
0.27697625756263733,-0.4070524275302887
0.23851178586483002,-0.5511685609817505
0.687980592250824,-0.21367979049682617
0.023323040455579758,1.494444727897644
0.19418859481811523,-0.30519282817840576
0.19880281388759613,-0.216695174574852
0.30300500988960266,-0.26380473375320435
0.8364478945732117,0.03340911865234375
0.9157806038856506,0.9818860292434692
0.2309156358242035,-0.4474206864833832
0.8241884112358093,-0.05869320034980774
0.1239391341805458,0.4247617721557617
0.2118503600358963,-0.4148363769054413
0.19972950220108032,-0.2781153619289398
0.9673121571540833,1.4561421871185303
0.7667380571365356,-0.4961935877799988
0.6912463903427124,-0.25937148928642273
0.8170042634010315,-0.055964395403862
0.14733214676380157,0.25064852833747864
0.9351889491081238,1.2353917360305786
0.861739456653595,0.3722866475582123
0.20735283195972443,-0.3783363997936249
0.27866777777671814,-0.42527908086776733
0.33917391300201416,0.03927132487297058
0.7578693628311157,-0.37752828001976013
0.8854799866676331,0.6806430220603943
0.9749272465705872,1.423719048500061
0.28864479064941406,-0.38349035382270813
0.046357374638319016,1.3073077201843262
0.06106320396065712,1.245837688446045
0.189468115568161,-0.1416870504617691
0.9804843068122864,1.4429659843444824
0.11134340614080429,0.6654863357543945
0.2614634335041046,-0.4935415983200073
0.2307257503271103,-0.5380868315696716
0.11860989779233932,0.48363304138183594
0.09049482643604279,0.9443846940994263
0.1059098094701767,0.7896639108657837
0.6876848936080933,-0.14758427441120148
0.23893007636070251,-0.4401949942111969
0.0021353159099817276,1.5805693864822388
0.200616717338562,-0.2944193184375763
0.08961906284093857,0.9472094774246216
0.1699226349592209,-0.05395741015672684
0.3056860566139221,-0.2492842972278595
0.23338432610034943,-0.514444887638092
0.2584310472011566,-0.5204015970230103
0.9948003888130188,1.550534725189209
0.03010135143995285,1.4043465852737427
0.6592262983322144,0.10608778893947601
0.11832863092422485,0.5403128862380981
0.7104544639587402,-0.3225436806678772
0.3223295509815216,-0.036566730588674545
0.8333884477615356,0.05585630610585213
0.8494115471839905,0.12049352377653122
0.23139894008636475,-0.44630566239356995
0.9660828113555908,1.3486557006835938
0.1223265752196312,0.5339525938034058
0.657800555229187,0.06476490199565887
0.17911173403263092,-0.08743275701999664
0.01387530006468296,1.5159379243850708
0.18529647588729858,-0.17993220686912537
0.22649691998958588,-0.3358291685581207
0.266945481300354,-0.4687328338623047
0.011691948398947716,1.5656816959381104
0.654849648475647,0.08553680777549744
0.14521054923534393,0.2156428098678589
0.31389033794403076,-0.2525492012500763
0.8132604360580444,-0.2073034793138504
0.09797772765159607,0.8325605392456055
0.6619875431060791,0.03408757969737053
0.32975685596466064,-0.04076063632965088
0.058145344257354736,1.196223258972168
0.8993900418281555,0.8944491744041443
0.7505114078521729,-0.4966317415237427
0.9940366744995117,1.512011170387268
0.980840802192688,1.4240288734436035
0.2351773977279663,-0.505666196346283
0.7352346181869507,-0.49871334433555603
0.6761357188224792,-0.14294025301933289
0.23501995205879211,-0.4731886386871338
0.3210563659667969,-0.14502499997615814
0.0988558903336525,0.9160749316215515
0.1892346441745758,-0.1807652711868286
0.31192779541015625,-0.19308917224407196
0.04420807585120201,1.398270845413208
0.7842047810554504,-0.4288804233074188
0.22232194244861603,-0.47589749097824097
0.6523083448410034,0.17981186509132385
0.6732228994369507,-0.10560500621795654
0.07020655274391174,1.0610344409942627
0.8987501263618469,0.7647706866264343
0.3002232611179352,-0.298406183719635
0.8549390435218811,0.1683140993118286
0.32360702753067017,-0.11621718853712082
0.761064350605011,-0.4667224884033203
0.909287691116333,0.9585262537002563
0.939882755279541,1.2063825130462646
0.32340916991233826,-0.11069664359092712
0.04326730966567993,1.3457586765289307
0.04894987866282463,1.3235082626342773
0.30791154503822327,-0.2698148787021637
0.9899771213531494,1.5428107976913452
0.7669225931167603,-0.4529295563697815
0.33285248279571533,-0.041934505105018616
0.12342225015163422,0.6159442067146301
0.0949837788939476,0.8650760054588318
0.1723499596118927,-0.050362132489681244
0.6664187908172607,0.002207226352766156
0.9427033066749573,1.3324705362319946
0.29915812611579895,-0.2856934070587158
0.8176748156547546,-0.15293028950691223
0.10616754740476608,0.7513845562934875
0.8398419618606567,0.08972882479429245
0.7576650381088257,-0.47040897607803345
0.1681838184595108,0.05875076353549957
0.13836081326007843,0.3864824175834656
0.6502385139465332,0.18987879157066345
0.6610778570175171,0.04836629703640938
0.155573770403862,0.0963444709777832
0.24113644659519196,-0.4764966666698456
0.8996390104293823,0.8332687020301819
0.0852130800485611,0.9924349188804626
0.32100993394851685,-0.07464959472417831
0.11725085973739624,0.5963314175605774
0.04074455797672272,1.299731731414795
0.16193340718746185,0.11201219260692596
0.18171940743923187,-0.10517182946205139
0.7059524059295654,-0.37766629457473755
0.8137272000312805,-0.18976782262325287
0.915680468082428,0.9878891706466675
0.22188951075077057,-0.4905795156955719
0.33772915601730347,0.025993969291448593
0.9381239414215088,1.2123104333877563
0.9568747282028198,1.2872530221939087
0.9514641165733337,1.3383839130401611
0.7480478286743164,-0.5703693628311157
0.949938178062439,1.3636927604675293
0.9525176286697388,1.2249103784561157
0.9877299070358276,1.4021906852722168
0.12835027277469635,0.4710178077220917
0.018639683723449707,1.4634724855422974
0.9646837115287781,1.3600895404815674
0.9390936493873596,1.2333908081054688
0.31266170740127563,-0.26205551624298096
0.0010220601689070463,1.4614168405532837
0.868410587310791,0.39546212553977966
0.03048074059188366,1.4134271144866943
0.09908969700336456,0.8910166621208191
0.9570493698120117,1.289513111114502
0.34386831521987915,0.14755304157733917
0.7631005048751831,-0.5003852844238281
0.2594011127948761,-0.4515518248081207
0.32612890005111694,-0.09315656870603561
0.0924421027302742,0.7873477339744568
0.900272786617279,0.8985244035720825
0.9450862407684326,1.290647268295288
0.06325317174196243,1.2260113954544067
0.3249230980873108,-0.04375074431300163
0.9156473278999329,0.9728827476501465
0.0443197637796402,1.3521076440811157
0.2704757750034332,-0.4670640528202057
0.17039690911769867,-0.010754629969596863
0.33930662274360657,0.05471738055348396
0.2964053153991699,-0.36385729908943176
0.7437318563461304,-0.573649525642395
0.6802645921707153,-0.2237517088651657
0.13757503032684326,0.3685564696788788
0.7855836153030396,-0.3953695595264435
0.7170152068138123,-0.4335811734199524
0.9815533757209778,1.4568493366241455
0.9067011475563049,0.8584740161895752
0.1887330412864685,-0.10728815197944641
0.762718915939331,-0.5331187844276428
0.6508692502975464,0.16296754777431488
0.8026543259620667,-0.3032640218734741
0.17817948758602142,-0.16935409605503082
0.007482721004635096,1.4826349020004272
0.29477787017822266,-0.475053608417511
0.9556782245635986,1.3368065357208252
0.7541888952255249,-0.4435712695121765
0.6748449802398682,-0.07721947878599167
0.7491977214813232,-0.561172604560852
0.7462712526321411,-0.472445011138916
0.11941950768232346,0.502649188041687
0.9074870347976685,0.8607133030891418
0.2734415531158447,-0.41135460138320923
0.7227364778518677,-0.4579179286956787
0.13596929609775543,0.2562040686607361
0.9295362830162048,1.050093650817871
0.965086042881012,1.4078946113586426
0.7470711469650269,-0.5225632190704346
0.049712568521499634,1.3612329959869385
0.7283849716186523,-0.4883204400539398
0.26277533173561096,-0.38062721490859985
0.8263295292854309,-0.0878850519657135
0.7187173962593079,-0.4477616250514984
0.7813986539840698,-0.481842577457428
0.2806784212589264,-0.27041512727737427
0.30741748213768005,-0.2033785879611969
0.8995523452758789,0.7424548268318176
0.10162568092346191,0.8395798206329346
0.1712607592344284,-0.0845349133014679
0.02760707587003708,1.4099349975585938
0.9134973883628845,1.0577988624572754
0.27503398060798645,-0.4895305335521698
0.7814706563949585,-0.5039036870002747
0.1423928439617157,0.20849230885505676
0.7127419710159302,-0.3526588976383209
0.28016194701194763,-0.4251955449581146
0.21461649239063263,-0.4177863299846649
0.8033153414726257,-0.2574315369129181
0.27906373143196106,-0.4808313548564911
0.8476976156234741,0.034278176724910736
0.935050904750824,1.1368237733840942
0.9047058820724487,0.8307669758796692
0.710128664970398,-0.3741784691810608
0.8160827159881592,-0.17406074702739716
0.1562984436750412,0.06410614401102066
0.25672829151153564,-0.546475887298584
0.8567845821380615,0.28256264328956604
0.3138847053050995,-0.1345233917236328
0.9563072323799133,1.257472276687622
0.9510512351989746,1.364129900932312
0.22159671783447266,-0.41479483246803284
0.17906694114208221,-0.21122781932353973
0.3286554515361786,-0.033571965992450714
0.25700056552886963,-0.48121124505996704
0.04091271385550499,1.3611223697662354
0.02958698943257332,1.3990470170974731
0.2135973572731018,-0.3593640923500061
0.30285587906837463,-0.2040075957775116
0.7194243669509888,-0.5621718764305115
0.21435154974460602,-0.3721742033958435
0.05020592734217644,1.4085088968276978
0.13849371671676636,0.387160986661911
0.06614038348197937,1.2007232904434204
0.041196759790182114,1.4165462255477905
0.9487882256507874,1.3018594980239868
0.7608373165130615,-0.5244072079658508
0.8727688193321228,0.5603739023208618
0.09932395070791245,0.8053066730499268
0.6599864363670349,0.0749182403087616
0.8984691500663757,0.8143875002861023
0.1825101375579834,-0.1848958134651184
0.2259618639945984,-0.4019075930118561
0.19565324485301971,-0.21576949954032898
0.1900642067193985,-0.20698446035385132
0.734667956829071,-0.4924744963645935
0.8051899671554565,-0.3114930987358093
0.851352334022522,0.1421535760164261
0.3294718265533447,-0.007643155287951231
0.9959416389465332,1.5094131231307983
0.16880443692207336,-0.0006538475281558931
0.6599399447441101,0.12991367280483246
0.7330855131149292,-0.5324721336364746
0.29876142740249634,-0.3515015244483948
0.3333640992641449,-0.12244299799203873
0.028783710673451424,1.425302505493164
0.20887434482574463,-0.4232315123081207
0.8669816255569458,0.4417113661766052
0.933104932308197,1.1025844812393188
0.209285169839859,-0.3206891119480133
0.8232500553131104,-0.06331225484609604
0.8852542042732239,0.564741313457489
0.05698860436677933,1.243280291557312
0.9480208158493042,1.2993906736373901
0.9895948171615601,1.5371053218841553
0.7298105955123901,-0.5310813784599304
0.25000303983688354,-0.4724893867969513
0.3355828523635864,-0.04678362235426903
0.1703360229730606,-0.017360756173729897
0.7958387136459351,-0.3161691427230835
0.0859319269657135,0.9075405597686768
0.6881893873214722,-0.2105506956577301
0.08172667771577835,1.0640183687210083
0.9133772253990173,1.027424931526184
0.9131439328193665,0.974731981754303
0.3117896616458893,-0.09195495396852493
0.8820266127586365,0.6021901965141296
0.30137932300567627,-0.2551715075969696
0.7343413829803467,-0.4788855016231537
0.8487558364868164,0.16364282369613647
0.9720926880836487,1.3535739183425903
0.9058930277824402,0.8146428465843201
0.029912369325757027,1.4075980186462402
0.0384623184800148,1.4905794858932495
0.25172802805900574,-0.4588114619255066
0.7375661730766296,-0.4998234808444977
0.23414504528045654,-0.4096447825431824
0.829163670539856,-0.11613386124372482
0.7087932825088501,-0.38181552290916443
0.8957251310348511,0.7411884069442749
0.9676446914672852,1.467068076133728
0.8712326884269714,0.5266693234443665
0.9734610915184021,1.3622198104858398
0.883544921875,0.5459226965904236
0.8303112983703613,-0.05674057453870773
0.9642375707626343,1.3542578220367432
0.3056812882423401,-0.23335935175418854
0.8968464136123657,0.8022230267524719
0.787761926651001,-0.4348050057888031
0.32910871505737305,-0.016404014080762863
0.09131349623203278,0.8245000839233398
0.09867732971906662,0.8340877294540405
0.2658591568470001,-0.5063736438751221
0.12510846555233002,0.4518352150917053
0.7591859102249146,-0.4732585847377777
0.2751234769821167,-0.45208418369293213
0.7863072156906128,-0.30832651257514954
0.19450896978378296,-0.20063091814517975
0.8114773035049438,-0.2841842770576477
0.06402111798524857,1.2384799718856812
0.24818208813667297,-0.46030277013778687
0.2690303921699524,-0.4208845794200897
0.22320547699928284,-0.37817034125328064
0.9424710273742676,1.3644615411758423
0.9445398449897766,1.2614881992340088
0.9205459356307983,1.0399781465530396
0.8775731325149536,0.5569323897361755
0.9940658807754517,1.3856165409088135
0.9663091897964478,1.36880624294281
0.7202835083007812,-0.430050253868103
0.9126513004302979,0.9781849384307861
0.7710158824920654,-0.4571267068386078
0.7223361730575562,-0.4292981028556824
0.3348247706890106,0.0520714670419693
0.6864614486694336,-0.24859271943569183
0.8306103944778442,-0.10048653185367584
0.006149647291749716,1.4344260692596436
0.9196297526359558,0.922559380531311
0.21077357232570648,-0.2893748879432678
0.21447598934173584,-0.4868716895580292
0.025778528302907944,1.456493616104126
0.19633790850639343,-0.32948750257492065
0.9101417660713196,0.9485780000686646
0.7332722544670105,-0.507651150226593
0.8102450370788574,-0.16789452731609344
0.8641411066055298,0.38937583565711975
0.07789260894060135,1.1237099170684814
0.16865341365337372,0.034784816205501556
0.7200591564178467,-0.45782366394996643
0.652422308921814,0.151986762881279
0.9775471091270447,1.4381517171859741
0.6805704832077026,-0.07987059652805328
0.8347448110580444,0.055500276386737823
0.06357574462890625,1.1591681241989136
0.28721949458122253,-0.3103003203868866
0.9346774816513062,1.1294137239456177
0.8888464570045471,0.6436623334884644
0.6941213607788086,-0.2404356747865677
0.3374023139476776,-0.03881502524018288
0.11361300945281982,0.6592717170715332
0.0653524249792099,1.1538575887680054
0.14695684611797333,0.165113627910614
0.8933153748512268,0.6484470963478088
0.04702118784189224,1.3105469942092896
0.3178202211856842,-0.10792393237352371
0.18139682710170746,-0.12102797627449036
0.8140909671783447,-0.2283949851989746
0.8307435512542725,-0.015967773273587227
0.7969709634780884,-0.31818822026252747
0.8819083571434021,0.5457575917243958
0.8079796433448792,-0.1721804291009903
0.28086158633232117,-0.4333324730396271
0.17421042919158936,-0.13975991308689117
0.7806316614151001,-0.4209316670894623
0.123423270881176,0.5574342608451843
0.9321480393409729,1.044869303703308
0.010296584106981754,1.490177869796753
0.20857146382331848,-0.3633725047111511
0.7839577794075012,-0.36146044731140137
0.322672575712204,-0.010311335325241089
0.7577277421951294,-0.5450837016105652
0.23182310163974762,-0.5564358830451965
0.9269899129867554,1.0877338647842407
0.3196013569831848,-0.1374480277299881
0.13987188041210175,0.4185779094696045
0.16000443696975708,0.0755208283662796
0.10841933637857437,0.7218632102012634
0.8560804128646851,0.25555044412612915
0.13580678403377533,0.4311213493347168
0.31696489453315735,-0.25862932205200195
0.6627596020698547,0.037521664053201675
0.17339648306369781,-0.044913120567798615
0.7463606595993042,-0.43532827496528625
0.1291840672492981,0.3894283175468445
0.8058911561965942,-0.2222520112991333
0.7475272417068481,-0.43526366353034973
0.9748464226722717,1.4344465732574463
0.012967826798558235,1.4881584644317627
0.2743321657180786,-0.4558122456073761
0.2998509407043457,-0.2579321563243866
0.6970256567001343,-0.2489740252494812
0.12938079237937927,0.39234834909439087
0.7189838886260986,-0.43575286865234375
0.16021940112113953,0.03596542030572891
0.05289847031235695,1.3016797304153442
0.00032258316059596837,1.4449220895767212
0.9447464942932129,1.3050806522369385
0.0032007433474063873,1.4720569849014282
0.9033969640731812,0.8287715315818787
0.21656534075737,-0.39171212911605835
0.8743354082107544,0.5678216814994812
0.6928642988204956,-0.21703128516674042
0.7570116519927979,-0.48371198773384094
0.2177925854921341,-0.43891486525535583
0.05840311944484711,1.3798205852508545
0.22426941990852356,-0.47643914818763733
0.13204669952392578,0.3622548282146454
0.23376956582069397,-0.5136736035346985
0.6612551212310791,0.14429789781570435
0.3410487473011017,0.20090489089488983
0.930488109588623,1.1987429857254028
0.33831074833869934,0.043714601546525955
0.9008065462112427,0.8261929154396057
0.8729775547981262,0.5446579456329346
0.314301073551178,-0.20969384908676147
0.3190622627735138,-0.1491701453924179
0.17953810095787048,-0.11576494574546814
0.8881896734237671,0.6466080546379089
0.14750060439109802,0.24859528243541718
0.909849226474762,0.9313737750053406
0.9758614897727966,1.467000126838684
0.9507762789726257,1.2823402881622314
0.8180673718452454,-0.07059202343225479
0.015522620640695095,1.4259591102600098
0.7344820499420166,-0.4729565978050232
0.8437811732292175,0.1453293263912201
0.30710744857788086,-0.2554772198200226
0.21772129833698273,-0.3931540250778198
0.7262424230575562,-0.4110303521156311
0.19273240864276886,-0.3076474070549011
0.3011177182197571,-0.3460206389427185
0.650209903717041,0.2597604990005493
0.031601954251527786,1.364030122756958
0.08477935940027237,0.9716849327087402
0.23516081273555756,-0.46277230978012085
0.9232417345046997,1.0730571746826172
0.041639186441898346,1.2649638652801514
0.3122848570346832,-0.21977031230926514
0.7933643460273743,-0.33126652240753174
0.7115951776504517,-0.3445092737674713
0.21998010575771332,-0.43743008375167847
0.21122822165489197,-0.4896642863750458
0.9643142223358154,1.273942470550537
0.13070474565029144,0.4385093152523041
0.07109677046537399,1.1499344110488892
0.9631121754646301,1.3289154767990112
0.7898048162460327,-0.30029189586639404
0.17466741800308228,-0.11956285685300827
0.3189746141433716,-0.1911028027534485
0.9768121242523193,1.4650858640670776
0.3049244284629822,-0.28439345955848694
0.008133450523018837,1.5313533544540405
0.8552542924880981,0.28868547081947327
0.2352878749370575,-0.5505403280258179
0.8970739245414734,0.7903687953948975
0.2124657779932022,-0.3787389397621155
0.8552731871604919,0.25054264068603516
0.8804130554199219,0.5206698775291443
0.3143996596336365,-0.10619713366031647
0.07642754167318344,1.0569978952407837
0.9803353548049927,1.4407705068588257
0.017051907256245613,1.522781491279602
0.16853927075862885,0.02835194393992424
0.2403687983751297,-0.3816774785518646
0.2733258605003357,-0.4750058352947235
0.04478438198566437,1.437359094619751
0.7434041500091553,-0.45619305968284607
0.8903453946113586,0.7356598377227783
0.9525058269500732,1.2816585302352905
0.10836224257946014,0.7526680827140808
0.3257179260253906,-0.08151059597730637
0.8028173446655273,-0.2703792452812195
0.2995321750640869,-0.3656737208366394
0.2174382358789444,-0.4181668758392334
0.8257672786712646,-0.07470475137233734
0.18837636709213257,-0.2653650939464569
0.015012038871645927,1.510891079902649
0.1617499589920044,0.0045190006494522095
0.7470613718032837,-0.5621503591537476
0.9046376943588257,0.8886635899543762
0.8866127729415894,0.6550998091697693
0.6582192182540894,0.1239386647939682
0.17517203092575073,-0.0781499519944191
0.7243468761444092,-0.4582154452800751
0.9050981998443604,0.879891037940979
0.906348705291748,0.9641148447990417
0.9957531094551086,1.531546711921692
0.18030530214309692,-0.13034383952617645
0.9762719869613647,1.5156649351119995
0.27840349078178406,-0.4351089894771576
0.8399446606636047,0.050756119191646576
0.06461033970117569,1.2572290897369385
0.6692026853561401,-0.09336314350366592
0.28798621892929077,-0.4026583433151245
0.8508775234222412,0.22334881126880646
0.7441349029541016,-0.5330938100814819
0.7412313222885132,-0.44328877329826355
0.11955972015857697,0.5699915289878845
0.026924513280391693,1.4107178449630737
0.05438074469566345,1.2744688987731934
0.870526134967804,0.43298980593681335
0.8379750847816467,0.0834527388215065
0.8261094689369202,-0.0002901898405980319
0.18203839659690857,-0.1350429207086563
0.7155213356018066,-0.2979535758495331
0.7385387420654297,-0.5175004005432129
0.08676375448703766,1.0111455917358398
0.10705148428678513,0.728236973285675
0.3331800103187561,0.004925768356770277
0.7849258184432983,-0.5233421325683594
0.9386253952980042,1.1779494285583496
0.10292212665081024,0.7594138383865356
0.7034501433372498,-0.30466845631599426
0.050826698541641235,1.3573967218399048
0.21529142558574677,-0.3965608775615692
0.8415435552597046,0.10644672065973282
0.1981104016304016,-0.3270210027694702
0.9900802969932556,1.4356541633605957
0.27186059951782227,-0.4837249517440796
0.995000958442688,1.5741161108016968
0.8335549831390381,-0.07895289361476898
0.7753764390945435,-0.4361724257469177
0.8257431983947754,-0.06951799243688583
0.18599481880664825,-0.0969531238079071
0.23610571026802063,-0.47743716835975647
0.16470767557621002,0.010262400843203068
0.11290647834539413,0.5955523252487183
0.19951921701431274,-0.37904122471809387
0.255180686712265,-0.5343214273452759
0.23383842408657074,-0.5348213315010071
0.8439289927482605,0.12105970829725266
0.9463156461715698,1.2259491682052612
0.21448342502117157,-0.3233678936958313
0.7532213926315308,-0.5429116487503052
0.937116801738739,1.2218290567398071
0.12790995836257935,0.387332946062088
0.7768830060958862,-0.42700842022895813
0.6555526256561279,0.15956799685955048
0.6716168522834778,-0.07606774568557739
0.13451050221920013,0.4026486277580261
0.27524733543395996,-0.44205743074417114
0.06443410366773605,1.1469385623931885
0.7894847393035889,-0.44111230969429016
0.2828752398490906,-0.2716210186481476
0.2026512771844864,-0.32618826627731323
0.1325920820236206,0.339138001203537
0.07327765971422195,1.0768749713897705
0.039565056562423706,1.3549377918243408
0.7850085496902466,-0.4194701313972473
0.3319176137447357,-0.0552167072892189
0.7616594433784485,-0.46403974294662476
0.13090956211090088,0.496399849653244
0.9412411451339722,1.2876310348510742
0.21664123237133026,-0.43469348549842834
0.1288944035768509,0.46456918120384216
0.904650866985321,0.8511548042297363
0.3239973783493042,-0.09771259129047394
0.7694224119186401,-0.5038102269172668
0.9552112221717834,1.3549588918685913
0.6818088293075562,-0.16131491959095
0.08882944285869598,0.9387102723121643
0.33198633790016174,0.03004702366888523
0.7828294038772583,-0.45442402362823486
0.15862245857715607,0.1368798017501831
0.31771138310432434,-0.1971506029367447
0.6808211207389832,-0.167509526014328
0.8668267130851746,0.3709185719490051
0.7997348308563232,-0.32416534423828125
0.6753695607185364,-0.10709378868341446
0.07112699002027512,1.1192773580551147
0.9225196242332458,1.1158243417739868
0.7676030397415161,-0.47721216082572937
0.047107670456171036,1.344171166419983
0.2455131709575653,-0.5162944197654724
0.741375744342804,-0.4589757025241852
0.7923226356506348,-0.364681601524353
0.6533092260360718,0.05278334021568298
0.7460046410560608,-0.5855000019073486
0.3129799962043762,-0.1860191971063614
0.7389075756072998,-0.43934667110443115
0.9517282843589783,1.3743932247161865
0.7843725681304932,-0.4225752055644989
0.8401139974594116,0.027957744896411896
0.062499284744262695,1.2068068981170654
0.7950124740600586,-0.29121869802474976
0.05477357655763626,1.1799907684326172
0.9123329520225525,0.9419873356819153
0.30761370062828064,-0.25759080052375793
0.3063119649887085,-0.18848444521427155
0.17918723821640015,-0.16083095967769623
0.797806978225708,-0.2741764783859253
0.9925811886787415,1.4244295358657837
0.9926866888999939,1.5122803449630737
0.33719801902770996,0.025799039751291275
0.6580847501754761,0.016940951347351074
0.874832272529602,0.48884519934654236
0.8703827857971191,0.4373479187488556
0.7906515598297119,-0.2140408307313919
0.05721546709537506,1.273168921470642
0.7032829523086548,-0.33977749943733215
0.8776513934135437,0.6326895952224731
0.16790051758289337,-0.08397292345762253
0.13122808933258057,0.4523056745529175
0.05113646388053894,1.3085404634475708
0.693889856338501,-0.3337650001049042
0.2381536066532135,-0.5017548203468323
0.8231053352355957,-0.1362469643354416
0.9830207228660583,1.4606664180755615
0.062253911048173904,1.2752883434295654
0.7869298458099365,-0.42355480790138245
0.9933280348777771,1.5261200666427612
0.9041544795036316,0.8188660740852356
0.9126006364822388,1.0047495365142822
0.2659439146518707,-0.5624529719352722
0.9020832777023315,0.8930924534797668
0.08221667259931564,0.9927003383636475
0.23437821865081787,-0.45516908168792725
0.16158972680568695,0.13895948231220245
0.8567346930503845,0.297187864780426
0.9144920706748962,0.9512706995010376
0.265246719121933,-0.5184093117713928
0.9278228878974915,1.0488179922103882
0.7870917320251465,-0.3902745246887207
0.1256009042263031,0.47886431217193604
0.2669678330421448,-0.5179903507232666
0.07871150970458984,0.9677383303642273
0.2167758047580719,-0.3433229327201843
0.6698790192604065,-0.12099113315343857
0.06222706288099289,1.1849870681762695
0.8540161848068237,0.21496528387069702
0.6872692108154297,-0.19464190304279327
0.1141972616314888,0.6383805871009827
0.2099096029996872,-0.4474641680717468
0.8170234560966492,-0.09062778949737549
0.8270223140716553,-0.05718304216861725
0.9927042722702026,1.5760434865951538
0.6632906198501587,-0.04990804195404053
0.7277334928512573,-0.48409304022789
0.2779954671859741,-0.4444762170314789
0.6507804989814758,0.22498324513435364
0.10420634597539902,0.6897485256195068
0.0008569459896534681,1.5195919275283813
0.7034515142440796,-0.30364760756492615
0.9466025233268738,1.309474229812622
0.7483112812042236,-0.4414162039756775
0.09973996877670288,0.8343093991279602
0.8573810458183289,0.19031769037246704
0.744704008102417,-0.4027758836746216
0.2583267092704773,-0.5473257303237915
0.9005635976791382,0.8806621432304382
0.9778164029121399,1.4451394081115723
0.7323111295700073,-0.5618919730186462
0.13090942800045013,0.43802720308303833
0.7009854316711426,-0.3104898929595947
0.671714186668396,-0.012988063506782055
0.936592161655426,1.2770761251449585
0.9056056141853333,0.9224836230278015
0.04042428359389305,1.5321463346481323
0.6582605838775635,0.03658495098352432
0.7580524682998657,-0.545680046081543
0.0021771714091300964,1.5094413757324219
0.752639889717102,-0.5308973789215088
0.6968058347702026,-0.24896305799484253
0.7349902391433716,-0.44236671924591064
0.9065617918968201,0.9168384075164795
0.7984736561775208,-0.3650253117084503
0.7794933319091797,-0.4447982609272003
0.6749630570411682,-0.08908543735742569
0.9494612812995911,1.2639718055725098
0.3156787157058716,-0.23350633680820465
0.7036854028701782,-0.42762643098831177
0.6698539853096008,-0.024210326373577118
0.31838780641555786,-0.19778266549110413
0.08295030891895294,0.982555627822876
0.8651297688484192,0.31455257534980774
0.25801122188568115,-0.41474565863609314
0.29427361488342285,-0.3510231077671051
0.8229625225067139,-0.04814251512289047
0.955564022064209,1.2954753637313843
0.02251477725803852,1.4061561822891235
0.22315657138824463,-0.4696114659309387
0.29847612977027893,-0.324249804019928
0.945114254951477,1.266666293144226
0.08403351902961731,0.9048597812652588
0.9700016975402832,1.4207160472869873
0.7683243155479431,-0.4078412652015686
0.8487519025802612,0.16250427067279816
0.21983487904071808,-0.5048593282699585
0.8752520680427551,0.4211004972457886
0.0978848859667778,0.9179935455322266
0.6682580709457397,0.07262199372053146
0.18194158375263214,-0.12310615181922913
0.7680822014808655,-0.5201489925384521
0.2857358753681183,-0.4537077248096466
0.2744830548763275,-0.526818037033081
0.11473841965198517,0.6651864647865295
0.16409023106098175,0.12080631405115128
0.002573255216702819,1.5166921615600586
0.7130739688873291,-0.32674139738082886
0.313269704580307,-0.2239438146352768
0.7662720680236816,-0.4688657820224762
0.9284060001373291,1.0232160091400146
0.9554854035377502,1.4142613410949707
0.9282875061035156,1.0667047500610352
0.6619874238967896,-0.004511052742600441
0.7491971850395203,-0.4893183410167694
0.7969327569007874,-0.370221883058548
0.16807937622070312,0.0075120688416063786
0.7567855715751648,-0.49587535858154297
0.11439574509859085,0.6691951155662537
0.951006293296814,1.3491005897521973
0.13693875074386597,0.3709363639354706
0.11974906921386719,0.49942347407341003
0.14857877790927887,0.22198286652565002
0.9810051321983337,1.3949289321899414
0.16220828890800476,0.06614962965250015
0.8636735081672668,0.3092885911464691
0.7633092999458313,-0.5258886814117432
0.08322953432798386,1.068558692932129
0.2237323373556137,-0.49207162857055664
0.7404228448867798,-0.47340136766433716
0.8572974801063538,0.29146191477775574
0.15014474093914032,0.2089727520942688
0.02093636617064476,1.4300636053085327
0.8332859873771667,-0.048507098108530045
0.799209475517273,-0.29705771803855896
0.27965980768203735,-0.4384154975414276
0.7432339191436768,-0.49426841735839844
0.9085110425949097,0.9558650851249695
0.28934037685394287,-0.388597309589386
0.1436898559331894,0.281261146068573
0.7907898426055908,-0.38396650552749634
0.3163611590862274,-0.1304415762424469
0.8628103733062744,0.2996901869773865
0.9850495457649231,1.509116530418396
0.2080516517162323,-0.339952677488327
0.8140757083892822,-0.2868630290031433
0.22089126706123352,-0.40156179666519165
0.892688512802124,0.6943556666374207
0.830413818359375,-0.04057333245873451
0.13287580013275146,0.4234345853328705
0.012995032593607903,1.5039448738098145
0.1047697588801384,0.727899968624115
0.1567312479019165,0.12013398855924606
0.955695390701294,1.397331953048706
0.7846026420593262,-0.37120530009269714
0.9767910838127136,1.3915643692016602
0.07717923074960709,1.0516337156295776
0.6964973211288452,-0.24687542021274567
0.20945975184440613,-0.4373389780521393
0.26330310106277466,-0.4499872028827667
0.8218108415603638,-0.13652627170085907
0.0377902053296566,1.346044898033142
0.22982652485370636,-0.4617924392223358
0.05145588889718056,1.412333607673645
0.07999079674482346,1.1708227396011353
0.03173685073852539,1.4607744216918945
0.17932170629501343,-0.06637723743915558
0.1363096684217453,0.3475465178489685
0.6861307621002197,-0.24493545293807983
0.6795497536659241,-0.16322378814220428
0.0425129234790802,1.2699756622314453
0.16735106706619263,-0.02888973243534565
0.6617282032966614,0.06956136226654053
0.714544415473938,-0.5611433982849121
0.3464752435684204,0.21621091663837433
0.8868629932403564,0.684353768825531
0.12010254710912704,0.524846076965332
0.33730998635292053,0.02486921101808548
0.017963118851184845,1.4395860433578491
0.810594916343689,-0.1304640918970108
0.11154821515083313,0.6507424116134644
0.17825713753700256,-0.1604572981595993
0.265664666891098,-0.5334559082984924
0.03783043846487999,1.51923406124115
0.3312548100948334,-0.07446154952049255
0.2686613202095032,-0.43714088201522827
0.24918492138385773,-0.5439064502716064
0.27113911509513855,-0.47867754101753235
0.9236456155776978,1.0711781978607178
0.8281838297843933,-0.1415180265903473
0.20902110636234283,-0.38184764981269836
0.27814793586730957,-0.37574294209480286
0.14475493133068085,0.2679411768913269
0.14007128775119781,0.30290377140045166
0.6951560974121094,-0.24565497040748596
0.03246946632862091,1.458188533782959
0.2783654034137726,-0.37589171528816223
0.6888848543167114,-0.17034916579723358
0.8073716163635254,-0.24177195131778717
0.025396451354026794,1.4334051609039307
0.1716078370809555,-0.06164129078388214
0.7815433740615845,-0.4492676258087158
0.34539976716041565,0.00826941803097725
0.011891886591911316,1.475719690322876
0.8215528130531311,-0.13500969111919403
0.06411049515008926,1.2000864744186401
0.2978390157222748,-0.30097243189811707
0.17799682915210724,-0.24274802207946777
0.655074954032898,0.144966259598732
0.9175856113433838,1.0412242412567139
0.2927137017250061,-0.37842583656311035
0.015887873247265816,1.5510002374649048
0.01834745891392231,1.3947820663452148
0.8839605450630188,0.5813602805137634
0.19294226169586182,-0.27401211857795715
0.7759921550750732,-0.38833028078079224
0.2781042754650116,-0.42795318365097046
0.3160015046596527,-0.15992885828018188
0.8869019150733948,0.6733535528182983
0.16232770681381226,0.04392203688621521
0.9880955815315247,1.4206516742706299
0.07665733247995377,1.1147178411483765
0.24415303766727448,-0.5050680041313171
0.992610514163971,1.553152084350586
0.6534349918365479,0.23848694562911987
0.26048585772514343,-0.47628211975097656
0.16374048590660095,0.07814089953899384
0.8585927486419678,0.23273366689682007
0.868302583694458,0.35619038343429565
0.7444919347763062,-0.5075708627700806
0.09902903437614441,0.7586334943771362
0.026500366628170013,1.4149222373962402
0.9441652297973633,1.342907190322876
0.8582171201705933,0.2772032916545868
0.9220752716064453,1.0890469551086426
0.7789059281349182,-0.39035284519195557
0.13152720034122467,0.471712589263916
0.790298342704773,-0.43623852729797363
0.9746291041374207,1.471156120300293
0.8870490789413452,0.6766972541809082
0.10634840279817581,0.7941502928733826
0.8798125386238098,0.5593339204788208
0.9301539659500122,0.9983872175216675
0.010441201739013195,1.4444490671157837
0.23901937901973724,-0.405237078666687
0.7886760234832764,-0.3542441427707672
0.211090087890625,-0.41867753863334656
0.7146445512771606,-0.4038834869861603
0.8526641130447388,0.1838831901550293
0.8029614686965942,-0.2999357283115387
0.9436794519424438,1.2768033742904663
0.26864781975746155,-0.45418301224708557
0.19113589823246002,-0.21380950510501862
0.16693243384361267,0.020002739503979683
0.05816984549164772,1.2323098182678223
0.19673293828964233,-0.2366960197687149
0.6625183820724487,0.020371632650494576
0.8947337865829468,0.6976509094238281
0.6971073150634766,-0.2977515459060669
0.79889976978302,-0.3931162655353546
0.7584823369979858,-0.5696054697036743
0.6857079267501831,-0.15863390266895294
0.7247536182403564,-0.4288443326950073
0.24654263257980347,-0.4858284592628479
0.7242213487625122,-0.49654263257980347
0.7517262697219849,-0.4851195812225342
0.19767187535762787,-0.21577727794647217
0.22396792471408844,-0.5640374422073364
0.28613507747650146,-0.3362625241279602
0.796388566493988,-0.42422381043434143
0.9663822054862976,1.444750428199768
0.24754440784454346,-0.48749417066574097
0.34022819995880127,0.15496225655078888
0.0012362180277705193,1.5378344058990479
0.02145698107779026,1.3829814195632935
0.16959314048290253,0.024961985647678375
0.9548087120056152,1.3080650568008423
0.015435082837939262,1.4887038469314575
0.3061330020427704,-0.24800936877727509
0.810448944568634,-0.17402701079845428
0.9925769567489624,1.386940360069275
0.2297154664993286,-0.504483699798584
0.7131030559539795,-0.3700728416442871
0.9186981320381165,1.0555557012557983
0.28985875844955444,-0.42436572909355164
0.29081618785858154,-0.4222126007080078
0.8382934331893921,0.08638683706521988
0.1405262053012848,0.36570823192596436
0.25673624873161316,-0.40494319796562195
0.33596932888031006,0.026476847007870674
0.16032105684280396,0.1897115409374237
0.17406687140464783,-0.13378866016864777
0.33158013224601746,-0.020255036652088165
0.24331353604793549,-0.5281718969345093
0.0671345666050911,1.1860655546188354
0.9257880449295044,1.008401870727539
0.8586231470108032,0.3644784390926361
0.2299988567829132,-0.44781437516212463
0.33397817611694336,-0.06698588281869888
0.8279811143875122,-0.10204773396253586
0.8841416239738464,0.5337131023406982
0.21343344449996948,-0.3502606153488159
0.05081963911652565,1.2464909553527832
0.8051978945732117,-0.1281536966562271
0.717359185218811,-0.3314982056617737
0.0785057321190834,1.0634762048721313
0.7015207409858704,-0.3448065519332886
0.043841518461704254,1.3057955503463745
0.981039822101593,1.4844605922698975
0.17397600412368774,-0.11122814565896988
0.7105506062507629,-0.3568359613418579
0.1443619728088379,0.3079488277435303
0.3021028935909271,-0.35068532824516296
0.760383129119873,-0.4725050926208496
0.7218431234359741,-0.44918665289878845
0.26603180170059204,-0.4573133885860443
0.7188388109207153,-0.33466988801956177
0.8847483396530151,0.5373682379722595
0.1733747124671936,-0.04527301713824272
0.24988992512226105,-0.5972497463226318
0.7425512671470642,-0.39184361696243286
0.6640897989273071,0.038271188735961914
0.7537828683853149,-0.4615447521209717
0.7363907098770142,-0.4666534662246704
0.7203470468521118,-0.45257681608200073
0.11028636246919632,0.6504249572753906
0.7612864971160889,-0.5220286250114441
0.770904541015625,-0.4552585482597351
0.7122352123260498,-0.389484703540802
0.15550166368484497,0.10180722922086716
0.28468987345695496,-0.372715562582016
0.8667780756950378,0.38732898235321045
0.7663382291793823,-0.49633902311325073
0.7665644884109497,-0.5413156747817993
0.7990285158157349,-0.23946596682071686
0.07577089965343475,1.027990460395813
0.10645125061273575,0.6688219308853149
0.14087292551994324,0.2797062397003174
0.6968040466308594,-0.31185856461524963
0.0783909410238266,1.0814727544784546
0.0768798440694809,1.0476473569869995
0.8909200429916382,0.6947872638702393
0.9859231114387512,1.4200725555419922
0.9945091605186462,1.3952914476394653
0.31346455216407776,-0.2614418566226959
0.14820478856563568,0.21573853492736816
0.306776762008667,-0.2607187330722809
0.6936458945274353,-0.2846754789352417
0.3206666111946106,-0.09950582683086395
0.13534793257713318,0.2987249791622162
0.019000343978405,1.5185608863830566
0.925121545791626,1.1543078422546387
0.20029209554195404,-0.41063475608825684
0.7954164743423462,-0.32287585735321045
0.9907673597335815,1.5201377868652344
0.3257770538330078,-0.09876696765422821
0.05818374082446098,1.2552156448364258
0.8876253366470337,0.6026037931442261
0.731705367565155,-0.4702085852622986
0.024237822741270065,1.5474830865859985
0.2145065814256668,-0.4094075858592987
0.8172914385795593,-0.1924441009759903
0.7855709791183472,-0.40192192792892456
0.06221213564276695,1.2103115320205688
0.2096002995967865,-0.4090907871723175
0.33151477575302124,-0.05958808213472366
0.8147158622741699,-0.17926418781280518
0.8597374558448792,0.31324660778045654
0.710267186164856,-0.3848680555820465
0.2958032786846161,-0.4149850606918335
0.8579404950141907,0.18254074454307556
0.6938618421554565,-0.23357991874217987
0.29100632667541504,-0.37034812569618225
0.6908756494522095,-0.19349049031734467
0.1636100560426712,-0.02147255651652813
0.08295810222625732,0.9456905126571655
0.8367959856987,0.025067180395126343
0.7703733444213867,-0.5716429352760315
0.33486106991767883,-0.007710228208452463
0.3048267066478729,-0.2672407627105713
0.1531335860490799,0.1659398376941681
0.1028279960155487,0.7915460467338562
0.9484643936157227,1.267232894897461
0.9217011332511902,1.0203646421432495
0.7222610712051392,-0.5074728727340698
0.2146054059267044,-0.38826388120651245
0.9431780576705933,1.2799218893051147
0.24629153311252594,-0.5019912123680115
0.07368864119052887,1.1810752153396606
0.068280890583992,1.0493289232254028
0.19114676117897034,-0.24006471037864685
0.016836920753121376,1.4351329803466797
0.7159510850906372,-0.3694184124469757
0.7612437605857849,-0.5141976475715637
0.01019685436040163,1.5867812633514404
0.10025694966316223,0.8140011429786682
0.8892634510993958,0.7545174956321716
0.6959100961685181,-0.2381814569234848
0.7689188122749329,-0.4428164064884186
0.9262261390686035,1.176538109779358
0.8935314416885376,0.7407099008560181
0.2981182634830475,-0.42409461736679077
0.7027161121368408,-0.3433023691177368
0.6894260048866272,-0.2682986855506897
0.9546916484832764,1.4855574369430542
0.26098325848579407,-0.5129667520523071
0.7817546725273132,-0.4574034810066223
0.9698275327682495,1.4241843223571777
0.6560184955596924,0.08042724430561066
0.17463207244873047,-0.15750844776630402
0.8039932250976562,-0.24069170653820038
0.8880695700645447,0.6603766083717346
0.21728357672691345,-0.4052594006061554
0.0978158488869667,0.8598229885101318
0.11911314725875854,0.5965477824211121
0.01834137924015522,1.4521431922912598
0.7263154983520508,-0.405522882938385
0.784925103187561,-0.5068989992141724
0.2706564664840698,-0.5103459358215332
0.21144890785217285,-0.40613433718681335
0.8689109683036804,0.4734805226325989
0.06856349855661392,1.1743717193603516
0.7920576333999634,-0.35516464710235596
0.6689777374267578,-0.10456978529691696
0.873504102230072,0.46854376792907715
0.7564030885696411,-0.45304161310195923
0.1521283984184265,0.24692325294017792
0.062419865280389786,1.2059099674224854
0.7614539861679077,-0.5625856518745422
0.23353561758995056,-0.48292481899261475
0.03198980912566185,1.3688782453536987
0.798795759677887,-0.28835979104042053
0.8100200295448303,-0.1798277348279953
0.13374063372612,0.4046539068222046
0.7245078086853027,-0.42298194766044617
0.6945937275886536,-0.29345011711120605
0.3250480592250824,-0.038370855152606964
0.27830561995506287,-0.46068423986434937
0.6609874367713928,0.08210450410842896
0.9963992238044739,1.4536978006362915
0.8538331389427185,0.20630453526973724
0.34556815028190613,0.12410828471183777
0.1164732277393341,0.6320974230766296
0.3080753684043884,-0.3361842930316925
0.6863107681274414,-0.1743662804365158
0.9393142461776733,1.1895320415496826
0.10642896592617035,0.7472124099731445
0.06492242962121964,1.2020946741104126
0.979483425617218,1.5177713632583618
0.7420709729194641,-0.43092575669288635
0.682793915271759,-0.17337214946746826
0.20001770555973053,-0.21945132315158844
0.8566069006919861,0.261065274477005
0.9929110407829285,1.446084976196289
0.6680753827095032,0.009136094711720943
0.16698279976844788,-0.017245573922991753
0.04314163699746132,1.328850507736206
0.8503004908561707,0.2217497080564499
0.6669173240661621,-0.006941190920770168
0.15836560726165771,0.12829454243183136
0.23802709579467773,-0.557295024394989
0.8922857046127319,0.7860035300254822
0.8549423217773438,0.3345717489719391
0.270817369222641,-0.5144827961921692
0.7747315764427185,-0.34845808148384094
0.8119271993637085,-0.22447645664215088
0.06960134953260422,1.1912003755569458
0.16878412663936615,-0.07894636690616608
0.08795911073684692,0.9085230231285095
0.06086026877164841,1.1956920623779297
0.9584161043167114,1.3850375413894653
0.9027459025382996,0.8641397953033447
0.8375082612037659,0.007431114558130503
0.8674376010894775,0.44757360219955444
0.9663808345794678,1.449179768562317
0.945399284362793,1.313169240951538
0.342591255903244,0.02508932165801525
0.6919070482254028,-0.274554580450058
0.9425104856491089,1.289888858795166
0.059675104916095734,1.334489345550537
0.6967816352844238,-0.3367941975593567
0.9369500279426575,1.1111443042755127
0.7870127558708191,-0.4297144412994385
0.3034115135669708,-0.289360910654068
0.7819258570671082,-0.38271382451057434
0.9418526291847229,1.225582242012024
0.6704106330871582,0.0025484703946858644
0.8805974125862122,0.5292761325836182
0.10117875039577484,0.7889037132263184
0.8075206875801086,-0.30861619114875793
0.9586089253425598,1.4656975269317627
0.835269570350647,-0.010622023604810238
0.14500540494918823,0.3123428225517273
0.2094089537858963,-0.4586559534072876
0.004406028427183628,1.4984424114227295
0.18929165601730347,-0.15116482973098755
0.8963072299957275,0.768276572227478
0.9698967933654785,1.4132792949676514
0.9738650918006897,1.4946833848953247
0.09830372780561447,0.8500387072563171
0.9445081949234009,1.2487359046936035
0.27404794096946716,-0.39251306653022766
0.16433970630168915,0.1396726667881012
0.12011678516864777,0.5355598330497742
0.8959434628486633,0.653652548789978
0.8045923113822937,-0.29832252860069275
0.2329595535993576,-0.6213429570198059
0.33169740438461304,-0.06852710247039795
0.1957092583179474,-0.2661105990409851
0.3301525115966797,-0.06979682296514511
0.6879534125328064,-0.20457421243190765
0.017078997567296028,1.4412091970443726
0.14899399876594543,0.1696546971797943
0.2693540155887604,-0.3330743908882141
0.7549066543579102,-0.5175201892852783
0.9664528965950012,1.3744431734085083
0.7720659971237183,-0.42557308077812195
0.6524049043655396,0.2342168092727661
0.8899242877960205,0.6858693957328796
0.06749341636896133,1.2126787900924683
0.12201641499996185,0.49525320529937744
0.28162193298339844,-0.40257543325424194
0.8681211471557617,0.43770867586135864
0.21074117720127106,-0.2584211230278015
0.7142027616500854,-0.34314650297164917
0.057931333780288696,1.2662770748138428
0.9568976163864136,1.3475372791290283
0.9950953722000122,1.5753294229507446
0.23549829423427582,-0.5040099620819092
0.23501959443092346,-0.5218626856803894
0.21303915977478027,-0.3819184899330139
0.04705258086323738,1.265141487121582
0.040773242712020874,1.36250901222229
0.09754453599452972,0.8022526502609253
0.8206568360328674,-0.15003006160259247
0.16835379600524902,0.021888921037316322
0.29567280411720276,-0.31826093792915344
0.1160580962896347,0.6495934128761292
0.6538082361221313,0.19888074696063995
0.11003831028938293,0.6850686073303223
0.8758481740951538,0.483977735042572
0.18184947967529297,-0.07821076363325119
0.20678845047950745,-0.36521080136299133
0.7617108821868896,-0.4601824879646301
0.7909466028213501,-0.34371671080589294
0.12496621906757355,0.5626196265220642
0.31575316190719604,-0.25063860416412354
0.2583375573158264,-0.4785444736480713
0.04002925753593445,1.4340765476226807
0.6904138326644897,-0.2692023515701294
0.9260829091072083,1.1150827407836914
0.33873504400253296,0.047757796943187714
0.3485480844974518,0.2240080088376999
0.09437461942434311,0.8365821242332458
0.7486906051635742,-0.619507908821106
0.8502346873283386,0.15334452688694
0.8155210018157959,-0.22941723465919495
0.6619707345962524,-0.05666283145546913
0.026085520163178444,1.3955248594284058
0.1696910709142685,-0.010251086205244064
0.9933436512947083,1.5639920234680176
0.8565261960029602,0.2841947674751282
0.031074507161974907,1.4023514986038208
0.8770521879196167,0.454807847738266
0.31125548481941223,-0.26443883776664734
0.8545486927032471,0.22959277033805847
0.23695087432861328,-0.39555251598358154
0.017945636063814163,1.4148147106170654
0.010300147347152233,1.4679198265075684
0.14901576936244965,0.243936225771904
0.0839906632900238,0.9465409517288208
0.8640190362930298,0.36476582288742065
0.247584268450737,-0.4954518973827362
0.052039504051208496,1.2736291885375977
0.8103463649749756,-0.2138681858778
0.7485240697860718,-0.43005210161209106
0.7578926682472229,-0.5122746825218201
0.7292774319648743,-0.562567412853241
0.754040002822876,-0.5356486439704895
0.0751892626285553,1.094051718711853
0.9254289865493774,1.053674340248108
0.11913029849529266,0.6356436610221863
0.27528756856918335,-0.45046621561050415
0.3069712221622467,-0.3546884059906006
0.977869987487793,1.4950685501098633
0.9045611023902893,0.8493229746818542
0.13598063588142395,0.2971283197402954
0.10789600014686584,0.7440389394760132
0.3091719448566437,-0.24142137169837952
0.8363847136497498,-0.004977305885404348
0.08952979743480682,0.9901559352874756
0.048540178686380386,1.2844984531402588
0.044158950448036194,1.349493145942688
0.317737877368927,-0.09767430275678635
0.7666947841644287,-0.4736616611480713
0.15264703333377838,0.1461831033229828
0.012842895463109016,1.4495965242385864
0.7512195706367493,-0.49023544788360596
0.04221470654010773,1.4163832664489746
0.24249887466430664,-0.5198219418525696
0.28709712624549866,-0.35085567831993103
0.04223001375794411,1.4529813528060913
0.28344884514808655,-0.39040908217430115
0.8328521251678467,-0.05544813349843025
0.7752255201339722,-0.42939358949661255
0.7978414297103882,-0.3587040901184082
0.11638014018535614,0.5639899969100952
0.8005938529968262,-0.2747906744480133
0.7125212550163269,-0.4350129961967468
0.7133835554122925,-0.4009479582309723
0.17527556419372559,-0.11942031234502792
0.6567134261131287,0.15037189424037933
0.2688992917537689,-0.48843899369239807
0.742966890335083,-0.5366834998130798
0.8622835278511047,0.3377806842327118
0.17122016847133636,-0.027172958478331566
0.6744452118873596,-0.09399004280567169
0.810108482837677,-0.249433696269989
0.9445011019706726,1.2337348461151123
0.7097322940826416,-0.36468714475631714
0.22482755780220032,-0.4946977198123932
0.783462643623352,-0.4508986175060272
0.32184481620788574,-0.06307856738567352
0.7877603769302368,-0.4005654454231262
0.2383614480495453,-0.46777403354644775
0.8737636804580688,0.46591123938560486
0.030655743554234505,1.4479763507843018
0.9035429954528809,0.9522277116775513
0.9511848092079163,1.2670749425888062
0.1939624845981598,-0.15756896138191223
0.2490382194519043,-0.4899258017539978
0.1533810943365097,0.1202656626701355
0.9588921070098877,1.343509554862976
0.6944520473480225,-0.22033601999282837
0.9633283615112305,1.3815898895263672
0.19505174458026886,-0.30666255950927734
0.7815079689025879,-0.36810463666915894
0.18076692521572113,-0.13562247157096863
0.928566038608551,1.0977122783660889
0.7468841075897217,-0.45274972915649414
0.19875235855579376,-0.22141748666763306
0.928927481174469,1.178941011428833
0.6660861968994141,0.03710176795721054
0.0851392149925232,0.9486367702484131
0.06554903090000153,1.1515814065933228
0.0722869262099266,1.1827845573425293
0.15589073300361633,0.1415041834115982
0.818656325340271,-0.12429426610469818
0.28002896904945374,-0.4651547968387604
0.2237403690814972,-0.4063045382499695
0.2709274888038635,-0.5398990511894226
0.22403846681118011,-0.5492230653762817
0.7305521965026855,-0.5734243988990784
0.24255073070526123,-0.45103248953819275
0.940272867679596,1.2991950511932373
0.7680189609527588,-0.48311546444892883
0.3168427646160126,-0.25542691349983215
0.8631775379180908,0.3955345153808594
0.0471646785736084,1.2571525573730469
0.22715318202972412,-0.501764714717865
0.022264424711465836,1.4031323194503784
0.6665093898773193,0.012415796518325806
0.8434061408042908,0.09667310118675232
0.9687960147857666,1.3142917156219482
0.8998199105262756,0.7987706661224365
0.7785038948059082,-0.3792419135570526
0.02416016347706318,1.4341440200805664
0.0372045636177063,1.3286190032958984
0.7781085968017578,-0.4440450072288513
0.9372168183326721,1.300132393836975
0.27480843663215637,-0.40317386388778687
0.7287825345993042,-0.40574660897254944
0.8248625993728638,-0.12896260619163513
0.3091236352920532,-0.22688059508800507
0.9238075613975525,1.0494464635849
0.9192368984222412,1.043813943862915
0.14783985912799835,0.26472267508506775
0.6909915208816528,-0.2682676911354065
0.050199151039123535,1.2213242053985596
0.9006453156471252,0.84359210729599
0.9956420063972473,1.5093666315078735
0.9644402265548706,1.395615816116333
0.6517355442047119,0.1082010418176651
0.15667586028575897,0.09047608077526093
0.6599062085151672,0.038282111287117004
0.06213768571615219,1.197373628616333
0.9176473617553711,0.8794613480567932
0.08942835032939911,0.90916508436203
0.2678051292896271,-0.48283448815345764
0.8434560894966125,0.14785388112068176
0.9710303544998169,1.4525812864303589
0.6846070289611816,-0.2005189210176468
0.7658165097236633,-0.49670645594596863
0.8820855617523193,0.5526049137115479
0.28187882900238037,-0.49196696281433105
0.806186318397522,-0.2773332893848419
0.7035220861434937,-0.2831602096557617
0.6705750226974487,-0.030854690819978714
0.880262017250061,0.6075441241264343
0.3202018141746521,-0.15477588772773743
0.3291613459587097,-0.0705803856253624
0.8448675274848938,0.15538527071475983
0.8992387652397156,0.7647492289543152
0.17813903093338013,-0.17968234419822693
0.16437113285064697,0.02235621213912964
0.31614184379577637,-0.1810908317565918
0.2727060914039612,-0.3924785256385803
0.0253245010972023,1.4042589664459229
0.06906203180551529,1.161107063293457
0.0891406238079071,0.9460379481315613
0.28061333298683167,-0.48343586921691895
0.7214834690093994,-0.42664775252342224
0.7869816422462463,-0.3670538365840912
0.7960276007652283,-0.2792537212371826
0.2030165046453476,-0.2984982132911682
0.16913579404354095,0.04464581236243248
0.6912769079208374,-0.26086750626564026
0.8029853105545044,-0.28939011693000793
0.9427899718284607,1.2889223098754883
0.27246859669685364,-0.45430564880371094
0.9388067722320557,1.1832762956619263
0.3224633038043976,-0.1077830046415329
0.763879656791687,-0.4082663059234619
0.14750352501869202,0.184291273355484
0.7200347185134888,-0.3987744152545929
0.11968090385198593,0.519547164440155
0.874673068523407,0.45990267395973206
0.7485630512237549,-0.49303561449050903
0.17832864820957184,-0.14268282055854797
0.7191862463951111,-0.4492170214653015
0.19462496042251587,-0.20864364504814148
0.8366885781288147,-0.0019367324421182275
0.7223207950592041,-0.35647866129875183
0.7710195779800415,-0.47654762864112854
0.9892917275428772,1.4803003072738647
0.7631423473358154,-0.512877881526947
0.8105127811431885,-0.2347450703382492
0.6822249889373779,-0.13065864145755768
0.08133691549301147,0.9707747101783752
0.20841094851493835,-0.33602452278137207
0.04871061444282532,1.3635597229003906
0.10383826494216919,0.7270711064338684
0.14630214869976044,0.33420994877815247
0.029431119561195374,1.4380924701690674
0.9236215949058533,1.1313743591308594
0.33333179354667664,-0.001978993648663163
0.8568655252456665,0.2987675666809082
0.7994840145111084,-0.2779097557067871
0.9925680756568909,1.5398236513137817
0.881585955619812,0.5759525895118713
0.03537798300385475,1.3535220623016357
0.21778617799282074,-0.4624204933643341
0.27609655261039734,-0.45956486463546753
0.6837911605834961,-0.29926493763923645
0.6601909399032593,0.06362524628639221
0.33215227723121643,-0.06052743270993233
0.8822352290153503,0.6387106776237488
0.856272280216217,0.2608046531677246
0.7009439468383789,-0.3799431324005127
0.25581079721450806,-0.5118457078933716
0.24204246699810028,-0.4882185757160187
0.740052342414856,-0.5233519673347473
0.10708806663751602,0.7283031940460205
0.7090079188346863,-0.29192790389060974
0.7782860994338989,-0.3887849450111389
0.733333945274353,-0.5715485215187073
0.9051153063774109,0.8212308287620544
0.2936687767505646,-0.3989375829696655
0.7812957763671875,-0.3609274923801422
0.7592229843139648,-0.5794507265090942
0.9514825344085693,1.250692367553711
0.7589986324310303,-0.4798625707626343
0.6811841726303101,-0.144077867269516
0.7381830215454102,-0.42360109090805054
0.9019866585731506,0.7513201832771301
0.2720694839954376,-0.501664936542511
0.09198110550642014,0.8568671941757202
0.09554388374090195,0.8841804265975952
0.060251958668231964,1.2556689977645874
0.16142381727695465,0.09278927743434906
0.32795438170433044,-0.06538713723421097
0.19202423095703125,-0.1723705530166626
0.7587502598762512,-0.407430499792099
0.33942487835884094,0.054494310170412064
0.7693265080451965,-0.4103555977344513
0.08611609786748886,0.9627208113670349
0.3212197422981262,-0.15370164811611176
0.7035007476806641,-0.2861756384372711
0.26125451922416687,-0.44932466745376587
0.2986954152584076,-0.3028263449668884
0.9936208724975586,1.4869223833084106
0.2554240822792053,-0.4894883930683136
0.04881313443183899,1.3382928371429443
0.8872231245040894,0.5787118673324585
0.12350189685821533,0.4705915153026581
0.3424610197544098,0.11818104237318039
0.2734152376651764,-0.4862460792064667
0.337759792804718,0.12477293610572815
0.3273806869983673,-0.04780365154147148
0.8651324510574341,0.4713863730430603
0.048541583120822906,1.3601830005645752
0.9859254956245422,1.499005913734436
0.9291896820068359,1.1135843992233276
0.051173824816942215,1.3241337537765503
0.27312344312667847,-0.5039607882499695
0.09342382848262787,0.894315242767334
0.6638026237487793,0.015389600768685341
0.9336847066879272,1.203070878982544
0.3191462457180023,-0.22131162881851196
0.9795305728912354,1.4495136737823486
0.9545726180076599,1.3432807922363281
0.24987417459487915,-0.4470047056674957
0.3213999569416046,-0.09814023226499557
0.6701417565345764,-0.10452638566493988
0.7097426652908325,-0.3109622299671173
0.8035802841186523,-0.3133915662765503
0.8002826571464539,-0.29860448837280273
0.1551077514886856,0.06755565106868744
0.2365269660949707,-0.5135899186134338
0.2161165326833725,-0.39132872223854065
0.07312675565481186,1.1124286651611328
0.24125081300735474,-0.5140519142150879
0.8204089403152466,-0.018012218177318573
0.7289204597473145,-0.5020385980606079
0.7404434680938721,-0.4724377989768982
0.882355809211731,0.6562888622283936
0.994862973690033,1.4896248579025269
0.3438885509967804,0.11147911846637726
0.12782661616802216,0.5361047983169556
0.9757351875305176,1.4756866693496704


==> plot_csvs/epistemic_ece_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.097
0.2,0.2
0.30000000000000004,0.293
0.4,0.393
0.5,0.493
0.6000000000000001,0.591
0.7000000000000001,0.705
0.8,0.793
0.9,0.909
1.0,1.0


==> plot_csvs/epistemic_ks_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.097
0.2,0.2
0.30000000000000004,0.293
0.4,0.393
0.5,0.493
0.6000000000000001,0.591
0.7000000000000001,0.705
0.8,0.793
0.9,0.909
1.0,1.0


==> plot_csvs/epistemic_spearman_true_std.csv <==
rank_AE,rank_uncertainty
511,672
122,657
651,658
834,659
425,660
676,661
617,662
76,663
752,664
609,665
352,666
857,667
366,668
26,669
149,670
584,671
244,656
956,673
395,674
329,675
818,676
949,677
684,678
82,679
195,680
45,681
902,682
426,683
316,684
761,685
576,686
32,687
930,641
804,626
748,627
739,628
618,629
88,630
641,631
197,632
640,633
94,634
441,635
667,636
466,637
361,638
570,639
989,640
319,688
649,642
470,643
827,644
121,645
301,646
114,647
563,648
464,649
484,650
542,651
699,652
678,653
772,654
607,655
131,735
625,720
968,721
335,722
783,723
322,724
412,725
535,726
543,727
155,728
474,729
176,730
595,731
66,732
600,733
661,734
472,719
7,736
376,737
306,738
74,739
428,740
660,741
996,742
460,743
270,744
765,745
113,746
604,747
476,748
100,749
202,704
821,689
798,690
851,691
887,692
524,693
320,694
588,695
185,696
997,697
480,698
433,699
403,700
35,701
22,702
430,703
467,625
669,705
817,706
552,707
957,708
590,709
386,710
522,711
844,712
978,713
578,714
533,715
223,716
367,717
673,718
972,547
371,532
42,533
623,534
836,535
742,536
833,537
449,538
204,539
837,540
61,541
109,542
853,543
443,544
81,545
586,546
416,531
58,548
852,549
205,550
191,551
500,552
553,553
861,554
820,555
514,556
564,557
915,558
490,559
455,560
487,561
829,562
44,516
413,501
719,502
709,503
910,504
849,505
671,506
713,507
462,508
933,509
90,510
427,511
347,512
990,513
940,514
31,515
994,563
369,517
130,518
611,519
504,520
558,521
304,522
655,523
873,524
665,525
806,526
627,527
242,528
550,529
683,530
364,610
710,595
54,596
365,597
631,598
888,599
931,600
766,601
551,602
53,603
110,604
638,605
784,606
408,607
313,608
531,609
732,594
935,611
614,612
527,613
233,614
921,615
302,616
633,617
707,618
579,619
795,620
84,621
461,622
677,623
359,624
602,579
307,564
969,565
123,566
282,567
782,568
318,569
251,570
864,571
999,572
630,573
410,574
777,575
59,576
434,577
934,578
903,750
355,580
679,581
127,582
538,583
966,584
557,585
743,586
988,587
950,588
759,589
336,590
642,591
447,592
173,593
764,922
323,907
194,908
181,909
151,910
568,911
549,912
911,913
703,914
993,915
107,916
415,917
998,918
139,919
14,920
599,921
613,906
846,923
506,924
897,925
755,926
991,927
381,928
221,929
787,930
939,931
555,932
945,933
16,934
569,935
303,936
612,937
521,891
11,876
898,877
705,878
37,879
559,880
869,881
321,882
112,883
775,884
927,885
481,886
632,887
243,888
25,889
828,890
961,938
582,892
399,893
309,894
866,895
210,896
189,897
749,898
698,899
97,900
228,901
868,902
278,903
981,904
589,905
75,985
728,970
46,971
680,972
118,973
681,974
89,975
230,976
525,977
257,978
271,979
419,980
974,981
917,982
814,983
735,984
274,969
652,986
77,987
133,988
62,989
432,990
879,991
141,992
944,993
573,994
138,995
729,996
520,997
146,998
103,999
269,954
437,939
572,940
450,941
116,942
721,943
616,944
983,945
262,946
414,947
266,948
0,949
132,950
392,951
730,952
575,953
796,875
79,955
639,956
797,957
442,958
537,959
832,960
697,961
970,962
351,963
248,964
545,965
337,966
128,967
260,968
516,797
294,782
791,783
694,784
513,785
905,786
577,787
505,788
390,789
812,790
620,791
158,792
213,793
799,794
534,795
995,796
293,781
324,798
882,799
885,800
591,801
299,802
925,803
198,804
256,805
562,806
507,807
368,808
389,809
554,810
767,811
547,812
768,766
55,751
937,752
645,753
780,754
693,755
153,756
526,757
845,758
4,759
628,760
486,761
268,762
67,763
458,764
362,765
451,813
41,767
117,768
283,769
102,770
497,771
69,772
980,773
893,774
232,775
159,776
468,777
215,778
68,779
453,780
311,860
581,845
440,846
405,847
985,848
406,849
407,850
973,851
495,852
115,853
622,854
238,855
93,856
598,857
992,858
315,859
263,844
675,861
529,862
19,863
509,864
341,865
745,866
860,867
231,868
312,869
13,870
603,871
488,872
217,873
594,874
147,829
1,814
259,815
619,816
295,817
157,818
330,819
574,820
384,821
289,822
49,823
80,824
291,825
363,826
207,827
212,828
773,500
769,830
621,831
439,832
737,833
272,834
346,835
967,836
485,837
52,838
659,839
253,840
724,841
275,842
865,843
664,172
895,157
43,158
169,159
348,160
290,161
287,162
227,163
186,164
501,165
825,166
225,167
216,168
338,169
391,170
717,171
947,156
402,173
33,174
288,175
605,176
95,177
477,178
811,179
843,180
863,181
281,182
816,183
606,184
494,185
687,186
682,187
39,141
637,126
473,127
420,128
859,129
532,130
478,131
179,132
286,133
491,134
380,135
343,136
375,137
656,138
948,139
712,140
83,188
688,142
409,143
264,144
404,145
224,146
835,147
790,148
421,149
770,150
920,151
876,152
510,153
913,154
805,155
567,235
886,220
96,221
744,222
560,223
556,224
23,225
536,226
666,227
932,228
70,229
50,230
47,231
8,232
15,233
135,234
890,219
839,236
265,237
292,238
339,239
964,240
349,241
904,242
720,243
370,244
234,245
608,246
219,247
708,248
328,249
401,204
383,189
546,190
171,191
874,192
86,193
912,194
188,195
792,196
482,197
226,198
965,199
475,200
126,201
85,202
928,203
452,125
580,205
941,206
601,207
163,208
781,209
379,210
881,211
702,212
267,213
716,214
896,215
203,216
926,217
27,218
394,47
445,32
523,33
101,34
847,35
136,36
670,37
356,38
826,39
984,40
668,41
753,42
701,43
12,44
156,45
435,46
206,31
979,48
512,49
953,50
615,51
334,52
492,53
776,54
175,55
936,56
284,57
746,58
199,59
779,60
124,61
644,62
733,16
29,1
714,2
943,3
929,4
456,5
388,6
178,7
417,8
725,9
880,10
963,11
955,12
856,13
815,14
771,15
119,63
518,17
65,18
502,19
872,20
397,21
515,22
9,23
34,24
597,25
778,26
692,27
695,28
120,29
21,30
142,110
982,95
706,96
20,97
756,98
129,99
51,100
255,101
250,102
273,103
305,104
938,105
182,106
372,107
180,108
561,109
17,94
92,111
246,112
479,113
830,114
459,115
899,116
801,117
422,118
300,119
517,120
565,121
901,122
98,123
841,124
499,79
592,64
986,65
196,66
740,67
106,68
636,69
160,70
823,71
883,72
40,73
924,74
398,75
662,76
760,77
503,78
150,250
374,80
884,81
71,82
758,83
691,84
222,85
87,86
411,87
152,88
18,89
254,90
36,91
715,92
593,93
977,422
696,407
870,408
148,409
807,410
786,411
385,412
357,413
424,414
332,415
125,416
635,417
648,418
172,419
916,420
57,421
734,406
923,423
454,424
187,425
276,426
105,427
754,428
908,429
261,430
657,431
802,432
167,433
78,434
942,435
889,436
208,437
235,391
975,376
38,377
528,378
56,379
585,380
285,381
788,382
258,383
24,384
496,385
722,386
377,387
245,388
658,389
448,390
958,438
794,392
184,393
650,394
3,395
220,396
877,397
871,398
378,399
431,400
824,401
236,402
471,403
738,404
634,405
73,485
190,470
762,471
252,472
736,473
822,474
855,475
214,476
718,477
240,478
831,479
519,480
987,481
344,482
508,483
192,484
161,469
686,486
894,487
842,488
587,489
907,490
624,491
685,492
663,493
629,494
465,495
774,496
711,497
137,498
249,499
382,454
183,439
803,440
30,441
143,442
354,443
60,444
854,445
900,446
201,447
726,448
976,449
819,450
789,451
626,452
170,453
914,375
91,455
168,456
193,457
763,458
909,459
164,460
10,461
530,462
954,463
757,464
5,465
741,466
647,467
241,468
296,297
327,282
469,283
541,284
310,285
144,286
700,287
875,288
489,289
418,290
878,291
280,292
892,293
209,294
396,295
971,296
838,281
571,298
959,299
646,300
162,301
848,302
314,303
400,304
583,305
596,306
48,307
952,308
946,309
840,310
690,311
331,312
111,266
345,251
731,252
353,253
237,254
808,255
544,256
165,257
99,258
104,259
643,260
446,261
654,262
723,263
704,264
539,265
423,313
340,267
751,268
566,269
463,270
850,271
444,272
154,273
862,274
247,275
951,276
610,277
548,278
277,279
960,280
72,360
134,345
793,346
6,347
326,348
360,349
393,350
436,351
350,352
457,353
438,354
498,355
174,356
317,357
747,358
166,359
308,344
140,361
785,362
279,363
211,364
145,365
813,366
962,367
218,368
906,369
918,370
810,371
750,372
358,373
483,374
674,329
867,314
342,315
809,316
800,317
298,318
922,319
200,320
325,321
108,322
2,323
429,324
672,325
28,326
333,327
540,328
493,0
63,330
387,331
239,332
919,333
891,334
229,335
858,336
177,337
373,338
653,339
64,340
297,341
727,342
689,343


==> plot_csvs/epistemic_true_error_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9965183734893799,0.9965183734893799
0.003000000026077032,0.9930873513221741,0.9930873513221741
0.004000000189989805,0.9897336959838867,0.9897336959838867
0.004999999888241291,0.9870859384536743,0.9870859384536743
0.006000000052154064,0.9844763278961182,0.9844763278961182
0.007000000216066837,0.9820565581321716,0.9820565581321716
0.00800000037997961,0.9796392917633057,0.9796392917633057
0.008999999612569809,0.9772528409957886,0.9772528409957886
0.009999999776482582,0.9748767614364624,0.9748767614364624
0.010999999940395355,0.9725616574287415,0.9725616574287415
0.012000000104308128,0.9702443480491638,0.9702443480491638
0.013000000268220901,0.9679743647575378,0.9679743647575378
0.014000000432133675,0.9657679796218872,0.9657679796218872
0.014999999664723873,0.9635801911354065,0.9635801911354065
0.01600000075995922,0.9613900184631348,0.9613900184631348
0.017000000923871994,0.9592125415802002,0.9592125415802002
0.017999999225139618,0.957087516784668,0.957087516784668
0.01899999938905239,0.9550896286964417,0.9550896286964417
0.019999999552965164,0.9530997276306152,0.9530997276306152
0.020999999716877937,0.9511100649833679,0.9511100649833679
0.02199999988079071,0.9491387605667114,0.9491387605667114
0.023000000044703484,0.94718998670578,0.94718998670578
0.024000000208616257,0.9452444911003113,0.9452444911003113
0.02500000037252903,0.9433159828186035,0.9433159828186035
0.026000000536441803,0.9413906335830688,0.9413906335830688
0.027000000700354576,0.9394654035568237,0.9394654035568237
0.02800000086426735,0.9375840425491333,0.9375840425491333
0.028999999165534973,0.9357435703277588,0.9357435703277588
0.029999999329447746,0.9339005947113037,0.9339005947113037
0.03099999949336052,0.9320712089538574,0.9320712089538574
0.03200000151991844,0.9302448630332947,0.9302448630332947
0.032999999821186066,0.9284431338310242,0.9284431338310242
0.03400000184774399,0.9266629815101624,0.9266629815101624
0.03500000014901161,0.9248898029327393,0.9248898029327393
0.035999998450279236,0.9231151342391968,0.9231151342391968
0.03700000047683716,0.9213694334030151,0.9213694334030151
0.03799999877810478,0.9196300506591797,0.9196300506591797
0.039000000804662704,0.9179058074951172,0.9179058074951172
0.03999999910593033,0.916178822517395,0.916178822517395
0.04100000113248825,0.9144680500030518,0.9144680500030518
0.041999999433755875,0.912815511226654,0.912815511226654
0.0430000014603138,0.9111756086349487,0.9111756086349487
0.04399999976158142,0.9095368981361389,0.9095368981361389
0.04500000178813934,0.9079020619392395,0.9079020619392395
0.04600000008940697,0.9062692523002625,0.9062692523002625
0.04699999839067459,0.9046621918678284,0.9046621918678284
0.04800000041723251,0.9030583500862122,0.9030583500862122
0.04899999871850014,0.901454508304596,0.901454508304596
0.05000000074505806,0.899854838848114,0.899854838848114
0.050999999046325684,0.8982564806938171,0.8982564806938171
0.052000001072883606,0.8966712951660156,0.8966712951660156
0.05299999937415123,0.8951036930084229,0.8951036930084229
0.05400000140070915,0.8935412168502808,0.8935412168502808
0.054999999701976776,0.8919945955276489,0.8919945955276489
0.0560000017285347,0.8904496431350708,0.8904496431350708
0.05700000002980232,0.8889371156692505,0.8889371156692505
0.057999998331069946,0.8874245285987854,0.8874245285987854
0.05900000035762787,0.8859096765518188,0.8859096765518188
0.05999999865889549,0.8843915462493896,0.8843915462493896
0.061000000685453415,0.8828769326210022,0.8828769326210022
0.06199999898672104,0.8813602328300476,0.8813602328300476
0.06300000101327896,0.8798433542251587,0.8798433542251587
0.06400000303983688,0.8783243894577026,0.8783243894577026
0.06499999761581421,0.8768029808998108,0.8768029808998108
0.06599999964237213,0.8752881288528442,0.8752881288528442
0.06700000166893005,0.8737759590148926,0.8737759590148926
0.06800000369548798,0.8722615242004395,0.8722615242004395
0.0689999982714653,0.8707579970359802,0.8707579970359802
0.07000000029802322,0.8692535758018494,0.8692535758018494
0.07100000232458115,0.867746889591217,0.867746889591217
0.07199999690055847,0.8662380576133728,0.8662380576133728
0.0729999989271164,0.8647308349609375,0.8647308349609375
0.07400000095367432,0.8632300496101379,0.8632300496101379
0.07500000298023224,0.8617298603057861,0.8617298603057861
0.07599999755620956,0.860230565071106,0.860230565071106
0.07699999958276749,0.8587298393249512,0.8587298393249512
0.07800000160932541,0.8572279214859009,0.8572279214859009
0.07900000363588333,0.8557336330413818,0.8557336330413818
0.07999999821186066,0.8542459011077881,0.8542459011077881
0.08100000023841858,0.8527567982673645,0.8527567982673645
0.0820000022649765,0.8512650728225708,0.8512650728225708
0.08299999684095383,0.8497743606567383,0.8497743606567383
0.08399999886751175,0.8482962250709534,0.8482962250709534
0.08500000089406967,0.846828818321228,0.846828818321228
0.0860000029206276,0.8453742265701294,0.8453742265701294
0.08699999749660492,0.843917727470398,0.843917727470398
0.08799999952316284,0.8424627184867859,0.8424627184867859
0.08900000154972076,0.8410072922706604,0.8410072922706604
0.09000000357627869,0.8395559787750244,0.8395559787750244
0.09099999815225601,0.8381311297416687,0.8381311297416687
0.09200000017881393,0.8367100358009338,0.8367100358009338
0.09300000220537186,0.8353033065795898,0.8353033065795898
0.09399999678134918,0.8338940143585205,0.8338940143585205
0.0949999988079071,0.8324834108352661,0.8324834108352661
0.09600000083446503,0.8310803174972534,0.8310803174972534
0.09700000286102295,0.8296849131584167,0.8296849131584167
0.09799999743700027,0.8282893896102905,0.8282893896102905
0.0989999994635582,0.8269153237342834,0.8269153237342834
0.10000000149011612,0.8255430459976196,0.8255430459976196
0.10100000351667404,0.8241688013076782,0.8241688013076782
0.10199999809265137,0.8227925896644592,0.8227925896644592
0.10300000011920929,0.8214200139045715,0.8214200139045715
0.10400000214576721,0.8200551271438599,0.8200551271438599
0.10499999672174454,0.8187103271484375,0.8187103271484375
0.10599999874830246,0.8173804879188538,0.8173804879188538
0.10700000077486038,0.8160591125488281,0.8160591125488281
0.1080000028014183,0.8147525191307068,0.8147525191307068
0.10899999737739563,0.8134432435035706,0.8134432435035706
0.10999999940395355,0.8121336102485657,0.8121336102485657
0.11100000143051147,0.8108254075050354,0.8108254075050354
0.1120000034570694,0.8095197677612305,0.8095197677612305
0.11299999803304672,0.8082131743431091,0.8082131743431091
0.11400000005960464,0.8069081902503967,0.8069081902503967
0.11500000208616257,0.8056047558784485,0.8056047558784485
0.11599999666213989,0.8043145537376404,0.8043145537376404
0.11699999868869781,0.8030251264572144,0.8030251264572144
0.11800000071525574,0.8017382621765137,0.8017382621765137
0.11900000274181366,0.800451934337616,0.800451934337616
0.11999999731779099,0.7991649508476257,0.7991649508476257
0.12099999934434891,0.7978804707527161,0.7978804707527161
0.12200000137090683,0.7966095805168152,0.7966095805168152
0.12300000339746475,0.7953537702560425,0.7953537702560425
0.12399999797344208,0.7941219806671143,0.7941219806671143
0.125,0.7928875088691711,0.7928875088691711
0.12600000202655792,0.7916545867919922,0.7916545867919922
0.12700000405311584,0.7904242873191833,0.7904242873191833
0.12800000607967377,0.7891929745674133,0.7891929745674133
0.1289999932050705,0.7879591584205627,0.7879591584205627
0.12999999523162842,0.7867265343666077,0.7867265343666077
0.13099999725818634,0.7854917645454407,0.7854917645454407
0.13199999928474426,0.784269392490387,0.784269392490387
0.13300000131130219,0.7830445170402527,0.7830445170402527
0.1340000033378601,0.7818202972412109,0.7818202972412109
0.13500000536441803,0.7805952429771423,0.7805952429771423
0.13600000739097595,0.7793754935264587,0.7793754935264587
0.13699999451637268,0.7781546711921692,0.7781546711921692
0.1379999965429306,0.7769531607627869,0.7769531607627869
0.13899999856948853,0.7757492065429688,0.7757492065429688
0.14000000059604645,0.7745429873466492,0.7745429873466492
0.14100000262260437,0.7733362317085266,0.7733362317085266
0.1420000046491623,0.7721295952796936,0.7721295952796936
0.14300000667572021,0.7709209322929382,0.7709209322929382
0.14399999380111694,0.7697218656539917,0.7697218656539917
0.14499999582767487,0.7685225605964661,0.7685225605964661
0.1459999978542328,0.767329216003418,0.767329216003418
0.1469999998807907,0.7661409974098206,0.7661409974098206
0.14800000190734863,0.7649510502815247,0.7649510502815247
0.14900000393390656,0.7637615203857422,0.7637615203857422
0.15000000596046448,0.7625698447227478,0.7625698447227478
0.1509999930858612,0.7613767981529236,0.7613767981529236
0.15199999511241913,0.7601813673973083,0.7601813673973083
0.15299999713897705,0.7589865326881409,0.7589865326881409
0.15399999916553497,0.7577889561653137,0.7577889561653137
0.1550000011920929,0.7565971612930298,0.7565971612930298
0.15600000321865082,0.7554104924201965,0.7554104924201965
0.15700000524520874,0.7542250156402588,0.7542250156402588
0.15800000727176666,0.7530398964881897,0.7530398964881897
0.1589999943971634,0.7518526911735535,0.7518526911735535
0.1599999964237213,0.7506697773933411,0.7506697773933411
0.16099999845027924,0.7494916915893555,0.7494916915893555
0.16200000047683716,0.7483233213424683,0.7483233213424683
0.16300000250339508,0.7471542358398438,0.7471542358398438
0.164000004529953,0.7459837198257446,0.7459837198257446
0.16500000655651093,0.7448111176490784,0.7448111176490784
0.16599999368190765,0.7436410188674927,0.7436410188674927
0.16699999570846558,0.7424818873405457,0.7424818873405457
0.1679999977350235,0.7413241863250732,0.7413241863250732
0.16899999976158142,0.7401657104492188,0.7401657104492188
0.17000000178813934,0.7390186190605164,0.7390186190605164
0.17100000381469727,0.7378708124160767,0.7378708124160767
0.1720000058412552,0.7367227673530579,0.7367227673530579
0.17299999296665192,0.7355738282203674,0.7355738282203674
0.17399999499320984,0.734422504901886,0.734422504901886
0.17499999701976776,0.7332685589790344,0.7332685589790344
0.17599999904632568,0.7321125864982605,0.7321125864982605
0.1770000010728836,0.7309722900390625,0.7309722900390625
0.17800000309944153,0.7298344969749451,0.7298344969749451
0.17900000512599945,0.7287018895149231,0.7287018895149231
0.18000000715255737,0.7275678515434265,0.7275678515434265
0.1809999942779541,0.726431667804718,0.726431667804718
0.18199999630451202,0.7252997756004333,0.7252997756004333
0.18299999833106995,0.7241765260696411,0.7241765260696411
0.18400000035762787,0.7230532765388489,0.7230532765388489
0.1850000023841858,0.7219282388687134,0.7219282388687134
0.1860000044107437,0.7208102941513062,0.7208102941513062
0.18700000643730164,0.7197003960609436,0.7197003960609436
0.18799999356269836,0.7185889482498169,0.7185889482498169
0.1889999955892563,0.7174756526947021,0.7174756526947021
0.1899999976158142,0.7163687348365784,0.7163687348365784
0.19099999964237213,0.7152612805366516,0.7152612805366516
0.19200000166893005,0.7141603231430054,0.7141603231430054
0.19300000369548798,0.7130621671676636,0.7130621671676636
0.1940000057220459,0.7119618654251099,0.7119618654251099
0.19499999284744263,0.7108643054962158,0.7108643054962158
0.19599999487400055,0.7097718119621277,0.7097718119621277
0.19699999690055847,0.7086787819862366,0.7086787819862366
0.1979999989271164,0.7075841426849365,0.7075841426849365
0.19900000095367432,0.7064909934997559,0.7064909934997559
0.20000000298023224,0.7053970694541931,0.7053970694541931
0.20100000500679016,0.7043030858039856,0.7043030858039856
0.20200000703334808,0.703210711479187,0.703210711479187
0.2029999941587448,0.7021225094795227,0.7021225094795227
0.20399999618530273,0.7010349035263062,0.7010349035263062
0.20499999821186066,0.6999538540840149,0.6999538540840149
0.20600000023841858,0.6988716721534729,0.6988716721534729
0.2070000022649765,0.6977888941764832,0.6977888941764832
0.20800000429153442,0.696716845035553,0.696716845035553
0.20900000631809235,0.6956482529640198,0.6956482529640198
0.20999999344348907,0.6945781707763672,0.6945781707763672
0.210999995470047,0.6935064792633057,0.6935064792633057
0.21199999749660492,0.6924358010292053,0.6924358010292053
0.21299999952316284,0.6913653016090393,0.6913653016090393
0.21400000154972076,0.6902992129325867,0.6902992129325867
0.2150000035762787,0.6892325282096863,0.6892325282096863
0.2160000056028366,0.6881637573242188,0.6881637573242188
0.21699999272823334,0.6870926022529602,0.6870926022529602
0.21799999475479126,0.6860195398330688,0.6860195398330688
0.21899999678134918,0.6849462985992432,0.6849462985992432
0.2199999988079071,0.6838718056678772,0.6838718056678772
0.22100000083446503,0.6827971935272217,0.6827971935272217
0.22200000286102295,0.6817209124565125,0.6817209124565125
0.22300000488758087,0.6806433796882629,0.6806433796882629
0.2240000069141388,0.6795655488967896,0.6795655488967896
0.22499999403953552,0.6784871816635132,0.6784871816635132
0.22599999606609344,0.6774096488952637,0.6774096488952637
0.22699999809265137,0.6763308644294739,0.6763308644294739
0.2280000001192093,0.6752517819404602,0.6752517819404602
0.2290000021457672,0.6741818189620972,0.6741818189620972
0.23000000417232513,0.6731119751930237,0.6731119751930237
0.23100000619888306,0.6720394492149353,0.6720394492149353
0.23199999332427979,0.6709656715393066,0.6709656715393066
0.2329999953508377,0.6698892116546631,0.6698892116546631
0.23399999737739563,0.6688140630722046,0.6688140630722046
0.23499999940395355,0.6677370071411133,0.6677370071411133
0.23600000143051147,0.6666606664657593,0.6666606664657593
0.2370000034570694,0.6655822396278381,0.6655822396278381
0.23800000548362732,0.6645108461380005,0.6645108461380005
0.23899999260902405,0.6634441614151001,0.6634441614151001
0.23999999463558197,0.6623749732971191,0.6623749732971191
0.2409999966621399,0.6613044142723083,0.6613044142723083
0.24199999868869781,0.6602334380149841,0.6602334380149841
0.24300000071525574,0.6591602563858032,0.6591602563858032
0.24400000274181366,0.6580954790115356,0.6580954790115356
0.24500000476837158,0.6570311784744263,0.6570311784744263
0.2460000067949295,0.6559683084487915,0.6559683084487915
0.24699999392032623,0.6549037098884583,0.6549037098884583
0.24799999594688416,0.6538407802581787,0.6538407802581787
0.24899999797344208,0.6527789235115051,0.6527789235115051
0.25,0.6517191529273987,0.6517191529273987
0.25099998712539673,0.6506608724594116,0.6506608724594116
0.25200000405311584,0.6496061682701111,0.6496061682701111
0.2529999911785126,0.6485488414764404,0.6485488414764404
0.2540000081062317,0.6475014090538025,0.6475014090538025
0.2549999952316284,0.6464519500732422,0.6464519500732422
0.25600001215934753,0.6454070210456848,0.6454070210456848
0.25699999928474426,0.6443612575531006,0.6443612575531006
0.257999986410141,0.6433278322219849,0.6433278322219849
0.2590000033378601,0.642291784286499,0.642291784286499
0.25999999046325684,0.6412543654441833,0.6412543654441833
0.26100000739097595,0.6402265429496765,0.6402265429496765
0.2619999945163727,0.6391982436180115,0.6391982436180115
0.2630000114440918,0.6381765007972717,0.6381765007972717
0.2639999985694885,0.6371537446975708,0.6371537446975708
0.26499998569488525,0.6361386775970459,0.6361386775970459
0.26600000262260437,0.6351253390312195,0.6351253390312195
0.2669999897480011,0.6341110467910767,0.6341110467910767
0.2680000066757202,0.6330949664115906,0.6330949664115906
0.26899999380111694,0.6320796012878418,0.6320796012878418
0.27000001072883606,0.6310635209083557,0.6310635209083557
0.2709999978542328,0.6300458312034607,0.6300458312034607
0.2720000147819519,0.6290270686149597,0.6290270686149597
0.27300000190734863,0.6280113458633423,0.6280113458633423
0.27399998903274536,0.6269941329956055,0.6269941329956055
0.2750000059604645,0.6259767413139343,0.6259767413139343
0.2759999930858612,0.6249600052833557,0.6249600052833557
0.2770000100135803,0.6239432692527771,0.6239432692527771
0.27799999713897705,0.6229292750358582,0.6229292750358582
0.27900001406669617,0.6219133138656616,0.6219133138656616
0.2800000011920929,0.6208984851837158,0.6208984851837158
0.2809999883174896,0.6198813319206238,0.6198813319206238
0.28200000524520874,0.618861973285675,0.618861973285675
0.28299999237060547,0.6178428530693054,0.6178428530693054
0.2840000092983246,0.6168215274810791,0.6168215274810791
0.2849999964237213,0.6157975792884827,0.6157975792884827
0.28600001335144043,0.6147734522819519,0.6147734522819519
0.28700000047683716,0.6137557625770569,0.6137557625770569
0.2879999876022339,0.6127389073371887,0.6127389073371887
0.289000004529953,0.6117194294929504,0.6117194294929504
0.28999999165534973,0.6107017397880554,0.6107017397880554
0.29100000858306885,0.6097010970115662,0.6097010970115662
0.2919999957084656,0.6086986660957336,0.6086986660957336
0.2930000126361847,0.6076942682266235,0.6076942682266235
0.2939999997615814,0.6066887378692627,0.6066887378692627
0.29499998688697815,0.6056827902793884,0.6056827902793884
0.29600000381469727,0.6046755313873291,0.6046755313873291
0.296999990940094,0.6036673188209534,0.6036673188209534
0.2980000078678131,0.6026606559753418,0.6026606559753418
0.29899999499320984,0.6016539335250854,0.6016539335250854
0.30000001192092896,0.6006452441215515,0.6006452441215515
0.3009999990463257,0.5996423959732056,0.5996423959732056
0.3019999861717224,0.5986393094062805,0.5986393094062805
0.30300000309944153,0.5976354479789734,0.5976354479789734
0.30399999022483826,0.5966336727142334,0.5966336727142334
0.3050000071525574,0.5956318974494934,0.5956318974494934
0.3059999942779541,0.5946454405784607,0.5946454405784607
0.3070000112056732,0.593656599521637,0.593656599521637
0.30799999833106995,0.5926685333251953,0.5926685333251953
0.3089999854564667,0.5916778445243835,0.5916778445243835
0.3100000023841858,0.5906868577003479,0.5906868577003479
0.3109999895095825,0.589706540107727,0.589706540107727
0.31200000643730164,0.5887272357940674,0.5887272357940674
0.31299999356269836,0.5877490639686584,0.5877490639686584
0.3140000104904175,0.5867699384689331,0.5867699384689331
0.3149999976158142,0.5858109593391418,0.5858109593391418
0.3160000145435333,0.5848492980003357,0.5848492980003357
0.31700000166893005,0.5838871002197266,0.5838871002197266
0.3179999887943268,0.5829248428344727,0.5829248428344727
0.3190000057220459,0.5819609761238098,0.5819609761238098
0.3199999928474426,0.5809999108314514,0.5809999108314514
0.32100000977516174,0.5800415873527527,0.5800415873527527
0.32199999690055847,0.5790820717811584,0.5790820717811584
0.3230000138282776,0.5781200528144836,0.5781200528144836
0.3240000009536743,0.5771552920341492,0.5771552920341492
0.32499998807907104,0.5761890411376953,0.5761890411376953
0.32600000500679016,0.5752233862876892,0.5752233862876892
0.3269999921321869,0.5742611289024353,0.5742611289024353
0.328000009059906,0.5733029842376709,0.5733029842376709
0.32899999618530273,0.5723430514335632,0.5723430514335632
0.33000001311302185,0.5713863968849182,0.5713863968849182
0.3310000002384186,0.5704317688941956,0.5704317688941956
0.3319999873638153,0.5694752931594849,0.5694752931594849
0.3330000042915344,0.5685166120529175,0.5685166120529175
0.33399999141693115,0.5675569772720337,0.5675569772720337
0.33500000834465027,0.5665969848632812,0.5665969848632812
0.335999995470047,0.5656359195709229,0.5656359195709229
0.3370000123977661,0.5646750926971436,0.5646750926971436
0.33799999952316284,0.5637118220329285,0.5637118220329285
0.33899998664855957,0.5627462267875671,0.5627462267875671
0.3400000035762787,0.5617792010307312,0.5617792010307312
0.3409999907016754,0.560814380645752,0.560814380645752
0.34200000762939453,0.5598466396331787,0.5598466396331787
0.34299999475479126,0.5588768720626831,0.5588768720626831
0.3440000116825104,0.5579062700271606,0.5579062700271606
0.3449999988079071,0.556937038898468,0.556937038898468
0.34599998593330383,0.555972158908844,0.555972158908844
0.34700000286102295,0.5550054907798767,0.5550054907798767
0.3479999899864197,0.5540367960929871,0.5540367960929871
0.3490000069141388,0.5530762672424316,0.5530762672424316
0.3499999940395355,0.5521129369735718,0.5521129369735718
0.35100001096725464,0.5511467456817627,0.5511467456817627
0.35199999809265137,0.5501853823661804,0.5501853823661804
0.3529999852180481,0.5492271780967712,0.5492271780967712
0.3540000021457672,0.5482664108276367,0.5482664108276367
0.35499998927116394,0.5473030805587769,0.5473030805587769
0.35600000619888306,0.5463375449180603,0.5463375449180603
0.3569999933242798,0.5453708171844482,0.5453708171844482
0.3580000102519989,0.5444085001945496,0.5444085001945496
0.35899999737739563,0.5434442162513733,0.5434442162513733
0.36000001430511475,0.5424787402153015,0.5424787402153015
0.3610000014305115,0.5415117740631104,0.5415117740631104
0.3619999885559082,0.5405431985855103,0.5405431985855103
0.3630000054836273,0.5395728349685669,0.5395728349685669
0.36399999260902405,0.5386002063751221,0.5386002063751221
0.36500000953674316,0.5376334190368652,0.5376334190368652
0.3659999966621399,0.5366649627685547,0.5366649627685547
0.367000013589859,0.5356996655464172,0.5356996655464172
0.36800000071525574,0.5347344279289246,0.5347344279289246
0.36899998784065247,0.5337672233581543,0.5337672233581543
0.3700000047683716,0.5327994227409363,0.5327994227409363
0.3709999918937683,0.5318431854248047,0.5318431854248047
0.3720000088214874,0.5308956503868103,0.5308956503868103
0.37299999594688416,0.5299512147903442,0.5299512147903442
0.37400001287460327,0.5290127992630005,0.5290127992630005
0.375,0.5280714631080627,0.5280714631080627
0.37599998712539673,0.5271292924880981,0.5271292924880981
0.37700000405311584,0.5261869430541992,0.5261869430541992
0.3779999911785126,0.5252420902252197,0.5252420902252197
0.3790000081062317,0.5242979526519775,0.5242979526519775
0.3799999952316284,0.5233509540557861,0.5233509540557861
0.38100001215934753,0.5224015116691589,0.5224015116691589
0.38199999928474426,0.5214530229568481,0.5214530229568481
0.382999986410141,0.5205075144767761,0.5205075144767761
0.3840000033378601,0.5195649862289429,0.5195649862289429
0.38499999046325684,0.5186209082603455,0.5186209082603455
0.38600000739097595,0.517676591873169,0.517676591873169
0.3869999945163727,0.5167297720909119,0.5167297720909119
0.3880000114440918,0.5157803297042847,0.5157803297042847
0.3889999985694885,0.5148321986198425,0.5148321986198425
0.38999998569488525,0.5138825178146362,0.5138825178146362
0.39100000262260437,0.5129303336143494,0.5129303336143494
0.3919999897480011,0.5119787454605103,0.5119787454605103
0.3930000066757202,0.5110245943069458,0.5110245943069458
0.39399999380111694,0.5100733041763306,0.5100733041763306
0.39500001072883606,0.5091283321380615,0.5091283321380615
0.3959999978542328,0.5081811547279358,0.5081811547279358
0.3970000147819519,0.5072377324104309,0.5072377324104309
0.39800000190734863,0.506293535232544,0.506293535232544
0.39899998903274536,0.5053509473800659,0.5053509473800659
0.4000000059604645,0.5044055581092834,0.5044055581092834
0.4009999930858612,0.5034583210945129,0.5034583210945129
0.4020000100135803,0.5025089979171753,0.5025089979171753
0.40299999713897705,0.5015580058097839,0.5015580058097839
0.40400001406669617,0.5006077289581299,0.5006077289581299
0.4050000011920929,0.49965664744377136,0.49965664744377136
0.4059999883174896,0.49870333075523376,0.49870333075523376
0.40700000524520874,0.49774786829948425,0.49774786829948425
0.40799999237060547,0.4967901110649109,0.4967901110649109
0.4090000092983246,0.49583375453948975,0.49583375453948975
0.4099999964237213,0.49487897753715515,0.49487897753715515
0.41100001335144043,0.4939228296279907,0.4939228296279907
0.41200000047683716,0.492963969707489,0.492963969707489
0.4129999876022339,0.4920082986354828,0.4920082986354828
0.414000004529953,0.4910503625869751,0.4910503625869751
0.41499999165534973,0.490090548992157,0.490090548992157
0.41600000858306885,0.4891289472579956,0.4891289472579956
0.4169999957084656,0.48816588521003723,0.48816588521003723
0.4180000126361847,0.48720014095306396,0.48720014095306396
0.4189999997615814,0.4862465262413025,0.4862465262413025
0.41999998688697815,0.4852921962738037,0.4852921962738037
0.42100000381469727,0.4843365252017975,0.4843365252017975
0.421999990940094,0.48337844014167786,0.48337844014167786
0.4230000078678131,0.4824208915233612,0.4824208915233612
0.42399999499320984,0.4814603328704834,0.4814603328704834
0.42500001192092896,0.48049890995025635,0.48049890995025635
0.4259999990463257,0.4795367419719696,0.4795367419719696
0.4269999861717224,0.4785712659358978,0.4785712659358978
0.42800000309944153,0.4776034951210022,0.4776034951210022
0.42899999022483826,0.4766366183757782,0.4766366183757782
0.4300000071525574,0.47566795349121094,0.47566795349121094
0.4309999942779541,0.4746968448162079,0.4746968448162079
0.4320000112056732,0.4737291932106018,0.4737291932106018
0.43299999833106995,0.47275906801223755,0.47275906801223755
0.4339999854564667,0.4717981815338135,0.4717981815338135
0.4350000023841858,0.47083619236946106,0.47083619236946106
0.4359999895095825,0.46987077593803406,0.46987077593803406
0.43700000643730164,0.46890518069267273,0.46890518069267273
0.43799999356269836,0.46793702244758606,0.46793702244758606
0.4390000104904175,0.4669674038887024,0.4669674038887024
0.4399999976158142,0.46599552035331726,0.46599552035331726
0.4410000145435333,0.4650270640850067,0.4650270640850067
0.44200000166893005,0.4640571177005768,0.4640571177005768
0.4429999887943268,0.46308645606040955,0.46308645606040955
0.4440000057220459,0.4621196389198303,0.4621196389198303
0.4449999928474426,0.46115073561668396,0.46115073561668396
0.44600000977516174,0.46018698811531067,0.46018698811531067
0.44699999690055847,0.459224134683609,0.459224134683609
0.4480000138282776,0.4582587480545044,0.4582587480545044
0.4490000009536743,0.4572899341583252,0.4572899341583252
0.44999998807907104,0.4563184976577759,0.4563184976577759
0.45100000500679016,0.45534369349479675,0.45534369349479675
0.4519999921321869,0.45436611771583557,0.45436611771583557
0.453000009059906,0.45338982343673706,0.45338982343673706
0.45399999618530273,0.4524105489253998,0.4524105489253998
0.45500001311302185,0.451429545879364,0.451429545879364
0.4560000002384186,0.45044732093811035,0.45044732093811035
0.4569999873638153,0.4494673013687134,0.4494673013687134
0.4580000042915344,0.4484841227531433,0.4484841227531433
0.45899999141693115,0.44749748706817627,0.44749748706817627
0.46000000834465027,0.4465130865573883,0.4465130865573883
0.460999995470047,0.44553571939468384,0.44553571939468384
0.4620000123977661,0.44457560777664185,0.44457560777664185
0.46299999952316284,0.44361788034439087,0.44361788034439087
0.46399998664855957,0.44266191124916077,0.44266191124916077
0.4650000035762787,0.4417111873626709,0.4417111873626709
0.4659999907016754,0.4407584071159363,0.4407584071159363
0.46700000762939453,0.43980684876441956,0.43980684876441956
0.46799999475479126,0.4388623833656311,0.4388623833656311
0.4690000116825104,0.4379196763038635,0.4379196763038635
0.4699999988079071,0.4369792938232422,0.4369792938232422
0.47099998593330383,0.4360507130622864,0.4360507130622864
0.47200000286102295,0.43512439727783203,0.43512439727783203
0.4729999899864197,0.4341994822025299,0.4341994822025299
0.4740000069141388,0.43327876925468445,0.43327876925468445
0.4749999940395355,0.4323575496673584,0.4323575496673584
0.47600001096725464,0.4314362108707428,0.4314362108707428
0.47699999809265137,0.4305117428302765,0.4305117428302765
0.4779999852180481,0.42958417534828186,0.42958417534828186
0.4790000021457672,0.42865386605262756,0.42865386605262756
0.47999998927116394,0.42773473262786865,0.42773473262786865
0.48100000619888306,0.4268229603767395,0.4268229603767395
0.4819999933242798,0.42591187357902527,0.42591187357902527
0.4830000102519989,0.42500633001327515,0.42500633001327515
0.48399999737739563,0.42409926652908325,0.42409926652908325
0.48500001430511475,0.4231894314289093,0.4231894314289093
0.4860000014305115,0.4222792983055115,0.4222792983055115
0.4869999885559082,0.42137372493743896,0.42137372493743896
0.4880000054836273,0.4204690158367157,0.4204690158367157
0.48899999260902405,0.41956159472465515,0.41956159472465515
0.49000000953674316,0.4186533987522125,0.4186533987522125
0.4909999966621399,0.4177447259426117,0.4177447259426117
0.492000013589859,0.4168400466442108,0.4168400466442108
0.49300000071525574,0.4159347116947174,0.4159347116947174
0.49399998784065247,0.415036141872406,0.415036141872406
0.4950000047683716,0.41413524746894836,0.41413524746894836
0.4959999918937683,0.4132321774959564,0.4132321774959564
0.4970000088214874,0.4123334586620331,0.4123334586620331
0.49799999594688416,0.4114316701889038,0.4114316701889038
0.49900001287460327,0.41053667664527893,0.41053667664527893
0.5,0.4096440374851227,0.4096440374851227
0.5009999871253967,0.408754825592041,0.408754825592041
0.5019999742507935,0.4078685939311981,0.4078685939311981
0.503000020980835,0.4069865942001343,0.4069865942001343
0.5040000081062317,0.4061017632484436,0.4061017632484436
0.5049999952316284,0.40522217750549316,0.40522217750549316
0.5059999823570251,0.4043416380882263,0.4043416380882263
0.5070000290870667,0.4034595489501953,0.4034595489501953
0.5080000162124634,0.4025785028934479,0.4025785028934479
0.5090000033378601,0.40169644355773926,0.40169644355773926
0.5099999904632568,0.40081605315208435,0.40081605315208435
0.5109999775886536,0.3999394178390503,0.3999394178390503
0.5120000243186951,0.39906445145606995,0.39906445145606995
0.5130000114440918,0.39818960428237915,0.39818960428237915
0.5139999985694885,0.39731675386428833,0.39731675386428833
0.5149999856948853,0.39644432067871094,0.39644432067871094
0.515999972820282,0.3955693542957306,0.3955693542957306
0.5170000195503235,0.39471086859703064,0.39471086859703064
0.5180000066757202,0.3938571512699127,0.3938571512699127
0.5189999938011169,0.3930012285709381,0.3930012285709381
0.5199999809265137,0.39214199781417847,0.39214199781417847
0.5210000276565552,0.39128026366233826,0.39128026366233826
0.5220000147819519,0.3904188871383667,0.3904188871383667
0.5230000019073486,0.38956794142723083,0.38956794142723083
0.5239999890327454,0.3887287676334381,0.3887287676334381
0.5249999761581421,0.3878864049911499,0.3878864049911499
0.5260000228881836,0.387046217918396,0.387046217918396
0.5270000100135803,0.38620540499687195,0.38620540499687195
0.527999997138977,0.38536375761032104,0.38536375761032104
0.5289999842643738,0.38452234864234924,0.38452234864234924
0.5299999713897705,0.38367828726768494,0.38367828726768494
0.531000018119812,0.38283437490463257,0.38283437490463257
0.5320000052452087,0.3819919526576996,0.3819919526576996
0.5329999923706055,0.3811531960964203,0.3811531960964203
0.5339999794960022,0.3803178369998932,0.3803178369998932
0.5350000262260437,0.3794843852519989,0.3794843852519989
0.5360000133514404,0.3786575198173523,0.3786575198173523
0.5370000004768372,0.37783387303352356,0.37783387303352356
0.5379999876022339,0.3770110607147217,0.3770110607147217
0.5389999747276306,0.3761863112449646,0.3761863112449646
0.5400000214576721,0.3753635585308075,0.3753635585308075
0.5410000085830688,0.37453997135162354,0.37453997135162354
0.5419999957084656,0.3737144470214844,0.3737144470214844
0.5429999828338623,0.37288570404052734,0.37288570404052734
0.5440000295639038,0.37205371260643005,0.37205371260643005
0.5450000166893005,0.37121814489364624,0.37121814489364624
0.5460000038146973,0.3703814744949341,0.3703814744949341
0.546999990940094,0.3695524334907532,0.3695524334907532
0.5479999780654907,0.36872267723083496,0.36872267723083496
0.5490000247955322,0.3679013252258301,0.3679013252258301
0.550000011920929,0.36707642674446106,0.36707642674446106
0.5509999990463257,0.36624982953071594,0.36624982953071594
0.5519999861717224,0.36542296409606934,0.36542296409606934
0.5529999732971191,0.3645951747894287,0.3645951747894287
0.5540000200271606,0.36376723647117615,0.36376723647117615
0.5550000071525574,0.36293745040893555,0.36293745040893555
0.5559999942779541,0.36210599541664124,0.36210599541664124
0.5569999814033508,0.3612755537033081,0.3612755537033081
0.5580000281333923,0.3604510724544525,0.3604510724544525
0.5590000152587891,0.35962581634521484,0.35962581634521484
0.5600000023841858,0.35880187153816223,0.35880187153816223
0.5609999895095825,0.3579745590686798,0.3579745590686798
0.5619999766349792,0.35715943574905396,0.35715943574905396
0.5630000233650208,0.35635170340538025,0.35635170340538025
0.5640000104904175,0.35554060339927673,0.35554060339927673
0.5649999976158142,0.35472768545150757,0.35472768545150757
0.5659999847412109,0.3539135158061981,0.3539135158061981
0.5669999718666077,0.35310351848602295,0.35310351848602295
0.5680000185966492,0.3522934913635254,0.3522934913635254
0.5690000057220459,0.3514809012413025,0.3514809012413025
0.5699999928474426,0.35067087411880493,0.35067087411880493
0.5709999799728394,0.3498593866825104,0.3498593866825104
0.5720000267028809,0.34904804825782776,0.34904804825782776
0.5730000138282776,0.34823840856552124,0.34823840856552124
0.5740000009536743,0.3474266529083252,0.3474266529083252
0.574999988079071,0.3466198146343231,0.3466198146343231
0.5759999752044678,0.34581273794174194,0.34581273794174194
0.5770000219345093,0.3450106382369995,0.3450106382369995
0.578000009059906,0.3442124128341675,0.3442124128341675
0.5789999961853027,0.3434174656867981,0.3434174656867981
0.5799999833106995,0.3426190912723541,0.3426190912723541
0.5809999704360962,0.3418196737766266,0.3418196737766266
0.5820000171661377,0.3410176932811737,0.3410176932811737
0.5830000042915344,0.340212881565094,0.340212881565094
0.5839999914169312,0.3394095003604889,0.3394095003604889
0.5849999785423279,0.3386126756668091,0.3386126756668091
0.5860000252723694,0.3378163278102875,0.3378163278102875
0.5870000123977661,0.33702245354652405,0.33702245354652405
0.5879999995231628,0.3362293243408203,0.3362293243408203
0.5889999866485596,0.33543503284454346,0.33543503284454346
0.5899999737739563,0.33463844656944275,0.33463844656944275
0.5910000205039978,0.3338463008403778,0.3338463008403778
0.5920000076293945,0.33305081725120544,0.33305081725120544
0.5929999947547913,0.332254558801651,0.332254558801651
0.593999981880188,0.33145663142204285,0.33145663142204285
0.5950000286102295,0.3306642770767212,0.3306642770767212
0.5960000157356262,0.32987409830093384,0.32987409830093384
0.597000002861023,0.32908037304878235,0.32908037304878235
0.5979999899864197,0.32828620076179504,0.32828620076179504
0.5989999771118164,0.3274906873703003,0.3274906873703003
0.6000000238418579,0.32669171690940857,0.32669171690940857
0.6010000109672546,0.3258923590183258,0.3258923590183258
0.6019999980926514,0.32509058713912964,0.32509058713912964
0.6029999852180481,0.32428643107414246,0.32428643107414246
0.6039999723434448,0.32347893714904785,0.32347893714904785
0.6050000190734863,0.32266971468925476,0.32266971468925476
0.6060000061988831,0.32185670733451843,0.32185670733451843
0.6069999933242798,0.3210427165031433,0.3210427165031433
0.6079999804496765,0.32022494077682495,0.32022494077682495
0.609000027179718,0.31940391659736633,0.31940391659736633
0.6100000143051147,0.31857889890670776,0.31857889890670776
0.6110000014305115,0.3177562355995178,0.3177562355995178
0.6119999885559082,0.3169330656528473,0.3169330656528473
0.6129999756813049,0.3161076009273529,0.3161076009273529
0.6140000224113464,0.31528058648109436,0.31528058648109436
0.6150000095367432,0.3144499659538269,0.3144499659538269
0.6159999966621399,0.3136177361011505,0.3136177361011505
0.6169999837875366,0.3127836585044861,0.3127836585044861
0.6179999709129333,0.3119507431983948,0.3119507431983948
0.6190000176429749,0.31111669540405273,0.31111669540405273
0.6200000047683716,0.3102813959121704,0.3102813959121704
0.6209999918937683,0.30944594740867615,0.30944594740867615
0.621999979019165,0.3086079955101013,0.3086079955101013
0.6230000257492065,0.3077661693096161,0.3077661693096161
0.6240000128746033,0.30692240595817566,0.30692240595817566
0.625,0.30607864260673523,0.30607864260673523
0.6259999871253967,0.305232435464859,0.305232435464859
0.6269999742507935,0.30438587069511414,0.30438587069511414
0.628000020980835,0.3035348057746887,0.3035348057746887
0.6290000081062317,0.3026793897151947,0.3026793897151947
0.6299999952316284,0.3018290400505066,0.3018290400505066
0.6309999823570251,0.3009773790836334,0.3009773790836334
0.6320000290870667,0.30012115836143494,0.30012115836143494
0.6330000162124634,0.29926052689552307,0.29926052689552307
0.6340000033378601,0.29839688539505005,0.29839688539505005
0.6349999904632568,0.29753023386001587,0.29753023386001587
0.6359999775886536,0.2966729998588562,0.2966729998588562
0.6370000243186951,0.2958182990550995,0.2958182990550995
0.6380000114440918,0.29496175050735474,0.29496175050735474
0.6389999985694885,0.2941029965877533,0.2941029965877533
0.6399999856948853,0.29324036836624146,0.29324036836624146
0.640999972820282,0.29237425327301025,0.29237425327301025
0.6420000195503235,0.2915036678314209,0.2915036678314209
0.6430000066757202,0.29064545035362244,0.29064545035362244
0.6439999938011169,0.28978508710861206,0.28978508710861206
0.6449999809265137,0.28892460465431213,0.28892460465431213
0.6460000276565552,0.28806233406066895,0.28806233406066895
0.6470000147819519,0.2871967554092407,0.2871967554092407
0.6480000019073486,0.2863350808620453,0.2863350808620453
0.6489999890327454,0.28547367453575134,0.28547367453575134
0.6499999761581421,0.28461840748786926,0.28461840748786926
0.6510000228881836,0.28375858068466187,0.28375858068466187
0.6520000100135803,0.2828994393348694,0.2828994393348694
0.652999997138977,0.28203925490379333,0.28203925490379333
0.6539999842643738,0.2811846435070038,0.2811846435070038
0.6549999713897705,0.28032779693603516,0.28032779693603516
0.656000018119812,0.2794703245162964,0.2794703245162964
0.6570000052452087,0.27860918641090393,0.27860918641090393
0.6579999923706055,0.27774471044540405,0.27774471044540405
0.6589999794960022,0.27688068151474,0.27688068151474
0.6600000262260437,0.2760128676891327,0.2760128676891327
0.6610000133514404,0.2751411199569702,0.2751411199569702
0.6620000004768372,0.2742697596549988,0.2742697596549988
0.6629999876022339,0.2734031081199646,0.2734031081199646
0.6639999747276306,0.27253273129463196,0.27253273129463196
0.6650000214576721,0.2716660797595978,0.2716660797595978
0.6660000085830688,0.27079591155052185,0.27079591155052185
0.6669999957084656,0.26992806792259216,0.26992806792259216
0.6679999828338623,0.2690659165382385,0.2690659165382385
0.6690000295639038,0.268207848072052,0.268207848072052
0.6700000166893005,0.26736223697662354,0.26736223697662354
0.6710000038146973,0.2665115296840668,0.2665115296840668
0.671999990940094,0.2656620442867279,0.2656620442867279
0.6729999780654907,0.26480919122695923,0.26480919122695923
0.6740000247955322,0.2639572024345398,0.2639572024345398
0.675000011920929,0.2631010115146637,0.2631010115146637
0.6759999990463257,0.26224008202552795,0.26224008202552795
0.6769999861717224,0.26137489080429077,0.26137489080429077
0.6779999732971191,0.2605101466178894,0.2605101466178894
0.6790000200271606,0.2596423625946045,0.2596423625946045
0.6800000071525574,0.25877273082733154,0.25877273082733154
0.6809999942779541,0.2578996419906616,0.2578996419906616
0.6819999814033508,0.257021427154541,0.257021427154541
0.6830000281333923,0.25614455342292786,0.25614455342292786
0.6840000152587891,0.2552672326564789,0.2552672326564789
0.6850000023841858,0.25438588857650757,0.25438588857650757
0.6859999895095825,0.2535012364387512,0.2535012364387512
0.6869999766349792,0.2526201605796814,0.2526201605796814
0.6880000233650208,0.25173673033714294,0.25173673033714294
0.6890000104904175,0.2508491277694702,0.2508491277694702
0.6899999976158142,0.24996966123580933,0.24996966123580933
0.6909999847412109,0.24908766150474548,0.24908766150474548
0.6919999718666077,0.24821023643016815,0.24821023643016815
0.6930000185966492,0.2473435252904892,0.2473435252904892
0.6940000057220459,0.24647469818592072,0.24647469818592072
0.6949999928474426,0.24560733139514923,0.24560733139514923
0.6959999799728394,0.24474869668483734,0.24474869668483734
0.6970000267028809,0.2438877373933792,0.2438877373933792
0.6980000138282776,0.24302130937576294,0.24302130937576294
0.6990000009536743,0.24215805530548096,0.24215805530548096
0.699999988079071,0.24129539728164673,0.24129539728164673
0.7009999752044678,0.2404388189315796,0.2404388189315796
0.7020000219345093,0.23958183825016022,0.23958183825016022
0.703000009059906,0.23873236775398254,0.23873236775398254
0.7039999961853027,0.23787714540958405,0.23787714540958405
0.7049999833106995,0.23701757192611694,0.23701757192611694
0.7059999704360962,0.23615701496601105,0.23615701496601105
0.7070000171661377,0.235290989279747,0.235290989279747
0.7080000042915344,0.2344246506690979,0.2344246506690979
0.7089999914169312,0.23356398940086365,0.23356398940086365
0.7099999785423279,0.23270700871944427,0.23270700871944427
0.7110000252723694,0.23185324668884277,0.23185324668884277
0.7120000123977661,0.23099581897258759,0.23099581897258759
0.7129999995231628,0.2301378697156906,0.2301378697156906
0.7139999866485596,0.22927537560462952,0.22927537560462952
0.7149999737739563,0.2284136414527893,0.2284136414527893
0.7160000205039978,0.2275458723306656,0.2275458723306656
0.7170000076293945,0.226678267121315,0.226678267121315
0.7179999947547913,0.22580735385417938,0.22580735385417938
0.718999981880188,0.2249385118484497,0.2249385118484497
0.7200000286102295,0.22406692802906036,0.22406692802906036
0.7210000157356262,0.22318963706493378,0.22318963706493378
0.722000002861023,0.2223144918680191,0.2223144918680191
0.7229999899864197,0.22144022583961487,0.22144022583961487
0.7239999771118164,0.22056852281093597,0.22056852281093597
0.7250000238418579,0.21969126164913177,0.21969126164913177
0.7260000109672546,0.2188115268945694,0.2188115268945694
0.7269999980926514,0.2179451584815979,0.2179451584815979
0.7279999852180481,0.21708987653255463,0.21708987653255463
0.7289999723434448,0.216230109333992,0.216230109333992
0.7300000190734863,0.21536439657211304,0.21536439657211304
0.7310000061988831,0.2145013064146042,0.2145013064146042
0.7319999933242798,0.21363690495491028,0.21363690495491028
0.7329999804496765,0.2127809077501297,0.2127809077501297
0.734000027179718,0.2119257003068924,0.2119257003068924
0.7350000143051147,0.2110859602689743,0.2110859602689743
0.7360000014305115,0.210244283080101,0.210244283080101
0.7369999885559082,0.20940856635570526,0.20940856635570526
0.7379999756813049,0.20856709778308868,0.20856709778308868
0.7390000224113464,0.20772375166416168,0.20772375166416168
0.7400000095367432,0.20687563717365265,0.20687563717365265
0.7409999966621399,0.20602260529994965,0.20602260529994965
0.7419999837875366,0.20517463982105255,0.20517463982105255
0.7429999709129333,0.20432133972644806,0.20432133972644806
0.7440000176429749,0.20346221327781677,0.20346221327781677
0.7450000047683716,0.20261108875274658,0.20261108875274658
0.7459999918937683,0.20176759362220764,0.20176759362220764
0.746999979019165,0.20091958343982697,0.20091958343982697
0.7480000257492065,0.20007000863552094,0.20007000863552094
0.7490000128746033,0.19923272728919983,0.19923272728919983
0.75,0.19839037954807281,0.19839037954807281
0.7509999871253967,0.1975521594285965,0.1975521594285965
0.7519999742507935,0.1967122107744217,0.1967122107744217
0.753000020980835,0.1958673745393753,0.1958673745393753
0.7540000081062317,0.19502024352550507,0.19502024352550507
0.7549999952316284,0.1941671520471573,0.1941671520471573
0.7559999823570251,0.19332054257392883,0.19332054257392883
0.7570000290870667,0.1924678236246109,0.1924678236246109
0.7580000162124634,0.19161608815193176,0.19161608815193176
0.7590000033378601,0.19077421724796295,0.19077421724796295
0.7599999904632568,0.1899281144142151,0.1899281144142151
0.7609999775886536,0.18909074366092682,0.18909074366092682
0.7620000243186951,0.18825407326221466,0.18825407326221466
0.7630000114440918,0.1874183714389801,0.1874183714389801
0.7639999985694885,0.18657608330249786,0.18657608330249786
0.7649999856948853,0.1857319474220276,0.1857319474220276
0.765999972820282,0.18489117920398712,0.18489117920398712
0.7670000195503235,0.18405462801456451,0.18405462801456451
0.7680000066757202,0.18321146070957184,0.18321146070957184
0.7689999938011169,0.18238170444965363,0.18238170444965363
0.7699999809265137,0.18155990540981293,0.18155990540981293
0.7710000276565552,0.18074244260787964,0.18074244260787964
0.7720000147819519,0.17992694675922394,0.17992694675922394
0.7730000019073486,0.1791093647480011,0.1791093647480011
0.7739999890327454,0.17828702926635742,0.17828702926635742
0.7749999761581421,0.17745958268642426,0.17745958268642426
0.7760000228881836,0.17662499845027924,0.17662499845027924
0.7770000100135803,0.17580708861351013,0.17580708861351013
0.777999997138977,0.1749943494796753,0.1749943494796753
0.7789999842643738,0.17417502403259277,0.17417502403259277
0.7799999713897705,0.17335093021392822,0.17335093021392822
0.781000018119812,0.1725238859653473,0.1725238859653473
0.7820000052452087,0.1716918796300888,0.1716918796300888
0.7829999923706055,0.17085863649845123,0.17085863649845123
0.7839999794960022,0.17002244293689728,0.17002244293689728
0.7850000262260437,0.16917987167835236,0.16917987167835236
0.7860000133514404,0.16833055019378662,0.16833055019378662
0.7870000004768372,0.16747534275054932,0.16747534275054932
0.7879999876022339,0.16662225127220154,0.16662225127220154
0.7889999747276306,0.16576290130615234,0.16576290130615234
0.7900000214576721,0.16491913795471191,0.16491913795471191
0.7910000085830688,0.16408592462539673,0.16408592462539673
0.7919999957084656,0.16325123608112335,0.16325123608112335
0.7929999828338623,0.1624097228050232,0.1624097228050232
0.7940000295639038,0.1615709513425827,0.1615709513425827
0.7950000166893005,0.16072602570056915,0.16072602570056915
0.7960000038146973,0.15990878641605377,0.15990878641605377
0.796999990940094,0.15908607840538025,0.15908607840538025
0.7979999780654907,0.15825603902339935,0.15825603902339935
0.7990000247955322,0.15742233395576477,0.15742233395576477
0.800000011920929,0.1565839797258377,0.1565839797258377
0.8009999990463257,0.15574918687343597,0.15574918687343597
0.8019999861717224,0.15490899980068207,0.15490899980068207
0.8029999732971191,0.15406681597232819,0.15406681597232819
0.8040000200271606,0.15323153138160706,0.15323153138160706
0.8050000071525574,0.15239058434963226,0.15239058434963226
0.8059999942779541,0.15155461430549622,0.15155461430549622
0.8069999814033508,0.15071070194244385,0.15071070194244385
0.8080000281333923,0.14987190067768097,0.14987190067768097
0.8090000152587891,0.14902490377426147,0.14902490377426147
0.8100000023841858,0.14820285141468048,0.14820285141468048
0.8109999895095825,0.147383451461792,0.147383451461792
0.8119999766349792,0.14655958116054535,0.14655958116054535
0.8130000233650208,0.14573241770267487,0.14573241770267487
0.8140000104904175,0.1449027955532074,0.1449027955532074
0.8149999976158142,0.144097238779068,0.144097238779068
0.8159999847412109,0.14329513907432556,0.14329513907432556
0.8169999718666077,0.14248545467853546,0.14248545467853546
0.8180000185966492,0.14166711270809174,0.14166711270809174
0.8190000057220459,0.14085695147514343,0.14085695147514343
0.8199999928474426,0.14004702866077423,0.14004702866077423
0.8209999799728394,0.13923169672489166,0.13923169672489166
0.8220000267028809,0.138407900929451,0.138407900929451
0.8230000138282776,0.13760536909103394,0.13760536909103394
0.8240000009536743,0.1367964893579483,0.1367964893579483
0.824999988079071,0.13598161935806274,0.13598161935806274
0.8259999752044678,0.135160893201828,0.135160893201828
0.8270000219345093,0.13433894515037537,0.13433894515037537
0.828000009059906,0.13353285193443298,0.13353285193443298
0.8289999961853027,0.1327182799577713,0.1327182799577713
0.8299999833106995,0.13190987706184387,0.13190987706184387
0.8309999704360962,0.1311330497264862,0.1311330497264862
0.8320000171661377,0.13035929203033447,0.13035929203033447
0.8330000042915344,0.1296098530292511,0.1296098530292511
0.8339999914169312,0.12886261940002441,0.12886261940002441
0.8349999785423279,0.12811583280563354,0.12811583280563354
0.8360000252723694,0.12736620008945465,0.12736620008945465
0.8370000123977661,0.12660889327526093,0.12660889327526093
0.8379999995231628,0.12585335969924927,0.12585335969924927
0.8389999866485596,0.1250964105129242,0.1250964105129242
0.8399999737739563,0.12433433532714844,0.12433433532714844
0.8410000205039978,0.12360979616641998,0.12360979616641998
0.8420000076293945,0.12287890166044235,0.12287890166044235
0.8429999947547913,0.12214145064353943,0.12214145064353943
0.843999981880188,0.12141459435224533,0.12141459435224533
0.8450000286102295,0.12069317698478699,0.12069317698478699
0.8460000157356262,0.11998793482780457,0.11998793482780457
0.847000002861023,0.11928928643465042,0.11928928643465042
0.8479999899864197,0.11858521401882172,0.11858521401882172
0.8489999771118164,0.11788679659366608,0.11788679659366608
0.8500000238418579,0.11717937141656876,0.11717937141656876
0.8510000109672546,0.11646978557109833,0.11646978557109833
0.8519999980926514,0.11575307697057724,0.11575307697057724
0.8529999852180481,0.11504420638084412,0.11504420638084412
0.8539999723434448,0.11434359848499298,0.11434359848499298
0.8550000190734863,0.11363696306943893,0.11363696306943893
0.8560000061988831,0.11292257159948349,0.11292257159948349
0.8569999933242798,0.11221196502447128,0.11221196502447128
0.8579999804496765,0.11149297654628754,0.11149297654628754
0.859000027179718,0.11076942086219788,0.11076942086219788
0.8600000143051147,0.11004500091075897,0.11004500091075897
0.8610000014305115,0.10931515693664551,0.10931515693664551
0.8619999885559082,0.10859858989715576,0.10859858989715576
0.8629999756813049,0.1078752726316452,0.1078752726316452
0.8640000224113464,0.1071569174528122,0.1071569174528122
0.8650000095367432,0.10643423348665237,0.10643423348665237
0.8659999966621399,0.10570088773965836,0.10570088773965836
0.8669999837875366,0.10499746352434158,0.10499746352434158
0.8679999709129333,0.10428773611783981,0.10428773611783981
0.8690000176429749,0.10357913374900818,0.10357913374900818
0.8700000047683716,0.10289774090051651,0.10289774090051651
0.8709999918937683,0.10220750421285629,0.10220750421285629
0.871999979019165,0.10151205211877823,0.10151205211877823
0.8730000257492065,0.10085500776767731,0.10085500776767731
0.8740000128746033,0.1001959964632988,0.1001959964632988
0.875,0.09954223781824112,0.09954223781824112
0.8759999871253967,0.09888674318790436,0.09888674318790436
0.8769999742507935,0.09826764464378357,0.09826764464378357
0.878000020980835,0.09764078259468079,0.09764078259468079
0.8790000081062317,0.09701236337423325,0.09701236337423325
0.8799999952316284,0.09640253335237503,0.09640253335237503
0.8809999823570251,0.09578393399715424,0.09578393399715424
0.8820000290870667,0.09516192227602005,0.09516192227602005
0.8830000162124634,0.09454308450222015,0.09454308450222015
0.8840000033378601,0.09392575919628143,0.09392575919628143
0.8849999904632568,0.0932990238070488,0.0932990238070488
0.8859999775886536,0.09266442805528641,0.09266442805528641
0.8870000243186951,0.09203150868415833,0.09203150868415833
0.8880000114440918,0.09139220416545868,0.09139220416545868
0.8889999985694885,0.09074962139129639,0.09074962139129639
0.8899999856948853,0.09010707587003708,0.09010707587003708
0.890999972820282,0.08946116268634796,0.08946116268634796
0.8920000195503235,0.0888034924864769,0.0888034924864769
0.8930000066757202,0.0881393700838089,0.0881393700838089
0.8939999938011169,0.08747123181819916,0.08747123181819916
0.8949999809265137,0.086794413626194,0.086794413626194
0.8960000276565552,0.08613407611846924,0.08613407611846924
0.8970000147819519,0.08546973764896393,0.08546973764896393
0.8980000019073486,0.08479846268892288,0.08479846268892288
0.8989999890327454,0.08412628620862961,0.08412628620862961
0.8999999761581421,0.08344779908657074,0.08344779908657074
0.9010000228881836,0.08276326209306717,0.08276326209306717
0.9020000100135803,0.08208412677049637,0.08208412677049637
0.902999997138977,0.08141156286001205,0.08141156286001205
0.9039999842643738,0.08074644207954407,0.08074644207954407
0.9049999713897705,0.08008485287427902,0.08008485287427902
0.906000018119812,0.07940994948148727,0.07940994948148727
0.9070000052452087,0.07872123271226883,0.07872123271226883
0.9079999923706055,0.07802142947912216,0.07802142947912216
0.9089999794960022,0.07732038199901581,0.07732038199901581
0.9100000262260437,0.07661280035972595,0.07661280035972595
0.9110000133514404,0.07589427381753922,0.07589427381753922
0.9120000004768372,0.07516451925039291,0.07516451925039291
0.9129999876022339,0.07444257289171219,0.07444257289171219
0.9139999747276306,0.07370521128177643,0.07370521128177643
0.9150000214576721,0.07295281440019608,0.07295281440019608
0.9160000085830688,0.07219280302524567,0.07219280302524567
0.9169999957084656,0.07145888358354568,0.07145888358354568
0.9179999828338623,0.07071775943040848,0.07071775943040848
0.9190000295639038,0.06996621191501617,0.06996621191501617
0.9200000166893005,0.06919986009597778,0.06919986009597778
0.9210000038146973,0.06844357401132584,0.06844357401132584
0.921999990940094,0.06767448782920837,0.06767448782920837
0.9229999780654907,0.06689247488975525,0.06689247488975525
0.9240000247955322,0.06609150767326355,0.06609150767326355
0.925000011920929,0.06527248024940491,0.06527248024940491
0.9259999990463257,0.06447383016347885,0.06447383016347885
0.9269999861717224,0.06369927525520325,0.06369927525520325
0.9279999732971191,0.06292440742254257,0.06292440742254257
0.9290000200271606,0.06213569641113281,0.06213569641113281
0.9300000071525574,0.061373911798000336,0.061373911798000336
0.9309999942779541,0.06059912592172623,0.06059912592172623
0.9319999814033508,0.059823788702487946,0.059823788702487946
0.9330000281333923,0.05905662104487419,0.05905662104487419
0.9340000152587891,0.05828247219324112,0.05828247219324112
0.9350000023841858,0.057502031326293945,0.057502031326293945
0.9359999895095825,0.056699611246585846,0.056699611246585846
0.9369999766349792,0.05588376522064209,0.05588376522064209
0.9380000233650208,0.055067822337150574,0.055067822337150574
0.9390000104904175,0.0542328767478466,0.0542328767478466
0.9399999976158142,0.053390514105558395,0.053390514105558395
0.9409999847412109,0.05254163220524788,0.05254163220524788
0.9419999718666077,0.0517103411257267,0.0517103411257267
0.9430000185966492,0.050868794322013855,0.050868794322013855
0.9440000057220459,0.049999307841062546,0.049999307841062546
0.9449999928474426,0.049104902893304825,0.049104902893304825
0.9459999799728394,0.048222512006759644,0.048222512006759644
0.9470000267028809,0.04733838513493538,0.04733838513493538
0.9480000138282776,0.04642847180366516,0.04642847180366516
0.9490000009536743,0.045502521097660065,0.045502521097660065
0.949999988079071,0.044635072350502014,0.044635072350502014
0.9509999752044678,0.0437401607632637,0.0437401607632637
0.9520000219345093,0.04282102733850479,0.04282102733850479
0.953000009059906,0.041935794055461884,0.041935794055461884
0.9539999961853027,0.04103447496891022,0.04103447496891022
0.9549999833106995,0.040117740631103516,0.040117740631103516
0.9559999704360962,0.03916456922888756,0.03916456922888756
0.9570000171661377,0.038220759481191635,0.038220759481191635
0.9580000042915344,0.0373198501765728,0.0373198501765728
0.9589999914169312,0.03640201687812805,0.03640201687812805
0.9599999785423279,0.03545081615447998,0.03545081615447998
0.9610000252723694,0.03456316515803337,0.03456316515803337
0.9620000123977661,0.03365409001708031,0.03365409001708031
0.9629999995231628,0.032819267362356186,0.032819267362356186
0.9639999866485596,0.032091766595840454,0.032091766595840454
0.9649999737739563,0.031395912170410156,0.031395912170410156
0.9660000205039978,0.030691849067807198,0.030691849067807198
0.9670000076293945,0.029963936656713486,0.029963936656713486
0.9679999947547913,0.029217123985290527,0.029217123985290527
0.968999981880188,0.02855597622692585,0.02855597622692585
0.9700000286102295,0.027887623757123947,0.027887623757123947
0.9710000157356262,0.02720935083925724,0.02720935083925724
0.972000002861023,0.02655699849128723,0.02655699849128723
0.9729999899864197,0.025871802121400833,0.025871802121400833
0.9739999771118164,0.025148672983050346,0.025148672983050346
0.9750000238418579,0.024378227069973946,0.024378227069973946
0.9760000109672546,0.023713286966085434,0.023713286966085434
0.9769999980926514,0.023011082783341408,0.023011082783341408
0.9779999852180481,0.02236519567668438,0.02236519567668438
0.9789999723434448,0.02185117080807686,0.02185117080807686
0.9800000190734863,0.021331006661057472,0.021331006661057472
0.9810000061988831,0.020761314779520035,0.020761314779520035
0.9819999933242798,0.020159423351287842,0.020159423351287842
0.9829999804496765,0.019586285576224327,0.019586285576224327
0.984000027179718,0.019009387120604515,0.019009387120604515
0.9850000143051147,0.018384510651230812,0.018384510651230812
0.9860000014305115,0.01774020865559578,0.01774020865559578
0.9869999885559082,0.01707777939736843,0.01707777939736843
0.9879999756813049,0.016332339495420456,0.016332339495420456
0.9890000224113464,0.015492931939661503,0.015492931939661503
0.9900000095367432,0.014552908018231392,0.014552908018231392
0.9909999966621399,0.013732683844864368,0.013732683844864368
0.9919999837875366,0.01283297874033451,0.01283297874033451
0.9929999709129333,0.01171405054628849,0.01171405054628849
0.9940000176429749,0.010285763069987297,0.010285763069987297
0.9950000047683716,0.008727948181331158,0.008727948181331158
0.9959999918937683,0.006990774068981409,0.006990774068981409
0.996999979019165,0.005249392706900835,0.005249392706900835
0.9980000257492065,0.004192479886114597,0.004192479886114597
0.9990000128746033,0.0035076343920081854,0.0035076343920081854
1.0,0.0022972216829657555,0.0022972216829657555


==> plot_csvs/epistemic_true_error_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.493
0.30000000000000004,0.493
0.4,0.493
0.5,0.493
0.6000000000000001,0.493
0.7000000000000001,0.493
0.8,0.493
0.9,1.0
1.0,1.0


==> plot_csvs/epistemic_true_error_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.493
0.30000000000000004,0.493
0.4,0.493
0.5,0.493
0.6000000000000001,0.493
0.7000000000000001,0.493
0.8,0.493
0.9,1.0
1.0,1.0


==> plot_csvs/epistemic_true_error_spearman.csv <==
rank_AE,rank_uncertainty
511,511
122,122
651,651
834,834
425,425
676,676
617,617
76,76
752,752
609,609
352,352
857,857
366,366
26,26
149,149
584,584
244,244
956,956
395,395
329,329
818,818
949,949
684,684
82,82
195,195
45,45
902,902
426,426
316,316
761,761
576,576
32,32
930,930
804,804
748,748
739,739
618,618
88,88
641,641
197,197
640,640
94,94
441,441
667,667
466,466
361,361
570,570
989,989
319,319
649,649
470,470
827,827
121,121
301,301
114,114
563,563
464,464
484,484
542,542
699,699
678,678
772,772
607,607
131,131
625,625
968,968
335,335
783,783
322,322
412,412
535,535
543,543
155,155
474,474
176,176
595,595
66,66
600,600
661,661
472,472
7,7
376,376
306,306
74,74
428,428
660,660
996,996
460,460
270,270
765,765
113,113
604,604
476,476
100,100
202,202
821,821
798,798
851,851
887,887
524,524
320,320
588,588
185,185
997,997
480,480
433,433
403,403
35,35
22,22
430,430
467,467
669,669
817,817
552,552
957,957
590,590
386,386
522,522
844,844
978,978
578,578
533,533
223,223
367,367
673,673
972,972
371,371
42,42
623,623
836,836
742,742
833,833
449,449
204,204
837,837
61,61
109,109
853,853
443,443
81,81
586,586
416,416
58,58
852,852
205,205
191,191
500,500
553,553
861,861
820,820
514,514
564,564
915,915
490,490
455,455
487,487
829,829
44,44
413,413
719,719
709,709
910,910
849,849
671,671
713,713
462,462
933,933
90,90
427,427
347,347
990,990
940,940
31,31
994,994
369,369
130,130
611,611
504,504
558,558
304,304
655,655
873,873
665,665
806,806
627,627
242,242
550,550
683,683
364,364
710,710
54,54
365,365
631,631
888,888
931,931
766,766
551,551
53,53
110,110
638,638
784,784
408,408
313,313
531,531
732,732
935,935
614,614
527,527
233,233
921,921
302,302
633,633
707,707
579,579
795,795
84,84
461,461
677,677
359,359
602,602
307,307
969,969
123,123
282,282
782,782
318,318
251,251
864,864
999,999
630,630
410,410
777,777
59,59
434,434
934,934
903,903
355,355
679,679
127,127
538,538
966,966
557,557
743,743
988,988
950,950
759,759
336,336
642,642
447,447
173,173
764,764
323,323
194,194
181,181
151,151
568,568
549,549
911,911
703,703
993,993
107,107
415,415
998,998
139,139
14,14
599,599
613,613
846,846
506,506
897,897
755,755
991,991
381,381
221,221
787,787
939,939
555,555
945,945
16,16
569,569
303,303
612,612
521,521
11,11
898,898
705,705
37,37
559,559
869,869
321,321
112,112
775,775
927,927
481,481
632,632
243,243
25,25
828,828
961,961
582,582
399,399
309,309
866,866
210,210
189,189
749,749
698,698
97,97
228,228
868,868
278,278
981,981
589,589
75,75
728,728
46,46
680,680
118,118
681,681
89,89
230,230
525,525
257,257
271,271
419,419
974,974
917,917
814,814
735,735
274,274
652,652
77,77
133,133
62,62
432,432
879,879
141,141
944,944
573,573
138,138
729,729
520,520
146,146
103,103
269,269
437,437
572,572
450,450
116,116
721,721
616,616
983,983
262,262
414,414
266,266
0,0
132,132
392,392
730,730
575,575
796,796
79,79
639,639
797,797
442,442
537,537
832,832
697,697
970,970
351,351
248,248
545,545
337,337
128,128
260,260
516,516
294,294
791,791
694,694
513,513
905,905
577,577
505,505
390,390
812,812
620,620
158,158
213,213
799,799
534,534
995,995
293,293
324,324
882,882
885,885
591,591
299,299
925,925
198,198
256,256
562,562
507,507
368,368
389,389
554,554
767,767
547,547
768,768
55,55
937,937
645,645
780,780
693,693
153,153
526,526
845,845
4,4
628,628
486,486
268,268
67,67
458,458
362,362
451,451
41,41
117,117
283,283
102,102
497,497
69,69
980,980
893,893
232,232
159,159
468,468
215,215
68,68
453,453
311,311
581,581
440,440
405,405
985,985
406,406
407,407
973,973
495,495
115,115
622,622
238,238
93,93
598,598
992,992
315,315
263,263
675,675
529,529
19,19
509,509
341,341
745,745
860,860
231,231
312,312
13,13
603,603
488,488
217,217
594,594
147,147
1,1
259,259
619,619
295,295
157,157
330,330
574,574
384,384
289,289
49,49
80,80
291,291
363,363
207,207
212,212
773,773
769,769
621,621
439,439
737,737
272,272
346,346
967,967
485,485
52,52
659,659
253,253
724,724
275,275
865,865
664,664
895,895
43,43
169,169
348,348
290,290
287,287
227,227
186,186
501,501
825,825
225,225
216,216
338,338
391,391
717,717
947,947
402,402
33,33
288,288
605,605
95,95
477,477
811,811
843,843
863,863
281,281
816,816
606,606
494,494
687,687
682,682
39,39
637,637
473,473
420,420
859,859
532,532
478,478
179,179
286,286
491,491
380,380
343,343
375,375
656,656
948,948
712,712
83,83
688,688
409,409
264,264
404,404
224,224
835,835
790,790
421,421
770,770
920,920
876,876
510,510
913,913
805,805
567,567
886,886
96,96
744,744
560,560
556,556
23,23
536,536
666,666
932,932
70,70
50,50
47,47
8,8
15,15
135,135
890,890
839,839
265,265
292,292
339,339
964,964
349,349
904,904
720,720
370,370
234,234
608,608
219,219
708,708
328,328
401,401
383,383
546,546
171,171
874,874
86,86
912,912
188,188
792,792
482,482
226,226
965,965
475,475
126,126
85,85
928,928
452,452
580,580
941,941
601,601
163,163
781,781
379,379
881,881
702,702
267,267
716,716
896,896
203,203
926,926
27,27
394,394
445,445
523,523
101,101
847,847
136,136
670,670
356,356
826,826
984,984
668,668
753,753
701,701
12,12
156,156
435,435
206,206
979,979
512,512
953,953
615,615
334,334
492,492
776,776
175,175
936,936
284,284
746,746
199,199
779,779
124,124
644,644
733,733
29,29
714,714
943,943
929,929
456,456
388,388
178,178
417,417
725,725
880,880
963,963
955,955
856,856
815,815
771,771
119,119
518,518
65,65
502,502
872,872
397,397
515,515
9,9
34,34
597,597
778,778
692,692
695,695
120,120
21,21
142,142
982,982
706,706
20,20
756,756
129,129
51,51
255,255
250,250
273,273
305,305
938,938
182,182
372,372
180,180
561,561
17,17
92,92
246,246
479,479
830,830
459,459
899,899
801,801
422,422
300,300
517,517
565,565
901,901
98,98
841,841
499,499
592,592
986,986
196,196
740,740
106,106
636,636
160,160
823,823
883,883
40,40
924,924
398,398
662,662
760,760
503,503
150,150
374,374
884,884
71,71
758,758
691,691
222,222
87,87
411,411
152,152
18,18
254,254
36,36
715,715
593,593
977,977
696,696
870,870
148,148
807,807
786,786
385,385
357,357
424,424
332,332
125,125
635,635
648,648
172,172
916,916
57,57
734,734
923,923
454,454
187,187
276,276
105,105
754,754
908,908
261,261
657,657
802,802
167,167
78,78
942,942
889,889
208,208
235,235
975,975
38,38
528,528
56,56
585,585
285,285
788,788
258,258
24,24
496,496
722,722
377,377
245,245
658,658
448,448
958,958
794,794
184,184
650,650
3,3
220,220
877,877
871,871
378,378
431,431
824,824
236,236
471,471
738,738
634,634
73,73
190,190
762,762
252,252
736,736
822,822
855,855
214,214
718,718
240,240
831,831
519,519
987,987
344,344
508,508
192,192
161,161
686,686
894,894
842,842
587,587
907,907
624,624
685,685
663,663
629,629
465,465
774,774
711,711
137,137
249,249
382,382
183,183
803,803
30,30
143,143
354,354
60,60
854,854
900,900
201,201
726,726
976,976
819,819
789,789
626,626
170,170
914,914
91,91
168,168
193,193
763,763
909,909
164,164
10,10
530,530
954,954
757,757
5,5
741,741
647,647
241,241
296,296
327,327
469,469
541,541
310,310
144,144
700,700
875,875
489,489
418,418
878,878
280,280
892,892
209,209
396,396
971,971
838,838
571,571
959,959
646,646
162,162
848,848
314,314
400,400
583,583
596,596
48,48
952,952
946,946
840,840
690,690
331,331
111,111
345,345
731,731
353,353
237,237
808,808
544,544
165,165
99,99
104,104
643,643
446,446
654,654
723,723
704,704
539,539
423,423
340,340
751,751
566,566
463,463
850,850
444,444
154,154
862,862
247,247
951,951
610,610
548,548
277,277
960,960
72,72
134,134
793,793
6,6
326,326
360,360
393,393
436,436
350,350
457,457
438,438
498,498
174,174
317,317
747,747
166,166
308,308
140,140
785,785
279,279
211,211
145,145
813,813
962,962
218,218
906,906
918,918
810,810
750,750
358,358
483,483
674,674
867,867
342,342
809,809
800,800
298,298
922,922
200,200
325,325
108,108
2,2
429,429
672,672
28,28
333,333
540,540
493,493
63,63
387,387
239,239
919,919
891,891
229,229
858,858
177,177
373,373
653,653
64,64
297,297
727,727
689,689


==> plot_csvs/hetero_relative_stability.csv <==
p,ause,s,ece,nll,mse
4,0.0,0.0,1.0,0.5549650635905614,0.0
8,1.0,0.6126126376958075,0.9720747770450199,1.0,1.0
16,0.29498376542760035,1.0,0.8167407243579432,0.0,0.5116458633700013
32,0.17207198480146846,0.6053142850624031,0.16835195387199964,0.42301313971536403,0.9195450092001816
64,0.146574666910931,0.6900307123902504,0.11381050278805421,0.39406683727662234,0.7752599637657109
128,0.11600249882248723,0.6557929989780946,0.044106528302771945,0.20761017723859634,0.5251274262768516
256,0.07697697995812744,0.6220521594809146,0.010249922542412833,0.3428896081524294,0.7924913419166293
512,0.09140129397374362,0.6082571654503593,0.0006778978771804131,0.3732435448759345,0.7732468100284192
1024,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275
2048,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275
4096,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275
8192,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275
16384,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275
32768,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275
65536,0.0570109637451725,0.568372706823333,0.0,0.33854932505431157,0.7240896068482275


==> plot_csvs/hetero_relative_stability_3.csv <==
p,ause,s,ece,nll,mse
4,-1.1398377018867978,-6.2648692711592355,2.744018332631881,1.5436677204905993,-5.000863183767421
8,6.303310320235333,0.29745195021974724,2.6472176717531184,5.419336073525724,2.235617179126379
16,1.0557701283137841,4.447154636903692,2.108763995615001,-3.289347303793339,-1.2983479407345624
32,0.14091955145088145,0.21927182232124492,-0.1388263491637691,0.39454019443339805,1.6534062181066917
64,-0.048860759775491786,1.12675621726282,-0.3278901399426023,0.14245601155027776,0.6092903201609048
128,-0.2764139322149772,0.7600010126344007,-0.5695136645579513,-1.4813360043133108,-1.2007888754980232
256,-0.5668866457625267,0.3985683332624945,-0.6868750126839118,-0.30323027302083033,0.7339848497756228
512,-0.45952434142672455,0.2507960273956009,-0.7200557079655971,-0.03888744884064699,0.5947221726735074
1024,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952
2048,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952
4096,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952
8192,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952
16384,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952
32768,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952
65536,-0.7154966598476407,-0.176447246977252,-0.7224055893837389,-0.3410284242902678,0.23899703716526952


==> plot_csvs/hetero_stability.csv <==
p,ause,spearman,ece,nll,mse
8,0.6109,0.0000,0.043750,-0.6945,0.0857
16,0.3149,0.2529,0.036797,-1.3364,0.0652
32,0.2633,-0.0048,0.007773,-1.0649,0.0823
64,0.2526,0.0505,0.005332,-1.0835,0.0763
128,0.2398,0.0282,0.002212,-1.2031,0.0657
256,0.2234,0.0062,0.000696,-1.1163,0.0770
512,0.2294,-0.0028,0.000268,-1.0968,0.0762
1024,0.2150,-0.0289,0.000238,-1.1191,0.0741
2048,0.2150,-0.0289,0.000238,-1.1191,0.0741
4096,0.2150,-0.0289,0.000238,-1.1191,0.0741
8192,0.2150,-0.0289,0.000238,-1.1191,0.0741
16384,0.2150,-0.0289,0.000238,-1.1191,0.0741
32768,0.2150,-0.0289,0.000238,-1.1191,0.0741
65536,0.2150,-0.0289,0.000238,-1.1191,0.0741


==> plot_csvs/hetero_stability_2.csv <==
p,ause,s,ece,nll,mse
4,-0.7883124433430219,-3.5601518193552506,3.5271089970876752,1.0763990671067623,-4.080335157781592
8,4.359373226090649,0.1690337109859039,3.4026832679118635,3.7789015190569555,1.8240985686110542
16,0.7301712586642198,2.5271949000457283,2.7105651493714107,-2.2936609493058686,-1.0593560661304726
32,0.09746004693050565,0.12460610802591793,-0.17844474992946555,0.27511276655397066,1.3490574074759965
64,-0.03379213098360885,0.6403043739994602,-0.42146375222597254,0.0993345367665884,0.4971359189986121
128,-0.1911680425360081,0.43188754158018283,-0.7320420371609085,-1.0329351789566146,-0.9797550714187819
256,-0.3920591467362864,0.2264953529571892,-0.8828960828364651,-0.21144238404779048,0.59887744930512
512,-0.31780731218668773,0.14252044130113237,-0.9255459177395022,-0.027116207133573517,0.48524938617573377
1024,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414
2048,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414
4096,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414
8192,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414
16384,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414
32768,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414
65536,-0.49483792227139484,-0.10027008707718052,-0.9285664106398056,-0.23779902429149022,0.19500393782347414


==> plot_csvs/heterosced_ause_true_std.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0000001192092896,1.0000001192092896
0.0020000000949949026,0.9956955313682556,1.0005699396133423
0.003000000026077032,0.9917383193969727,0.999790370464325
0.004000000189989805,0.9878772497177124,0.9992101192474365
0.004999999888241291,0.9840236902236938,0.9997282028198242
0.006000000052154064,0.9805666208267212,0.9996910691261292
0.007000000216066837,0.9771198034286499,0.9993876814842224
0.00800000037997961,0.9737634658813477,0.9989312887191772
0.008999999612569809,0.9704917669296265,0.9988915920257568
0.009999999776482582,0.9672217965126038,0.998211145401001
0.010999999940395355,0.9639947414398193,0.996380090713501
0.012000000104308128,0.9608141779899597,0.9964527487754822
0.013000000268220901,0.9577869176864624,0.9969059824943542
0.014000000432133675,0.9547761678695679,0.9955270290374756
0.014999999664723873,0.9518704414367676,0.9954720735549927
0.01600000075995922,0.9490039348602295,0.9956657886505127
0.017000000923871994,0.9461402893066406,0.9951596260070801
0.017999999225139618,0.94333416223526,0.9925143718719482
0.01899999938905239,0.9405995011329651,0.9910385608673096
0.019999999552965164,0.9378931522369385,0.9919267892837524
0.020999999716877937,0.9352030754089355,0.9920457601547241
0.02199999988079071,0.9325100183486938,0.9921059012413025
0.023000000044703484,0.9298529028892517,0.9929923415184021
0.024000000208616257,0.9271993637084961,0.9938334822654724
0.02500000037252903,0.9245526790618896,0.9942628741264343
0.026000000536441803,0.9219132661819458,0.9938673973083496
0.027000000700354576,0.919278621673584,0.9948744177818298
0.02800000086426735,0.916638970375061,0.9944289922714233
0.028999999165534973,0.9140582084655762,0.9954352974891663
0.029999999329447746,0.9115222096443176,0.9957476258277893
0.03099999949336052,0.908989429473877,0.9948418140411377
0.03200000151991844,0.9064699411392212,0.9939433336257935
0.032999999821186066,0.9040058851242065,0.9944868087768555
0.03400000184774399,0.9016016125679016,0.995089590549469
0.03500000014901161,0.8992223739624023,0.9933776259422302
0.035999998450279236,0.8968521356582642,0.9936771392822266
0.03700000047683716,0.8944844603538513,0.9929219484329224
0.03799999877810478,0.8921365141868591,0.9911510348320007
0.039000000804662704,0.8898494243621826,0.991471529006958
0.03999999910593033,0.8875665664672852,0.9914494752883911
0.04100000113248825,0.8853004574775696,0.9885032176971436
0.041999999433755875,0.8830368518829346,0.988781213760376
0.0430000014603138,0.8808210492134094,0.9878576397895813
0.04399999976158142,0.8786121010780334,0.9878857731819153
0.04500000178813934,0.8764007687568665,0.9867905974388123
0.04600000008940697,0.8742132782936096,0.985114336013794
0.04699999839067459,0.8720356225967407,0.9849264025688171
0.04800000041723251,0.8698636889457703,0.9838098287582397
0.04899999871850014,0.8677123188972473,0.9811340570449829
0.05000000074505806,0.8655945658683777,0.9818845987319946
0.050999999046325684,0.8634744882583618,0.9805835485458374
0.052000001072883606,0.8613671064376831,0.9803035259246826
0.05299999937415123,0.8592731952667236,0.9802375435829163
0.05400000140070915,0.8571774363517761,0.9809685349464417
0.054999999701976776,0.8550848364830017,0.9819872975349426
0.0560000017285347,0.8530150651931763,0.9803922176361084
0.05700000002980232,0.8509452939033508,0.9813746213912964
0.057999998331069946,0.848872721195221,0.979971706867218
0.05900000035762787,0.8467997312545776,0.977013349533081
0.05999999865889549,0.8447250723838806,0.9772148728370667
0.061000000685453415,0.8426573276519775,0.9760702848434448
0.06199999898672104,0.8405885100364685,0.9765578508377075
0.06300000101327896,0.8385190963745117,0.9753395915031433
0.06400000303983688,0.8364506363868713,0.9747797846794128
0.06499999761581421,0.834380030632019,0.9746446013450623
0.06599999964237213,0.8323079347610474,0.9722866415977478
0.06700000166893005,0.8302406072616577,0.9704024195671082
0.06800000369548798,0.8281703591346741,0.9707590937614441
0.0689999982714653,0.8261275291442871,0.9709119200706482
0.07000000029802322,0.8240944147109985,0.9695658087730408
0.07100000232458115,0.8220621347427368,0.9700042605400085
0.07199999690055847,0.8200269937515259,0.9696730971336365
0.0729999989271164,0.8179973363876343,0.9700323939323425
0.07400000095367432,0.815968930721283,0.9673052430152893
0.07500000298023224,0.8139369487762451,0.9662377834320068
0.07599999755620956,0.8119029998779297,0.9655874371528625
0.07699999958276749,0.8098887205123901,0.9620749950408936
0.07800000160932541,0.8078948855400085,0.9613264203071594
0.07900000363588333,0.805898129940033,0.9609249830245972
0.07999999821186066,0.8039159774780273,0.9579460024833679
0.08100000023841858,0.8019307255744934,0.9578599333763123
0.0820000022649765,0.7999508380889893,0.9558050036430359
0.08299999684095383,0.7979693412780762,0.9556232690811157
0.08399999886751175,0.7960078716278076,0.954993724822998
0.08500000089406967,0.794048011302948,0.9529315233230591
0.0860000029206276,0.7920879125595093,0.9515561461448669
0.08699999749660492,0.7901573777198792,0.9510992169380188
0.08799999952316284,0.7882280945777893,0.9518308043479919
0.08900000154972076,0.7862966656684875,0.9516658186912537
0.09000000357627869,0.7843677997589111,0.9524465799331665
0.09099999815225601,0.782440721988678,0.9531900882720947
0.09200000017881393,0.7805471420288086,0.9525917172431946
0.09300000220537186,0.7786577939987183,0.9529632925987244
0.09399999678134918,0.7767661809921265,0.9539345502853394
0.0949999988079071,0.7748758792877197,0.9522397518157959
0.09600000083446503,0.7729815244674683,0.9515199661254883
0.09700000286102295,0.7711099982261658,0.9493074417114258
0.09799999743700027,0.7692368626594543,0.9475945234298706
0.0989999994635582,0.7673600912094116,0.9442888498306274
0.10000000149011612,0.7654819488525391,0.9446866512298584
0.10100000351667404,0.7636092305183411,0.9453924298286438
0.10199999809265137,0.7617373466491699,0.9415233135223389
0.10300000011920929,0.7598665952682495,0.9413732290267944
0.10400000214576721,0.7580060362815857,0.9423119425773621
0.10499999672174454,0.756145715713501,0.9374482035636902
0.10599999874830246,0.7543162107467651,0.9374223947525024
0.10700000077486038,0.7524901032447815,0.9348592162132263
0.1080000028014183,0.7506698966026306,0.935783863067627
0.10899999737739563,0.7488460540771484,0.9355170726776123
0.10999999940395355,0.7470402121543884,0.9358443021774292
0.11100000143051147,0.7452343106269836,0.9357600212097168
0.1120000034570694,0.7434296011924744,0.9352318644523621
0.11299999803304672,0.74163818359375,0.9327314496040344
0.11400000005960464,0.7398558855056763,0.9324970245361328
0.11500000208616257,0.7380816340446472,0.9296126365661621
0.11599999666213989,0.7363119125366211,0.9303065538406372
0.11699999868869781,0.734555184841156,0.9282234907150269
0.11800000071525574,0.7328254580497742,0.9265285730361938
0.11900000274181366,0.7310938239097595,0.924433171749115
0.11999999731779099,0.7293750047683716,0.9244499206542969
0.12099999934434891,0.727676510810852,0.9247817993164062
0.12200000137090683,0.725975513458252,0.9255029559135437
0.12300000339746475,0.7242763042449951,0.9235740900039673
0.12399999797344208,0.7225806713104248,0.9245635271072388
0.125,0.7208954691886902,0.9239835143089294
0.12600000202655792,0.7192228436470032,0.9242730140686035
0.12700000405311584,0.7175806760787964,0.9241460561752319
0.12800000607967377,0.7159456014633179,0.9248086214065552
0.1289999932050705,0.714310884475708,0.9243849515914917
0.12999999523162842,0.7126768231391907,0.924159824848175
0.13099999725818634,0.7110541462898254,0.9244381189346313
0.13199999928474426,0.7094335556030273,0.9241137504577637
0.13300000131130219,0.707840085029602,0.9206256866455078
0.1340000033378601,0.7062556147575378,0.9215526580810547
0.13500000536441803,0.7046756744384766,0.9219485521316528
0.13600000739097595,0.7031024098396301,0.9221618175506592
0.13699999451637268,0.701539933681488,0.9220489859580994
0.1379999965429306,0.6999785304069519,0.9210584759712219
0.13899999856948853,0.6984173655509949,0.9192706942558289
0.14000000059604645,0.6968649625778198,0.9192091226577759
0.14100000262260437,0.6953189969062805,0.9163823127746582
0.1420000046491623,0.6938043832778931,0.9165326952934265
0.14300000667572021,0.6922956109046936,0.9175712466239929
0.14399999380111694,0.6907864212989807,0.9176333546638489
0.14499999582767487,0.6892948746681213,0.9155363440513611
0.1459999978542328,0.6878134608268738,0.9164503216743469
0.1469999998807907,0.6863455772399902,0.9154545664787292
0.14800000190734863,0.6848829388618469,0.9160684943199158
0.14900000393390656,0.683423638343811,0.9151334166526794
0.15000000596046448,0.6819794774055481,0.9147586822509766
0.1509999930858612,0.6805368661880493,0.9138407707214355
0.15199999511241913,0.6790938377380371,0.9146554470062256
0.15299999713897705,0.677649199962616,0.9145468473434448
0.15399999916553497,0.6762062907218933,0.9152573347091675
0.1550000011920929,0.6747791767120361,0.9138975739479065
0.15600000321865082,0.6733502745628357,0.9116870164871216
0.15700000524520874,0.6719253659248352,0.9094672799110413
0.15800000727176666,0.6704989671707153,0.9104043245315552
0.1589999943971634,0.6690693497657776,0.9081580638885498
0.1599999964237213,0.667637050151825,0.9071467518806458
0.16099999845027924,0.6662047505378723,0.9053353071212769
0.16200000047683716,0.6647733449935913,0.9044591784477234
0.16300000250339508,0.6633406281471252,0.9052312970161438
0.164000004529953,0.6619152426719666,0.9040091037750244
0.16500000655651093,0.6604871153831482,0.9050731062889099
0.16599999368190765,0.6590586304664612,0.9048941731452942
0.16699999570846558,0.6576328277587891,0.9041399955749512
0.1679999977350235,0.6562053561210632,0.9039392471313477
0.16899999976158142,0.6547887921333313,0.9042500853538513
0.17000000178813934,0.6533711552619934,0.9032000303268433
0.17100000381469727,0.6519553065299988,0.9011190533638
0.1720000058412552,0.6505367755889893,0.9007093906402588
0.17299999296665192,0.6491184830665588,0.8972374200820923
0.17399999499320984,0.6477025151252747,0.8973415493965149
0.17499999701976776,0.6462876200675964,0.8976420760154724
0.17599999904632568,0.6448784470558167,0.8946372270584106
0.1770000010728836,0.6434733271598816,0.894024133682251
0.17800000309944153,0.6420767307281494,0.89262455701828
0.17900000512599945,0.6406781077384949,0.8919202089309692
0.18000000715255737,0.6392790675163269,0.8921474814414978
0.1809999942779541,0.6378817558288574,0.8914145827293396
0.18199999630451202,0.6364890336990356,0.8919015526771545
0.18299999833106995,0.635094940662384,0.8907325267791748
0.18400000035762787,0.6336974501609802,0.8909052014350891
0.1850000023841858,0.6322989463806152,0.8914626836776733
0.1860000044107437,0.6309067606925964,0.8917188048362732
0.18700000643730164,0.6295127868652344,0.8876309394836426
0.18799999356269836,0.6281169056892395,0.8880963325500488
0.1889999955892563,0.626719057559967,0.887782096862793
0.1899999976158142,0.6253232359886169,0.8888163566589355
0.19099999964237213,0.6239281296730042,0.8897068500518799
0.19200000166893005,0.6225357055664062,0.8886242508888245
0.19300000369548798,0.6211476922035217,0.8874714374542236
0.1940000057220459,0.6197571754455566,0.8873167634010315
0.19499999284744263,0.6183694005012512,0.8876204490661621
0.19599999487400055,0.6169794201850891,0.8883940577507019
0.19699999690055847,0.6155944466590881,0.8880912065505981
0.1979999989271164,0.6142154932022095,0.8883270621299744
0.19900000095367432,0.612834632396698,0.8886233568191528
0.20000000298023224,0.6114561557769775,0.8875818252563477
0.20100000500679016,0.6100796461105347,0.88821941614151
0.20200000703334808,0.6087138056755066,0.888089120388031
0.2029999941587448,0.6073525547981262,0.886006772518158
0.20399999618530273,0.6059938669204712,0.8836065530776978
0.20499999821186066,0.6046376824378967,0.8843111395835876
0.20600000023841858,0.6032935380935669,0.8840078115463257
0.2070000022649765,0.6019593477249146,0.8844307661056519
0.20800000429153442,0.6006221771240234,0.8819122314453125
0.20900000631809235,0.5992820858955383,0.8795385360717773
0.20999999344348907,0.5979499816894531,0.8789653182029724
0.210999995470047,0.5966233015060425,0.8755566477775574
0.21199999749660492,0.5953003764152527,0.8759941458702087
0.21299999952316284,0.5939967632293701,0.8735992312431335
0.21400000154972076,0.5926995277404785,0.8744158744812012
0.2150000035762787,0.5914133191108704,0.8754669427871704
0.2160000056028366,0.5901329517364502,0.8743677139282227
0.21699999272823334,0.5888595581054688,0.8725057244300842
0.21799999475479126,0.5875844359397888,0.8728511929512024
0.21899999678134918,0.586307168006897,0.8709627389907837
0.2199999988079071,0.5850287079811096,0.8690633773803711
0.22100000083446503,0.5837551355361938,0.8671289682388306
0.22200000286102295,0.5824918746948242,0.8660722374916077
0.22300000488758087,0.5812263488769531,0.8666561245918274
0.2240000069141388,0.5799587368965149,0.8672858476638794
0.22499999403953552,0.5786991715431213,0.8663612008094788
0.22599999606609344,0.5774486064910889,0.86501145362854
0.22699999809265137,0.5762110352516174,0.8636689186096191
0.2280000001192093,0.5749721527099609,0.864071249961853
0.2290000021457672,0.5737312436103821,0.8645108938217163
0.23000000417232513,0.572500467300415,0.8616593480110168
0.23100000619888306,0.57127445936203,0.8627088665962219
0.23199999332427979,0.5700464844703674,0.8619282841682434
0.2329999953508377,0.5688278079032898,0.8605769276618958
0.23399999737739563,0.5676138997077942,0.8578632473945618
0.23499999940395355,0.5664004683494568,0.8550764322280884
0.23600000143051147,0.5651844143867493,0.8521631360054016
0.2370000034570694,0.5639654397964478,0.8528124094009399
0.23800000548362732,0.5627468824386597,0.8524543642997742
0.23899999260902405,0.5615258812904358,0.8519967794418335
0.23999999463558197,0.5603035092353821,0.849901556968689
0.2409999966621399,0.5590788722038269,0.8507426977157593
0.24199999868869781,0.5578585863113403,0.8483124375343323
0.24300000071525574,0.5566353797912598,0.8430646061897278
0.24400000274181366,0.5554248094558716,0.8395252227783203
0.24500000476837158,0.5542128682136536,0.8399462103843689
0.2460000067949295,0.5530044436454773,0.8373653888702393
0.24699999392032623,0.5517958402633667,0.83598792552948
0.24799999594688416,0.5505857467651367,0.8362783193588257
0.24899999797344208,0.5493821501731873,0.8368358016014099
0.25,0.5481754541397095,0.8351213932037354
0.25099998712539673,0.5469694137573242,0.8347693085670471
0.25200000405311584,0.5457625389099121,0.832282304763794
0.2529999911785126,0.5445689558982849,0.828732430934906
0.2540000081062317,0.5433722734451294,0.8291585445404053
0.2549999952316284,0.5421769022941589,0.8294602036476135
0.25600001215934753,0.5409817099571228,0.8295853734016418
0.25699999928474426,0.5397891402244568,0.8288221955299377
0.257999986410141,0.538594126701355,0.8290961980819702
0.2590000033378601,0.5373983383178711,0.8295363783836365
0.25999999046325684,0.5362159609794617,0.8287569284439087
0.26100000739097595,0.5350333452224731,0.8288962244987488
0.2619999945163727,0.5338490009307861,0.8287259936332703
0.2630000114440918,0.5326657295227051,0.8292614221572876
0.2639999985694885,0.5314797163009644,0.8301022052764893
0.26499998569488525,0.5302925109863281,0.8291440010070801
0.26600000262260437,0.5291054844856262,0.8283867239952087
0.2669999897480011,0.5279170274734497,0.8258111476898193
0.2680000066757202,0.5267273187637329,0.821331262588501
0.26899999380111694,0.5255354046821594,0.8203136920928955
0.27000001072883606,0.5243427753448486,0.8213699460029602
0.2709999978542328,0.5231539011001587,0.8223033547401428
0.2720000147819519,0.521964967250824,0.8173865675926208
0.27300000190734863,0.520778477191925,0.8175933361053467
0.27399998903274536,0.5195916891098022,0.8166592121124268
0.2750000059604645,0.518406867980957,0.814269483089447
0.2759999930858612,0.5172277688980103,0.8133008480072021
0.2770000100135803,0.516051173210144,0.8142110705375671
0.27799999713897705,0.5148846507072449,0.8143733143806458
0.27900001406669617,0.5137401819229126,0.8146397471427917
0.2800000011920929,0.5126019716262817,0.8152981996536255
0.2809999883174896,0.5114624500274658,0.8149393796920776
0.28200000524520874,0.5103210806846619,0.812857449054718
0.28299999237060547,0.5091775059700012,0.8115982413291931
0.2840000092983246,0.5080329775810242,0.8113596439361572
0.2849999964237213,0.5068950057029724,0.8117842078208923
0.28600001335144043,0.5057622790336609,0.8125391602516174
0.28700000047683716,0.5046311616897583,0.8129093050956726
0.2879999876022339,0.5034972429275513,0.8071139454841614
0.289000004529953,0.5023633241653442,0.8014480471611023
0.28999999165534973,0.5012284517288208,0.8020386695861816
0.29100000858306885,0.5000920295715332,0.8000713586807251
0.2919999957084656,0.4989570677280426,0.7997462153434753
0.2930000126361847,0.497819185256958,0.7960381507873535
0.2939999997615814,0.49667879939079285,0.7969180941581726
0.29499998688697815,0.495535284280777,0.7971218228340149
0.29600000381469727,0.49439239501953125,0.796796977519989
0.296999990940094,0.4932514727115631,0.7971307039260864
0.2980000078678131,0.4921075403690338,0.7979984283447266
0.29899999499320984,0.49096494913101196,0.7988640069961548
0.30000001192092896,0.4898351728916168,0.7955923080444336
0.3009999990463257,0.4887096881866455,0.7958786487579346
0.3019999861717224,0.487602561712265,0.7938372492790222
0.30300000309944153,0.48649758100509644,0.7902586460113525
0.30399999022483826,0.48539772629737854,0.7890070676803589
0.3050000071525574,0.4842952489852905,0.7864176630973816
0.3059999942779541,0.48318997025489807,0.7853583693504333
0.3070000112056732,0.48208940029144287,0.7859678268432617
0.30799999833106995,0.4809865355491638,0.7867614030838013
0.3089999854564667,0.4798813760280609,0.7874260544776917
0.3100000023841858,0.4787765443325043,0.7883357405662537
0.3109999895095825,0.47766998410224915,0.7874731421470642
0.31200000643730164,0.47656241059303284,0.7859225273132324
0.31299999356269836,0.47545310854911804,0.7847560048103333
0.3140000104904175,0.4743425250053406,0.7852367758750916
0.3149999976158142,0.47323158383369446,0.7853973507881165
0.3160000145435333,0.47212088108062744,0.7854180335998535
0.31700000166893005,0.47100919485092163,0.7824649810791016
0.3179999887943268,0.469910204410553,0.7783774733543396
0.3190000057220459,0.4688160717487335,0.7766721844673157
0.3199999928474426,0.4677298963069916,0.7754818201065063
0.32100000977516174,0.4666438102722168,0.7724504470825195
0.32199999690055847,0.46556204557418823,0.7725131511688232
0.3230000138282776,0.4645043909549713,0.7725258469581604
0.3240000009536743,0.46345674991607666,0.7718164920806885
0.32499998807907104,0.46240609884262085,0.7696367502212524
0.32600000500679016,0.46136605739593506,0.7685669660568237
0.3269999921321869,0.46032607555389404,0.7680400609970093
0.328000009059906,0.4592847228050232,0.7678207159042358
0.32899999618530273,0.45825716853141785,0.7668700814247131
0.33000001311302185,0.4572281241416931,0.7632440328598022
0.3310000002384186,0.45620420575141907,0.7643769979476929
0.3319999873638153,0.4551810324192047,0.7650321125984192
0.3330000042915344,0.4541679620742798,0.7656609416007996
0.33399999141693115,0.45315465331077576,0.7666786313056946
0.33500000834465027,0.4521397054195404,0.767296314239502
0.335999995470047,0.45112648606300354,0.762993335723877
0.3370000123977661,0.45011091232299805,0.762271523475647
0.33799999952316284,0.4490949511528015,0.7630558013916016
0.33899998664855957,0.4480774998664856,0.7635582089424133
0.3400000035762787,0.44706016778945923,0.7632248401641846
0.3409999907016754,0.44604185223579407,0.7635658383369446
0.34200000762939453,0.44502782821655273,0.7644283175468445
0.34299999475479126,0.44401124119758606,0.765448808670044
0.3440000116825104,0.442998468875885,0.7657066583633423
0.3449999988079071,0.4419877529144287,0.7617392539978027
0.34599998593330383,0.4409794807434082,0.7591604590415955
0.34700000286102295,0.4399697482585907,0.7578801512718201
0.3479999899864197,0.4389602243900299,0.7575415968894958
0.3490000069141388,0.43796786665916443,0.7538161277770996
0.3499999940395355,0.4369751513004303,0.7549057006835938
0.35100001096725464,0.4359879493713379,0.7551596164703369
0.35199999809265137,0.435001403093338,0.7534629106521606
0.3529999852180481,0.4340157210826874,0.7525063157081604
0.3540000021457672,0.4330305755138397,0.7516140937805176
0.35499998927116394,0.4320458769798279,0.7519932985305786
0.35600000619888306,0.4310603439807892,0.7510516047477722
0.3569999933242798,0.4300782084465027,0.750820517539978
0.3580000102519989,0.42909881472587585,0.7498065233230591
0.35899999737739563,0.4281238615512848,0.7482478618621826
0.36000001430511475,0.42714664340019226,0.7488081455230713
0.3610000014305115,0.42616724967956543,0.7476574182510376
0.3619999885559082,0.42519137263298035,0.7459591627120972
0.3630000054836273,0.4242217540740967,0.7462272047996521
0.36399999260902405,0.4232502579689026,0.745954155921936
0.36500000953674316,0.4222760498523712,0.7457080483436584
0.3659999966621399,0.42130300402641296,0.7430008053779602
0.367000013589859,0.42032989859580994,0.7439658045768738
0.36800000071525574,0.4193546175956726,0.7426957488059998
0.36899998784065247,0.418377161026001,0.7417594790458679
0.3700000047683716,0.41739732027053833,0.7395205497741699
0.3709999918937683,0.41641664505004883,0.7387208342552185
0.3720000088214874,0.41544026136398315,0.739274799823761
0.37299999594688416,0.4144628643989563,0.737625777721405
0.37400001287460327,0.4134855270385742,0.7386183142662048
0.375,0.41250550746917725,0.7383515238761902
0.37599998712539673,0.4115237593650818,0.7366266250610352
0.37700000405311584,0.4105489253997803,0.7376422882080078
0.3779999911785126,0.4095712900161743,0.7358179092407227
0.3790000081062317,0.408601313829422,0.7357416749000549
0.3799999952316284,0.4076286256313324,0.7357556819915771
0.38100001215934753,0.40665337443351746,0.7359313368797302
0.38199999928474426,0.40567728877067566,0.7367384433746338
0.382999986410141,0.4047047197818756,0.735820472240448
0.3840000033378601,0.40373140573501587,0.7366394400596619
0.38499999046325684,0.40276241302490234,0.7367156147956848
0.38600000739097595,0.4017910957336426,0.7371445894241333
0.3869999945163727,0.40081721544265747,0.7379370927810669
0.3880000114440918,0.3998517692089081,0.7378321886062622
0.3889999985694885,0.39888355135917664,0.7372176051139832
0.38999998569488525,0.397925466299057,0.7375970482826233
0.39100000262260437,0.39696475863456726,0.7340226769447327
0.3919999897480011,0.39600294828414917,0.7325761318206787
0.3930000066757202,0.39504116773605347,0.7329993844032288
0.39399999380111694,0.39407914876937866,0.7296327352523804
0.39500001072883606,0.3931216299533844,0.7265110611915588
0.3959999978542328,0.3921641707420349,0.7261046767234802
0.3970000147819519,0.39120370149612427,0.7265538573265076
0.39800000190734863,0.39024123549461365,0.724877655506134
0.39899998903274536,0.3892771005630493,0.7254517078399658
0.4000000059604645,0.3883126378059387,0.7233548164367676
0.4009999930858612,0.3873489797115326,0.7202995419502258
0.4020000100135803,0.3863896429538727,0.7193098664283752
0.40299999713897705,0.38542893528938293,0.7194927334785461
0.40400001406669617,0.3844655156135559,0.7181912660598755
0.4050000011920929,0.3835088312625885,0.7192990183830261
0.4059999883174896,0.38255205750465393,0.7167063355445862
0.40700000524520874,0.38159388303756714,0.7177968621253967
0.40799999237060547,0.38063275814056396,0.7178447246551514
0.4090000092983246,0.3796750009059906,0.7188985347747803
0.4099999964237213,0.3787384033203125,0.7180294394493103
0.41100001335144043,0.37780335545539856,0.718406617641449
0.41200000047683716,0.3768693208694458,0.7159847617149353
0.4129999876022339,0.3759381175041199,0.714159369468689
0.414000004529953,0.37500646710395813,0.7119887471199036
0.41499999165534973,0.3740762174129486,0.7091466188430786
0.41600000858306885,0.37314391136169434,0.7100015878677368
0.4169999957084656,0.3722124993801117,0.7095490097999573
0.4180000126361847,0.3712804615497589,0.7103996276855469
0.4189999997615814,0.370346337556839,0.7083838582038879
0.41999998688697815,0.3694179952144623,0.7064246535301208
0.42100000381469727,0.36849352717399597,0.705896258354187
0.421999990940094,0.3675691783428192,0.7060846090316772
0.4230000078678131,0.3666437566280365,0.7061159610748291
0.42399999499320984,0.3657186031341553,0.7012560367584229
0.42500001192092896,0.3647906482219696,0.7007707953453064
0.4259999990463257,0.363860160112381,0.7008255124092102
0.4269999861717224,0.362942099571228,0.7005950808525085
0.42800000309944153,0.3620212972164154,0.6987543106079102
0.42899999022483826,0.36109840869903564,0.6980803608894348
0.4300000071525574,0.3601776361465454,0.6973513960838318
0.4309999942779541,0.35925859212875366,0.6977689266204834
0.4320000112056732,0.35833725333213806,0.6964064836502075
0.43299999833106995,0.3574182689189911,0.6960761547088623
0.4339999854564667,0.3565048277378082,0.6899634599685669
0.4350000023841858,0.35559263825416565,0.6881024837493896
0.4359999895095825,0.3546810746192932,0.6870856881141663
0.43700000643730164,0.3537675142288208,0.6851075291633606
0.43799999356269836,0.35286059975624084,0.6826271414756775
0.4390000104904175,0.35196420550346375,0.6790122389793396
0.4399999976158142,0.3510677218437195,0.6789819598197937
0.4410000145435333,0.35017701983451843,0.6769179701805115
0.44200000166893005,0.3492850959300995,0.6772637367248535
0.4429999887943268,0.3484053611755371,0.6753154397010803
0.4440000057220459,0.3475308120250702,0.6761212944984436
0.4449999928474426,0.34665754437446594,0.6750732064247131
0.44600000977516174,0.34578967094421387,0.6757964491844177
0.44699999690055847,0.34491872787475586,0.6755372285842896
0.4480000138282776,0.344044953584671,0.6765632629394531
0.4490000009536743,0.343172162771225,0.6755996346473694
0.44999998807907104,0.34230127930641174,0.6762768626213074
0.45100000500679016,0.3414338529109955,0.6738220453262329
0.4519999921321869,0.34057608246803284,0.670701801776886
0.453000009059906,0.33971744775772095,0.6715739369392395
0.45399999618530273,0.3388671278953552,0.669691264629364
0.45500001311302185,0.3380139172077179,0.6704109311103821
0.4560000002384186,0.3371621072292328,0.6708242893218994
0.4569999873638153,0.3363102674484253,0.6699457168579102
0.4580000042915344,0.3354594111442566,0.6656439304351807
0.45899999141693115,0.33460646867752075,0.6620813012123108
0.46000000834465027,0.33375710248947144,0.6609069108963013
0.460999995470047,0.3329046368598938,0.6615456938743591
0.4620000123977661,0.3320517838001251,0.6608672738075256
0.46299999952316284,0.33120545744895935,0.6564151644706726
0.46399998664855957,0.33035627007484436,0.6572283506393433
0.4650000035762787,0.3295098543167114,0.657909095287323
0.4659999907016754,0.32866179943084717,0.658613920211792
0.46700000762939453,0.3278324604034424,0.6548415422439575
0.46799999475479126,0.32700061798095703,0.6538680791854858
0.4690000116825104,0.32617929577827454,0.6549807190895081
0.4699999988079071,0.3253817558288574,0.6558415293693542
0.47099998593330383,0.32458922266960144,0.6526967883110046
0.47200000286102295,0.3237971067428589,0.6523261666297913
0.4729999899864197,0.32300230860710144,0.6500996351242065
0.4740000069141388,0.3222091794013977,0.6484755873680115
0.4749999940395355,0.3214140832424164,0.6479443311691284
0.47600001096725464,0.32062146067619324,0.6484122276306152
0.47699999809265137,0.31982672214508057,0.647290050983429
0.4779999852180481,0.3190304934978485,0.6467158198356628
0.4790000021457672,0.3182434141635895,0.6474558115005493
0.47999998927116394,0.3174552619457245,0.6430066227912903
0.48100000619888306,0.3166642487049103,0.6431923508644104
0.4819999933242798,0.31587353348731995,0.6396255493164062
0.4830000102519989,0.3150823414325714,0.6401515007019043
0.48399999737739563,0.31429538130760193,0.6380426287651062
0.48500001430511475,0.31350845098495483,0.6350458264350891
0.4860000014305115,0.31273627281188965,0.6359240412712097
0.4869999885559082,0.3119693398475647,0.6368012428283691
0.4880000054836273,0.3112003207206726,0.635259747505188
0.48899999260902405,0.310430645942688,0.6359245181083679
0.49000000953674316,0.3096589148044586,0.6287345886230469
0.4909999966621399,0.30888497829437256,0.6286235451698303
0.492000013589859,0.30811917781829834,0.6266709566116333
0.49300000071525574,0.30735111236572266,0.6256818771362305
0.49399998784065247,0.3065807819366455,0.6252826452255249
0.4950000047683716,0.3058083653450012,0.6259433627128601
0.4959999918937683,0.30503395199775696,0.6234043836593628
0.4970000088214874,0.30425816774368286,0.6235403418540955
0.49799999594688416,0.3034830391407013,0.6208109259605408
0.49900001287460327,0.3027079999446869,0.6192789077758789
0.5,0.301930695772171,0.6154381036758423
0.5009999871253967,0.301155149936676,0.6153127551078796
0.5019999742507935,0.30037713050842285,0.6148291230201721
0.503000020980835,0.2995987832546234,0.6135597229003906
0.5040000081062317,0.2988182008266449,0.6121448278427124
0.5049999952316284,0.29803788661956787,0.6087637543678284
0.5059999823570251,0.2972554564476013,0.6083893179893494
0.5070000290870667,0.2964748442173004,0.6052860021591187
0.5080000162124634,0.2956914007663727,0.6064007878303528
0.5090000033378601,0.2949061691761017,0.6068119406700134
0.5099999904632568,0.2941203713417053,0.6071049571037292
0.5109999775886536,0.2933366596698761,0.6068564057350159
0.5120000243186951,0.2925560176372528,0.6051815152168274
0.5130000114440918,0.2917754054069519,0.604259729385376
0.5139999985694885,0.29099732637405396,0.604337215423584
0.5149999856948853,0.29021891951560974,0.5998052954673767
0.515999972820282,0.2894423305988312,0.5996806025505066
0.5170000195503235,0.28866511583328247,0.5999811291694641
0.5180000066757202,0.2878871560096741,0.6005700826644897
0.5189999938011169,0.28711459040641785,0.6012440323829651
0.5199999809265137,0.2863485813140869,0.6018987894058228
0.5210000276565552,0.28558456897735596,0.6003968715667725
0.5220000147819519,0.2848202884197235,0.598621129989624
0.5230000019073486,0.2840546667575836,0.5979270339012146
0.5239999890327454,0.28328603506088257,0.5969922542572021
0.5249999761581421,0.2825174033641815,0.5973567366600037
0.5260000228881836,0.2817535400390625,0.5983455181121826
0.5270000100135803,0.28098946809768677,0.5982620716094971
0.527999997138977,0.28022506833076477,0.5988417267799377
0.5289999842643738,0.2794637978076935,0.5940440893173218
0.5299999713897705,0.27870282530784607,0.5929292440414429
0.531000018119812,0.277939110994339,0.5917177796363831
0.5320000052452087,0.27717506885528564,0.5898002982139587
0.5329999923706055,0.2764092683792114,0.5873339772224426
0.5339999794960022,0.27564698457717896,0.5855185985565186
0.5350000262260437,0.2748934030532837,0.5803484916687012
0.5360000133514404,0.2741375267505646,0.5803617238998413
0.5370000004768372,0.2733808755874634,0.5800060033798218
0.5379999876022339,0.2726278007030487,0.5790975689888
0.5389999747276306,0.27187156677246094,0.5744990110397339
0.5400000214576721,0.2711165249347687,0.5700369477272034
0.5410000085830688,0.27036240696907043,0.5695989727973938
0.5419999957084656,0.2696060836315155,0.5701221227645874
0.5429999828338623,0.2688468396663666,0.5700175762176514
0.5440000295639038,0.26808860898017883,0.57100510597229
0.5450000166893005,0.2673274278640747,0.5713542103767395
0.5460000038146973,0.2665681838989258,0.5722179412841797
0.546999990940094,0.2658076584339142,0.5729700326919556
0.5479999780654907,0.2650477886199951,0.5739436745643616
0.5490000247955322,0.2642847001552582,0.571168065071106
0.550000011920929,0.263521671295166,0.5701217651367188
0.5509999990463257,0.262755423784256,0.5688336491584778
0.5519999861717224,0.2619952857494354,0.5671809911727905
0.5529999732971191,0.26123306155204773,0.5656662583351135
0.5540000200271606,0.26047074794769287,0.5640053749084473
0.5550000071525574,0.25971662998199463,0.5623449087142944
0.5559999942779541,0.25896087288856506,0.5598729848861694
0.5569999814033508,0.2582036256790161,0.557023823261261
0.5580000281333923,0.25744426250457764,0.5572048425674438
0.5590000152587891,0.25668808817863464,0.5562734007835388
0.5600000023841858,0.2559322714805603,0.5551315546035767
0.5609999895095825,0.2551732361316681,0.5554220080375671
0.5619999766349792,0.25441721081733704,0.5506501793861389
0.5630000233650208,0.25366050004959106,0.5471298098564148
0.5640000104904175,0.25291427969932556,0.547326922416687
0.5649999976158142,0.25216618180274963,0.5480289459228516
0.5659999847412109,0.2514154016971588,0.5448427796363831
0.5669999718666077,0.2506631910800934,0.5451899766921997
0.5680000185966492,0.24990881979465485,0.5452514290809631
0.5690000057220459,0.24915342032909393,0.5432415008544922
0.5699999928474426,0.24839700758457184,0.5386929512023926
0.5709999799728394,0.247637540102005,0.5382166504859924
0.5720000267028809,0.2468748539686203,0.5364465117454529
0.5730000138282776,0.24610929191112518,0.5369611978530884
0.5740000009536743,0.24534080922603607,0.5356284976005554
0.574999988079071,0.24456886947155,0.5365802049636841
0.5759999752044678,0.24379591643810272,0.5343920588493347
0.5770000219345093,0.24302206933498383,0.5330358147621155
0.578000009059906,0.24224784970283508,0.531262993812561
0.5789999961853027,0.24147473275661469,0.5321770906448364
0.5799999833106995,0.24070262908935547,0.5291826128959656
0.5809999704360962,0.23993158340454102,0.5293194651603699
0.5820000171661377,0.23916329443454742,0.5301647186279297
0.5830000042915344,0.23839136958122253,0.5269994139671326
0.5839999914169312,0.23761969804763794,0.5262894630432129
0.5849999785423279,0.23685698211193085,0.5260838270187378
0.5860000252723694,0.23609258234500885,0.5249423980712891
0.5870000123977661,0.23532792925834656,0.5219515562057495
0.5879999995231628,0.23456116020679474,0.5220054388046265
0.5889999866485596,0.23379859328269958,0.5227259993553162
0.5899999737739563,0.23303352296352386,0.5205639004707336
0.5910000205039978,0.23226498067378998,0.5203165411949158
0.5920000076293945,0.23149429261684418,0.521420419216156
0.5929999947547913,0.2307223379611969,0.5222005248069763
0.593999981880188,0.22994840145111084,0.5204047560691833
0.5950000286102295,0.22917231917381287,0.5169926285743713
0.5960000157356262,0.22839342057704926,0.5180314183235168
0.597000002861023,0.227626770734787,0.5146548748016357
0.5979999899864197,0.2268613874912262,0.5119954943656921
0.5989999771118164,0.22609685361385345,0.5096481442451477
0.6000000238418579,0.22533810138702393,0.5100675225257874
0.6010000109672546,0.22458966076374054,0.5091155171394348
0.6019999980926514,0.2238462120294571,0.5092541575431824
0.6029999852180481,0.22310571372509003,0.5104896426200867
0.6039999723434448,0.22236227989196777,0.5117437243461609
0.6050000190734863,0.22162176668643951,0.5087796449661255
0.6060000061988831,0.22089068591594696,0.5100347399711609
0.6069999933242798,0.22015884518623352,0.5095579028129578
0.6079999804496765,0.21942327916622162,0.5058479905128479
0.609000027179718,0.21868877112865448,0.5006638765335083
0.6100000143051147,0.21795237064361572,0.49877700209617615
0.6110000014305115,0.21721535921096802,0.4977724850177765
0.6119999885559082,0.21648196876049042,0.49652186036109924
0.6129999756813049,0.2157464325428009,0.4954807758331299
0.6140000224113464,0.21501028537750244,0.49633434414863586
0.6150000095367432,0.21427279710769653,0.49608734250068665
0.6159999966621399,0.2135375589132309,0.49098753929138184
0.6169999837875366,0.21280337870121002,0.4900781810283661
0.6179999709129333,0.2120654135942459,0.49134859442710876
0.6190000176429749,0.2113310694694519,0.490091472864151
0.6200000047683716,0.21060113608837128,0.48970967531204224
0.6209999918937683,0.2098677158355713,0.48947444558143616
0.621999979019165,0.20914438366889954,0.49072739481925964
0.6230000257492065,0.20841820538043976,0.48959314823150635
0.6240000128746033,0.20768970251083374,0.4868716299533844
0.625,0.20697347819805145,0.48486924171447754
0.6259999871253967,0.20625387132167816,0.482280433177948
0.6269999742507935,0.20553463697433472,0.48328715562820435
0.628000020980835,0.20481784641742706,0.4833245873451233
0.6290000081062317,0.20410045981407166,0.4841596782207489
0.6299999952316284,0.20338554680347443,0.4853895902633667
0.6309999823570251,0.20267078280448914,0.4864879846572876
0.6320000290870667,0.2019544243812561,0.48676520586013794
0.6330000162124634,0.20123475790023804,0.4874112010002136
0.6340000033378601,0.20051711797714233,0.48596060276031494
0.6349999904632568,0.19980008900165558,0.483465313911438
0.6359999775886536,0.19908449053764343,0.48397037386894226
0.6370000243186951,0.19836939871311188,0.4837610423564911
0.6380000114440918,0.1976589411497116,0.48428452014923096
0.6389999985694885,0.19694474339485168,0.47766706347465515
0.6399999856948853,0.1962304413318634,0.4776971936225891
0.640999972820282,0.19551309943199158,0.47865748405456543
0.6420000195503235,0.19479238986968994,0.4782916009426117
0.6430000066757202,0.19406887888908386,0.475906640291214
0.6439999938011169,0.1933417171239853,0.4762480854988098
0.6449999809265137,0.192620187997818,0.4773455262184143
0.6460000276565552,0.19189804792404175,0.47706395387649536
0.6470000147819519,0.19117769598960876,0.4754071533679962
0.6480000019073486,0.190458282828331,0.4751337468624115
0.6489999890327454,0.1897379755973816,0.46968361735343933
0.6499999761581421,0.18901929259300232,0.46901386976242065
0.6510000228881836,0.18829672038555145,0.4698248505592346
0.6520000100135803,0.18757648766040802,0.4674195945262909
0.652999997138977,0.18685361742973328,0.4684915840625763
0.6539999842643738,0.18613557517528534,0.4690008759498596
0.6549999713897705,0.18541735410690308,0.4696882963180542
0.656000018119812,0.18469811975955963,0.47063490748405457
0.6570000052452087,0.18398191034793854,0.4712522029876709
0.6579999923706055,0.18326258659362793,0.46657803654670715
0.6589999794960022,0.1825396865606308,0.4636000692844391
0.6600000262260437,0.181821808218956,0.4594842791557312
0.6610000133514404,0.18111097812652588,0.4567139148712158
0.6620000004768372,0.18041500449180603,0.45555418729782104
0.6629999876022339,0.17971894145011902,0.4516206681728363
0.6639999747276306,0.17903026938438416,0.45131662487983704
0.6650000214576721,0.17833752930164337,0.45262837409973145
0.6660000085830688,0.1776411235332489,0.450737863779068
0.6669999957084656,0.1769448071718216,0.44919368624687195
0.6679999828338623,0.17624430358409882,0.44984716176986694
0.6690000295639038,0.17553988099098206,0.4484398365020752
0.6700000166893005,0.17484115064144135,0.4450896382331848
0.6710000038146973,0.1741388589143753,0.4421648681163788
0.671999990940094,0.17343978583812714,0.4417155086994171
0.6729999780654907,0.17274215817451477,0.44238755106925964
0.6740000247955322,0.17206504940986633,0.4428698718547821
0.675000011920929,0.171391099691391,0.4410453140735626
0.6759999990463257,0.17071761190891266,0.435824990272522
0.6769999861717224,0.17004355788230896,0.4371408224105835
0.6779999732971191,0.16936706006526947,0.43569642305374146
0.6790000200271606,0.16869990527629852,0.43528398871421814
0.6800000071525574,0.16803427040576935,0.43484821915626526
0.6809999942779541,0.16736704111099243,0.4329134225845337
0.6819999814033508,0.16669650375843048,0.43088918924331665
0.6830000281333923,0.16602322459220886,0.4266097843647003
0.6840000152587891,0.1653468757867813,0.42622852325439453
0.6850000023841858,0.16466990113258362,0.42509618401527405
0.6859999895095825,0.16399331390857697,0.4234209656715393
0.6869999766349792,0.1633133739233017,0.42466211318969727
0.6880000233650208,0.16262923181056976,0.42418330907821655
0.6890000104904175,0.1619408279657364,0.4229859709739685
0.6899999976158142,0.161272332072258,0.42145150899887085
0.6909999847412109,0.16060487926006317,0.42270901799201965
0.6919999718666077,0.15993641316890717,0.41985440254211426
0.6930000185966492,0.15927845239639282,0.41387939453125
0.6940000057220459,0.1586165726184845,0.4098658859729767
0.6949999928474426,0.15795080363750458,0.4106803238391876
0.6959999799728394,0.15729673206806183,0.41015625
0.6970000267028809,0.1566425859928131,0.4096164405345917
0.6980000138282776,0.1559869647026062,0.40693673491477966
0.6990000009536743,0.15533123910427094,0.4056597352027893
0.699999988079071,0.15467675030231476,0.4065893888473511
0.7009999752044678,0.154019296169281,0.405636191368103
0.7020000219345093,0.15337799489498138,0.40562087297439575
0.703000009059906,0.1527349352836609,0.404060423374176
0.7039999961853027,0.15209075808525085,0.3998248875141144
0.7049999833106995,0.15145090222358704,0.3993646502494812
0.7059999704360962,0.15081225335597992,0.39948928356170654
0.7070000171661377,0.15017452836036682,0.3994528353214264
0.7080000042915344,0.14953795075416565,0.40060341358184814
0.7089999914169312,0.14892028272151947,0.3995559513568878
0.7099999785423279,0.14829981327056885,0.39987698197364807
0.7110000252723694,0.14768274128437042,0.4004836678504944
0.7120000123977661,0.1470629870891571,0.4007538855075836
0.7129999995231628,0.1464405655860901,0.4006187915802002
0.7139999866485596,0.1458147019147873,0.3984284996986389
0.7149999737739563,0.14519143104553223,0.3976700007915497
0.7160000205039978,0.14456826448440552,0.3990159332752228
0.7170000076293945,0.14394214749336243,0.3982959985733032
0.7179999947547913,0.14332161843776703,0.39100193977355957
0.718999981880188,0.14270347356796265,0.38930365443229675
0.7200000286102295,0.1420862078666687,0.38743311166763306
0.7210000157356262,0.14146535098552704,0.3864113986492157
0.722000002861023,0.14084014296531677,0.38642585277557373
0.7229999899864197,0.14021176099777222,0.38601502776145935
0.7239999771118164,0.1395789533853531,0.3855701982975006
0.7250000238418579,0.13895080983638763,0.385598361492157
0.7260000109672546,0.13831862807273865,0.38552120327949524
0.7269999980926514,0.13769398629665375,0.38652944564819336
0.7279999852180481,0.13707700371742249,0.3868851959705353
0.7289999723434448,0.13646890223026276,0.38438209891319275
0.7300000190734863,0.1358564794063568,0.38326337933540344
0.7310000061988831,0.13525021076202393,0.383950412273407
0.7319999933242798,0.1346411257982254,0.3828471601009369
0.7329999804496765,0.13404014706611633,0.38068607449531555
0.734000027179718,0.13343511521816254,0.3790188729763031
0.7350000143051147,0.13282817602157593,0.37839215993881226
0.7360000014305115,0.13221783936023712,0.37765756249427795
0.7369999885559082,0.1316060572862625,0.3778485059738159
0.7379999756813049,0.13099490106105804,0.3780049979686737
0.7390000224113464,0.13038133084774017,0.37605103850364685
0.7400000095367432,0.12976615130901337,0.3746550381183624
0.7409999966621399,0.1291465312242508,0.3746313750743866
0.7419999837875366,0.12852580845355988,0.3735651969909668
0.7429999709129333,0.12790220975875854,0.3713250458240509
0.7440000176429749,0.12727420032024384,0.37227863073349
0.7450000047683716,0.1266465187072754,0.36860233545303345
0.7459999918937683,0.12602047622203827,0.36727553606033325
0.746999979019165,0.12539295852184296,0.3668828308582306
0.7480000257492065,0.12476342171430588,0.36751389503479004
0.7490000128746033,0.12413478642702103,0.36579540371894836
0.75,0.12351047247648239,0.3610095679759979
0.7509999871253967,0.1228843405842781,0.3566993474960327
0.7519999742507935,0.12226638942956924,0.35469850897789
0.753000020980835,0.12164746969938278,0.3543267250061035
0.7540000081062317,0.12102364748716354,0.3498328924179077
0.7549999952316284,0.12040305882692337,0.3503096103668213
0.7559999823570251,0.11978413909673691,0.35135090351104736
0.7570000290870667,0.11916034668684006,0.3516026437282562
0.7580000162124634,0.11853540688753128,0.35276728868484497
0.7590000033378601,0.11792010813951492,0.35329654812812805
0.7599999904632568,0.11730057746171951,0.3503262996673584
0.7609999775886536,0.11668235808610916,0.34989574551582336
0.7620000243186951,0.11606236547231674,0.34650135040283203
0.7630000114440918,0.11545572429895401,0.3452027142047882
0.7639999985694885,0.11485303938388824,0.34562674164772034
0.7649999856948853,0.11424919962882996,0.34415000677108765
0.765999972820282,0.11364059895277023,0.3376535177230835
0.7670000195503235,0.11303121596574783,0.3387528359889984
0.7680000066757202,0.11243011057376862,0.3376871347427368
0.7689999938011169,0.11182928085327148,0.33480972051620483
0.7699999809265137,0.11122869700193405,0.3356437385082245
0.7710000276565552,0.11062952131032944,0.332882821559906
0.7720000147819519,0.11002793908119202,0.3325609564781189
0.7730000019073486,0.1094372496008873,0.33375874161720276
0.7739999890327454,0.1088520810008049,0.332609623670578
0.7749999761581421,0.10826624929904938,0.3329475522041321
0.7760000228881836,0.10767850279808044,0.33054816722869873
0.7770000100135803,0.1070857048034668,0.33019304275512695
0.777999997138977,0.10648781061172485,0.3305387794971466
0.7789999842643738,0.10588452219963074,0.3320070207118988
0.7799999713897705,0.10529416799545288,0.327440470457077
0.781000018119812,0.10469973832368851,0.3274455666542053
0.7820000052452087,0.10411593317985535,0.32425135374069214
0.7829999923706055,0.10353121161460876,0.3248915374279022
0.7839999794960022,0.10294313728809357,0.32373321056365967
0.7850000262260437,0.10235043615102768,0.3215058743953705
0.7860000133514404,0.10175324231386185,0.32174068689346313
0.7870000004768372,0.10115163773298264,0.32309865951538086
0.7879999876022339,0.10056326538324356,0.319063276052475
0.7889999747276306,0.09997568279504776,0.31721368432044983
0.7900000214576721,0.0993846133351326,0.31662264466285706
0.7910000085830688,0.09879148006439209,0.3163692057132721
0.7919999957084656,0.09819794446229935,0.3120642602443695
0.7929999828338623,0.09759890288114548,0.30664870142936707
0.7940000295639038,0.09699711948633194,0.30183058977127075
0.7950000166893005,0.09639377892017365,0.30258074402809143
0.7960000038146973,0.09579204022884369,0.2952331006526947
0.796999990940094,0.09518475830554962,0.2940085232257843
0.7979999780654907,0.09458691626787186,0.292021244764328
0.7990000247955322,0.09399085491895676,0.2893306016921997
0.800000011920929,0.09339562803506851,0.2904411554336548
0.8009999990463257,0.09280270338058472,0.29032862186431885
0.8019999861717224,0.09220625460147858,0.2893906235694885
0.8029999732971191,0.09160834550857544,0.2888898253440857
0.8040000200271606,0.09100908786058426,0.28955355286598206
0.8050000071525574,0.09040418267250061,0.28918150067329407
0.8059999942779541,0.08979562669992447,0.28843554854393005
0.8069999814033508,0.08918130397796631,0.2884039282798767
0.8080000281333923,0.08856151252985,0.28939664363861084
0.8090000152587891,0.08794351667165756,0.28951212763786316
0.8100000023841858,0.08731992542743683,0.28991803526878357
0.8109999895095825,0.08671041578054428,0.2890428900718689
0.8119999766349792,0.08612201362848282,0.2867162525653839
0.8130000233650208,0.0855281800031662,0.28432077169418335
0.8140000104904175,0.08493395894765854,0.28400132060050964
0.8149999976158142,0.0843411237001419,0.284934401512146
0.8159999847412109,0.08374698460102081,0.28621599078178406
0.8169999718666077,0.08315446227788925,0.28233602643013
0.8180000185966492,0.08256467431783676,0.27903276681900024
0.8190000057220459,0.0819723829627037,0.2789977192878723
0.8199999928474426,0.08138324320316315,0.2754407823085785
0.8209999799728394,0.08079560846090317,0.2752159833908081
0.8220000267028809,0.08020879328250885,0.27329006791114807
0.8230000138282776,0.0796191394329071,0.27360889315605164
0.8240000009536743,0.07902377843856812,0.2747880816459656
0.824999988079071,0.07842335850000381,0.2709417939186096
0.8259999752044678,0.07781818509101868,0.2686865031719208
0.8270000219345093,0.07721269130706787,0.2700241208076477
0.828000009059906,0.07660261541604996,0.2667970657348633
0.8289999961853027,0.0759923979640007,0.2610664665699005
0.8299999833106995,0.0753820389509201,0.2598761022090912
0.8309999704360962,0.07477625459432602,0.25782641768455505
0.8320000171661377,0.07417921721935272,0.2546283006668091
0.8330000042915344,0.0735781192779541,0.25023534893989563
0.8339999914169312,0.07297272235155106,0.25135430693626404
0.8349999785423279,0.07236452400684357,0.24838893115520477
0.8360000252723694,0.07175662368535995,0.24758870899677277
0.8370000123977661,0.07115042209625244,0.2455633580684662
0.8379999995231628,0.07054787874221802,0.2401372194290161
0.8389999866485596,0.06994596868753433,0.23618540167808533
0.8399999737739563,0.06933967769145966,0.236287921667099
0.8410000205039978,0.06874090433120728,0.2343147099018097
0.8420000076293945,0.0681389719247818,0.23503458499908447
0.8429999947547913,0.06755340099334717,0.23261390626430511
0.843999981880188,0.06697218120098114,0.2322128266096115
0.8450000286102295,0.06638780981302261,0.23093809187412262
0.8460000157356262,0.06582094728946686,0.23212537169456482
0.847000002861023,0.06529190391302109,0.22996678948402405
0.8479999899864197,0.0647675022482872,0.22913362085819244
0.8489999771118164,0.06424184888601303,0.2300044447183609
0.8500000238418579,0.06371940672397614,0.2311376929283142
0.8510000109672546,0.06319654732942581,0.22773870825767517
0.8519999980926514,0.06267398595809937,0.2274840921163559
0.8529999852180481,0.06214619427919388,0.226643368601799
0.8539999723434448,0.061614613980054855,0.22485563158988953
0.8550000190734863,0.061077963560819626,0.22201542556285858
0.8560000061988831,0.06053880974650383,0.22305946052074432
0.8569999933242798,0.0599956214427948,0.21494027972221375
0.8579999804496765,0.059472765773534775,0.21283766627311707
0.859000027179718,0.058947645127773285,0.21309936046600342
0.8600000143051147,0.058426860719919205,0.2129056453704834
0.8610000014305115,0.05790131166577339,0.2124260812997818
0.8619999885559082,0.05736875161528587,0.21158096194267273
0.8629999756813049,0.056833915412425995,0.2117784321308136
0.8640000224113464,0.05629841610789299,0.20847447216510773
0.8650000095367432,0.055773425847291946,0.20924994349479675
0.8659999966621399,0.05524192750453949,0.20425556600093842
0.8669999837875366,0.054711878299713135,0.20422163605690002
0.8679999709129333,0.054177187383174896,0.2031080275774002
0.8690000176429749,0.05363985896110535,0.20059970021247864
0.8700000047683716,0.053134407848119736,0.19839584827423096
0.8709999918937683,0.05262213945388794,0.19820809364318848
0.871999979019165,0.05210374295711517,0.19502827525138855
0.8730000257492065,0.05158344283699989,0.19119369983673096
0.8740000128746033,0.05106259137392044,0.18814900517463684
0.875,0.05053986236453056,0.18934766948223114
0.8759999871253967,0.0500095896422863,0.18450969457626343
0.8769999742507935,0.04947345703840256,0.18447662889957428
0.878000020980835,0.048938192427158356,0.18259692192077637
0.8790000081062317,0.04840756207704544,0.18248175084590912
0.8799999952316284,0.047894202172756195,0.18365691602230072
0.8809999823570251,0.04737287014722824,0.18008095026016235
0.8820000290870667,0.046852849423885345,0.1802123337984085
0.8830000162124634,0.046325381845235825,0.17582175135612488
0.8840000033378601,0.045797087252140045,0.1758769452571869
0.8849999904632568,0.045280080288648605,0.1757184863090515
0.8859999775886536,0.044778116047382355,0.17709268629550934
0.8870000243186951,0.04426893964409828,0.1773771196603775
0.8880000114440918,0.04378146678209305,0.17632998526096344
0.8889999985694885,0.04330798611044884,0.17665179073810577
0.8899999856948853,0.042826373130083084,0.17175345122814178
0.890999972820282,0.04234037548303604,0.168914794921875
0.8920000195503235,0.04185543581843376,0.16796870529651642
0.8930000066757202,0.04136193171143532,0.16493654251098633
0.8939999938011169,0.04086300730705261,0.16182999312877655
0.8949999809265137,0.0403580367565155,0.15720877051353455
0.8960000276565552,0.03984689339995384,0.15441825985908508
0.8970000147819519,0.039336539804935455,0.15302276611328125
0.8980000019073486,0.03884363919496536,0.14662164449691772
0.8989999890327454,0.03834610432386398,0.14562390744686127
0.8999999761581421,0.03786279633641243,0.14271791279315948
0.9010000228881836,0.03737286850810051,0.13912640511989594
0.9020000100135803,0.03688483685255051,0.13760949671268463
0.902999997138977,0.03638819232583046,0.13868312537670135
0.9039999842643738,0.035892002284526825,0.12938939034938812
0.9049999713897705,0.03540518134832382,0.1288459450006485
0.906000018119812,0.03491032496094704,0.12755146622657776
0.9070000052452087,0.03441271558403969,0.12405449151992798
0.9079999923706055,0.03391815349459648,0.12311426550149918
0.9089999794960022,0.03342825546860695,0.12386685609817505
0.9100000262260437,0.03296894207596779,0.1251639872789383
0.9110000133514404,0.03253348916769028,0.12422613799571991
0.9120000004768372,0.03208862617611885,0.12327279895544052
0.9129999876022339,0.031638141721487045,0.12276388704776764
0.9139999747276306,0.03118998184800148,0.12203892320394516
0.9150000214576721,0.030738921836018562,0.11917677521705627
0.9160000085830688,0.030289385467767715,0.11975554376840591
0.9169999957084656,0.02983052283525467,0.11589540541172028
0.9179999828338623,0.029363522306084633,0.11511867493391037
0.9190000295639038,0.028915414586663246,0.11262565106153488
0.9200000166893005,0.02847067452967167,0.11308738589286804
0.9210000038146973,0.028015421703457832,0.11347990483045578
0.921999990940094,0.0275669377297163,0.1145007535815239
0.9229999780654907,0.027107933536171913,0.11163154244422913
0.9240000247955322,0.02665046975016594,0.1112493947148323
0.925000011920929,0.026186347007751465,0.10447152704000473
0.9259999990463257,0.025713080540299416,0.10466306656599045
0.9269999861717224,0.025256987661123276,0.1032794937491417
0.9279999732971191,0.024792440235614777,0.10453866422176361
0.9290000200271606,0.024318933486938477,0.10525429993867874
0.9300000071525574,0.023845264688134193,0.10051153600215912
0.9309999942779541,0.02338763140141964,0.09933064877986908
0.9319999814033508,0.022919410839676857,0.09872982650995255
0.9330000281333923,0.02246415987610817,0.09357909858226776
0.9340000152587891,0.022000934928655624,0.0904611125588417
0.9350000023841858,0.021531052887439728,0.0905798152089119
0.9359999895095825,0.021047858521342278,0.09065508097410202
0.9369999766349792,0.020579621195793152,0.09138832986354828
0.9380000233650208,0.020129740238189697,0.08684759587049484
0.9390000104904175,0.019676145166158676,0.08636948466300964
0.9399999976158142,0.019208412617444992,0.08153511583805084
0.9409999847412109,0.01873120479285717,0.07760002464056015
0.9419999718666077,0.018253644928336143,0.07786983251571655
0.9430000185966492,0.017762841656804085,0.0762006938457489
0.9440000057220459,0.017293939366936684,0.06798284500837326
0.9449999928474426,0.016821913421154022,0.06842444092035294
0.9459999799728394,0.01634134165942669,0.06726162880659103
0.9470000267028809,0.015882201492786407,0.06452586501836777
0.9480000138282776,0.015421762131154537,0.0612054280936718
0.9490000009536743,0.015004551969468594,0.06148399040102959
0.949999988079071,0.014594059437513351,0.06039688363671303
0.9509999752044678,0.014211833477020264,0.05645938217639923
0.9520000219345093,0.01383180357515812,0.05735165625810623
0.953000009059906,0.013445123098790646,0.056572578847408295
0.9539999961853027,0.013058469630777836,0.05265997350215912
0.9549999833106995,0.012665560469031334,0.053708259016275406
0.9559999704360962,0.012304094620049,0.051907017827034
0.9570000171661377,0.011938047595322132,0.051610831171274185
0.9580000042915344,0.011567824520170689,0.05254524573683739
0.9589999914169312,0.011237481608986855,0.0517839714884758
0.9599999785423279,0.01089120376855135,0.052954625338315964
0.9610000252723694,0.01063566654920578,0.052099473774433136
0.9620000123977661,0.0103983823210001,0.050416603684425354
0.9629999995231628,0.010169828310608864,0.051254935562610626
0.9639999866485596,0.009932054206728935,0.046617474406957626
0.9649999737739563,0.009685110300779343,0.04404420033097267
0.9660000205039978,0.00943154189735651,0.044575683772563934
0.9670000076293945,0.00917480792850256,0.0453331433236599
0.9679999947547913,0.008916872553527355,0.04284245893359184
0.968999981880188,0.008647778071463108,0.04368642717599869
0.9700000286102295,0.008369607850909233,0.04445406049489975
0.9710000157356262,0.00810596439987421,0.044235363602638245
0.972000002861023,0.007839424535632133,0.043720412999391556
0.9729999899864197,0.0075978562235832214,0.04272003471851349
0.9739999771118164,0.00734392274171114,0.040984053164720535
0.9750000238418579,0.007084607146680355,0.041467662900686264
0.9760000109672546,0.006840958259999752,0.04023997485637665
0.9769999980926514,0.0065805139020085335,0.038482602685689926
0.9779999852180481,0.006300248205661774,0.03936617448925972
0.9789999723434448,0.006007630843669176,0.03984047845005989
0.9800000190734863,0.00569187244400382,0.04083443060517311
0.9810000061988831,0.005357499234378338,0.039703868329524994
0.9819999933242798,0.005037844181060791,0.04177031293511391
0.9829999804496765,0.004686636384576559,0.038804568350315094
0.984000027179718,0.004340556915849447,0.03458574414253235
0.9850000143051147,0.0040184385143220425,0.028074974194169044
0.9860000014305115,0.00367294205352664,0.017207609489560127
0.9869999885559082,0.003519102232530713,0.01843208260834217
0.9879999756813049,0.0033485861495137215,0.019568443298339844
0.9890000224113464,0.0032041077502071857,0.02081718109548092
0.9900000095367432,0.003077554050832987,0.012375620193779469
0.9909999966621399,0.002926951739937067,0.009499684907495975
0.9919999837875366,0.002758961170911789,0.010297599248588085
0.9929999709129333,0.002585375914350152,0.010037382133305073
0.9940000176429749,0.0023640203289687634,0.008455192670226097
0.9950000047683716,0.0021267917472869158,0.008908422663807869
0.9959999918937683,0.0018202703213319182,0.008849929086863995
0.996999979019165,0.0013995107728987932,0.01002869475632906
0.9980000257492065,0.0009416211396455765,0.00897965207695961
0.9990000128746033,0.00025320524582639337,0.003927753306925297
1.0,6.498002039734274e-05,0.00508232694119215


==> plot_csvs/heterosced_dataset.csv <==
train_x,train_y
-0.629907488822937,-1.0808597803115845
0.5153788328170776,-0.15497305989265442
-0.48537135124206543,-0.4283447563648224
-0.4078519642353058,-0.2317112386226654
0.00825206283479929,1.5645594596862793
-0.04726181551814079,1.3849854469299316
0.47136783599853516,-0.49583807587623596
-0.4478619694709778,-0.30443164706230164
0.6219054460525513,-0.618996798992157
0.43185797333717346,-0.26985153555870056
0.32183048129081726,0.06638690084218979
-0.33683422207832336,-0.02103966474533081
-0.33483371138572693,-0.006584072019904852
0.30482620000839233,0.11335372179746628
-0.3278319537639618,0.012553218752145767
0.6359089612960815,-1.2882757186889648
0.5503875613212585,-0.661374568939209
-0.36184045672416687,-0.19534072279930115
-0.5868967175483704,-1.0463030338287354
0.09577394276857376,1.2825649976730347
0.2588147222995758,0.4246077537536621
0.5073768496513367,-0.8100347518920898
-0.10977744311094284,1.0613871812820435
-0.7659414410591125,-0.8275994062423706
-0.0977744460105896,1.1323509216308594
-0.12578144669532776,1.3469722270965576
-0.917479395866394,-0.6457509994506836
-0.24481120705604553,0.4518987536430359
0.9614903926849365,-0.1570541113615036
0.48137032985687256,-0.41680049896240234
0.922480583190918,-0.32701215147972107
-0.34033510088920593,-0.007909056730568409
0.06926731765270233,1.0361829996109009
-0.06926731765270233,1.3496285676956177
-0.12978245317935944,1.2105201482772827
0.8314578533172607,-0.8758613467216492
-0.17079269886016846,1.0347484350204468
0.7619404792785645,-0.5231267809867859
0.9004751443862915,-0.39055413007736206
-0.09427356719970703,0.5645795464515686
-0.04026006534695625,0.9612699151039124
-0.8539634943008423,-1.0660431385040283
0.23580893874168396,0.17471222579479218
-0.334333598613739,-0.008095968514680862
0.2928232252597809,0.230717733502388
-0.19929982721805573,0.5632228255271912
-0.8959739804267883,-0.20019735395908356
-0.32583147287368774,0.03309981897473335
0.5463865995407104,-1.0071858167648315
0.22530633211135864,0.6314607262611389
0.05376344174146652,0.9705272316932678
0.32083019614219666,0.04925578460097313
0.7904475927352905,-1.4314486980438232
-0.9984995722770691,-0.007361674681305885
-0.3198299705982208,0.07698071748018265
-0.09977494180202484,0.5664074420928955
0.31132784485816956,0.07336661219596863
0.3268316984176636,0.026948357000947
-0.9644911289215088,-0.31473442912101746
-0.6584146022796631,-0.5122064352035522
-0.7349337339401245,-0.6290133595466614
-0.7864465713500977,-0.8904090523719788
0.29482370615005493,0.12597176432609558
0.5978994965553284,-0.8252757787704468
-0.10677669197320938,0.44835907220840454
0.15678919851779938,0.7215378880500793
-0.08177044242620468,1.0211981534957886
0.5208802223205566,-0.8063203692436218
0.4368591904640198,-0.7595776915550232
-0.9329832196235657,-0.2675965130329132
0.4123530983924866,-0.5808586478233337
-0.23880968987941742,0.7497859597206116
0.2718179523944855,0.3491117060184479
-0.47686922550201416,-0.37467554211616516
0.8604651093482971,-0.8346993327140808
-0.3748437166213989,-0.21151238679885864
-0.4373593330383301,-0.05299357697367668
-0.7434358596801758,-0.7879691123962402
0.1927981972694397,1.143259048461914
-0.9124781489372253,-0.7262312173843384
-0.040760189294815063,0.6981559991836548
0.6004000902175903,-0.8713288903236389
0.9269817471504211,-0.08915985375642776
-0.20530131459236145,0.4080668091773987
0.2123030722141266,0.7465800642967224
0.916979193687439,-0.1633857935667038
-0.16629156470298767,0.5414058566093445
-0.9079769849777222,-0.4358275234699249
-0.31082770228385925,0.12748213112354279
-0.3538384437561035,-0.1163075789809227
0.9589897394180298,-0.0988147035241127
0.06976743787527084,1.446195363998413
0.21530382335186005,0.26169854402542114
0.7894473671913147,-0.6070003509521484
0.8404600620269775,-0.6702836155891418
0.8964741826057434,-0.3924713730812073
-0.30682671070098877,0.17349010705947876
0.5173793435096741,-1.1205190420150757
-0.22230558097362518,0.3052908480167389
-0.5508877635002136,-1.403462529182434
0.33683422207832336,-0.0178624726831913
0.8534634113311768,-0.7278412580490112
-0.87796950340271,-0.31422844529151917
-0.14528632164001465,0.7802552580833435
-0.8149537444114685,-0.8248944282531738
0.30682671070098877,0.0030257345642894506
-0.7584396004676819,-0.26176178455352783
-0.778944730758667,-1.6294963359832764
0.4128532111644745,-0.3478761315345764
-0.5243811011314392,-0.5782470703125
-0.1372843235731125,0.9559606909751892
-0.5128781795501709,-0.40940040349960327
0.0007501875516027212,0.8392466902732849
-0.7804450988769531,-0.5551578998565674
-0.40185046195983887,-0.3679311275482178
-0.12478119134902954,0.03251916170120239
0.08727181702852249,0.7947596311569214
0.11577893793582916,1.1649808883666992
-0.032258063554763794,1.5205984115600586
-0.07076769322156906,0.8803951740264893
0.9509877562522888,-0.10783782601356506
0.9824956059455872,-0.06716980785131454
-0.35483869910240173,-0.10389681905508041
-0.14578643441200256,0.39345797896385193
-0.6604151129722595,-0.8739179372787476
0.9384846091270447,-0.25384148955345154
-0.09127281606197357,1.1670775413513184
-0.33583393692970276,-0.014319995418190956
-0.2868216931819916,0.029793299734592438
-0.19529882073402405,0.4366934597492218
0.17479370534420013,0.3800046145915985
0.24531133472919464,0.6060258150100708
-0.8189547657966614,-0.4326806664466858
-0.9719929695129395,-0.1118948832154274
0.9584896564483643,-0.2226932793855667
0.4283570945262909,-0.8287557363510132
0.22730682790279388,0.4438263773918152
0.4138534665107727,-0.6389012336730957
-0.3193298280239105,0.06455295532941818
-0.519879937171936,-1.4348022937774658
0.5188797116279602,-0.7095840573310852
0.3983495831489563,-0.1865018606185913
0.5323830842971802,-0.31012699007987976
-0.16879220306873322,0.6078544855117798
0.018254565075039864,1.6598843336105347
0.6199049949645996,-1.7560133934020996
0.21430358290672302,0.7378712892532349
0.11827957630157471,0.9832237958908081
-0.017754437401890755,1.3741204738616943
0.6079019904136658,-0.9253242611885071
-0.43035757541656494,-0.5052897334098816
0.8369592428207397,-0.8240580558776855
0.7639409899711609,-0.4955497980117798
0.45686420798301697,-0.3886600732803345
-0.05626406893134117,0.9346755146980286
0.5993998646736145,-0.8433395028114319
-0.20180045068264008,0.2830466628074646
0.38534635305404663,-0.12285830080509186
0.9399849772453308,-0.16233985126018524
0.37634408473968506,-0.23538118600845337
0.12128031998872757,0.6853384971618652
0.6429107189178467,-0.9781390428543091
0.6074018478393555,-0.5022708773612976
-0.2828207015991211,0.3863036036491394
-0.6039009690284729,-1.0470019578933716
0.1372843235731125,0.7664311528205872
-0.3543385863304138,-0.052056312561035156
-0.44636160135269165,-0.56005859375
-0.46186548471450806,-0.5076873898506165
0.6549137234687805,-0.2813483774662018
-0.3318329453468323,0.005519144237041473
-0.3683420717716217,-0.18187782168388367
0.2743185758590698,0.28452202677726746
0.5228807330131531,-0.5294613242149353
0.38034507632255554,-0.2824050188064575
-0.020755188539624214,1.5219660997390747
0.751937985420227,-0.9809685945510864
0.9949988126754761,-0.0438084714114666
-0.24581144750118256,0.40424415469169617
0.8549637198448181,-0.6192102432250977
-0.6769192814826965,-0.7660409212112427
-0.5453863739967346,-0.5399322509765625
-0.8754688501358032,-0.4619438052177429
0.781945526599884,-0.7435678243637085
-0.900975227355957,-0.7796770334243774
0.09727431833744049,0.3938218355178833
-0.022755689918994904,0.8385578393936157
0.1532883197069168,0.8654880523681641
-0.4528631865978241,-0.42301997542381287
0.7729431986808777,-1.3379305601119995
-0.4778694808483124,-0.8088564872741699
0.14428608119487762,1.133966326713562
0.0822705626487732,1.1120920181274414
0.20880219340324402,0.567994236946106
-0.29482370615005493,0.2942636013031006
-0.7934483289718628,-1.4969143867492676
-0.8699674606323242,-0.5067036151885986
0.29132282733917236,0.15252865850925446
-0.8344586491584778,-0.808270275592804
-0.7204300761222839,-0.7265104055404663
0.2683170735836029,0.19802117347717285
0.12528131902217865,0.9688658714294434
-0.2183045893907547,0.8906288743019104
-0.6364091038703918,-0.9340441823005676
0.7134283185005188,-1.13502037525177
-0.10827706754207611,1.059238076210022
0.34033510088920593,-0.02679167129099369
0.025256315246224403,1.3473221063613892
-0.147786945104599,1.0816832780838013
-0.786946713924408,-1.0084515810012817
0.008752187713980675,0.5309769511222839
-0.7199299931526184,-1.4527493715286255
-0.20480120182037354,0.19166554510593414
0.7324330806732178,-1.1408743858337402
0.04726181551814079,1.4127832651138306
0.08177044242620468,0.6468697786331177
-0.6649162173271179,-0.8011550307273865
-0.8044511079788208,-0.927049994468689
0.8984746336936951,-0.22290487587451935
-0.1432858258485794,0.7122095823287964
0.302325576543808,0.14385837316513062
0.45736435055732727,-0.6478845477104187
-0.7014253735542297,-1.1420432329177856
0.5453863739967346,-1.6060718297958374
0.7719429731369019,-0.530174970626831
-0.7559389472007751,-1.010646939277649
0.1327831894159317,0.9679908752441406
0.3483370840549469,-0.07604370266199112
0.4233558475971222,-0.44852063059806824
0.19929982721805573,0.10286769270896912
-0.9149787425994873,-0.36209842562675476
-0.2228057086467743,0.28022509813308716
0.9684920907020569,-0.13411058485507965
-0.21880470216274261,0.4244914650917053
0.5473868250846863,-0.6614022254943848
-0.9914978742599487,-0.06996676325798035
0.7934483289718628,-0.9675353169441223
0.5568891763687134,-1.1643940210342407
-0.307826966047287,0.11900585144758224
-0.08577144145965576,0.22675397992134094
-0.4198549687862396,-0.6422555446624756
0.6414103507995605,-1.6303852796554565
-0.6139034628868103,-0.4454191327095032
0.8594648838043213,-0.24509137868881226
-0.7479369640350342,-0.9347921013832092
-0.2523130774497986,0.5340827107429504
0.5108777284622192,-0.31926998496055603
0.3133283257484436,0.13453702628612518
-0.5838959813117981,-0.9061375260353088
-0.5478869676589966,-0.932636559009552
0.15228807926177979,0.7508827447891235
0.6404101252555847,-0.68035888671875
-0.012753188610076904,0.7743761539459229
-0.4133533239364624,-0.07605414092540741
0.43135780096054077,-0.4146870970726013
0.7609402537345886,-1.1742141246795654
0.8039510250091553,-0.6992958188056946
0.32533133029937744,0.03418784216046333
-0.243310809135437,0.0308073777705431
0.08377093821763992,1.437017560005188
-0.3083270788192749,0.10433007776737213
0.690922737121582,-1.2524112462997437
0.9204801321029663,-0.26389795541763306
0.07926981896162033,0.6441610455513
0.8309577107429504,-0.8472235202789307
-0.38084518909454346,-0.22798442840576172
-0.5368842482566833,-0.30903908610343933
-0.1377844512462616,0.2232920080423355
0.1682920753955841,0.6012057065963745
-0.11177794635295868,0.6013055443763733
-0.41585397720336914,-0.5866457223892212
0.01475368719547987,1.172515869140625
-0.2593148350715637,0.5976701378822327
0.9884971380233765,-0.027984147891402245
0.4688672423362732,-0.3947482407093048
0.7399349808692932,-1.3541314601898193
-0.7024255990982056,-1.341834545135498
0.2988246977329254,0.033086974173784256
-0.16579145193099976,1.003669023513794
0.20580145716667175,0.5557312369346619
-0.6134033799171448,-1.189900279045105
-0.6404101252555847,-1.4820830821990967
0.03425856679677963,1.590861439704895
-0.8649662733078003,-0.3548879027366638
0.5003750920295715,-0.7985410690307617
-0.5488871932029724,-0.8962810039520264
0.04576143994927406,1.1874926090240479
0.3293323516845703,0.010872782208025455
-0.5813953876495361,-1.415521502494812
0.42585647106170654,-0.35105282068252563
0.1377844512462616,0.8901434540748596
-0.19179794192314148,0.6696891188621521
0.9769942164421082,-0.14260366559028625
-0.49637407064437866,-0.9337613582611084
-0.4293573200702667,-0.39403682947158813
0.027756940573453903,0.8744338154792786
-0.0577644407749176,1.0477114915847778
0.5458864569664001,-1.8064351081848145
-0.13578394055366516,0.8357282876968384
-0.3378344476222992,-0.02778528444468975
0.8754688501358032,-0.6096830368041992
-0.933483362197876,-0.32327619194984436
0.5168792009353638,-1.0663388967514038
-0.7909477353096008,-1.3290784358978271
0.04026006534695625,0.1660842001438141
-0.4343585968017578,-0.2861751317977905
-0.25981494784355164,0.5190040469169617
-0.14428608119487762,0.7393664717674255
0.007751938421279192,1.2979997396469116
0.6604151129722595,-0.18340252339839935
-0.021755440160632133,0.8031636476516724
0.8109527826309204,-1.1360288858413696
0.9374843239784241,-0.3215896785259247
-0.31682920455932617,0.07072141766548157
-0.7269316911697388,-0.8508874773979187
-0.9974993467330933,-0.016641583293676376
0.10727681964635849,1.4032089710235596
0.21980494260787964,-0.058987755328416824
-0.31132784485816956,0.09580960124731064
0.14578643441200256,0.4658914804458618
0.855963945388794,-0.5117486715316772
0.4793698489665985,-0.025822648778557777
0.3938484489917755,-0.3152785003185272
0.6864216327667236,-0.9490038156509399
-0.5223805904388428,-0.933993399143219
0.7244310975074768,-0.8299084901809692
-0.10377594828605652,1.1024023294448853
-0.302325576543808,0.14326906204223633
-0.8309577107429504,-0.3832534849643707
0.247811958193779,0.44942909479141235
0.3043260872364044,0.10551465302705765
0.809952437877655,-1.609855055809021
-0.5733933448791504,-0.961211085319519
-0.04926231503486633,1.3887450695037842
-0.4793698489665985,-0.38416728377342224
0.4538635015487671,-0.6220885515213013
-0.29582396149635315,0.05996913090348244
-0.9754939079284668,0.000891271629370749
-0.2538134455680847,0.1300298124551773
-0.5018754601478577,-0.5958533883094788
-0.8739685416221619,-0.5009016394615173
-0.24731184542179108,0.6808577179908752
0.7814453840255737,-1.293485403060913
-0.11377844214439392,0.5686691403388977
0.7189297080039978,-1.0040678977966309
-0.08927232027053833,0.8905434608459473
0.0037509379908442497,1.4998031854629517
0.9539884924888611,-0.11446475237607956
0.17979495227336884,0.46542900800704956
-0.09677419066429138,1.0265569686889648
0.47686922550201416,-0.9274921417236328
0.08827206492424011,0.6985815763473511
-0.29982495307922363,0.25959867238998413
-0.5143786072731018,-0.3149898052215576
0.09927482157945633,0.654737651348114
-0.26531630754470825,0.2790253460407257
0.11477869749069214,0.7632816433906555
-0.10877720266580582,0.5807656645774841
-0.9109777212142944,-0.552129328250885
-0.247811958193779,0.5382234454154968
-0.5028756856918335,-1.0883355140686035
0.9304826259613037,-0.3631672263145447
-0.47086772322654724,-0.8263459205627441
-0.4798699617385864,-0.6914693713188171
-0.8439610004425049,-0.9634956121444702
0.5808952450752258,-0.9499243497848511
-0.648912250995636,-2.21563720703125
-0.3173293173313141,0.12675273418426514
0.8104525804519653,-1.197531819343567
0.712428092956543,-0.7927380800247192
0.04376094043254852,2.0955069065093994
0.9419854879379272,-0.31508350372314453
-0.045261312276124954,1.54659104347229
0.037759438157081604,0.37452468276023865
0.8944735527038574,-0.7963922619819641
-0.35683920979499817,-0.1942489594221115
0.1872968226671219,0.9220895171165466
-0.7159289717674255,-0.7785684466362
-0.06526631861925125,1.1225032806396484
-0.422355592250824,-0.059508681297302246
0.6729182004928589,-2.087838649749756
-0.5038759708404541,-1.1674103736877441
0.922980785369873,-0.27786481380462646
-0.3293323516845703,0.02012704499065876
-0.14478619396686554,0.44098180532455444
0.46186548471450806,-0.8230655789375305
0.6229057312011719,-0.8268758654594421
0.3973493278026581,-0.2630881071090698
0.15478868782520294,0.641207218170166
-0.3888472318649292,-0.12456642091274261
-0.7169292569160461,-0.49897244572639465
-0.5353838205337524,-0.5049939155578613
-0.8554638624191284,-0.42206287384033203
-0.6614153385162354,-1.3399308919906616
0.839959979057312,-0.40428268909454346
-0.35133782029151917,-0.045792106539011
0.9719929695129395,-0.1514713317155838
-0.5968992114067078,-0.4829021096229553
-0.08027006685733795,0.6461976170539856
-0.5098774433135986,-1.0068691968917847
-0.8029507398605347,-1.0677050352096558
0.23630908131599426,0.7351295351982117
0.6499124765396118,-1.429105281829834
0.18179544806480408,0.9885686039924622
0.11927981674671173,1.1228057146072388
-0.8314578533172607,-0.5738968849182129
0.07876969128847122,0.6044840216636658
-0.3473368287086487,-0.06757573038339615
0.04676169157028198,1.3413894176483154
-0.28982245922088623,0.1725158393383026
-0.8329582214355469,-0.47039660811424255
0.9184796214103699,-0.23454253375530243
-0.7599400281906128,-1.4768924713134766
-0.7379344701766968,-1.1486434936523438
0.8879719376564026,-0.523127555847168
0.7304326295852661,-0.8580777645111084
-0.35583895444869995,-0.0851936787366867
-0.9654913544654846,-0.1764298975467682
-0.8114528656005859,-1.2085353136062622
-0.403350830078125,-0.3845025599002838
0.011252813041210175,1.4089500904083252
0.6874218583106995,-1.4857127666473389
0.883470892906189,-0.22207458317279816
0.11027756333351135,0.5378696918487549
-0.674418568611145,-1.024190068244934
0.06576644629240036,0.8678193092346191
0.5193798542022705,-0.337924063205719
0.9974993467330933,-0.005413751117885113
-0.14078520238399506,1.0972980260849
-0.5828957557678223,-0.838495135307312
0.2523130774497986,0.4753599166870117
-0.5553888082504272,-0.2675495743751526
-0.4723680913448334,-0.6415270566940308
0.9464866518974304,-0.2847658693790436
-0.5423855781555176,-0.6680043935775757
0.8599650263786316,-0.5398386120796204
0.9054763317108154,-0.34746095538139343
-0.7094273567199707,-0.6036431789398193
-0.05926481634378433,1.2822628021240234
0.696424126625061,-0.9659140706062317
-0.24931232631206512,0.5140113830566406
0.7274318337440491,-1.226110577583313
-0.8574643731117249,-0.7315696477890015
0.2573143243789673,0.4639265537261963
-0.5898974537849426,-1.3458659648895264
-0.08327081799507141,1.1672863960266113
0.7694423794746399,-1.0975229740142822
0.3028256893157959,0.14004342257976532
0.3628407120704651,-0.1944945603609085
-0.3598399758338928,-0.061995383352041245
0.38084518909454346,-0.24978968501091003
0.9624906182289124,-0.1540018618106842
0.6694173812866211,-0.7702162861824036
-0.8704676628112793,-0.2925269901752472
-0.38184547424316406,-0.2874356508255005
-0.03975994139909744,1.2147916555404663
0.41685420274734497,-0.26991015672683716
0.005251312628388405,0.5558360815048218
0.029257314279675484,0.5206696391105652
0.988997220993042,-0.04858463630080223
-0.8274568915367126,-0.5467618107795715
-0.6954238414764404,-0.5023158192634583
-0.033758439123630524,0.9718771576881409
-0.9724931716918945,-0.2322796881198883
0.4383595585823059,-0.5595079660415649
0.2628157138824463,0.39360693097114563
0.4338584840297699,-0.4540932774543762
-0.3633408546447754,-0.09428752958774567
0.8844711184501648,-0.274397075176239
-0.8094523549079895,-0.6964605450630188
-0.052263062447309494,0.9105657339096069
-0.9374843239784241,-0.42670100927352905
0.4083520770072937,-0.19615381956100464
-0.809952437877655,-0.6788890957832336
0.9309827089309692,-0.4339960217475891
0.9474868774414062,-0.24897906184196472
0.2133033126592636,0.4678228199481964
-0.8504625558853149,-0.9255509376525879
0.29532381892204285,0.19334657490253448
0.917479395866394,-0.5209819078445435
0.8744686245918274,-0.9498342871665955
-0.2128031998872757,0.901528537273407
-0.781945526599884,-1.3662077188491821
-0.9799950122833252,-0.07637522369623184
-0.45186296105384827,-0.22871892154216766
-0.36634159088134766,-0.14712515473365784
0.23880968987941742,0.3458019495010376
0.10977744311094284,1.0671513080596924
0.424356073141098,-0.48218101263046265
0.1527881920337677,0.9006137251853943
-0.029257314279675484,0.8136250376701355
-0.21180294454097748,1.0437473058700562
-0.698924720287323,-1.6108318567276
-0.8084521293640137,-0.5283727049827576
0.9214803576469421,-0.5985201597213745
0.9099774956703186,-0.44043341279029846
0.0777694433927536,0.24671341478824615
0.8089522123336792,-1.0499056577682495
-0.11877969652414322,0.8553260564804077
-0.06026506796479225,0.6639600992202759
-0.009252313524484634,1.2530864477157593
0.36134034395217896,-0.09040800482034683
-0.45586398243904114,-0.6043165922164917
-0.9964991211891174,-0.008568842895328999
-0.6889222264289856,-1.2861239910125732
0.3173293173313141,0.085589699447155
-0.7224306464195251,-0.6632107496261597
-0.9884971380233765,-0.08050303906202316
-0.09627407044172287,0.6718645691871643
-0.14178544282913208,0.6041461825370789
-0.9689922332763672,-0.09393684566020966
0.7599400281906128,-0.5872429609298706
0.933983564376831,-0.25791260600090027
-0.08827206492424011,0.8093720078468323
-0.15678919851779938,0.7384762167930603
0.13478368520736694,0.2594354748725891
0.5553888082504272,-1.235111951828003
-0.4093523323535919,-0.526852548122406
-0.6579144597053528,-0.778372585773468
-0.37534382939338684,-0.219948410987854
0.9534883499145508,-0.31363996863365173
-0.685421347618103,-1.0087497234344482
-0.6089022159576416,-1.2770097255706787
0.2733183205127716,0.10107950866222382
-0.1872968226671219,0.4063151776790619
0.13378344476222992,0.7754362225532532
-0.2693173289299011,0.28341400623321533
0.24731184542179108,0.6369546055793762
-0.8419604897499084,-1.2116978168487549
-0.7069267630577087,-0.4742548167705536
0.789947509765625,-0.8788291811943054
-0.6124030947685242,-0.622895359992981
0.21130283176898956,0.4242957830429077
0.6914228200912476,-1.183251976966858
-0.7259314656257629,-0.5978226065635681
-0.7274318337440491,-1.4650663137435913
0.5668917298316956,-0.983852207660675
0.9929983019828796,-0.05835286155343056
-0.5148787498474121,-0.6404736638069153
-0.36084020137786865,-0.17230315506458282
0.032758187502622604,0.8765246868133545
-0.07526881992816925,0.9476607441902161
0.6954238414764404,-0.9074422717094421
-0.5318829417228699,-1.1673552989959717
-0.43635907769203186,-0.30737730860710144
-0.27531883120536804,0.43636202812194824
0.6759189367294312,-1.8757343292236328
-0.031757939606904984,0.5787374377250671
0.288822203874588,0.21305641531944275
0.7094273567199707,-0.8515113592147827
0.09627407044172287,0.8804762959480286
-0.1427856981754303,0.6295852661132812
-0.5233808755874634,-0.8945807814598083
-0.8294573426246643,-0.8713845610618591
-0.8814704418182373,-0.6714203953742981
-0.571392834186554,-0.5908377170562744
-0.5983995795249939,-0.6467645764350891
0.469867467880249,-0.557816207408905
-0.6519129872322083,-1.4038777351379395
0.49537384510040283,-0.8291972279548645
-0.7669417262077332,-0.6908017992973328
-0.3593398332595825,-0.09897185117006302
0.6819204688072205,-0.9705270528793335
-0.6119030117988586,-1.879183053970337
0.6849212646484375,-1.2767198085784912
-0.44086021184921265,-0.7546335458755493
-0.6824206113815308,-1.3987672328948975
-0.6339085102081299,-0.34142014384269714
-0.83745938539505,-1.2382042407989502
-0.6879220008850098,-0.7758130431175232
0.023255813866853714,0.9421079754829407
0.8929732441902161,-0.4929157793521881
0.1772943139076233,0.314291387796402
-0.2793198227882385,0.16597676277160645
0.8084521293640137,-0.8572158813476562
-0.6494123339653015,-1.4019594192504883
0.7949486970901489,-1.0425456762313843
-0.7039259672164917,-1.1375406980514526
0.19079770147800446,0.28666117787361145
0.895473837852478,-0.18994514644145966
0.9289821982383728,-0.31907662749290466
-0.41535383462905884,-0.3379145562648773
0.06426606327295303,0.7906467914581299
-0.20080019533634186,0.7424096465110779
0.648912250995636,-1.4152417182922363
-0.5063766241073608,-1.0064424276351929
-0.6919230222702026,-0.4155336320400238
0.1627907007932663,0.9040765762329102
-0.5003750920295715,-0.8847004771232605
0.7574393153190613,-0.9949981570243835
-0.07826956361532211,1.5142006874084473
-0.9154788851737976,-0.27322641015052795
0.9274818897247314,-0.30692341923713684
-0.7859464883804321,-0.5483959317207336
-0.9099774956703186,-0.5576950907707214
-0.011252813041210175,0.08175615221261978
-0.07926981896162033,1.0719120502471924
0.45036259293556213,-0.5302995443344116
-0.49237310886383057,-0.7757008671760559
0.9739934802055359,-0.052370864897966385
0.32483118772506714,0.042586520314216614
-0.24181045591831207,0.4528787136077881
-0.5328832268714905,-0.39673498272895813
0.10927732288837433,1.0200715065002441
-0.8629657626152039,-0.9538270831108093
0.31032755970954895,0.17162026464939117
-0.1927981972694397,0.9923499822616577
-0.4498624801635742,-0.6080346703529358
-0.9184796214103699,-0.2896880805492401
0.7434358596801758,-0.7233660221099854
0.5593898892402649,-0.7497589588165283
-0.22480618953704834,0.3858623206615448
-0.004251062870025635,0.4702606201171875
0.22480618953704834,0.8841291666030884
0.20530131459236145,0.7166581749916077
-0.4038509726524353,-0.5296739339828491
0.9784946441650391,-0.10927150398492813
0.8434608578681946,-0.6543014049530029
-0.8369592428207397,-0.5027504563331604
0.6634158492088318,-0.8653876781463623
-0.4783695936203003,-1.052952527999878
0.20130032300949097,1.1322109699249268
-0.33533382415771484,-0.012930982746183872
-0.5988997220993042,-1.5549161434173584
-0.9954988360404968,-0.023647751659154892
0.187796950340271,0.5827861428260803
0.3128282129764557,-0.0008803786477074027
-0.32633158564567566,0.04524747282266617
0.19529882073402405,0.7115837335586548
-0.5978994965553284,-1.2527132034301758
-0.18429607152938843,0.5263525247573853
-0.4398599863052368,-0.6555841565132141
-0.8119530081748962,-0.9888801574707031
-0.32083019614219666,0.053480394184589386
-0.05676418915390968,1.2570348978042603
-0.06176543980836868,0.9460957050323486
0.8184546232223511,-0.24516592919826508
0.3198299705982208,0.0646047443151474
-0.9244810938835144,-0.32386860251426697
-0.9979994893074036,-0.008344287052750587
-0.7614403367042542,-0.16270087659358978
0.6049012541770935,-0.6917673349380493
0.49687421321868896,-0.472683310508728
0.5748937129974365,-1.1679576635360718
-0.7449362277984619,-1.2016363143920898
0.4843710958957672,-0.34380021691322327
0.856464147567749,-0.9091964960098267
0.9089772701263428,-0.21257005631923676
-0.2738184630870819,0.2696579694747925
0.147786945104599,0.5256193280220032
0.994498610496521,-0.046185191720724106
-0.8024505972862244,-0.6894611120223999
-0.33983495831489563,-0.023830659687519073
-0.28532132506370544,0.2489686906337738
-0.9804950952529907,-0.10849600285291672
-0.6214053630828857,-0.879548966884613
0.07326831668615341,1.8170850276947021
-0.9859964847564697,-0.08715841919183731
-0.4883720874786377,-1.2063223123550415
-0.2668167054653168,0.29324427247047424
-0.15078769624233246,0.36659863591194153
0.29932481050491333,0.25142577290534973
-0.4388597309589386,-0.5633969306945801
0.685421347618103,-1.0806734561920166
0.14178544282913208,0.8789873719215393
0.24631157517433167,0.19020971655845642
-0.9534883499145508,-0.11511985957622528
-0.10577644407749176,1.0792545080184937
-0.207801952958107,0.7049506306648254
0.09227306395769119,0.7648646831512451
-0.7534383535385132,-0.8658069372177124
0.39634910225868225,-0.38349005579948425
0.032258063554763794,0.9996208548545837
0.8494623303413391,-0.4980505704879761
-0.5963991284370422,-0.8767096400260925
-0.10127531737089157,0.5073997974395752
0.7834458947181702,-1.1473438739776611
0.33583393692970276,-0.006934766657650471
0.2643160820007324,0.43475016951560974
0.7024255990982056,-0.5790228247642517
0.1582895666360855,0.6961774826049805
0.637909471988678,-1.3796576261520386
0.4048512279987335,-0.2830926477909088
-0.8694673776626587,-0.6576049327850342
0.05126281455159187,0.8529934883117676
0.18979744613170624,0.9806369543075562
-0.0827706903219223,1.1422197818756104
0.3238309621810913,0.04659976065158844
0.3298324644565582,0.019829075783491135
-0.21380344033241272,0.39568594098091125
-0.9764941334724426,-0.16477562487125397
0.5203800797462463,-0.3617266118526459
-0.3228307068347931,0.06622855365276337
-0.5088772177696228,-0.931503176689148
0.32583147287368774,0.03585861250758171
-0.8879719376564026,-0.5321813225746155
-0.2083020806312561,0.28752601146698
-0.9114779233932495,-0.3160563111305237
0.4823705852031708,-0.8614027500152588
-0.8759690523147583,-1.0495665073394775
0.6064016222953796,-0.7908440232276917
-0.9369842410087585,-0.5282160043716431
-0.594398558139801,-0.9823306798934937
0.0727681890130043,0.805105447769165
-0.8339585065841675,-0.7788100242614746
0.443360835313797,-0.6039167046546936
0.2333083301782608,0.6189398169517517
-0.9254813194274902,-0.4212748408317566
0.2973243296146393,0.17819379270076752
0.4148537218570709,-0.417000412940979
-0.6844211220741272,-1.0187612771987915
-0.3918479382991791,-0.19707901775836945
0.41085270047187805,-0.44239121675491333
0.3183296024799347,0.061860550194978714
0.1077769473195076,0.6727254986763
-0.3983495831489563,-0.33145850896835327
-0.21430358290672302,0.5737334489822388
0.36634159088134766,-0.10157562792301178
-0.6554138660430908,-1.6432594060897827
-0.831957995891571,-0.7740214467048645
-0.0037509379908442497,0.8892335891723633
-0.3998499810695648,-0.22068926692008972
0.9484871029853821,-0.2497805953025818
0.2828207015991211,0.4557097554206848
0.9504876136779785,-0.13222603499889374
0.5638909339904785,-1.5830951929092407
-0.2843210697174072,0.40228548645973206
-0.8124531507492065,-0.768803596496582
-0.9924980998039246,-0.03954507037997246
-0.6794198751449585,-0.8945908546447754
0.05026256665587425,0.936816394329071
0.6584146022796631,-1.447274923324585
0.11377844214439392,0.5330936312675476
0.15628907084465027,0.17845049500465393
0.24481120705604553,0.662606954574585
-0.6974243521690369,-1.363399624824524
0.30532634258270264,0.16925138235092163
-0.038259562104940414,0.5597294569015503
0.09127281606197357,1.0233726501464844
-0.47586894035339355,-0.4713640809059143
0.5083770751953125,-1.2000806331634521
0.9964991211891174,-0.010693414136767387
-0.3588396906852722,-0.1945587545633316
-0.024256063625216484,0.9504529237747192
0.12078019231557846,1.2856156826019287
0.4393598735332489,-0.011480261571705341
0.4588647186756134,-0.6141213178634644
-0.4148537218570709,-0.0013848623493686318
0.8989747166633606,-0.13768871128559113
0.8349587321281433,-0.789475679397583
0.23130781948566437,0.29396435618400574
0.4738684594631195,-0.4236516058444977
-0.04376094043254852,1.2193095684051514
-0.662415623664856,-0.33971869945526123
-0.5298824906349182,-0.8236836791038513
0.6589147448539734,-0.6573070883750916
0.8769692778587341,-0.3811148405075073
-0.17029257118701935,0.4667479395866394
-0.9794948697090149,-0.055977754294872284
0.5053763389587402,-0.2346602976322174
0.14928731322288513,0.5494645237922668
-0.5923981070518494,-0.25014930963516235
-0.9454863667488098,-0.37668633460998535
0.8789697289466858,-0.4661737084388733
-0.5658915042877197,-0.7471563220024109
-0.09077269583940506,0.3001546859741211
0.8809702396392822,-0.46021074056625366
-0.660915195941925,-0.9816664457321167
0.6214053630828857,-0.39309000968933105
0.2323080599308014,0.719121515750885
-0.5708926916122437,-1.0574086904525757
0.3278319537639618,0.038281336426734924
-0.7509377002716064,-1.2630137205123901
-0.40035009384155273,-0.23570020496845245
-0.5313828587532043,-0.7824974656105042
0.14028505980968475,0.3960587978363037
0.30182546377182007,0.21046596765518188
0.33133283257484436,0.015066116116940975
0.45136281847953796,-0.6998921632766724
-0.9574894309043884,-0.2994314134120941
-0.042760688811540604,1.3783142566680908
0.6349087357521057,-0.3049614727497101
0.8259565234184265,-0.6374620199203491
-0.7404351234436035,-1.3719191551208496
0.3583395779132843,-0.021015122532844543
0.679919958114624,-1.196763515472412
0.1127782016992569,0.7607216835021973
0.18529632687568665,0.5361526012420654
0.6269067525863647,-0.5462863445281982
-0.544386088848114,-0.6902018785476685
-0.012253062799572945,0.7732408046722412
-0.9694923162460327,-0.12146119028329849
0.45586398243904114,-0.9614551663398743
-0.6024006009101868,-1.2848294973373413
0.37034258246421814,-0.2021244913339615
0.9909977316856384,-0.049230776727199554
-0.5428857207298279,-0.7973650693893433
-0.7624406218528748,-0.9905790090560913
-0.27981993556022644,0.24709971249103546
-0.8069517612457275,-0.8171548247337341
-0.8464615941047668,-1.128989338874817
0.2423105686903,0.39790719747543335
-0.12528131902217865,0.9238080382347107
-0.10927732288837433,1.0059922933578491
-0.6944236159324646,-1.221152424812317
0.39484870433807373,-0.09617108851671219
-0.7009252309799194,-1.1542613506317139
-0.2873218357563019,0.20018477737903595
-0.9264816641807556,-0.38726627826690674
-0.429857462644577,-0.5022729635238647
-0.18979744613170624,0.7180195450782776
0.13978494703769684,0.6203739047050476
-0.8204551339149475,-0.9191752672195435
-0.13378344476222992,0.641581654548645
-0.9484871029853821,-0.2469674050807953
0.4328582286834717,-0.414734423160553
0.8489622473716736,-0.8804004192352295
0.6469116806983948,-0.39828863739967346
0.49237310886383057,-0.7284418940544128
-0.7694423794746399,-0.4376392662525177
0.8624656200408936,-0.76719731092453
-0.7689422369003296,-0.5175786018371582
0.5018754601478577,-0.8340190649032593
0.574393630027771,-0.693901538848877
-0.8064516186714172,-0.6643428802490234
0.4683670699596405,-0.6343153119087219
-0.9319829344749451,-0.4016896188259125
0.4743685722351074,-0.2140759974718094
-0.3183296024799347,0.059128083288669586
0.5893973708152771,-0.3644693195819855
-0.42585647106170654,-0.480167031288147
-0.7019254565238953,-1.6772814989089966
0.7299324870109558,-1.2731088399887085
0.36084020137786865,-0.18195688724517822
0.7614403367042542,-0.7616047263145447
0.4273568391799927,-0.4018808901309967
-0.2748187184333801,0.27342113852500916
0.22180545330047607,0.37675589323043823
-0.2743185758590698,0.41364988684654236
0.867466926574707,-0.3401466906070709
-0.8534634113311768,-0.7663432359695435
-0.6004000902175903,-0.9493903517723083
0.5973993539810181,-0.3849577307701111
0.4173543453216553,-0.2657339572906494
-0.9409852623939514,-0.14449068903923035
-0.39534881711006165,-0.43839308619499207
0.3788447082042694,-0.2399630844593048
0.0827706903219223,0.9086338877677917
0.9479869604110718,-0.26701024174690247
-0.690922737121582,-1.2258163690567017
0.5863965749740601,-0.7347071766853333
0.9409852623939514,-0.3143194019794464
0.334333598613739,-0.0050607905723154545
-0.7494373321533203,-0.5521408915519714
0.9529882669448853,-0.3682135045528412
0.19579894840717316,0.379949152469635
0.012253062799572945,0.5488700270652771
0.9904976487159729,-0.022359570488333702
-0.01075268816202879,1.151314377784729
0.9559890031814575,-0.22850313782691956
-0.11827957630157471,0.8456710577011108
-0.6074018478393555,-0.7268284559249878
0.030257564038038254,0.2368784248828888
0.7689422369003296,-1.325020432472229
0.033758439123630524,0.7402415871620178
0.22630657255649567,0.8721415400505066
-0.39684921503067017,-0.3276469111442566
-0.11427856236696243,1.1300585269927979
0.6294073462486267,-1.2524641752243042
-0.8224555850028992,-0.9683349132537842
0.4478619694709778,-0.5042513012886047
0.9129782319068909,-0.492360383272171
0.6194048523902893,-1.3276466131210327
-0.9069767594337463,-0.3688213527202606
0.9144786596298218,-0.6360037326812744
0.8704676628112793,-0.5780420303344727
-0.6589147448539734,-1.866255283355713
0.13878470659255981,0.8466407656669617
-0.5113778114318848,-0.8903412818908691
-0.29932481050491333,0.09263545274734497
0.07526881992816925,1.0388659238815308
-0.9494873881340027,-0.18666289746761322
0.45186296105384827,-0.9971903562545776
0.00975243840366602,0.7465032339096069
-0.00975243840366602,0.9257292151451111
0.9679920077323914,-0.12461921572685242
-0.347836971282959,-0.13136431574821472
0.9609901905059814,-0.0759144052863121
-0.6359089612960815,-0.6458421349525452
0.47736936807632446,-0.37270137667655945
-0.25431355834007263,0.2943372130393982
-0.888972282409668,-0.7191619277000427
-0.19629907608032227,0.8296597599983215
0.3523380756378174,-0.08527849614620209
0.028757190331816673,1.107102632522583
0.8269567489624023,-0.06146951764822006
0.16429106891155243,1.1942033767700195
0.384346067905426,0.046446651220321655
0.9914978742599487,-0.014103339053690434
0.7449362277984619,-0.879648745059967
0.8924731016159058,-0.661533534526825
0.6944236159324646,-1.3759626150131226
0.3393348157405853,-0.0332263708114624
-0.9164791107177734,-0.49623623490333557
0.7514379024505615,-0.7914702296257019
-0.08427107334136963,1.064445972442627
-0.6184046268463135,-2.001232147216797
-0.3628407120704651,-0.1248960793018341
0.22030507028102875,0.4684927761554718
0.2938234508037567,0.15563610196113586
-0.7834458947181702,-1.2871923446655273
0.8164541125297546,-0.9250648021697998
-0.40985244512557983,-0.47165361046791077
-0.8934733271598816,-0.4753950834274292
-0.8789697289466858,-0.4899037778377533
-0.6239059567451477,-1.1894655227661133
0.5138784646987915,-0.7489155530929565
0.38134536147117615,-0.09322388470172882
0.08577144145965576,0.9306861162185669
0.9049763083457947,-0.5275477766990662
-0.6334083676338196,-1.0444549322128296
-0.43235811591148376,-0.5252292156219482
-0.38484621047973633,-0.252811461687088
-0.25681421160697937,0.4614230692386627
-0.7879469394683838,-1.342388391494751
0.28982245922088623,0.2825888991355896
-0.527881920337677,-1.0135765075683594
0.7074268460273743,-0.6950215101242065
-0.5068767070770264,-0.8882197141647339
0.7204300761222839,-0.8796858787536621
-0.6444110870361328,-0.9441409111022949
0.797949492931366,-0.4346323609352112
0.9894974231719971,-0.06525296717882156
0.16529132425785065,0.9173711538314819
-0.1672918200492859,0.22452478110790253
0.14128531515598297,0.42259225249290466
-0.4823705852031708,-0.9249582290649414
-0.030757687985897064,1.0435069799423218
0.0577644407749176,0.7364009022712708
-0.9829957485198975,-0.09711601585149765
-0.6534133553504944,-0.5982762575149536
-0.23430857062339783,0.302921861410141
0.6829206943511963,-1.0531189441680908
0.48687171936035156,-0.16745708882808685
-0.288822203874588,0.2090681940317154
0.12178044021129608,0.8357386589050293
-0.7064265608787537,-1.3621360063552856
-0.3073268532752991,0.0587875060737133
-0.5173793435096741,-1.1044152975082397
0.2893223464488983,0.12215965986251831
0.5663915872573853,-1.268804907798767
0.6879220008850098,-0.42975640296936035
-0.018254565075039864,0.513033390045166
0.3738434612751007,-0.15645933151245117
-0.8089522123336792,-0.4945124685764313
-0.6249062418937683,-1.5173587799072266
0.8239559531211853,-0.9057426452636719
-0.6654163599014282,-1.3292819261550903
0.7279319763183594,-0.48028114438056946
-0.34583646059036255,-0.06814762204885483
0.8019504547119141,-0.7663273811340332
0.28532132506370544,0.30019694566726685
0.34633657336235046,-0.07652069628238678
-0.21530382335186005,0.47267597913742065
-0.2778194546699524,-0.023155441507697105
-0.31582894921302795,0.11712941527366638
0.4633658528327942,-0.4802559018135071
-0.3578394651412964,-0.16911303997039795
-0.3323330879211426,0.00239922315813601
0.41585397720336914,-0.10393276810646057
-0.2588147222995758,0.23999938368797302
-0.9159789681434631,-0.23893319070339203
-0.13628406822681427,1.0197432041168213
0.4388597309589386,-0.3550266921520233
-0.5568891763687134,-0.5935477018356323
-0.187796950340271,0.41998839378356934
0.18129533529281616,0.5708576440811157
-0.6044011116027832,-0.43851953744888306
0.6619154810905457,-1.485112190246582
0.3998499810695648,-0.19275997579097748
-0.4048512279987335,-0.3673625588417053
0.7229307293891907,-1.4102702140808105
-0.6419104933738708,-1.4858001470565796
0.6779195070266724,-1.4678349494934082
-0.30982744693756104,0.11574438214302063
-0.11127781867980957,0.6619591116905212
0.48637160658836365,-0.8128905296325684
0.5248812437057495,-0.6121288537979126
-0.4443610906600952,-0.7275407314300537
0.6554138660430908,-0.30236896872520447
-0.8459614515304565,-0.4864932894706726
-0.8469617366790771,-0.834227979183197
0.46686670184135437,-0.7655995488166809
-0.27081769704818726,0.36677324771881104
-0.48987245559692383,-0.5853360891342163
0.9864966869354248,-0.06541764736175537
0.8144536018371582,-1.1623461246490479
0.9634908437728882,-0.18847517669200897
-0.3973493278026581,-0.23129159212112427
-0.9994998574256897,-0.0018301955424249172
0.14978745579719543,0.32327255606651306
0.815453827381134,-0.38939210772514343
-0.8734683394432068,-0.8302503228187561
0.323330819606781,0.041032824665308
-0.35633909702301025,-0.09775110334157944
-0.8939735293388367,-0.426387757062912
0.28132033348083496,0.030565522611141205
-0.6504126191139221,-1.0079350471496582
-0.026756690815091133,0.6514509320259094
0.6394098401069641,-1.3201261758804321
0.6994248628616333,-0.6650014519691467
-0.34183546900749207,-0.04482623562216759
-0.0477619394659996,0.5653939843177795
0.9379845261573792,-0.2755652070045471
-0.6254063844680786,-0.8948755264282227
-0.6394098401069641,-1.9342931509017944
-0.5863965749740601,-0.7871387600898743
0.7429357171058655,-1.2625174522399902
0.704426109790802,-0.8975768685340881
-0.6224055886268616,-0.2375689595937729
0.6824206113815308,-0.8003727197647095
0.6979244351387024,-1.198411226272583
-0.9629907011985779,-0.2857198715209961
0.17579396069049835,0.5041235089302063
-0.815453827381134,-0.5478937029838562
-0.18379594385623932,0.6913155913352966
0.06676669418811798,0.48784732818603516
0.49087268114089966,-0.8356350064277649
-0.14028505980968475,0.6414182782173157
0.3188297152519226,0.09313510358333588
-0.866966724395752,-0.9287909865379333
0.4783695936203003,-0.309639573097229
0.9989997744560242,-0.00418627867475152
-0.30532634258270264,0.1856260448694229
0.618904709815979,-0.9478051066398621
-0.36134034395217896,-0.08859344571828842
0.2688171863555908,0.45549875497817993
0.2428106963634491,0.517979085445404
-0.5693923234939575,-0.4585759937763214
-0.19479870796203613,0.8167735934257507
0.13178294897079468,0.9786789417266846
0.04926231503486633,0.9987398386001587
0.9704925417900085,-0.18488477170467377
0.7384346127510071,-1.2549755573272705
-0.29082271456718445,0.24199487268924713
-0.18679669499397278,0.8906311988830566
-0.6749187111854553,-0.3296474814414978
-0.2768191993236542,0.22312475740909576
-0.7929482460021973,-0.9608228206634521
0.5938984751701355,-0.96860271692276
0.3778444826602936,-0.21663130819797516
0.4043510854244232,-0.3329370617866516
0.05076269060373306,1.360656976699829
0.27981993556022644,0.33503079414367676
0.9549887776374817,0.052169594913721085
-0.2338084578514099,0.6887955069541931
-0.06326581537723541,1.200761079788208
0.4678669571876526,-0.6669187545776367
-0.7419354915618896,-0.838169276714325
0.11077769845724106,0.7853267788887024
0.7254313826560974,-0.682668149471283
-0.8799700140953064,-0.8285294771194458
-0.6264066100120544,-1.0866661071777344
0.9874969124794006,-0.056411102414131165
-0.2383095771074295,0.28355732560157776
-0.408852219581604,-0.3127160966396332
-0.283320814371109,0.3563179671764374
0.15128782391548157,0.6797254085540771
-0.9299824833869934,-0.17420701682567596
0.6984245777130127,-0.783479630947113
-0.6549137234687805,-1.3643062114715576
-0.16029006242752075,1.041996955871582
-0.5598899722099304,-0.9789051413536072
0.11327832192182541,-0.2092370241880417
0.5778944492340088,-1.2305225133895874
-0.9569892287254333,-0.106754831969738
0.709927499294281,-1.1241451501846313
-0.4728682041168213,-0.7537699341773987
0.8854714035987854,-0.24439463019371033
-0.5793948173522949,-0.5951260328292847
-0.3488372266292572,-0.05547346919775009
-0.5283821225166321,-0.9574102759361267
0.3088271915912628,0.11517966538667679
-0.4533633291721344,-0.5533217191696167
-0.4193548560142517,-0.6001794934272766
-0.8824706673622131,-1.014723777770996
0.656914234161377,-1.4242980480194092
-0.6639159917831421,-1.197274088859558
-0.3273318409919739,0.024774441495537758
-0.1977994441986084,0.7008554935455322
-0.6564140915870667,-1.5390838384628296
0.1887972056865692,1.0792735815048218
-0.19979993999004364,0.3809394836425781
-0.7209302186965942,-1.104770541191101
0.7754438519477844,-0.9638885855674744
0.40635156631469727,-0.47141098976135254
-0.4583645761013031,-0.8649436831474304
-0.9344835877418518,-0.45083269476890564
-0.03425856679677963,1.2992188930511475
0.25981494784355164,0.5667942762374878
-0.03475869074463844,1.3768370151519775
-0.05076269060373306,0.8050600290298462
-0.12628157436847687,0.7741507291793823
-0.7649412155151367,-1.0965913534164429
-0.32183048129081726,0.07150250673294067
0.8694673776626587,-0.7372735738754272
-0.9414854049682617,-0.3035360276699066
0.7594398856163025,-1.0865378379821777
-0.2288072109222412,0.5795701146125793
-0.07626906782388687,1.377774953842163
-0.44186046719551086,-0.3880252242088318
0.4788697361946106,-0.7555532455444336
0.7529382705688477,-0.8868924379348755
0.11877969652414322,1.2312933206558228
-0.8054513931274414,-0.511333167552948
-0.637909471988678,-0.4178628921508789
0.8719679713249207,-0.7043893337249756
-0.08377093821763992,1.128889799118042
0.7824456095695496,-1.1120867729187012
-0.525381326675415,-0.7546482086181641
-0.17979495227336884,0.6328384280204773
0.16079019010066986,0.7355452179908752
0.6529132127761841,-1.052456259727478
-0.20880219340324402,0.7118185758590698
-0.6319079399108887,-0.8989418745040894
0.22930733859539032,0.4219873249530792
-0.29032257199287415,0.1899639070034027
-0.5873968005180359,-0.7476690411567688
0.3638409674167633,-0.21121972799301147
0.2483120858669281,0.46400055289268494
-0.20580145716667175,0.6651667356491089
0.4693673551082611,-0.8439248204231262
-0.938984751701355,-0.2871888279914856
0.09177294373512268,0.9136098027229309
0.6164040565490723,-0.9051964282989502
-0.8354588747024536,-0.2628420889377594
0.0032508126460015774,1.1285839080810547
-0.6574143767356873,-0.5106852650642395
-0.27031758427619934,0.2841714918613434
0.22080519795417786,0.5015289187431335
0.7559389472007751,-1.0004709959030151
0.911978006362915,-0.5904394388198853
0.021755440160632133,1.6651899814605713
-0.9214803576469421,-0.41308534145355225
-0.6684170961380005,-0.9751410484313965
0.17079269886016846,0.9947708249092102
-0.4833708107471466,-0.29655754566192627
-0.7414353489875793,-1.2847435474395752
0.6884220838546753,-0.7065277695655823
-0.18479619920253754,0.9335196614265442
-0.34983745217323303,-0.09487675875425339
-0.7239310145378113,-1.0520200729370117
-0.5573893189430237,-0.20736902952194214
-0.5728932619094849,-0.9794852137565613
-0.09877469390630722,0.7863112688064575
0.8729681968688965,-0.26462382078170776
-0.26031509041786194,0.20282121002674103
-0.35533884167671204,-0.054635655134916306
0.7019254565238953,-1.5124231576919556
0.961990475654602,-0.2608879506587982
0.640910267829895,-1.0755400657653809
0.0022505626548081636,1.3285200595855713
-0.17179293930530548,0.0011801450746133924
0.9849962592124939,-0.07890693843364716
0.4343585968017578,-0.2687651216983795
-0.9564891457557678,-0.16563154757022858
-0.40635156631469727,-0.26838523149490356
-0.5013753175735474,-0.7735143899917603
-0.2428106963634491,0.35531437397003174
0.035758938640356064,1.0684584379196167
-0.6869217157363892,-1.1781636476516724
-0.31632909178733826,0.024192310869693756
-0.15228807926177979,0.9083806872367859
0.9919979572296143,-0.0605166032910347
-0.38584646582603455,-0.3723684847354889
0.8049512505531311,-1.0234318971633911
0.13028256595134735,0.8390707969665527
-0.5033758282661438,-0.6716963648796082
0.49587395787239075,-0.7569754719734192
0.9749937057495117,-0.04253421723842621
-0.8719679713249207,-0.6868140697479248
-0.7319329977035522,-0.7198501825332642
-0.7664416432380676,-1.0857272148132324
-0.839959979057312,-0.6108311414718628
0.32883220911026,0.029932677745819092
0.3918479382991791,-0.1636510044336319
-0.29132282733917236,0.23451291024684906
-0.1832958310842514,0.46998846530914307
-0.25581395626068115,0.17120781540870667
-0.9239810109138489,-0.22245080769062042
0.9264816641807556,-0.27175018191337585
0.5103775858879089,-0.35315951704978943
-0.026256565004587173,0.596741795539856
0.7269316911697388,-1.0489661693572998
0.8279569745063782,-0.7869127988815308
-0.9399849772453308,-0.353728324174881
0.6474118828773499,-1.112025260925293
-0.6859214901924133,-2.353771686553955
-0.060765188187360764,1.2722609043121338
0.15878969430923462,1.2179744243621826
0.533383309841156,-1.2261111736297607
0.1982995718717575,0.6722197532653809
-0.6229057312011719,-0.8361660242080688
-0.08627156913280487,1.2140507698059082
0.8664665818214417,-0.3884615898132324
-0.16929231584072113,1.1823207139968872
-0.2988246977329254,0.19059202075004578
-0.8519629836082458,-0.08151392638683319
-0.24681168794631958,0.5952462553977966
0.023755937814712524,1.1876033544540405
0.024256063625216484,0.9122002720832825
0.820955216884613,-0.5711021423339844
0.7334333658218384,-0.6632865071296692
0.866966724395752,-0.6378766894340515
0.6574143767356873,-0.8554103374481201
-0.549887478351593,-1.2403604984283447
-0.6069017052650452,-1.2187113761901855
-0.37134283781051636,-0.08549614995718002
0.042760688811540604,0.7516213059425354
0.770942747592926,-0.503740131855011
-0.016754187643527985,0.931515097618103
-0.5703926086425781,-0.5081871151924133
-0.9854963421821594,-0.04383941367268562
-0.448862224817276,-0.4966813921928406
0.17379343509674072,0.7658095955848694
0.39534881711006165,-0.2672232389450073
0.045261312276124954,1.301760196685791
-0.6374093294143677,-1.3144580125808716
-0.5918979644775391,-0.85587477684021
-0.2573143243789673,0.4774501621723175
0.45536383986473083,-0.951349139213562
-0.6659165024757385,-1.0074121952056885
-0.5973993539810181,-0.7738334536552429
-0.7329332232475281,-0.9458128809928894
-0.07476869225502014,0.9920418858528137
0.5348836779594421,-0.9045124650001526
0.2618154287338257,0.26347413659095764
0.7804450988769531,-0.4293133318424225
0.6069017052650452,-0.8764124512672424
-0.3883470892906189,-0.2735525369644165
-0.4043510854244232,-0.164321169257164
-0.4843710958957672,-0.3860124349594116
-0.18229557573795319,0.39831045269966125
-0.3893473446369171,-0.13326410949230194
-0.2038009613752365,0.906969428062439
0.4398599863052368,-0.38265109062194824
0.5843960642814636,-0.675753653049469
0.6024006009101868,-0.892636775970459
-0.09527381509542465,0.9830498695373535
-0.7334333658218384,-1.0528103113174438
0.549887478351593,-0.7335473895072937
-0.9759939312934875,-0.10720037668943405
0.05626406893134117,0.568838357925415
-0.11327832192182541,1.0480809211730957
0.21580395102500916,0.9029412865638733
0.571392834186554,-1.0496809482574463
0.7394348382949829,-1.2481279373168945
0.010252563282847404,1.41781485080719
-0.6344085931777954,-0.8250522613525391
-0.0627656951546669,0.3865526020526886
-0.33033257722854614,0.012877998873591423
0.6059014797210693,-1.4510256052017212
0.6974243521690369,-1.3103702068328857
-0.9529882669448853,-0.3992036283016205
0.7509377002716064,-0.35373908281326294
-0.8104525804519653,-0.8924700617790222
-0.5653913617134094,-1.1125214099884033
-0.4188547134399414,-0.4388192594051361
-0.59989994764328,-0.5574070811271667
0.3683420717716217,-0.15308645367622375
-0.29432356357574463,0.13938279449939728
-0.5683920979499817,-1.1148775815963745
-0.1282820701599121,0.5448136329650879
0.1732933223247528,1.017989993095398
-0.3673418462276459,-0.2365047037601471
0.42035508155822754,-0.5628892183303833
-0.04176044091582298,0.7235859036445618
-0.12378095090389252,1.2152429819107056
0.46036505699157715,-0.6485310792922974
0.35533884167671204,-0.10813704878091812
0.59989994764328,-0.6719977855682373
0.16679170727729797,0.40969905257225037
-0.3783445954322815,-0.214806467294693
0.7604401111602783,-0.9866428375244141
0.34483620524406433,-0.06046389043331146
0.5058764815330505,-0.8830865025520325
-0.6159039735794067,-1.1753796339035034
0.6904225945472717,-0.9542534947395325
-0.9919979572296143,-0.043246686458587646
0.6389096975326538,-0.9860199689865112
0.6764190793037415,-1.6891934871673584
-0.36484119296073914,-0.11372602730989456
-0.11477869749069214,1.2201147079467773
0.7669417262077332,-0.7935548424720764
-0.7049261927604675,-0.5375936627388
-0.7994498610496521,-0.8243512511253357
-0.05376344174146652,0.5236688256263733
0.4723680913448334,-0.4151724874973297
-0.6389096975326538,-0.9371508359909058
-0.536384105682373,-0.6699198484420776
-0.7389347553253174,-0.205721914768219
0.11977993696928024,0.7815777659416199
0.9804950952529907,-0.07744026184082031
0.3528382182121277,-0.06704052537679672
-0.5533883571624756,-1.1788358688354492
0.3593398332595825,0.004182178992778063
-0.17629407346248627,0.776942253112793
0.28082022070884705,0.26691964268684387
0.6999250054359436,-0.7325271964073181
0.04876219108700752,1.8376328945159912
-0.906476616859436,-0.5877307653427124
-0.635408878326416,-0.5636746883392334
-0.42535635828971863,-0.5414599180221558
0.3873468339443207,-0.26799899339675903
-0.1322830617427826,1.4648226499557495
-0.8919730186462402,-0.35024821758270264
0.13128282129764557,0.4496355652809143
-0.4818704426288605,-0.27280059456825256
0.117779441177845,1.3242499828338623
0.08627156913280487,0.7964670658111572
0.4023505747318268,-0.5523573756217957
-0.6839209794998169,-0.6999146938323975
-0.784446120262146,-0.09248635917901993
-0.5163791179656982,-0.4591512680053711
-0.087771937251091,0.6865695118904114
-0.513378381729126,-0.3787722885608673
0.7079269886016846,-0.848764955997467
0.5848962068557739,-1.2455801963806152
-0.2783195972442627,0.12063820660114288
-0.8394598364830017,-0.33702197670936584
-0.8249562382698059,-0.14309826493263245
-0.9434859156608582,-0.22985084354877472
0.831957995891571,-1.1389355659484863
0.5583896040916443,-0.825165867805481
0.9714928865432739,-0.17452050745487213
0.7784445881843567,-1.0110678672790527
0.5628907084465027,-0.4138295650482178
-0.6899224519729614,-0.9914920926094055
-0.6864216327667236,-0.9823627471923828
-0.13928481936454773,1.1925199031829834
-0.9549887776374817,-0.24864517152309418
-0.9384846091270447,-0.4344097077846527
-0.5723930597305298,-1.049522876739502
0.9519880414009094,-0.25744232535362244
0.8839709758758545,-0.21117068827152252
-0.704426109790802,-1.6320713758468628
0.5723930597305298,-0.923393189907074
0.16579145193099976,0.12234099209308624
-0.922480583190918,-0.4591008424758911
-0.3623405694961548,-0.09471052885055542
0.3718429505825043,-0.03907110169529915
-0.679919958114624,-1.2076503038406372
0.6329082250595093,-0.8178139328956604
-0.10627656430006027,1.1800953149795532
0.6654163599014282,-1.6312912702560425
0.4828706979751587,-0.09948226064443588
-0.43585896492004395,-0.7826731204986572
0.44186046719551086,-0.36151957511901855
0.6934233903884888,-0.9822084307670593
0.8029507398605347,-0.9268648028373718
-0.6679169535636902,-0.8336395025253296
-0.8864716291427612,-0.5645363330841064
0.6029007434844971,-1.3421635627746582
0.3733433187007904,-0.26540249586105347
-0.32133030891418457,0.06597474962472916
0.018754689022898674,0.37695714831352234
-0.11577893793582916,0.9207606911659241
-0.8259565234184265,-0.5440167784690857
0.7194298505783081,-0.9693491458892822
-0.1382845640182495,0.7424910664558411
-0.17379343509674072,-0.010512166656553745
0.31182795763015747,0.12066168338060379
0.9979994893074036,-0.011111611500382423
-0.2933233380317688,0.21742157638072968
-0.36534133553504944,-0.14737969636917114
-0.3093273341655731,0.020816834643483162
-0.4878719747066498,-0.5167717337608337
0.5718929767608643,-1.1181273460388184
-0.7799449563026428,-1.394639492034912
0.563390851020813,-0.8003972172737122
-0.4828706979751587,-1.0072784423828125
-0.1782945692539215,0.4291818141937256
-0.3993498384952545,-0.20666590332984924
0.8659664988517761,-1.015357494354248
-0.008752187713980675,0.7369697093963623
0.2768191993236542,0.15199482440948486
-0.928482174873352,-0.34817105531692505
0.938984751701355,-0.17498736083507538
0.7724431157112122,-0.43871912360191345
0.6144036054611206,-1.24159836769104
0.24581144750118256,0.4747350513935089
-0.5103775858879089,-0.5577390789985657
0.6794198751449585,-0.6273080110549927
-0.18079519271850586,0.8095501661300659
0.5658915042877197,-0.8403657674789429
0.6484121084213257,-1.5914051532745361
-0.376844197511673,-0.04960045963525772
0.08527132123708725,1.4938316345214844
0.10577644407749176,0.8777403235435486
-0.2638159692287445,0.11299198865890503
0.8229557275772095,-1.1242544651031494
-0.5378844738006592,-0.7791789174079895
0.8189547657966614,-0.5109176635742188
0.7259314656257629,-1.4106770753860474
0.5368842482566833,-0.6533279418945312
-0.37034258246421814,-0.1722182184457779
-0.7104275822639465,-0.6824010014533997
0.5233808755874634,-1.0708130598068237
-0.09377344697713852,1.4557857513427734
-0.45986494421958923,-0.22608682513237
-0.22680670022964478,0.27254241704940796
0.09877469390630722,0.8757713437080383
0.4038509726524353,-0.07583006471395493
-0.530882716178894,-1.0451428890228271
0.8969742655754089,-0.5739856362342834
0.13578394055366516,0.2304476499557495
0.004251062870025635,0.9131702184677124
-0.3773443102836609,-0.13000847399234772
0.25181296467781067,0.6144773960113525
-0.16979244351387024,1.265917181968689
0.37584397196769714,-0.20347543060779572
0.019754938781261444,1.1854780912399292
-0.3388347029685974,-0.014560225419700146
-0.9139784574508667,-0.20408979058265686
-0.4678669571876526,-0.6823374629020691
-0.12678168714046478,1.11464524269104
-0.8384596109390259,-0.7126141786575317
0.25531384348869324,0.3588528335094452
0.8194548487663269,-0.790439248085022
0.07026757299900055,0.2950734794139862
0.5338834524154663,-1.2894067764282227
-0.6814203262329102,-0.7230932712554932
-0.1627907007932663,0.29897016286849976
-0.5358839631080627,-0.8315513730049133
-0.8334583640098572,-0.6789271831512451
-0.5668917298316956,-1.0235099792480469
-0.5833958387374878,-0.5551836490631104
-0.16529132425785065,0.21779827773571014
0.876469075679779,-0.6095486879348755
0.8384596109390259,-0.5292736887931824
-0.8349587321281433,-0.7795082330703735
-0.7644410729408264,-1.4032200574874878
-0.6329082250595093,-0.9538209438323975
0.40685170888900757,-0.41531968116760254
0.949987530708313,-0.2570962905883789
0.9044761061668396,-0.2920628786087036
0.3438359498977661,-0.04909494146704674
0.4873718321323395,-0.6715772151947021
0.09527381509542465,0.6709479093551636
0.10427606850862503,0.7610470652580261
-0.5473868250846863,-1.0134499073028564
0.5518879890441895,-1.7986656427383423
-0.23130781948566437,0.5641646981239319
-0.7004251480102539,-0.5794776082038879
0.6494123339653015,-2.1068058013916016
0.7249312400817871,-0.9455481767654419
-0.776444137096405,-0.5067618489265442
-0.16079019010066986,0.8155380487442017
-0.001750437542796135,1.4599668979644775
-0.03625906631350517,1.1725378036499023
0.15578894317150116,0.8162590265274048
-0.7264316082000732,-0.9904087781906128
0.3033258318901062,0.16284587979316711
-0.4173543453216553,-0.07242023199796677
-0.8904725909233093,-0.29687967896461487
-0.23680920898914337,0.2752683460712433
-0.3833458423614502,-0.23642347753047943
0.8214553594589233,-0.6732122898101807
0.08877219259738922,1.076058030128479
0.7714428305625916,-0.780261754989624
-0.4893723130226135,-0.694995641708374
0.2978244423866272,0.34801000356674194
-0.28132033348083496,0.003507549175992608
0.4593648314476013,-0.5595484972000122
0.6809202432632446,-0.3641226589679718
-0.9639910459518433,-0.2377118021249771
0.5128781795501709,-1.275443196296692
0.6019004583358765,-0.968848705291748
0.9209802746772766,-0.6489681005477905
0.5183795690536499,-0.2628146708011627
0.2883220911026001,0.16160450875759125
0.5708926916122437,-0.9841694235801697
-0.8684671521186829,-0.6146126389503479
0.2583145797252655,0.42685315012931824
0.7579394578933716,-0.5102927684783936
-0.7774443626403809,-0.5827909708023071
-0.9734933972358704,-0.17244192957878113
-0.5583896040916443,-1.2516908645629883
-0.1772943139076233,0.5257443785667419
-0.28632158041000366,0.20990069210529327
-0.4128532111644745,-0.3706437051296234
0.624406099319458,-1.4384130239486694
-0.717929482460022,-1.2443684339523315
-0.8239559531211853,-0.8060097694396973
-0.8434608578681946,-0.5475236177444458
-0.5408852100372314,-0.3037055432796478
-0.7999500036239624,-0.6911629438400269
-0.5123780965805054,-0.5456876754760742
-0.4673668146133423,-0.3347795903682709
-0.6904225945472717,-1.4569889307022095
-0.8109527826309204,-1.4516464471817017
-0.8409602642059326,-0.039380624890327454
0.03475869074463844,0.807504415512085
0.538884699344635,-0.18207749724388123
0.8479620218276978,-1.0966379642486572
0.7879469394683838,-1.354576587677002
-0.7779445052146912,-0.5381455421447754
0.7959489822387695,-0.6060612201690674
0.04976243898272514,1.374045968055725
0.32033008337020874,0.06400428712368011
-0.24031008780002594,0.47495758533477783
0.6839209794998169,-0.5239046812057495
-0.06576644629240036,0.5542669296264648
-0.5593898892402649,-0.7068812251091003
-0.06876718997955322,1.2488659620285034
0.9219805002212524,-0.3082447946071625
-0.6984245777130127,-0.8112611770629883
0.5313828587532043,-1.1518266201019287
0.674418568611145,-0.8824257254600525
0.9799950122833252,-0.03491763398051262
0.05326331406831741,1.2666898965835571
0.3148287236690521,0.024053260684013367
0.10627656430006027,1.6003916263580322
0.6734183430671692,-1.2066653966903687
0.9854963421821594,-0.05689214915037155
-0.1532883197069168,0.3953796625137329
-0.8499624729156494,-0.626621425151825
-0.944486141204834,-0.17218339443206787
0.6339085102081299,-0.30823394656181335
-0.20730182528495789,0.7400563359260559
0.35633909702301025,-0.08942141383886337
-0.08477119356393814,0.9154223203659058
-0.6699175238609314,-1.3032511472702026
0.9149787425994873,-0.7749590277671814
-0.568892240524292,-0.8170270919799805
0.2918229401111603,0.1474723070859909
0.3228307068347931,0.047113433480262756
0.3693423271179199,-0.0036297510378062725
-0.5058764815330505,-1.0778604745864868
-0.4933733642101288,-0.7504338026046753
-0.6774193644523621,-1.1038542985916138
-0.17679420113563538,0.38966041803359985
-0.4138534665107727,-0.20570187270641327
0.16979244351387024,0.8884707093238831
-0.7969492673873901,-0.6049018502235413
0.2773193418979645,0.4515177309513092
-0.6284071207046509,-1.238877296447754
0.40035009384155273,-0.30895543098449707
0.8169541954994202,-1.066230058670044
-0.5958989858627319,-1.0997774600982666
-0.8869717121124268,-0.688044011592865
-0.5228807330131531,-0.429656982421875
-0.4248562455177307,-0.2549610733985901
-0.6999250054359436,-1.1926525831222534
-0.6714178919792175,-1.3378866910934448
0.11677919328212738,0.9313920140266418
0.7009252309799194,-1.7143698930740356
0.9544885754585266,-0.17906279861927032
0.8574643731117249,-0.6185179948806763
0.5898974537849426,-0.7646190524101257
-0.6384095549583435,-0.5349991917610168
0.723430871963501,-0.8018074035644531
-0.7309327721595764,-1.1149777173995972
-0.3798449635505676,-0.23493853211402893
-0.16379094123840332,0.6834649443626404
0.01175293792039156,1.0880694389343262
0.8589646816253662,-0.9643577337265015
0.7184296250343323,-0.7533765435218811
-0.14978745579719543,0.9582284092903137
0.6174044013023376,-0.5424955487251282
-0.6959239840507507,-1.1207445859909058
-0.7499374747276306,-1.3081927299499512
0.4333583414554596,-0.17337572574615479
0.6894223690032959,-1.2999738454818726
0.23730933666229248,0.5629878640174866
-0.4423605799674988,-0.22480568289756775
0.3038259744644165,0.18781259655952454
-0.48137032985687256,-0.8231189846992493
0.22680670022964478,0.36074191331863403
0.5753938555717468,-1.2517719268798828
-0.23580893874168396,0.3071742653846741
0.10827706754207611,0.5918459296226501
0.6814203262329102,-0.3199116289615631
-0.5698924660682678,-1.376142978668213
0.6089022159576416,-0.7436649203300476
0.736934244632721,-0.3210955858230591
-0.22080519795417786,0.4103449583053589
-0.5183795690536499,-0.01270389650017023
0.4878719747066498,-0.4828369915485382
-0.9489873051643372,-0.2977871894836426
0.2338084578514099,0.35616761445999146
0.41535383462905884,-0.23312628269195557
-0.9669917821884155,-0.1437716782093048
-0.7214303016662598,-1.3261736631393433
-0.4683670699596405,-0.6216877102851868
-0.7854463458061218,-0.7292280793190002
-0.15428857505321503,0.463081419467926
-0.7679420113563538,-1.3219578266143799
-0.19029757380485535,0.7197604775428772
-0.582395613193512,-1.638460397720337
0.15528883039951324,0.6166055798530579
0.429857462644577,-0.23731017112731934
0.382345587015152,-0.3532732129096985
0.7264316082000732,-0.14654524624347687
-0.7174293398857117,-0.9167505502700806
0.933483362197876,-0.3111613690853119
0.09077269583940506,1.3643085956573486
-0.037759438157081604,1.0307846069335938
0.027256814762949944,0.5338162779808044
0.6424106359481812,-1.462673544883728
0.786946713924408,-0.7402831315994263
0.8069517612457275,-0.6030222177505493
0.5913978219032288,-0.8030122518539429
-0.5788947343826294,-1.4955981969833374
-0.20130032300949097,0.5019931197166443
0.5868967175483704,-0.8112673163414001
-0.41635408997535706,-0.06302608549594879
-0.7074268460273743,-1.0778446197509766
-0.08127031475305557,0.7432497143745422
0.4933733642101288,-0.8790059089660645
0.3798449635505676,-0.19491909444332123
-0.4938734769821167,-0.5478276014328003
0.7744436264038086,-1.4571477174758911
0.17429357767105103,0.6144524812698364
-0.8569642305374146,-0.38459083437919617
0.9199800491333008,-0.3696242570877075
0.47636911273002625,-0.3515711724758148
0.4428607225418091,-0.1904367208480835
-0.037259314209222794,1.3690286874771118
0.2278069406747818,0.7424566745758057
-0.3928482234477997,-0.17835770547389984
-0.5903975963592529,-1.0317797660827637
-0.23730933666229248,0.5520942807197571
-0.867466926574707,-0.7183518409729004
0.7129282355308533,-1.2021042108535767
-0.18179544806480408,0.5697947144508362
-0.17479370534420013,0.5790182948112488
0.1832958310842514,0.4340023994445801
-0.7954488396644592,-1.084979772567749
-0.23980994522571564,0.4177246689796448
-0.7424355745315552,-0.889947772026062
-0.3788447082042694,-0.21579156816005707
0.4673668146133423,-0.8135873675346375
-0.7959489822387695,-0.6708790063858032
-0.9814953207969666,-0.031489137560129166
0.09327331930398941,0.9926667809486389
0.41185295581817627,-0.3386456072330475
-0.7484371066093445,-1.2884211540222168
0.7109277248382568,-0.5235811471939087
0.24681168794631958,0.3766314685344696
0.5358839631080627,-0.7906391620635986
-0.8839709758758545,-0.46261075139045715
-0.5303826332092285,-0.8533433675765991
-0.368842214345932,-0.18899503350257874
0.38634657859802246,-0.3002408742904663
0.9654913544654846,-0.1244979202747345
0.8689672350883484,-0.5718286037445068
-0.04626156762242317,1.3867405652999878
0.16379094123840332,0.4099408984184265
0.9669917821884155,-0.17558161914348602
-0.8254563212394714,-1.1842657327651978
-0.8849712014198303,-0.4478920102119446
-0.9934983849525452,-0.024941913783550262
0.8424606323242188,-0.6527534127235413
0.31682920455932617,0.08481661230325699
0.6209052205085754,-0.9888365864753723
-0.3523380756378174,-0.11183653771877289
0.6504126191139221,-0.6978099942207336
0.5783945918083191,-1.3016247749328613
-0.5783945918083191,-1.0783882141113281
0.9814953207969666,-0.09693416208028793
-0.3338334560394287,-0.002464843913912773
0.4143535792827606,-0.23697112500667572
0.08127031475305557,0.6948214173316956
-0.2928232252597809,0.07880731672048569
-0.48637160658836365,-0.44093313813209534
-0.35183796286582947,-0.14967463910579681
-0.9649912714958191,-0.2307307869195938
0.2638159692287445,0.4524536430835724
-0.9029756784439087,-0.5907919406890869
0.04826206713914871,1.2996315956115723
-0.9209802746772766,-0.009131700731813908
0.9094773530960083,-0.3814176321029663
-0.437859445810318,-0.5235487222671509
-0.2173043191432953,0.46180275082588196
-0.3038259744644165,0.08869017660617828
-0.5803951025009155,-1.0986597537994385
-0.2533133327960968,0.42951786518096924
-0.4368591904640198,-0.5097319483757019
-0.09477369487285614,1.6566050052642822
0.6769192814826965,-1.28349769115448
0.44486120343208313,-0.6222652196884155
-0.8604651093482971,-0.7363158464431763
-0.15578894317150116,0.371825248003006
0.07826956361532211,0.9586998224258423
-0.8144536018371582,-0.4753706157207489
0.39034759998321533,-0.17832796275615692
0.08077019453048706,1.9603710174560547
-0.18529632687568665,0.414227694272995
-0.7704426050186157,-1.1571156978607178
-0.47736936807632446,-0.7228110432624817
-0.7129282355308533,-1.0783283710479736
0.7699424624443054,-0.8471433520317078
-0.005751437973231077,1.30494225025177
-0.6924231052398682,-1.1340779066085815
0.4498624801635742,-0.6551486253738403
0.8869717121124268,-0.5391560792922974
-0.05476368963718414,0.623241126537323
-0.916979193687439,-0.2088647037744522
-0.7439360022544861,-0.419558048248291
-0.4028507173061371,-0.20715288817882538
0.5118779540061951,-0.7663016319274902
-0.21080268919467926,0.3875160217285156
0.662415623664856,-0.9387704133987427
0.5438860058784485,-0.8485018014907837
-0.7699424624443054,-0.46948686242103577
0.4643661081790924,-0.7350098490715027
-0.7139284610748291,-0.8608809113502502
-0.883470892906189,-0.4092690348625183
0.20680169761180878,0.514152467250824
0.9029756784439087,-0.32603365182876587
0.8244560956954956,-0.7778257727622986
0.5608901977539062,-0.7280184626579285
-0.9449862241744995,-0.22418144345283508
0.25131285190582275,0.4252091348171234
0.3883470892906189,-0.34180477261543274
-0.8009502291679382,-1.0050033330917358
0.6714178919792175,-0.5790621638298035
0.04226056486368179,1.0321674346923828
-0.8884721398353577,-0.17933930456638336
-0.9879969954490662,-0.05308471620082855
0.36484119296073914,-0.2595987617969513
0.15378844738006592,0.8151553869247437
0.7914478778839111,-0.8486467599868774
-0.1827956885099411,0.675855278968811
-0.46086519956588745,-0.6527195572853088
-0.30032509565353394,0.21269726753234863
-0.15928982198238373,0.8269391059875488
-0.47186797857284546,-0.49797239899635315
-0.7299324870109558,-0.8755597472190857
-0.2883220911026001,0.12000329047441483
0.46636658906936646,-0.41122421622276306
-0.4688672423362732,-1.2619261741638184
-0.5433858633041382,-0.7535774111747742
-0.9194798469543457,-0.29164251685142517
-0.6644161343574524,-1.3471733331680298
0.1227806955575943,0.8326196074485779
-0.39034759998321533,-0.04250701144337654
-0.24631157517433167,0.10857249796390533
0.6534133553504944,-1.2666974067687988
-0.5413853526115417,-0.8726813793182373
0.568892240524292,-1.3093056678771973
0.006751687731593847,1.4923620223999023
0.7379344701766968,-1.0682528018951416
-0.6674168109893799,-0.8058596849441528
0.5763940811157227,-1.0429809093475342
-0.9554888010025024,-0.36695408821105957
-0.5178794860839844,-0.4943702518939972
0.872468113899231,-0.5508372783660889
-0.7839459776878357,-0.3889201879501343
-0.34533634781837463,-0.052299369126558304
-0.9849962592124939,-0.07931078970432281
0.43535882234573364,-0.4628961682319641
-0.2178044617176056,0.4329591989517212
0.167791947722435,0.6687446236610413
-0.027756940573453903,1.2781012058258057
0.3328332006931305,0.002599959261715412
-0.5603901147842407,-1.516303539276123
-0.14128531515598297,0.8080087304115295
0.5043760538101196,-0.8462411761283875
0.3333333432674408,-6.324802428686149e-16
0.8449612259864807,-0.980280876159668
0.10877720266580582,0.5924116969108582
0.3143285810947418,0.15851551294326782
0.06876718997955322,1.127705454826355
0.6834208369255066,-1.2938591241836548
0.34983745217323303,-0.02946566231548786
0.71542888879776,-1.2539399862289429
0.6719179749488831,-0.7848857045173645
0.10377594828605652,0.3375546932220459
0.1727931946516037,0.556799054145813
0.5398849844932556,-0.527644157409668
0.605401337146759,-0.8381971120834351
-0.6199049949645996,-0.8169922828674316
0.4578644633293152,-0.7242438197135925
-0.5273818373680115,-1.2515289783477783
0.1632908284664154,0.5864363312721252
0.4928732216358185,-0.1927829384803772
-0.502375602722168,-0.799790620803833
0.73543381690979,-1.9987820386886597
0.06476619094610214,1.1130826473236084
0.44036009907722473,-0.28089290857315063
0.11127781867980957,0.9559188485145569
-0.015753937885165215,0.24397684633731842
0.507876992225647,-0.8329073786735535
-0.023255813866853714,1.1274738311767578
0.87796950340271,-0.7661752104759216
-0.5753938555717468,-0.9233950972557068
0.09427356719970703,0.2703864872455597
0.9394848346710205,-0.32843032479286194
-0.1972993165254593,0.3527844250202179
-0.017254313454031944,0.7745296955108643
-0.40685170888900757,-0.4440653324127197
-0.47136783599853516,-0.5394973158836365
-0.736934244632721,-0.273501455783844
-0.20630156993865967,0.7744823098182678
0.4883720874786377,-1.0893278121948242
-0.7034258246421814,-1.3199100494384766
-0.10027506947517395,0.7134873867034912
-0.018754689022898674,0.8400566577911377
0.2438109666109085,0.6697958707809448
0.9639910459518433,-0.2739582657814026
0.19679920375347137,0.4188965857028961
0.35583895444869995,-0.142329141497612
0.13678419589996338,1.2842432260513306
-0.34683671593666077,-0.04199768975377083
-0.323330819606781,0.027775613591074944
0.40735185146331787,-0.35428041219711304
-0.015253813937306404,0.3678574860095978
0.40135034918785095,-0.06443606317043304
0.527881920337677,-0.22568050026893616
0.03975994139909744,0.7089893817901611
0.9019754528999329,0.0910901203751564
-0.26581645011901855,0.2398160845041275
0.10227556526660919,0.8877483606338501
-0.2838209569454193,0.1827012598514557
0.4993748664855957,-0.8362003564834595
0.6579144597053528,-0.6986964344978333
0.9954988360404968,-0.01611960493028164
-0.21580395102500916,0.851016640663147
0.668917179107666,-2.0881941318511963
0.024756189435720444,0.3253658413887024
-0.5348836779594421,-0.9845641851425171
-0.2623156011104584,0.2591756284236908
0.48987245559692383,-0.8699122071266174
0.015753937885165215,0.8520721197128296
0.6184046268463135,-1.4696166515350342
0.09977494180202484,0.6607927680015564
0.5028756856918335,-0.5703533887863159
0.8284571170806885,-0.5707820653915405
-0.32533133029937744,0.05816183239221573
0.054263561964035034,0.8164701461791992
-0.4973743259906769,-0.9779547452926636
0.27531883120536804,0.2585552930831909
-0.6509127020835876,-0.16220077872276306
-0.9364840984344482,-0.24086840450763702
0.29632407426834106,0.2340938299894333
0.374343603849411,-0.27942249178886414
0.36584144830703735,-0.13102157413959503
0.7114278674125671,-1.4816961288452148
0.5958989858627319,-0.7983368635177612
-0.0002500625269021839,0.6098182201385498
0.10327582061290741,0.3330632448196411
0.594398558139801,-0.09724919497966766
0.8079519867897034,-0.675507664680481
-0.856464147567749,-0.505710780620575
0.8124531507492065,-0.9654914140701294
0.23080770671367645,0.5045236349105835
-0.6314078569412231,-1.4065775871276855
0.6344085931777954,-1.010974407196045
-0.07126782089471817,0.857864260673523
-0.7084271311759949,-0.876920759677887
0.8014503717422485,-0.8155081868171692
0.5923981070518494,-1.079980731010437
0.6869217157363892,-0.47665467858314514
-0.05826456844806671,0.8901515603065491
0.7984496355056763,-1.12039315700531
0.05876468867063522,1.6652754545211792
0.8249562382698059,-0.5177452564239502
0.26481619477272034,0.4256226420402527
0.42135533690452576,-0.5055178999900818
-0.05876468867063522,1.1372900009155273
-0.7549387216567993,-1.0709969997406006
0.7039259672164917,-1.098641037940979
-0.855963945388794,-0.6278896331787109
0.23480869829654694,0.45607200264930725
-0.44036009907722473,-0.4911730885505676
0.05826456844806671,1.15570867061615
0.7219305038452148,-1.0535026788711548
0.6919230222702026,-0.7594103217124939
0.660915195941925,-1.7407680749893188
0.8394598364830017,-0.5472591519355774
-0.49587395787239075,-0.11569772660732269
-0.1027756929397583,1.5984162092208862
0.5493873357772827,-0.9059202671051025
0.29082271456718445,0.26176154613494873
0.7874468564987183,-0.653481662273407
0.47536882758140564,-0.5653547644615173
-0.17129282653331757,0.8408030271530151
-0.07426856458187103,0.7193076014518738
0.4373593330383301,-0.6901480555534363
-0.9704925417900085,-0.0901978611946106
-0.803450882434845,-0.6957734823226929
-0.8074518442153931,-0.7541589140892029
0.1422855705022812,1.0757486820220947
-0.46636658906936646,-0.3688337802886963
-0.6849212646484375,-1.1600267887115479
-0.9604901671409607,-0.17232568562030792
-0.0777694433927536,0.9092245697975159
0.23930981755256653,0.1633436232805252
0.7294324040412903,-1.1808745861053467
-0.028757190331816673,0.8644987344741821
-0.8594648838043213,-1.0605552196502686
-0.7294324040412903,-1.4165135622024536
0.7084271311759949,-0.7543213367462158
0.6134033799171448,-0.4950639307498932
0.18429607152938843,0.6457923054695129
-0.3138284385204315,0.11222043633460999
0.9434859156608582,-0.3523765206336975
-0.4873718321323395,-0.5041143298149109
0.026756690815091133,0.8979306817054749
0.4943735897541046,-0.9085109829902649
-0.6034008860588074,-0.6417012810707092
0.7629407048225403,-0.8939357399940491
-0.7849462032318115,-0.6240720748901367
-0.8714678883552551,-0.4730024039745331
-0.3723430931568146,-0.19074802100658417
-0.6484121084213257,-1.0843936204910278
0.8459614515304565,-0.5805221199989319
0.017254313454031944,1.0818425416946411
-0.19079770147800446,0.5919467806816101
0.9839960336685181,-0.07841721922159195
0.6649162173271179,-0.8357901573181152
0.22230558097362518,0.539780855178833
-0.45536383986473083,-0.8313647508621216
0.5788947343826294,-1.1510955095291138
0.3443360924720764,-0.03284820541739464
-0.4648662209510803,-0.42841604351997375
-0.0527631938457489,0.6772850155830383
0.2173043191432953,0.39169952273368835
-0.3483370840549469,-0.12755078077316284
0.01325331348925829,1.232394814491272
0.005751437973231077,1.4938771724700928
0.3748437166213989,-0.1519334465265274
-0.1922980695962906,0.6928460001945496
0.28482121229171753,0.13066451251506805
-0.09827457368373871,0.8574382066726685
-0.643410861492157,-0.32893091440200806
-0.20430107414722443,0.49347642064094543
0.1622905731201172,0.7050966620445251
-0.876469075679779,-0.5876438021659851
-0.8479620218276978,-0.45324844121932983
-0.054263561964035034,1.4754713773727417
0.016754187643527985,1.6239122152328491
-0.9359840154647827,-0.25466054677963257
0.4438609480857849,-0.3967922031879425
-0.9559890031814575,-0.15963762998580933
-0.117779441177845,0.5702553391456604
0.6629157662391663,-0.8412647247314453
0.6639159917831421,-1.4067509174346924
-0.7629407048225403,-0.8145312666893005
0.9744936227798462,-0.11212752014398575
0.6274068355560303,-1.7643344402313232
0.888972282409668,-0.31354743242263794
0.12228057533502579,0.9503067135810852
-0.22030507028102875,0.2890830934047699
0.39134782552719116,-0.09145251661539078
0.4278569519519806,-0.6368771195411682
0.3828456997871399,-0.09630550444126129
0.7889472842216492,-0.9918792247772217
-0.9314829111099243,-0.5169564485549927
0.6949237585067749,-1.6582239866256714
-0.7684420943260193,-0.9101871848106384
0.7374343872070312,0.24826733767986298
0.8324580788612366,-0.8134240508079529
0.3793448209762573,-0.4347648322582245
0.6304075717926025,-0.8765328526496887
-0.3583395779132843,-0.16500547528266907
0.2668167054653168,0.20030055940151215
0.5483871102333069,-0.7702679634094238
0.127781942486763,1.0627604722976685
-0.11077769845724106,0.877928614616394
-0.6169041991233826,-0.39751532673835754
0.6154038310050964,-1.0078924894332886
-0.05726431682705879,0.933738112449646
0.7939484715461731,-1.1191141605377197
-0.39134782552719116,-0.16957636177539825
-0.11677919328212738,1.048839807510376
-0.8059514760971069,-0.6764034032821655
-0.3693423271179199,-0.15027223527431488
0.38184547424316406,-0.25753650069236755
0.5838959813117981,-0.8386115431785583
-0.6234058141708374,-1.155143141746521
-0.8584645986557007,-0.6568296551704407
0.437859445810318,-0.3104814291000366
-0.9839960336685181,-0.10161356627941132
0.5758939981460571,-0.2495489865541458
-0.3143285810947418,0.1296701580286026
0.5238809585571289,-1.0475529432296753
0.7364341020584106,-1.3131040334701538
-0.21680419147014618,0.5297170281410217
0.7674418687820435,-0.8646982908248901
-0.8389596939086914,-0.3702237010002136
0.9599899649620056,-0.13792113959789276
-0.587897002696991,-1.0405696630477905
-0.3638409674167633,-0.09011203795671463
-0.40535134077072144,-0.344573050737381
0.85096275806427,-0.4470272958278656
-0.7914478778839111,-0.850895881652832
-0.5893973708152771,-1.1621172428131104


==> plot_csvs/heterosced_ece_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.105
0.2,0.199
0.30000000000000004,0.309
0.4,0.405
0.5,0.502
0.6000000000000001,0.613
0.7000000000000001,0.714
0.8,0.809
0.9,0.901
1.0,1.0


==> plot_csvs/heterosced_ks_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.105
0.2,0.199
0.30000000000000004,0.309
0.4,0.405
0.5,0.502
0.6000000000000001,0.613
0.7000000000000001,0.714
0.8,0.809
0.9,0.901
1.0,1.0


==> plot_csvs/heterosced_spearman_true_std.csv <==
rank_AE,rank_uncertainty
744,218
133,878
200,978
878,594
773,538
81,266
134,805
538,570
873,483
28,200
68,290
27,627
218,68
805,81
721,744
266,778
779,371
257,589
267,579
220,133
483,761
629,279
989,772
104,602
575,450
594,837
598,210
107,455
381,29
668,236
14,435
37,935
748,668
129,931
602,618
572,471
618,119
279,651
978,572
935,833
570,929
715,134
471,99
676,220
210,429
772,207
527,28
438,666
604,567
309,989
393,962
274,894
394,280
387,722
290,298
987,535
17,987
883,714
280,198
899,208
426,543
415,906
161,54
430,449
435,17
391,110
730,1
646,423
150,333
497,354
701,950
412,726
513,730
236,267
312,885
208,998
665,275
464,600
824,398
761,309
293,690
429,18
253,113
367,492
224,457
407,2
2,864
925,521
29,577
201,32
837,222
18,721
377,150
442,182
690,536
450,680
1,91
99,103
67,604
110,329
204,551
929,967
455,709
998,173
926,942
227,563
351,838
567,500
579,451
334,656
283,801
986,47
71,583
191,681
350,341
653,129
190,928
961,235
954,644
946,980
859,26
589,387
627,491
698,225
54,184
44,566
894,394
833,95
997,529
995,144
774,858
647,217
361,319
664,705
511,580
931,116
188,653
49,836
623,624
939,556
301,310
535,695
877,768
207,42
371,585
119,925
884,25
583,384
354,465
600,777
432,34
605,513
341,986
73,914
868,87
617,899
844,338
595,332
555,892
980,647
817,776
172,379
577,461
235,639
456,145
682,609
211,108
198,824
284,750
768,631
988,41
492,0
91,453
425,630
950,274
624,597
78,468
363,293
793,170
521,100
573,259
184,649
485,916
778,703
369,364
928,426
694,859
491,658
564,707
810,372
829,759
885,948
547,565
580,71
6,478
32,162
222,828
46,844
114,302
182,454
948,875
179,253
298,392
170,479
379,532
560,506
152,868
3,691
858,871
651,941
287,735
197,215
205,409
90,362
996,527
959,19
268,118
89,163
322,78
661,365
55,815
192,993
695,27
159,542
666,923
722,502
325,516
202,374
811,312
709,592
206,137
718,432
680,977
542,189
516,442
962,763
187,336
93,811
263,260
8,94
777,963
565,823
51,197
19,367
679,849
656,334
569,661
431,422
798,760
126,496
310,853
806,248
561,171
872,547
916,743
196,505
402,866
329,511
226,357
849,291
10,843
359,870
180,353
847,177
671,787
478,920
164,979
332,368
681,593
281,36
942,564
558,270
423,156
614,226
70,946
66,261
875,937
165,466
424,525
259,686
910,616
212,154
543,106
113,845
636,757
181,598
490,373
729,945
815,907
458,636
787,287
611,614
556,399
177,464
398,417
608,241
947,861
658,917
898,408
40,115
465,105
705,664
130,167
272,922
973,405
914,80
470,555
828,251
241,295
739,576
864,438
735,321
158,484
449,72
249,393
937,82
264,667
609,820
843,826
906,781
120,956
686,330
31,654
302,112
273,779
245,771
5,258
143,872
315,152
901,758
592,151
261,790
923,913
417,322
115,441
462,856
791,257
21,724
225,360
439,473
406,510
313,401
674,96
480,633
338,93
493,605
162,89
30,180
967,351
907,882
215,793
726,77
457,677
13,183
760,421
333,590
563,67
963,130
970,482
886,975
278,301
720,58
759,599
536,671
495,719
684,281
139,537
0,347
58,206
743,31
185,377
831,676
584,682
710,831
706,190
766,742
454,109
999,755
194,808
801,381
217,339
384,650
523,446
451,773
124,242
500,59
900,960
525,817
551,550
195,783
827,840
463,444
982,136
466,452
311,414
712,104
42,460
467,629
141,748
48,970
628,867
238,947
319,652
861,84
250,24
714,283
532,149
979,568
514,829
820,224
969,193
854,697
792,205
776,900
530,637
724,12
976,713
719,905
475,615
621,284
87,584
889,214
654,73
80,122
183,221
920,890
375,49
405,88
72,212
544,447
974,673
330,807
163,897
590,141
95,143
700,437
339,325
145,684
400,352
189,933
725,313
758,376
960,846
374,766
140,219
794,388
342,176
751,693
757,687
893,678
41,539
144,380
327,63
975,939
713,959
26,988
155,21
373,997
944,803
892,611
803,915
100,953
193,663
508,128
819,876
275,375
965,578
366,881
650,472
895,459
60,762
509,79
25,767
983,490
747,509
213,188
358,406
737,326
291,45
838,832
168,662
260,196
992,431
836,165
597,886
127,992
296,799
606,889
616,620
596,231
921,655
36,139
740,901
39,497
559,337
842,825
529,383
270,247
97,625
83,919
660,921
43,146
105,494
336,111
607,976
782,515
479,359
414,541
644,669
708,254
642,842
77,271
887,164
399,857
505,363
409,425
47,403
888,169
428,739
699,445
372,514
655,75
991,263
22,262
707,534
292,315
870,246
34,938
673,571
108,503
876,865
949,810
282,665
9,349
915,174
427,806
667,847
645,560
11,76
167,344
566,910
825,752
484,745
631,413
171,581
546,13
545,126
118,972
711,369
173,672
795,557
905,558
368,966
541,961
630,795
821,569
33,786
392,90
242,397
503,194
473,355
496,607
919,603
903,524
106,994
408,237
502,419
775,622
461,186
116,157
186,495
703,770
353,683
840,728
867,33
780,296
321,797
550,481
924,97
112,342
528,533
92,809
154,411
582,179
913,299
808,6
53,955
649,736
317,634
246,348
45,124
670,476
262,227
357,83
468,407
82,723
848,412
175,587
549,327
593,304
441,731
846,540
137,264
446,626
277,720
841,841
299,404
385,657
797,706
741,800
732,166
783,827
507,990
750,546
12,718
364,710
128,660
977,996
308,223
501,192
142,965
243,699
533,427
504,474
347,350
98,7
365,528
344,698
945,300
641,245
101,632
138,968
749,855
258,692
812,623
103,852
489,924
380,53
326,974
764,756
956,512
788,273
620,613
376,335
421,780
156,294
823,463
553,252
86,734
440,314
781,725
683,883
856,648
813,385
789,896
306,591
88,765
221,794
990,926
770,694
79,250
382,732
328,674
307,202
85,932
548,554
669,272
639,204
927,898
498,729
52,873
581,874
539,316
94,582
762,307
320,389
349,531
862,908
362,282
232,991
487,818
966,518
941,675
922,964
476,860
345,9
534,596
444,278
109,499
754,418
932,517
632,595
687,458
62,55
625,470
453,102
908,346
568,880
786,443
237,410
486,140
122,727
148,485
752,573
447,475
958,98
691,168
223,211
176,38
576,641
693,125
882,120
678,396
304,936
866,854
247,679
662,982
252,741
57,643
482,879
61,86
855,608
993,508
294,782
433,617
734,909
132,851
517,526
619,127
494,256
585,884
830,415
537,269
610,420
510,981
335,619
286,234
316,46
640,493
151,848
697,428
897,640
231,195
857,819
64,830
796,22
881,893
871,712
853,804
832,233
297,813
652,904
742,439
305,944
422,117
890,704
416,48
157,834
96,343
512,323
459,114
389,340
930,232
835,548
587,973
526,519
733,839
863,940
938,56
755,305
909,646
102,957
209,628
552,530
234,738
692,951
790,952
269,158
248,791
562,436
934,35
952,520
84,696
518,751
499,20
896,370
203,161
800,268
254,16
23,238
251,638
240,61
917,121
388,239
880,969
255,85
460,181
436,229
65,588
972,507
288,249
643,601
784,737
601,708
169,927
626,8
370,983
419,142
472,477
613,984
728,172
324,430
637,52
397,311
984,522
178,39
300,30
689,949
147,753
869,523
360,930
634,887
826,416
214,746
994,610
506,15
7,358
477,711
219,74
571,754
63,318
756,147
355,213
809,553
753,552
615,788
418,107
314,985
199,187
401,23
763,228
285,324
474,276
659,995
117,822
24,635
411,4
56,66
738,308
149,3
515,65
951,345
985,288
437,5
675,178
265,877
452,434
540,903
736,715
111,645
557,912
769,277
746,911
717,689
574,504
4,292
633,700
524,44
352,153
702,487
904,740
771,382
337,148
348,40
968,101
403,606
125,796
131,701
395,230
410,10
943,366
531,92
295,586
723,289
383,685
123,424
879,816
865,498
20,135
696,286
520,501
488,747
955,862
35,954
672,850
677,175
289,448
228,191
612,440
340,160
591,70
59,400
911,331
845,50
852,902
785,203
716,716
445,201
50,155
807,733
136,798
146,159
588,306
851,561
731,433
469,131
346,356
745,209
230,328
404,216
318,749
953,971
814,57
933,240
174,390
323,562
233,265
891,386
663,895
434,486
603,621
981,943
244,821
121,60
16,244
685,688
586,789
657,863
635,702
822,467
704,574
229,11
276,802
860,123
799,391
378,785
818,37
356,402
216,489
767,62
599,395
239,51
166,303
940,717
902,320
75,469
839,769
578,549
413,285
76,888
957,69
519,243
727,559
135,891
688,784
648,642
874,814
850,462
443,185
912,199
765,659
15,43
38,14
804,64
816,575
386,132
481,544
834,456
303,361
638,670
964,775
918,774
554,612
971,918
802,835
74,545
69,764
331,488
153,792
420,317
622,378
390,255
522,812
271,297
256,958
160,138
343,999
396,934
936,869
448,480


==> plot_csvs/heterosced_true_error_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0000001192092896,1.0000001192092896
0.0020000000949949026,0.9956955313682556,0.9956955313682556
0.003000000026077032,0.9917383193969727,0.9917383193969727
0.004000000189989805,0.9878772497177124,0.9878772497177124
0.004999999888241291,0.9840236902236938,0.9840236902236938
0.006000000052154064,0.9805666208267212,0.9805666208267212
0.007000000216066837,0.9771198034286499,0.9771198034286499
0.00800000037997961,0.9737634658813477,0.9737634658813477
0.008999999612569809,0.9704917669296265,0.9704917669296265
0.009999999776482582,0.9672217965126038,0.9672217965126038
0.010999999940395355,0.9639947414398193,0.9639947414398193
0.012000000104308128,0.9608141779899597,0.9608141779899597
0.013000000268220901,0.9577869176864624,0.9577869176864624
0.014000000432133675,0.9547761678695679,0.9547761678695679
0.014999999664723873,0.9518704414367676,0.9518704414367676
0.01600000075995922,0.9490039348602295,0.9490039348602295
0.017000000923871994,0.9461402893066406,0.9461402893066406
0.017999999225139618,0.94333416223526,0.94333416223526
0.01899999938905239,0.9405995011329651,0.9405995011329651
0.019999999552965164,0.9378931522369385,0.9378931522369385
0.020999999716877937,0.9352030754089355,0.9352030754089355
0.02199999988079071,0.9325100183486938,0.9325100183486938
0.023000000044703484,0.9298529028892517,0.9298529028892517
0.024000000208616257,0.9271993637084961,0.9271993637084961
0.02500000037252903,0.9245526790618896,0.9245526790618896
0.026000000536441803,0.9219132661819458,0.9219132661819458
0.027000000700354576,0.919278621673584,0.919278621673584
0.02800000086426735,0.916638970375061,0.916638970375061
0.028999999165534973,0.9140582084655762,0.9140582084655762
0.029999999329447746,0.9115222096443176,0.9115222096443176
0.03099999949336052,0.908989429473877,0.908989429473877
0.03200000151991844,0.9064699411392212,0.9064699411392212
0.032999999821186066,0.9040058851242065,0.9040058851242065
0.03400000184774399,0.9016016125679016,0.9016016125679016
0.03500000014901161,0.8992223739624023,0.8992223739624023
0.035999998450279236,0.8968521356582642,0.8968521356582642
0.03700000047683716,0.8944844603538513,0.8944844603538513
0.03799999877810478,0.8921365141868591,0.8921365141868591
0.039000000804662704,0.8898494243621826,0.8898494243621826
0.03999999910593033,0.8875665664672852,0.8875665664672852
0.04100000113248825,0.8853004574775696,0.8853004574775696
0.041999999433755875,0.8830368518829346,0.8830368518829346
0.0430000014603138,0.8808210492134094,0.8808210492134094
0.04399999976158142,0.8786121010780334,0.8786121010780334
0.04500000178813934,0.8764007687568665,0.8764007687568665
0.04600000008940697,0.8742132782936096,0.8742132782936096
0.04699999839067459,0.8720356225967407,0.8720356225967407
0.04800000041723251,0.8698636889457703,0.8698636889457703
0.04899999871850014,0.8677123188972473,0.8677123188972473
0.05000000074505806,0.8655945658683777,0.8655945658683777
0.050999999046325684,0.8634744882583618,0.8634744882583618
0.052000001072883606,0.8613671064376831,0.8613671064376831
0.05299999937415123,0.8592731952667236,0.8592731952667236
0.05400000140070915,0.8571774363517761,0.8571774363517761
0.054999999701976776,0.8550848364830017,0.8550848364830017
0.0560000017285347,0.8530150651931763,0.8530150651931763
0.05700000002980232,0.8509452939033508,0.8509452939033508
0.057999998331069946,0.848872721195221,0.848872721195221
0.05900000035762787,0.8467997312545776,0.8467997312545776
0.05999999865889549,0.8447250723838806,0.8447250723838806
0.061000000685453415,0.8426573276519775,0.8426573276519775
0.06199999898672104,0.8405885100364685,0.8405885100364685
0.06300000101327896,0.8385190963745117,0.8385190963745117
0.06400000303983688,0.8364506363868713,0.8364506363868713
0.06499999761581421,0.834380030632019,0.834380030632019
0.06599999964237213,0.8323079347610474,0.8323079347610474
0.06700000166893005,0.8302406072616577,0.8302406072616577
0.06800000369548798,0.8281703591346741,0.8281703591346741
0.0689999982714653,0.8261275291442871,0.8261275291442871
0.07000000029802322,0.8240944147109985,0.8240944147109985
0.07100000232458115,0.8220621347427368,0.8220621347427368
0.07199999690055847,0.8200269937515259,0.8200269937515259
0.0729999989271164,0.8179973363876343,0.8179973363876343
0.07400000095367432,0.815968930721283,0.815968930721283
0.07500000298023224,0.8139369487762451,0.8139369487762451
0.07599999755620956,0.8119029998779297,0.8119029998779297
0.07699999958276749,0.8098887205123901,0.8098887205123901
0.07800000160932541,0.8078948855400085,0.8078948855400085
0.07900000363588333,0.805898129940033,0.805898129940033
0.07999999821186066,0.8039159774780273,0.8039159774780273
0.08100000023841858,0.8019307255744934,0.8019307255744934
0.0820000022649765,0.7999508380889893,0.7999508380889893
0.08299999684095383,0.7979693412780762,0.7979693412780762
0.08399999886751175,0.7960078716278076,0.7960078716278076
0.08500000089406967,0.794048011302948,0.794048011302948
0.0860000029206276,0.7920879125595093,0.7920879125595093
0.08699999749660492,0.7901573777198792,0.7901573777198792
0.08799999952316284,0.7882280945777893,0.7882280945777893
0.08900000154972076,0.7862966656684875,0.7862966656684875
0.09000000357627869,0.7843677997589111,0.7843677997589111
0.09099999815225601,0.782440721988678,0.782440721988678
0.09200000017881393,0.7805471420288086,0.7805471420288086
0.09300000220537186,0.7786577939987183,0.7786577939987183
0.09399999678134918,0.7767661809921265,0.7767661809921265
0.0949999988079071,0.7748758792877197,0.7748758792877197
0.09600000083446503,0.7729815244674683,0.7729815244674683
0.09700000286102295,0.7711099982261658,0.7711099982261658
0.09799999743700027,0.7692368626594543,0.7692368626594543
0.0989999994635582,0.7673600912094116,0.7673600912094116
0.10000000149011612,0.7654819488525391,0.7654819488525391
0.10100000351667404,0.7636092305183411,0.7636092305183411
0.10199999809265137,0.7617373466491699,0.7617373466491699
0.10300000011920929,0.7598665952682495,0.7598665952682495
0.10400000214576721,0.7580060362815857,0.7580060362815857
0.10499999672174454,0.756145715713501,0.756145715713501
0.10599999874830246,0.7543162107467651,0.7543162107467651
0.10700000077486038,0.7524901032447815,0.7524901032447815
0.1080000028014183,0.7506698966026306,0.7506698966026306
0.10899999737739563,0.7488460540771484,0.7488460540771484
0.10999999940395355,0.7470402121543884,0.7470402121543884
0.11100000143051147,0.7452343106269836,0.7452343106269836
0.1120000034570694,0.7434296011924744,0.7434296011924744
0.11299999803304672,0.74163818359375,0.74163818359375
0.11400000005960464,0.7398558855056763,0.7398558855056763
0.11500000208616257,0.7380816340446472,0.7380816340446472
0.11599999666213989,0.7363119125366211,0.7363119125366211
0.11699999868869781,0.734555184841156,0.734555184841156
0.11800000071525574,0.7328254580497742,0.7328254580497742
0.11900000274181366,0.7310938239097595,0.7310938239097595
0.11999999731779099,0.7293750047683716,0.7293750047683716
0.12099999934434891,0.727676510810852,0.727676510810852
0.12200000137090683,0.725975513458252,0.725975513458252
0.12300000339746475,0.7242763042449951,0.7242763042449951
0.12399999797344208,0.7225806713104248,0.7225806713104248
0.125,0.7208954691886902,0.7208954691886902
0.12600000202655792,0.7192228436470032,0.7192228436470032
0.12700000405311584,0.7175806760787964,0.7175806760787964
0.12800000607967377,0.7159456014633179,0.7159456014633179
0.1289999932050705,0.714310884475708,0.714310884475708
0.12999999523162842,0.7126768231391907,0.7126768231391907
0.13099999725818634,0.7110541462898254,0.7110541462898254
0.13199999928474426,0.7094335556030273,0.7094335556030273
0.13300000131130219,0.707840085029602,0.707840085029602
0.1340000033378601,0.7062556147575378,0.7062556147575378
0.13500000536441803,0.7046756744384766,0.7046756744384766
0.13600000739097595,0.7031024098396301,0.7031024098396301
0.13699999451637268,0.701539933681488,0.701539933681488
0.1379999965429306,0.6999785304069519,0.6999785304069519
0.13899999856948853,0.6984173655509949,0.6984173655509949
0.14000000059604645,0.6968649625778198,0.6968649625778198
0.14100000262260437,0.6953189969062805,0.6953189969062805
0.1420000046491623,0.6938043832778931,0.6938043832778931
0.14300000667572021,0.6922956109046936,0.6922956109046936
0.14399999380111694,0.6907864212989807,0.6907864212989807
0.14499999582767487,0.6892948746681213,0.6892948746681213
0.1459999978542328,0.6878134608268738,0.6878134608268738
0.1469999998807907,0.6863455772399902,0.6863455772399902
0.14800000190734863,0.6848829388618469,0.6848829388618469
0.14900000393390656,0.683423638343811,0.683423638343811
0.15000000596046448,0.6819794774055481,0.6819794774055481
0.1509999930858612,0.6805368661880493,0.6805368661880493
0.15199999511241913,0.6790938377380371,0.6790938377380371
0.15299999713897705,0.677649199962616,0.677649199962616
0.15399999916553497,0.6762062907218933,0.6762062907218933
0.1550000011920929,0.6747791767120361,0.6747791767120361
0.15600000321865082,0.6733502745628357,0.6733502745628357
0.15700000524520874,0.6719253659248352,0.6719253659248352
0.15800000727176666,0.6704989671707153,0.6704989671707153
0.1589999943971634,0.6690693497657776,0.6690693497657776
0.1599999964237213,0.667637050151825,0.667637050151825
0.16099999845027924,0.6662047505378723,0.6662047505378723
0.16200000047683716,0.6647733449935913,0.6647733449935913
0.16300000250339508,0.6633406281471252,0.6633406281471252
0.164000004529953,0.6619152426719666,0.6619152426719666
0.16500000655651093,0.6604871153831482,0.6604871153831482
0.16599999368190765,0.6590586304664612,0.6590586304664612
0.16699999570846558,0.6576328277587891,0.6576328277587891
0.1679999977350235,0.6562053561210632,0.6562053561210632
0.16899999976158142,0.6547887921333313,0.6547887921333313
0.17000000178813934,0.6533711552619934,0.6533711552619934
0.17100000381469727,0.6519553065299988,0.6519553065299988
0.1720000058412552,0.6505367755889893,0.6505367755889893
0.17299999296665192,0.6491184830665588,0.6491184830665588
0.17399999499320984,0.6477025151252747,0.6477025151252747
0.17499999701976776,0.6462876200675964,0.6462876200675964
0.17599999904632568,0.6448784470558167,0.6448784470558167
0.1770000010728836,0.6434733271598816,0.6434733271598816
0.17800000309944153,0.6420767307281494,0.6420767307281494
0.17900000512599945,0.6406781077384949,0.6406781077384949
0.18000000715255737,0.6392790675163269,0.6392790675163269
0.1809999942779541,0.6378817558288574,0.6378817558288574
0.18199999630451202,0.6364890336990356,0.6364890336990356
0.18299999833106995,0.635094940662384,0.635094940662384
0.18400000035762787,0.6336974501609802,0.6336974501609802
0.1850000023841858,0.6322989463806152,0.6322989463806152
0.1860000044107437,0.6309067606925964,0.6309067606925964
0.18700000643730164,0.6295127868652344,0.6295127868652344
0.18799999356269836,0.6281169056892395,0.6281169056892395
0.1889999955892563,0.626719057559967,0.626719057559967
0.1899999976158142,0.6253232359886169,0.6253232359886169
0.19099999964237213,0.6239281296730042,0.6239281296730042
0.19200000166893005,0.6225357055664062,0.6225357055664062
0.19300000369548798,0.6211476922035217,0.6211476922035217
0.1940000057220459,0.6197571754455566,0.6197571754455566
0.19499999284744263,0.6183694005012512,0.6183694005012512
0.19599999487400055,0.6169794201850891,0.6169794201850891
0.19699999690055847,0.6155944466590881,0.6155944466590881
0.1979999989271164,0.6142154932022095,0.6142154932022095
0.19900000095367432,0.612834632396698,0.612834632396698
0.20000000298023224,0.6114561557769775,0.6114561557769775
0.20100000500679016,0.6100796461105347,0.6100796461105347
0.20200000703334808,0.6087138056755066,0.6087138056755066
0.2029999941587448,0.6073525547981262,0.6073525547981262
0.20399999618530273,0.6059938669204712,0.6059938669204712
0.20499999821186066,0.6046376824378967,0.6046376824378967
0.20600000023841858,0.6032935380935669,0.6032935380935669
0.2070000022649765,0.6019593477249146,0.6019593477249146
0.20800000429153442,0.6006221771240234,0.6006221771240234
0.20900000631809235,0.5992820858955383,0.5992820858955383
0.20999999344348907,0.5979499816894531,0.5979499816894531
0.210999995470047,0.5966233015060425,0.5966233015060425
0.21199999749660492,0.5953003764152527,0.5953003764152527
0.21299999952316284,0.5939967632293701,0.5939967632293701
0.21400000154972076,0.5926995277404785,0.5926995277404785
0.2150000035762787,0.5914133191108704,0.5914133191108704
0.2160000056028366,0.5901329517364502,0.5901329517364502
0.21699999272823334,0.5888595581054688,0.5888595581054688
0.21799999475479126,0.5875844359397888,0.5875844359397888
0.21899999678134918,0.586307168006897,0.586307168006897
0.2199999988079071,0.5850287079811096,0.5850287079811096
0.22100000083446503,0.5837551355361938,0.5837551355361938
0.22200000286102295,0.5824918746948242,0.5824918746948242
0.22300000488758087,0.5812263488769531,0.5812263488769531
0.2240000069141388,0.5799587368965149,0.5799587368965149
0.22499999403953552,0.5786991715431213,0.5786991715431213
0.22599999606609344,0.5774486064910889,0.5774486064910889
0.22699999809265137,0.5762110352516174,0.5762110352516174
0.2280000001192093,0.5749721527099609,0.5749721527099609
0.2290000021457672,0.5737312436103821,0.5737312436103821
0.23000000417232513,0.572500467300415,0.572500467300415
0.23100000619888306,0.57127445936203,0.57127445936203
0.23199999332427979,0.5700464844703674,0.5700464844703674
0.2329999953508377,0.5688278079032898,0.5688278079032898
0.23399999737739563,0.5676138997077942,0.5676138997077942
0.23499999940395355,0.5664004683494568,0.5664004683494568
0.23600000143051147,0.5651844143867493,0.5651844143867493
0.2370000034570694,0.5639654397964478,0.5639654397964478
0.23800000548362732,0.5627468824386597,0.5627468824386597
0.23899999260902405,0.5615258812904358,0.5615258812904358
0.23999999463558197,0.5603035092353821,0.5603035092353821
0.2409999966621399,0.5590788722038269,0.5590788722038269
0.24199999868869781,0.5578585863113403,0.5578585863113403
0.24300000071525574,0.5566353797912598,0.5566353797912598
0.24400000274181366,0.5554248094558716,0.5554248094558716
0.24500000476837158,0.5542128682136536,0.5542128682136536
0.2460000067949295,0.5530044436454773,0.5530044436454773
0.24699999392032623,0.5517958402633667,0.5517958402633667
0.24799999594688416,0.5505857467651367,0.5505857467651367
0.24899999797344208,0.5493821501731873,0.5493821501731873
0.25,0.5481754541397095,0.5481754541397095
0.25099998712539673,0.5469694137573242,0.5469694137573242
0.25200000405311584,0.5457625389099121,0.5457625389099121
0.2529999911785126,0.5445689558982849,0.5445689558982849
0.2540000081062317,0.5433722734451294,0.5433722734451294
0.2549999952316284,0.5421769022941589,0.5421769022941589
0.25600001215934753,0.5409817099571228,0.5409817099571228
0.25699999928474426,0.5397891402244568,0.5397891402244568
0.257999986410141,0.538594126701355,0.538594126701355
0.2590000033378601,0.5373983383178711,0.5373983383178711
0.25999999046325684,0.5362159609794617,0.5362159609794617
0.26100000739097595,0.5350333452224731,0.5350333452224731
0.2619999945163727,0.5338490009307861,0.5338490009307861
0.2630000114440918,0.5326657295227051,0.5326657295227051
0.2639999985694885,0.5314797163009644,0.5314797163009644
0.26499998569488525,0.5302925109863281,0.5302925109863281
0.26600000262260437,0.5291054844856262,0.5291054844856262
0.2669999897480011,0.5279170274734497,0.5279170274734497
0.2680000066757202,0.5267273187637329,0.5267273187637329
0.26899999380111694,0.5255354046821594,0.5255354046821594
0.27000001072883606,0.5243427753448486,0.5243427753448486
0.2709999978542328,0.5231539011001587,0.5231539011001587
0.2720000147819519,0.521964967250824,0.521964967250824
0.27300000190734863,0.520778477191925,0.520778477191925
0.27399998903274536,0.5195916891098022,0.5195916891098022
0.2750000059604645,0.518406867980957,0.518406867980957
0.2759999930858612,0.5172277688980103,0.5172277688980103
0.2770000100135803,0.516051173210144,0.516051173210144
0.27799999713897705,0.5148846507072449,0.5148846507072449
0.27900001406669617,0.5137401819229126,0.5137401819229126
0.2800000011920929,0.5126019716262817,0.5126019716262817
0.2809999883174896,0.5114624500274658,0.5114624500274658
0.28200000524520874,0.5103210806846619,0.5103210806846619
0.28299999237060547,0.5091775059700012,0.5091775059700012
0.2840000092983246,0.5080329775810242,0.5080329775810242
0.2849999964237213,0.5068950057029724,0.5068950057029724
0.28600001335144043,0.5057622790336609,0.5057622790336609
0.28700000047683716,0.5046311616897583,0.5046311616897583
0.2879999876022339,0.5034972429275513,0.5034972429275513
0.289000004529953,0.5023633241653442,0.5023633241653442
0.28999999165534973,0.5012284517288208,0.5012284517288208
0.29100000858306885,0.5000920295715332,0.5000920295715332
0.2919999957084656,0.4989570677280426,0.4989570677280426
0.2930000126361847,0.497819185256958,0.497819185256958
0.2939999997615814,0.49667879939079285,0.49667879939079285
0.29499998688697815,0.495535284280777,0.495535284280777
0.29600000381469727,0.49439239501953125,0.49439239501953125
0.296999990940094,0.4932514727115631,0.4932514727115631
0.2980000078678131,0.4921075403690338,0.4921075403690338
0.29899999499320984,0.49096494913101196,0.49096494913101196
0.30000001192092896,0.4898351728916168,0.4898351728916168
0.3009999990463257,0.4887096881866455,0.4887096881866455
0.3019999861717224,0.487602561712265,0.487602561712265
0.30300000309944153,0.48649758100509644,0.48649758100509644
0.30399999022483826,0.48539772629737854,0.48539772629737854
0.3050000071525574,0.4842952489852905,0.4842952489852905
0.3059999942779541,0.48318997025489807,0.48318997025489807
0.3070000112056732,0.48208940029144287,0.48208940029144287
0.30799999833106995,0.4809865355491638,0.4809865355491638
0.3089999854564667,0.4798813760280609,0.4798813760280609
0.3100000023841858,0.4787765443325043,0.4787765443325043
0.3109999895095825,0.47766998410224915,0.47766998410224915
0.31200000643730164,0.47656241059303284,0.47656241059303284
0.31299999356269836,0.47545310854911804,0.47545310854911804
0.3140000104904175,0.4743425250053406,0.4743425250053406
0.3149999976158142,0.47323158383369446,0.47323158383369446
0.3160000145435333,0.47212088108062744,0.47212088108062744
0.31700000166893005,0.47100919485092163,0.47100919485092163
0.3179999887943268,0.469910204410553,0.469910204410553
0.3190000057220459,0.4688160717487335,0.4688160717487335
0.3199999928474426,0.4677298963069916,0.4677298963069916
0.32100000977516174,0.4666438102722168,0.4666438102722168
0.32199999690055847,0.46556204557418823,0.46556204557418823
0.3230000138282776,0.4645043909549713,0.4645043909549713
0.3240000009536743,0.46345674991607666,0.46345674991607666
0.32499998807907104,0.46240609884262085,0.46240609884262085
0.32600000500679016,0.46136605739593506,0.46136605739593506
0.3269999921321869,0.46032607555389404,0.46032607555389404
0.328000009059906,0.4592847228050232,0.4592847228050232
0.32899999618530273,0.45825716853141785,0.45825716853141785
0.33000001311302185,0.4572281241416931,0.4572281241416931
0.3310000002384186,0.45620420575141907,0.45620420575141907
0.3319999873638153,0.4551810324192047,0.4551810324192047
0.3330000042915344,0.4541679620742798,0.4541679620742798
0.33399999141693115,0.45315465331077576,0.45315465331077576
0.33500000834465027,0.4521397054195404,0.4521397054195404
0.335999995470047,0.45112648606300354,0.45112648606300354
0.3370000123977661,0.45011091232299805,0.45011091232299805
0.33799999952316284,0.4490949511528015,0.4490949511528015
0.33899998664855957,0.4480774998664856,0.4480774998664856
0.3400000035762787,0.44706016778945923,0.44706016778945923
0.3409999907016754,0.44604185223579407,0.44604185223579407
0.34200000762939453,0.44502782821655273,0.44502782821655273
0.34299999475479126,0.44401124119758606,0.44401124119758606
0.3440000116825104,0.442998468875885,0.442998468875885
0.3449999988079071,0.4419877529144287,0.4419877529144287
0.34599998593330383,0.4409794807434082,0.4409794807434082
0.34700000286102295,0.4399697482585907,0.4399697482585907
0.3479999899864197,0.4389602243900299,0.4389602243900299
0.3490000069141388,0.43796786665916443,0.43796786665916443
0.3499999940395355,0.4369751513004303,0.4369751513004303
0.35100001096725464,0.4359879493713379,0.4359879493713379
0.35199999809265137,0.435001403093338,0.435001403093338
0.3529999852180481,0.4340157210826874,0.4340157210826874
0.3540000021457672,0.4330305755138397,0.4330305755138397
0.35499998927116394,0.4320458769798279,0.4320458769798279
0.35600000619888306,0.4310603439807892,0.4310603439807892
0.3569999933242798,0.4300782084465027,0.4300782084465027
0.3580000102519989,0.42909881472587585,0.42909881472587585
0.35899999737739563,0.4281238615512848,0.4281238615512848
0.36000001430511475,0.42714664340019226,0.42714664340019226
0.3610000014305115,0.42616724967956543,0.42616724967956543
0.3619999885559082,0.42519137263298035,0.42519137263298035
0.3630000054836273,0.4242217540740967,0.4242217540740967
0.36399999260902405,0.4232502579689026,0.4232502579689026
0.36500000953674316,0.4222760498523712,0.4222760498523712
0.3659999966621399,0.42130300402641296,0.42130300402641296
0.367000013589859,0.42032989859580994,0.42032989859580994
0.36800000071525574,0.4193546175956726,0.4193546175956726
0.36899998784065247,0.418377161026001,0.418377161026001
0.3700000047683716,0.41739732027053833,0.41739732027053833
0.3709999918937683,0.41641664505004883,0.41641664505004883
0.3720000088214874,0.41544026136398315,0.41544026136398315
0.37299999594688416,0.4144628643989563,0.4144628643989563
0.37400001287460327,0.4134855270385742,0.4134855270385742
0.375,0.41250550746917725,0.41250550746917725
0.37599998712539673,0.4115237593650818,0.4115237593650818
0.37700000405311584,0.4105489253997803,0.4105489253997803
0.3779999911785126,0.4095712900161743,0.4095712900161743
0.3790000081062317,0.408601313829422,0.408601313829422
0.3799999952316284,0.4076286256313324,0.4076286256313324
0.38100001215934753,0.40665337443351746,0.40665337443351746
0.38199999928474426,0.40567728877067566,0.40567728877067566
0.382999986410141,0.4047047197818756,0.4047047197818756
0.3840000033378601,0.40373140573501587,0.40373140573501587
0.38499999046325684,0.40276241302490234,0.40276241302490234
0.38600000739097595,0.4017910957336426,0.4017910957336426
0.3869999945163727,0.40081721544265747,0.40081721544265747
0.3880000114440918,0.3998517692089081,0.3998517692089081
0.3889999985694885,0.39888355135917664,0.39888355135917664
0.38999998569488525,0.397925466299057,0.397925466299057
0.39100000262260437,0.39696475863456726,0.39696475863456726
0.3919999897480011,0.39600294828414917,0.39600294828414917
0.3930000066757202,0.39504116773605347,0.39504116773605347
0.39399999380111694,0.39407914876937866,0.39407914876937866
0.39500001072883606,0.3931216299533844,0.3931216299533844
0.3959999978542328,0.3921641707420349,0.3921641707420349
0.3970000147819519,0.39120370149612427,0.39120370149612427
0.39800000190734863,0.39024123549461365,0.39024123549461365
0.39899998903274536,0.3892771005630493,0.3892771005630493
0.4000000059604645,0.3883126378059387,0.3883126378059387
0.4009999930858612,0.3873489797115326,0.3873489797115326
0.4020000100135803,0.3863896429538727,0.3863896429538727
0.40299999713897705,0.38542893528938293,0.38542893528938293
0.40400001406669617,0.3844655156135559,0.3844655156135559
0.4050000011920929,0.3835088312625885,0.3835088312625885
0.4059999883174896,0.38255205750465393,0.38255205750465393
0.40700000524520874,0.38159388303756714,0.38159388303756714
0.40799999237060547,0.38063275814056396,0.38063275814056396
0.4090000092983246,0.3796750009059906,0.3796750009059906
0.4099999964237213,0.3787384033203125,0.3787384033203125
0.41100001335144043,0.37780335545539856,0.37780335545539856
0.41200000047683716,0.3768693208694458,0.3768693208694458
0.4129999876022339,0.3759381175041199,0.3759381175041199
0.414000004529953,0.37500646710395813,0.37500646710395813
0.41499999165534973,0.3740762174129486,0.3740762174129486
0.41600000858306885,0.37314391136169434,0.37314391136169434
0.4169999957084656,0.3722124993801117,0.3722124993801117
0.4180000126361847,0.3712804615497589,0.3712804615497589
0.4189999997615814,0.370346337556839,0.370346337556839
0.41999998688697815,0.3694179952144623,0.3694179952144623
0.42100000381469727,0.36849352717399597,0.36849352717399597
0.421999990940094,0.3675691783428192,0.3675691783428192
0.4230000078678131,0.3666437566280365,0.3666437566280365
0.42399999499320984,0.3657186031341553,0.3657186031341553
0.42500001192092896,0.3647906482219696,0.3647906482219696
0.4259999990463257,0.363860160112381,0.363860160112381
0.4269999861717224,0.362942099571228,0.362942099571228
0.42800000309944153,0.3620212972164154,0.3620212972164154
0.42899999022483826,0.36109840869903564,0.36109840869903564
0.4300000071525574,0.3601776361465454,0.3601776361465454
0.4309999942779541,0.35925859212875366,0.35925859212875366
0.4320000112056732,0.35833725333213806,0.35833725333213806
0.43299999833106995,0.3574182689189911,0.3574182689189911
0.4339999854564667,0.3565048277378082,0.3565048277378082
0.4350000023841858,0.35559263825416565,0.35559263825416565
0.4359999895095825,0.3546810746192932,0.3546810746192932
0.43700000643730164,0.3537675142288208,0.3537675142288208
0.43799999356269836,0.35286059975624084,0.35286059975624084
0.4390000104904175,0.35196420550346375,0.35196420550346375
0.4399999976158142,0.3510677218437195,0.3510677218437195
0.4410000145435333,0.35017701983451843,0.35017701983451843
0.44200000166893005,0.3492850959300995,0.3492850959300995
0.4429999887943268,0.3484053611755371,0.3484053611755371
0.4440000057220459,0.3475308120250702,0.3475308120250702
0.4449999928474426,0.34665754437446594,0.34665754437446594
0.44600000977516174,0.34578967094421387,0.34578967094421387
0.44699999690055847,0.34491872787475586,0.34491872787475586
0.4480000138282776,0.344044953584671,0.344044953584671
0.4490000009536743,0.343172162771225,0.343172162771225
0.44999998807907104,0.34230127930641174,0.34230127930641174
0.45100000500679016,0.3414338529109955,0.3414338529109955
0.4519999921321869,0.34057608246803284,0.34057608246803284
0.453000009059906,0.33971744775772095,0.33971744775772095
0.45399999618530273,0.3388671278953552,0.3388671278953552
0.45500001311302185,0.3380139172077179,0.3380139172077179
0.4560000002384186,0.3371621072292328,0.3371621072292328
0.4569999873638153,0.3363102674484253,0.3363102674484253
0.4580000042915344,0.3354594111442566,0.3354594111442566
0.45899999141693115,0.33460646867752075,0.33460646867752075
0.46000000834465027,0.33375710248947144,0.33375710248947144
0.460999995470047,0.3329046368598938,0.3329046368598938
0.4620000123977661,0.3320517838001251,0.3320517838001251
0.46299999952316284,0.33120545744895935,0.33120545744895935
0.46399998664855957,0.33035627007484436,0.33035627007484436
0.4650000035762787,0.3295098543167114,0.3295098543167114
0.4659999907016754,0.32866179943084717,0.32866179943084717
0.46700000762939453,0.3278324604034424,0.3278324604034424
0.46799999475479126,0.32700061798095703,0.32700061798095703
0.4690000116825104,0.32617929577827454,0.32617929577827454
0.4699999988079071,0.3253817558288574,0.3253817558288574
0.47099998593330383,0.32458922266960144,0.32458922266960144
0.47200000286102295,0.3237971067428589,0.3237971067428589
0.4729999899864197,0.32300230860710144,0.32300230860710144
0.4740000069141388,0.3222091794013977,0.3222091794013977
0.4749999940395355,0.3214140832424164,0.3214140832424164
0.47600001096725464,0.32062146067619324,0.32062146067619324
0.47699999809265137,0.31982672214508057,0.31982672214508057
0.4779999852180481,0.3190304934978485,0.3190304934978485
0.4790000021457672,0.3182434141635895,0.3182434141635895
0.47999998927116394,0.3174552619457245,0.3174552619457245
0.48100000619888306,0.3166642487049103,0.3166642487049103
0.4819999933242798,0.31587353348731995,0.31587353348731995
0.4830000102519989,0.3150823414325714,0.3150823414325714
0.48399999737739563,0.31429538130760193,0.31429538130760193
0.48500001430511475,0.31350845098495483,0.31350845098495483
0.4860000014305115,0.31273627281188965,0.31273627281188965
0.4869999885559082,0.3119693398475647,0.3119693398475647
0.4880000054836273,0.3112003207206726,0.3112003207206726
0.48899999260902405,0.310430645942688,0.310430645942688
0.49000000953674316,0.3096589148044586,0.3096589148044586
0.4909999966621399,0.30888497829437256,0.30888497829437256
0.492000013589859,0.30811917781829834,0.30811917781829834
0.49300000071525574,0.30735111236572266,0.30735111236572266
0.49399998784065247,0.3065807819366455,0.3065807819366455
0.4950000047683716,0.3058083653450012,0.3058083653450012
0.4959999918937683,0.30503395199775696,0.30503395199775696
0.4970000088214874,0.30425816774368286,0.30425816774368286
0.49799999594688416,0.3034830391407013,0.3034830391407013
0.49900001287460327,0.3027079999446869,0.3027079999446869
0.5,0.301930695772171,0.301930695772171
0.5009999871253967,0.301155149936676,0.301155149936676
0.5019999742507935,0.30037713050842285,0.30037713050842285
0.503000020980835,0.2995987832546234,0.2995987832546234
0.5040000081062317,0.2988182008266449,0.2988182008266449
0.5049999952316284,0.29803788661956787,0.29803788661956787
0.5059999823570251,0.2972554564476013,0.2972554564476013
0.5070000290870667,0.2964748442173004,0.2964748442173004
0.5080000162124634,0.2956914007663727,0.2956914007663727
0.5090000033378601,0.2949061691761017,0.2949061691761017
0.5099999904632568,0.2941203713417053,0.2941203713417053
0.5109999775886536,0.2933366596698761,0.2933366596698761
0.5120000243186951,0.2925560176372528,0.2925560176372528
0.5130000114440918,0.2917754054069519,0.2917754054069519
0.5139999985694885,0.29099732637405396,0.29099732637405396
0.5149999856948853,0.29021891951560974,0.29021891951560974
0.515999972820282,0.2894423305988312,0.2894423305988312
0.5170000195503235,0.28866511583328247,0.28866511583328247
0.5180000066757202,0.2878871560096741,0.2878871560096741
0.5189999938011169,0.28711459040641785,0.28711459040641785
0.5199999809265137,0.2863485813140869,0.2863485813140869
0.5210000276565552,0.28558456897735596,0.28558456897735596
0.5220000147819519,0.2848202884197235,0.2848202884197235
0.5230000019073486,0.2840546667575836,0.2840546667575836
0.5239999890327454,0.28328603506088257,0.28328603506088257
0.5249999761581421,0.2825174033641815,0.2825174033641815
0.5260000228881836,0.2817535400390625,0.2817535400390625
0.5270000100135803,0.28098946809768677,0.28098946809768677
0.527999997138977,0.28022506833076477,0.28022506833076477
0.5289999842643738,0.2794637978076935,0.2794637978076935
0.5299999713897705,0.27870282530784607,0.27870282530784607
0.531000018119812,0.277939110994339,0.277939110994339
0.5320000052452087,0.27717506885528564,0.27717506885528564
0.5329999923706055,0.2764092683792114,0.2764092683792114
0.5339999794960022,0.27564698457717896,0.27564698457717896
0.5350000262260437,0.2748934030532837,0.2748934030532837
0.5360000133514404,0.2741375267505646,0.2741375267505646
0.5370000004768372,0.2733808755874634,0.2733808755874634
0.5379999876022339,0.2726278007030487,0.2726278007030487
0.5389999747276306,0.27187156677246094,0.27187156677246094
0.5400000214576721,0.2711165249347687,0.2711165249347687
0.5410000085830688,0.27036240696907043,0.27036240696907043
0.5419999957084656,0.2696060836315155,0.2696060836315155
0.5429999828338623,0.2688468396663666,0.2688468396663666
0.5440000295639038,0.26808860898017883,0.26808860898017883
0.5450000166893005,0.2673274278640747,0.2673274278640747
0.5460000038146973,0.2665681838989258,0.2665681838989258
0.546999990940094,0.2658076584339142,0.2658076584339142
0.5479999780654907,0.2650477886199951,0.2650477886199951
0.5490000247955322,0.2642847001552582,0.2642847001552582
0.550000011920929,0.263521671295166,0.263521671295166
0.5509999990463257,0.262755423784256,0.262755423784256
0.5519999861717224,0.2619952857494354,0.2619952857494354
0.5529999732971191,0.26123306155204773,0.26123306155204773
0.5540000200271606,0.26047074794769287,0.26047074794769287
0.5550000071525574,0.25971662998199463,0.25971662998199463
0.5559999942779541,0.25896087288856506,0.25896087288856506
0.5569999814033508,0.2582036256790161,0.2582036256790161
0.5580000281333923,0.25744426250457764,0.25744426250457764
0.5590000152587891,0.25668808817863464,0.25668808817863464
0.5600000023841858,0.2559322714805603,0.2559322714805603
0.5609999895095825,0.2551732361316681,0.2551732361316681
0.5619999766349792,0.25441721081733704,0.25441721081733704
0.5630000233650208,0.25366050004959106,0.25366050004959106
0.5640000104904175,0.25291427969932556,0.25291427969932556
0.5649999976158142,0.25216618180274963,0.25216618180274963
0.5659999847412109,0.2514154016971588,0.2514154016971588
0.5669999718666077,0.2506631910800934,0.2506631910800934
0.5680000185966492,0.24990881979465485,0.24990881979465485
0.5690000057220459,0.24915342032909393,0.24915342032909393
0.5699999928474426,0.24839700758457184,0.24839700758457184
0.5709999799728394,0.247637540102005,0.247637540102005
0.5720000267028809,0.2468748539686203,0.2468748539686203
0.5730000138282776,0.24610929191112518,0.24610929191112518
0.5740000009536743,0.24534080922603607,0.24534080922603607
0.574999988079071,0.24456886947155,0.24456886947155
0.5759999752044678,0.24379591643810272,0.24379591643810272
0.5770000219345093,0.24302206933498383,0.24302206933498383
0.578000009059906,0.24224784970283508,0.24224784970283508
0.5789999961853027,0.24147473275661469,0.24147473275661469
0.5799999833106995,0.24070262908935547,0.24070262908935547
0.5809999704360962,0.23993158340454102,0.23993158340454102
0.5820000171661377,0.23916329443454742,0.23916329443454742
0.5830000042915344,0.23839136958122253,0.23839136958122253
0.5839999914169312,0.23761969804763794,0.23761969804763794
0.5849999785423279,0.23685698211193085,0.23685698211193085
0.5860000252723694,0.23609258234500885,0.23609258234500885
0.5870000123977661,0.23532792925834656,0.23532792925834656
0.5879999995231628,0.23456116020679474,0.23456116020679474
0.5889999866485596,0.23379859328269958,0.23379859328269958
0.5899999737739563,0.23303352296352386,0.23303352296352386
0.5910000205039978,0.23226498067378998,0.23226498067378998
0.5920000076293945,0.23149429261684418,0.23149429261684418
0.5929999947547913,0.2307223379611969,0.2307223379611969
0.593999981880188,0.22994840145111084,0.22994840145111084
0.5950000286102295,0.22917231917381287,0.22917231917381287
0.5960000157356262,0.22839342057704926,0.22839342057704926
0.597000002861023,0.227626770734787,0.227626770734787
0.5979999899864197,0.2268613874912262,0.2268613874912262
0.5989999771118164,0.22609685361385345,0.22609685361385345
0.6000000238418579,0.22533810138702393,0.22533810138702393
0.6010000109672546,0.22458966076374054,0.22458966076374054
0.6019999980926514,0.2238462120294571,0.2238462120294571
0.6029999852180481,0.22310571372509003,0.22310571372509003
0.6039999723434448,0.22236227989196777,0.22236227989196777
0.6050000190734863,0.22162176668643951,0.22162176668643951
0.6060000061988831,0.22089068591594696,0.22089068591594696
0.6069999933242798,0.22015884518623352,0.22015884518623352
0.6079999804496765,0.21942327916622162,0.21942327916622162
0.609000027179718,0.21868877112865448,0.21868877112865448
0.6100000143051147,0.21795237064361572,0.21795237064361572
0.6110000014305115,0.21721535921096802,0.21721535921096802
0.6119999885559082,0.21648196876049042,0.21648196876049042
0.6129999756813049,0.2157464325428009,0.2157464325428009
0.6140000224113464,0.21501028537750244,0.21501028537750244
0.6150000095367432,0.21427279710769653,0.21427279710769653
0.6159999966621399,0.2135375589132309,0.2135375589132309
0.6169999837875366,0.21280337870121002,0.21280337870121002
0.6179999709129333,0.2120654135942459,0.2120654135942459
0.6190000176429749,0.2113310694694519,0.2113310694694519
0.6200000047683716,0.21060113608837128,0.21060113608837128
0.6209999918937683,0.2098677158355713,0.2098677158355713
0.621999979019165,0.20914438366889954,0.20914438366889954
0.6230000257492065,0.20841820538043976,0.20841820538043976
0.6240000128746033,0.20768970251083374,0.20768970251083374
0.625,0.20697347819805145,0.20697347819805145
0.6259999871253967,0.20625387132167816,0.20625387132167816
0.6269999742507935,0.20553463697433472,0.20553463697433472
0.628000020980835,0.20481784641742706,0.20481784641742706
0.6290000081062317,0.20410045981407166,0.20410045981407166
0.6299999952316284,0.20338554680347443,0.20338554680347443
0.6309999823570251,0.20267078280448914,0.20267078280448914
0.6320000290870667,0.2019544243812561,0.2019544243812561
0.6330000162124634,0.20123475790023804,0.20123475790023804
0.6340000033378601,0.20051711797714233,0.20051711797714233
0.6349999904632568,0.19980008900165558,0.19980008900165558
0.6359999775886536,0.19908449053764343,0.19908449053764343
0.6370000243186951,0.19836939871311188,0.19836939871311188
0.6380000114440918,0.1976589411497116,0.1976589411497116
0.6389999985694885,0.19694474339485168,0.19694474339485168
0.6399999856948853,0.1962304413318634,0.1962304413318634
0.640999972820282,0.19551309943199158,0.19551309943199158
0.6420000195503235,0.19479238986968994,0.19479238986968994
0.6430000066757202,0.19406887888908386,0.19406887888908386
0.6439999938011169,0.1933417171239853,0.1933417171239853
0.6449999809265137,0.192620187997818,0.192620187997818
0.6460000276565552,0.19189804792404175,0.19189804792404175
0.6470000147819519,0.19117769598960876,0.19117769598960876
0.6480000019073486,0.190458282828331,0.190458282828331
0.6489999890327454,0.1897379755973816,0.1897379755973816
0.6499999761581421,0.18901929259300232,0.18901929259300232
0.6510000228881836,0.18829672038555145,0.18829672038555145
0.6520000100135803,0.18757648766040802,0.18757648766040802
0.652999997138977,0.18685361742973328,0.18685361742973328
0.6539999842643738,0.18613557517528534,0.18613557517528534
0.6549999713897705,0.18541735410690308,0.18541735410690308
0.656000018119812,0.18469811975955963,0.18469811975955963
0.6570000052452087,0.18398191034793854,0.18398191034793854
0.6579999923706055,0.18326258659362793,0.18326258659362793
0.6589999794960022,0.1825396865606308,0.1825396865606308
0.6600000262260437,0.181821808218956,0.181821808218956
0.6610000133514404,0.18111097812652588,0.18111097812652588
0.6620000004768372,0.18041500449180603,0.18041500449180603
0.6629999876022339,0.17971894145011902,0.17971894145011902
0.6639999747276306,0.17903026938438416,0.17903026938438416
0.6650000214576721,0.17833752930164337,0.17833752930164337
0.6660000085830688,0.1776411235332489,0.1776411235332489
0.6669999957084656,0.1769448071718216,0.1769448071718216
0.6679999828338623,0.17624430358409882,0.17624430358409882
0.6690000295639038,0.17553988099098206,0.17553988099098206
0.6700000166893005,0.17484115064144135,0.17484115064144135
0.6710000038146973,0.1741388589143753,0.1741388589143753
0.671999990940094,0.17343978583812714,0.17343978583812714
0.6729999780654907,0.17274215817451477,0.17274215817451477
0.6740000247955322,0.17206504940986633,0.17206504940986633
0.675000011920929,0.171391099691391,0.171391099691391
0.6759999990463257,0.17071761190891266,0.17071761190891266
0.6769999861717224,0.17004355788230896,0.17004355788230896
0.6779999732971191,0.16936706006526947,0.16936706006526947
0.6790000200271606,0.16869990527629852,0.16869990527629852
0.6800000071525574,0.16803427040576935,0.16803427040576935
0.6809999942779541,0.16736704111099243,0.16736704111099243
0.6819999814033508,0.16669650375843048,0.16669650375843048
0.6830000281333923,0.16602322459220886,0.16602322459220886
0.6840000152587891,0.1653468757867813,0.1653468757867813
0.6850000023841858,0.16466990113258362,0.16466990113258362
0.6859999895095825,0.16399331390857697,0.16399331390857697
0.6869999766349792,0.1633133739233017,0.1633133739233017
0.6880000233650208,0.16262923181056976,0.16262923181056976
0.6890000104904175,0.1619408279657364,0.1619408279657364
0.6899999976158142,0.161272332072258,0.161272332072258
0.6909999847412109,0.16060487926006317,0.16060487926006317
0.6919999718666077,0.15993641316890717,0.15993641316890717
0.6930000185966492,0.15927845239639282,0.15927845239639282
0.6940000057220459,0.1586165726184845,0.1586165726184845
0.6949999928474426,0.15795080363750458,0.15795080363750458
0.6959999799728394,0.15729673206806183,0.15729673206806183
0.6970000267028809,0.1566425859928131,0.1566425859928131
0.6980000138282776,0.1559869647026062,0.1559869647026062
0.6990000009536743,0.15533123910427094,0.15533123910427094
0.699999988079071,0.15467675030231476,0.15467675030231476
0.7009999752044678,0.154019296169281,0.154019296169281
0.7020000219345093,0.15337799489498138,0.15337799489498138
0.703000009059906,0.1527349352836609,0.1527349352836609
0.7039999961853027,0.15209075808525085,0.15209075808525085
0.7049999833106995,0.15145090222358704,0.15145090222358704
0.7059999704360962,0.15081225335597992,0.15081225335597992
0.7070000171661377,0.15017452836036682,0.15017452836036682
0.7080000042915344,0.14953795075416565,0.14953795075416565
0.7089999914169312,0.14892028272151947,0.14892028272151947
0.7099999785423279,0.14829981327056885,0.14829981327056885
0.7110000252723694,0.14768274128437042,0.14768274128437042
0.7120000123977661,0.1470629870891571,0.1470629870891571
0.7129999995231628,0.1464405655860901,0.1464405655860901
0.7139999866485596,0.1458147019147873,0.1458147019147873
0.7149999737739563,0.14519143104553223,0.14519143104553223
0.7160000205039978,0.14456826448440552,0.14456826448440552
0.7170000076293945,0.14394214749336243,0.14394214749336243
0.7179999947547913,0.14332161843776703,0.14332161843776703
0.718999981880188,0.14270347356796265,0.14270347356796265
0.7200000286102295,0.1420862078666687,0.1420862078666687
0.7210000157356262,0.14146535098552704,0.14146535098552704
0.722000002861023,0.14084014296531677,0.14084014296531677
0.7229999899864197,0.14021176099777222,0.14021176099777222
0.7239999771118164,0.1395789533853531,0.1395789533853531
0.7250000238418579,0.13895080983638763,0.13895080983638763
0.7260000109672546,0.13831862807273865,0.13831862807273865
0.7269999980926514,0.13769398629665375,0.13769398629665375
0.7279999852180481,0.13707700371742249,0.13707700371742249
0.7289999723434448,0.13646890223026276,0.13646890223026276
0.7300000190734863,0.1358564794063568,0.1358564794063568
0.7310000061988831,0.13525021076202393,0.13525021076202393
0.7319999933242798,0.1346411257982254,0.1346411257982254
0.7329999804496765,0.13404014706611633,0.13404014706611633
0.734000027179718,0.13343511521816254,0.13343511521816254
0.7350000143051147,0.13282817602157593,0.13282817602157593
0.7360000014305115,0.13221783936023712,0.13221783936023712
0.7369999885559082,0.1316060572862625,0.1316060572862625
0.7379999756813049,0.13099490106105804,0.13099490106105804
0.7390000224113464,0.13038133084774017,0.13038133084774017
0.7400000095367432,0.12976615130901337,0.12976615130901337
0.7409999966621399,0.1291465312242508,0.1291465312242508
0.7419999837875366,0.12852580845355988,0.12852580845355988
0.7429999709129333,0.12790220975875854,0.12790220975875854
0.7440000176429749,0.12727420032024384,0.12727420032024384
0.7450000047683716,0.1266465187072754,0.1266465187072754
0.7459999918937683,0.12602047622203827,0.12602047622203827
0.746999979019165,0.12539295852184296,0.12539295852184296
0.7480000257492065,0.12476342171430588,0.12476342171430588
0.7490000128746033,0.12413478642702103,0.12413478642702103
0.75,0.12351047247648239,0.12351047247648239
0.7509999871253967,0.1228843405842781,0.1228843405842781
0.7519999742507935,0.12226638942956924,0.12226638942956924
0.753000020980835,0.12164746969938278,0.12164746969938278
0.7540000081062317,0.12102364748716354,0.12102364748716354
0.7549999952316284,0.12040305882692337,0.12040305882692337
0.7559999823570251,0.11978413909673691,0.11978413909673691
0.7570000290870667,0.11916034668684006,0.11916034668684006
0.7580000162124634,0.11853540688753128,0.11853540688753128
0.7590000033378601,0.11792010813951492,0.11792010813951492
0.7599999904632568,0.11730057746171951,0.11730057746171951
0.7609999775886536,0.11668235808610916,0.11668235808610916
0.7620000243186951,0.11606236547231674,0.11606236547231674
0.7630000114440918,0.11545572429895401,0.11545572429895401
0.7639999985694885,0.11485303938388824,0.11485303938388824
0.7649999856948853,0.11424919962882996,0.11424919962882996
0.765999972820282,0.11364059895277023,0.11364059895277023
0.7670000195503235,0.11303121596574783,0.11303121596574783
0.7680000066757202,0.11243011057376862,0.11243011057376862
0.7689999938011169,0.11182928085327148,0.11182928085327148
0.7699999809265137,0.11122869700193405,0.11122869700193405
0.7710000276565552,0.11062952131032944,0.11062952131032944
0.7720000147819519,0.11002793908119202,0.11002793908119202
0.7730000019073486,0.1094372496008873,0.1094372496008873
0.7739999890327454,0.1088520810008049,0.1088520810008049
0.7749999761581421,0.10826624929904938,0.10826624929904938
0.7760000228881836,0.10767850279808044,0.10767850279808044
0.7770000100135803,0.1070857048034668,0.1070857048034668
0.777999997138977,0.10648781061172485,0.10648781061172485
0.7789999842643738,0.10588452219963074,0.10588452219963074
0.7799999713897705,0.10529416799545288,0.10529416799545288
0.781000018119812,0.10469973832368851,0.10469973832368851
0.7820000052452087,0.10411593317985535,0.10411593317985535
0.7829999923706055,0.10353121161460876,0.10353121161460876
0.7839999794960022,0.10294313728809357,0.10294313728809357
0.7850000262260437,0.10235043615102768,0.10235043615102768
0.7860000133514404,0.10175324231386185,0.10175324231386185
0.7870000004768372,0.10115163773298264,0.10115163773298264
0.7879999876022339,0.10056326538324356,0.10056326538324356
0.7889999747276306,0.09997568279504776,0.09997568279504776
0.7900000214576721,0.0993846133351326,0.0993846133351326
0.7910000085830688,0.09879148006439209,0.09879148006439209
0.7919999957084656,0.09819794446229935,0.09819794446229935
0.7929999828338623,0.09759890288114548,0.09759890288114548
0.7940000295639038,0.09699711948633194,0.09699711948633194
0.7950000166893005,0.09639377892017365,0.09639377892017365
0.7960000038146973,0.09579204022884369,0.09579204022884369
0.796999990940094,0.09518475830554962,0.09518475830554962
0.7979999780654907,0.09458691626787186,0.09458691626787186
0.7990000247955322,0.09399085491895676,0.09399085491895676
0.800000011920929,0.09339562803506851,0.09339562803506851
0.8009999990463257,0.09280270338058472,0.09280270338058472
0.8019999861717224,0.09220625460147858,0.09220625460147858
0.8029999732971191,0.09160834550857544,0.09160834550857544
0.8040000200271606,0.09100908786058426,0.09100908786058426
0.8050000071525574,0.09040418267250061,0.09040418267250061
0.8059999942779541,0.08979562669992447,0.08979562669992447
0.8069999814033508,0.08918130397796631,0.08918130397796631
0.8080000281333923,0.08856151252985,0.08856151252985
0.8090000152587891,0.08794351667165756,0.08794351667165756
0.8100000023841858,0.08731992542743683,0.08731992542743683
0.8109999895095825,0.08671041578054428,0.08671041578054428
0.8119999766349792,0.08612201362848282,0.08612201362848282
0.8130000233650208,0.0855281800031662,0.0855281800031662
0.8140000104904175,0.08493395894765854,0.08493395894765854
0.8149999976158142,0.0843411237001419,0.0843411237001419
0.8159999847412109,0.08374698460102081,0.08374698460102081
0.8169999718666077,0.08315446227788925,0.08315446227788925
0.8180000185966492,0.08256467431783676,0.08256467431783676
0.8190000057220459,0.0819723829627037,0.0819723829627037
0.8199999928474426,0.08138324320316315,0.08138324320316315
0.8209999799728394,0.08079560846090317,0.08079560846090317
0.8220000267028809,0.08020879328250885,0.08020879328250885
0.8230000138282776,0.0796191394329071,0.0796191394329071
0.8240000009536743,0.07902377843856812,0.07902377843856812
0.824999988079071,0.07842335850000381,0.07842335850000381
0.8259999752044678,0.07781818509101868,0.07781818509101868
0.8270000219345093,0.07721269130706787,0.07721269130706787
0.828000009059906,0.07660261541604996,0.07660261541604996
0.8289999961853027,0.0759923979640007,0.0759923979640007
0.8299999833106995,0.0753820389509201,0.0753820389509201
0.8309999704360962,0.07477625459432602,0.07477625459432602
0.8320000171661377,0.07417921721935272,0.07417921721935272
0.8330000042915344,0.0735781192779541,0.0735781192779541
0.8339999914169312,0.07297272235155106,0.07297272235155106
0.8349999785423279,0.07236452400684357,0.07236452400684357
0.8360000252723694,0.07175662368535995,0.07175662368535995
0.8370000123977661,0.07115042209625244,0.07115042209625244
0.8379999995231628,0.07054787874221802,0.07054787874221802
0.8389999866485596,0.06994596868753433,0.06994596868753433
0.8399999737739563,0.06933967769145966,0.06933967769145966
0.8410000205039978,0.06874090433120728,0.06874090433120728
0.8420000076293945,0.0681389719247818,0.0681389719247818
0.8429999947547913,0.06755340099334717,0.06755340099334717
0.843999981880188,0.06697218120098114,0.06697218120098114
0.8450000286102295,0.06638780981302261,0.06638780981302261
0.8460000157356262,0.06582094728946686,0.06582094728946686
0.847000002861023,0.06529190391302109,0.06529190391302109
0.8479999899864197,0.0647675022482872,0.0647675022482872
0.8489999771118164,0.06424184888601303,0.06424184888601303
0.8500000238418579,0.06371940672397614,0.06371940672397614
0.8510000109672546,0.06319654732942581,0.06319654732942581
0.8519999980926514,0.06267398595809937,0.06267398595809937
0.8529999852180481,0.06214619427919388,0.06214619427919388
0.8539999723434448,0.061614613980054855,0.061614613980054855
0.8550000190734863,0.061077963560819626,0.061077963560819626
0.8560000061988831,0.06053880974650383,0.06053880974650383
0.8569999933242798,0.0599956214427948,0.0599956214427948
0.8579999804496765,0.059472765773534775,0.059472765773534775
0.859000027179718,0.058947645127773285,0.058947645127773285
0.8600000143051147,0.058426860719919205,0.058426860719919205
0.8610000014305115,0.05790131166577339,0.05790131166577339
0.8619999885559082,0.05736875161528587,0.05736875161528587
0.8629999756813049,0.056833915412425995,0.056833915412425995
0.8640000224113464,0.05629841610789299,0.05629841610789299
0.8650000095367432,0.055773425847291946,0.055773425847291946
0.8659999966621399,0.05524192750453949,0.05524192750453949
0.8669999837875366,0.054711878299713135,0.054711878299713135
0.8679999709129333,0.054177187383174896,0.054177187383174896
0.8690000176429749,0.05363985896110535,0.05363985896110535
0.8700000047683716,0.053134407848119736,0.053134407848119736
0.8709999918937683,0.05262213945388794,0.05262213945388794
0.871999979019165,0.05210374295711517,0.05210374295711517
0.8730000257492065,0.05158344283699989,0.05158344283699989
0.8740000128746033,0.05106259137392044,0.05106259137392044
0.875,0.05053986236453056,0.05053986236453056
0.8759999871253967,0.0500095896422863,0.0500095896422863
0.8769999742507935,0.04947345703840256,0.04947345703840256
0.878000020980835,0.048938192427158356,0.048938192427158356
0.8790000081062317,0.04840756207704544,0.04840756207704544
0.8799999952316284,0.047894202172756195,0.047894202172756195
0.8809999823570251,0.04737287014722824,0.04737287014722824
0.8820000290870667,0.046852849423885345,0.046852849423885345
0.8830000162124634,0.046325381845235825,0.046325381845235825
0.8840000033378601,0.045797087252140045,0.045797087252140045
0.8849999904632568,0.045280080288648605,0.045280080288648605
0.8859999775886536,0.044778116047382355,0.044778116047382355
0.8870000243186951,0.04426893964409828,0.04426893964409828
0.8880000114440918,0.04378146678209305,0.04378146678209305
0.8889999985694885,0.04330798611044884,0.04330798611044884
0.8899999856948853,0.042826373130083084,0.042826373130083084
0.890999972820282,0.04234037548303604,0.04234037548303604
0.8920000195503235,0.04185543581843376,0.04185543581843376
0.8930000066757202,0.04136193171143532,0.04136193171143532
0.8939999938011169,0.04086300730705261,0.04086300730705261
0.8949999809265137,0.0403580367565155,0.0403580367565155
0.8960000276565552,0.03984689339995384,0.03984689339995384
0.8970000147819519,0.039336539804935455,0.039336539804935455
0.8980000019073486,0.03884363919496536,0.03884363919496536
0.8989999890327454,0.03834610432386398,0.03834610432386398
0.8999999761581421,0.03786279633641243,0.03786279633641243
0.9010000228881836,0.03737286850810051,0.03737286850810051
0.9020000100135803,0.03688483685255051,0.03688483685255051
0.902999997138977,0.03638819232583046,0.03638819232583046
0.9039999842643738,0.035892002284526825,0.035892002284526825
0.9049999713897705,0.03540518134832382,0.03540518134832382
0.906000018119812,0.03491032496094704,0.03491032496094704
0.9070000052452087,0.03441271558403969,0.03441271558403969
0.9079999923706055,0.03391815349459648,0.03391815349459648
0.9089999794960022,0.03342825546860695,0.03342825546860695
0.9100000262260437,0.03296894207596779,0.03296894207596779
0.9110000133514404,0.03253348916769028,0.03253348916769028
0.9120000004768372,0.03208862617611885,0.03208862617611885
0.9129999876022339,0.031638141721487045,0.031638141721487045
0.9139999747276306,0.03118998184800148,0.03118998184800148
0.9150000214576721,0.030738921836018562,0.030738921836018562
0.9160000085830688,0.030289385467767715,0.030289385467767715
0.9169999957084656,0.02983052283525467,0.02983052283525467
0.9179999828338623,0.029363522306084633,0.029363522306084633
0.9190000295639038,0.028915414586663246,0.028915414586663246
0.9200000166893005,0.02847067452967167,0.02847067452967167
0.9210000038146973,0.028015421703457832,0.028015421703457832
0.921999990940094,0.0275669377297163,0.0275669377297163
0.9229999780654907,0.027107933536171913,0.027107933536171913
0.9240000247955322,0.02665046975016594,0.02665046975016594
0.925000011920929,0.026186347007751465,0.026186347007751465
0.9259999990463257,0.025713080540299416,0.025713080540299416
0.9269999861717224,0.025256987661123276,0.025256987661123276
0.9279999732971191,0.024792440235614777,0.024792440235614777
0.9290000200271606,0.024318933486938477,0.024318933486938477
0.9300000071525574,0.023845264688134193,0.023845264688134193
0.9309999942779541,0.02338763140141964,0.02338763140141964
0.9319999814033508,0.022919410839676857,0.022919410839676857
0.9330000281333923,0.02246415987610817,0.02246415987610817
0.9340000152587891,0.022000934928655624,0.022000934928655624
0.9350000023841858,0.021531052887439728,0.021531052887439728
0.9359999895095825,0.021047858521342278,0.021047858521342278
0.9369999766349792,0.020579621195793152,0.020579621195793152
0.9380000233650208,0.020129740238189697,0.020129740238189697
0.9390000104904175,0.019676145166158676,0.019676145166158676
0.9399999976158142,0.019208412617444992,0.019208412617444992
0.9409999847412109,0.01873120479285717,0.01873120479285717
0.9419999718666077,0.018253644928336143,0.018253644928336143
0.9430000185966492,0.017762841656804085,0.017762841656804085
0.9440000057220459,0.017293939366936684,0.017293939366936684
0.9449999928474426,0.016821913421154022,0.016821913421154022
0.9459999799728394,0.01634134165942669,0.01634134165942669
0.9470000267028809,0.015882201492786407,0.015882201492786407
0.9480000138282776,0.015421762131154537,0.015421762131154537
0.9490000009536743,0.015004551969468594,0.015004551969468594
0.949999988079071,0.014594059437513351,0.014594059437513351
0.9509999752044678,0.014211833477020264,0.014211833477020264
0.9520000219345093,0.01383180357515812,0.01383180357515812
0.953000009059906,0.013445123098790646,0.013445123098790646
0.9539999961853027,0.013058469630777836,0.013058469630777836
0.9549999833106995,0.012665560469031334,0.012665560469031334
0.9559999704360962,0.012304094620049,0.012304094620049
0.9570000171661377,0.011938047595322132,0.011938047595322132
0.9580000042915344,0.011567824520170689,0.011567824520170689
0.9589999914169312,0.011237481608986855,0.011237481608986855
0.9599999785423279,0.01089120376855135,0.01089120376855135
0.9610000252723694,0.01063566654920578,0.01063566654920578
0.9620000123977661,0.0103983823210001,0.0103983823210001
0.9629999995231628,0.010169828310608864,0.010169828310608864
0.9639999866485596,0.009932054206728935,0.009932054206728935
0.9649999737739563,0.009685110300779343,0.009685110300779343
0.9660000205039978,0.00943154189735651,0.00943154189735651
0.9670000076293945,0.00917480792850256,0.00917480792850256
0.9679999947547913,0.008916872553527355,0.008916872553527355
0.968999981880188,0.008647778071463108,0.008647778071463108
0.9700000286102295,0.008369607850909233,0.008369607850909233
0.9710000157356262,0.00810596439987421,0.00810596439987421
0.972000002861023,0.007839424535632133,0.007839424535632133
0.9729999899864197,0.0075978562235832214,0.0075978562235832214
0.9739999771118164,0.00734392274171114,0.00734392274171114
0.9750000238418579,0.007084607146680355,0.007084607146680355
0.9760000109672546,0.006840958259999752,0.006840958259999752
0.9769999980926514,0.0065805139020085335,0.0065805139020085335
0.9779999852180481,0.006300248205661774,0.006300248205661774
0.9789999723434448,0.006007630843669176,0.006007630843669176
0.9800000190734863,0.00569187244400382,0.00569187244400382
0.9810000061988831,0.005357499234378338,0.005357499234378338
0.9819999933242798,0.005037844181060791,0.005037844181060791
0.9829999804496765,0.004686636384576559,0.004686636384576559
0.984000027179718,0.004340556915849447,0.004340556915849447
0.9850000143051147,0.0040184385143220425,0.0040184385143220425
0.9860000014305115,0.00367294205352664,0.00367294205352664
0.9869999885559082,0.003519102232530713,0.003519102232530713
0.9879999756813049,0.0033485861495137215,0.0033485861495137215
0.9890000224113464,0.0032041077502071857,0.0032041077502071857
0.9900000095367432,0.003077554050832987,0.003077554050832987
0.9909999966621399,0.002926951739937067,0.002926951739937067
0.9919999837875366,0.002758961170911789,0.002758961170911789
0.9929999709129333,0.002585375914350152,0.002585375914350152
0.9940000176429749,0.0023640203289687634,0.0023640203289687634
0.9950000047683716,0.0021267917472869158,0.0021267917472869158
0.9959999918937683,0.0018202703213319182,0.0018202703213319182
0.996999979019165,0.0013995107728987932,0.0013995107728987932
0.9980000257492065,0.0009416211396455765,0.0009416211396455765
0.9990000128746033,0.00025320524582639337,0.00025320524582639337
1.0,6.498002039734274e-05,6.498002039734274e-05


==> plot_csvs/heterosced_true_error_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.502
0.30000000000000004,0.502
0.4,0.502
0.5,0.502
0.6000000000000001,0.502
0.7000000000000001,0.502
0.8,0.502
0.9,1.0
1.0,1.0


==> plot_csvs/heterosced_true_error_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.502
0.30000000000000004,0.502
0.4,0.502
0.5,0.502
0.6000000000000001,0.502
0.7000000000000001,0.502
0.8,0.502
0.9,1.0
1.0,1.0


==> plot_csvs/heterosced_true_error_spearman.csv <==
rank_AE,rank_uncertainty
744,744
133,133
200,200
878,878
773,773
81,81
134,134
538,538
873,873
28,28
68,68
27,27
218,218
805,805
721,721
266,266
779,779
257,257
267,267
220,220
483,483
629,629
989,989
104,104
575,575
594,594
598,598
107,107
381,381
668,668
14,14
37,37
748,748
129,129
602,602
572,572
618,618
279,279
978,978
935,935
570,570
715,715
471,471
676,676
210,210
772,772
527,527
438,438
604,604
309,309
393,393
274,274
394,394
387,387
290,290
987,987
17,17
883,883
280,280
899,899
426,426
415,415
161,161
430,430
435,435
391,391
730,730
646,646
150,150
497,497
701,701
412,412
513,513
236,236
312,312
208,208
665,665
464,464
824,824
761,761
293,293
429,429
253,253
367,367
224,224
407,407
2,2
925,925
29,29
201,201
837,837
18,18
377,377
442,442
690,690
450,450
1,1
99,99
67,67
110,110
204,204
929,929
455,455
998,998
926,926
227,227
351,351
567,567
579,579
334,334
283,283
986,986
71,71
191,191
350,350
653,653
190,190
961,961
954,954
946,946
859,859
589,589
627,627
698,698
54,54
44,44
894,894
833,833
997,997
995,995
774,774
647,647
361,361
664,664
511,511
931,931
188,188
49,49
623,623
939,939
301,301
535,535
877,877
207,207
371,371
119,119
884,884
583,583
354,354
600,600
432,432
605,605
341,341
73,73
868,868
617,617
844,844
595,595
555,555
980,980
817,817
172,172
577,577
235,235
456,456
682,682
211,211
198,198
284,284
768,768
988,988
492,492
91,91
425,425
950,950
624,624
78,78
363,363
793,793
521,521
573,573
184,184
485,485
778,778
369,369
928,928
694,694
491,491
564,564
810,810
829,829
885,885
547,547
580,580
6,6
32,32
222,222
46,46
114,114
182,182
948,948
179,179
298,298
170,170
379,379
560,560
152,152
3,3
858,858
651,651
287,287
197,197
205,205
90,90
996,996
959,959
268,268
89,89
322,322
661,661
55,55
192,192
695,695
159,159
666,666
722,722
325,325
202,202
811,811
709,709
206,206
718,718
680,680
542,542
516,516
962,962
187,187
93,93
263,263
8,8
777,777
565,565
51,51
19,19
679,679
656,656
569,569
431,431
798,798
126,126
310,310
806,806
561,561
872,872
916,916
196,196
402,402
329,329
226,226
849,849
10,10
359,359
180,180
847,847
671,671
478,478
164,164
332,332
681,681
281,281
942,942
558,558
423,423
614,614
70,70
66,66
875,875
165,165
424,424
259,259
910,910
212,212
543,543
113,113
636,636
181,181
490,490
729,729
815,815
458,458
787,787
611,611
556,556
177,177
398,398
608,608
947,947
658,658
898,898
40,40
465,465
705,705
130,130
272,272
973,973
914,914
470,470
828,828
241,241
739,739
864,864
735,735
158,158
449,449
249,249
937,937
264,264
609,609
843,843
906,906
120,120
686,686
31,31
302,302
273,273
245,245
5,5
143,143
315,315
901,901
592,592
261,261
923,923
417,417
115,115
462,462
791,791
21,21
225,225
439,439
406,406
313,313
674,674
480,480
338,338
493,493
162,162
30,30
967,967
907,907
215,215
726,726
457,457
13,13
760,760
333,333
563,563
963,963
970,970
886,886
278,278
720,720
759,759
536,536
495,495
684,684
139,139
0,0
58,58
743,743
185,185
831,831
584,584
710,710
706,706
766,766
454,454
999,999
194,194
801,801
217,217
384,384
523,523
451,451
124,124
500,500
900,900
525,525
551,551
195,195
827,827
463,463
982,982
466,466
311,311
712,712
42,42
467,467
141,141
48,48
628,628
238,238
319,319
861,861
250,250
714,714
532,532
979,979
514,514
820,820
969,969
854,854
792,792
776,776
530,530
724,724
976,976
719,719
475,475
621,621
87,87
889,889
654,654
80,80
183,183
920,920
375,375
405,405
72,72
544,544
974,974
330,330
163,163
590,590
95,95
700,700
339,339
145,145
400,400
189,189
725,725
758,758
960,960
374,374
140,140
794,794
342,342
751,751
757,757
893,893
41,41
144,144
327,327
975,975
713,713
26,26
155,155
373,373
944,944
892,892
803,803
100,100
193,193
508,508
819,819
275,275
965,965
366,366
650,650
895,895
60,60
509,509
25,25
983,983
747,747
213,213
358,358
737,737
291,291
838,838
168,168
260,260
992,992
836,836
597,597
127,127
296,296
606,606
616,616
596,596
921,921
36,36
740,740
39,39
559,559
842,842
529,529
270,270
97,97
83,83
660,660
43,43
105,105
336,336
607,607
782,782
479,479
414,414
644,644
708,708
642,642
77,77
887,887
399,399
505,505
409,409
47,47
888,888
428,428
699,699
372,372
655,655
991,991
22,22
707,707
292,292
870,870
34,34
673,673
108,108
876,876
949,949
282,282
9,9
915,915
427,427
667,667
645,645
11,11
167,167
566,566
825,825
484,484
631,631
171,171
546,546
545,545
118,118
711,711
173,173
795,795
905,905
368,368
541,541
630,630
821,821
33,33
392,392
242,242
503,503
473,473
496,496
919,919
903,903
106,106
408,408
502,502
775,775
461,461
116,116
186,186
703,703
353,353
840,840
867,867
780,780
321,321
550,550
924,924
112,112
528,528
92,92
154,154
582,582
913,913
808,808
53,53
649,649
317,317
246,246
45,45
670,670
262,262
357,357
468,468
82,82
848,848
175,175
549,549
593,593
441,441
846,846
137,137
446,446
277,277
841,841
299,299
385,385
797,797
741,741
732,732
783,783
507,507
750,750
12,12
364,364
128,128
977,977
308,308
501,501
142,142
243,243
533,533
504,504
347,347
98,98
365,365
344,344
945,945
641,641
101,101
138,138
749,749
258,258
812,812
103,103
489,489
380,380
326,326
764,764
956,956
788,788
620,620
376,376
421,421
156,156
823,823
553,553
86,86
440,440
781,781
683,683
856,856
813,813
789,789
306,306
88,88
221,221
990,990
770,770
79,79
382,382
328,328
307,307
85,85
548,548
669,669
639,639
927,927
498,498
52,52
581,581
539,539
94,94
762,762
320,320
349,349
862,862
362,362
232,232
487,487
966,966
941,941
922,922
476,476
345,345
534,534
444,444
109,109
754,754
932,932
632,632
687,687
62,62
625,625
453,453
908,908
568,568
786,786
237,237
486,486
122,122
148,148
752,752
447,447
958,958
691,691
223,223
176,176
576,576
693,693
882,882
678,678
304,304
866,866
247,247
662,662
252,252
57,57
482,482
61,61
855,855
993,993
294,294
433,433
734,734
132,132
517,517
619,619
494,494
585,585
830,830
537,537
610,610
510,510
335,335
286,286
316,316
640,640
151,151
697,697
897,897
231,231
857,857
64,64
796,796
881,881
871,871
853,853
832,832
297,297
652,652
742,742
305,305
422,422
890,890
416,416
157,157
96,96
512,512
459,459
389,389
930,930
835,835
587,587
526,526
733,733
863,863
938,938
755,755
909,909
102,102
209,209
552,552
234,234
692,692
790,790
269,269
248,248
562,562
934,934
952,952
84,84
518,518
499,499
896,896
203,203
800,800
254,254
23,23
251,251
240,240
917,917
388,388
880,880
255,255
460,460
436,436
65,65
972,972
288,288
643,643
784,784
601,601
169,169
626,626
370,370
419,419
472,472
613,613
728,728
324,324
637,637
397,397
984,984
178,178
300,300
689,689
147,147
869,869
360,360
634,634
826,826
214,214
994,994
506,506
7,7
477,477
219,219
571,571
63,63
756,756
355,355
809,809
753,753
615,615
418,418
314,314
199,199
401,401
763,763
285,285
474,474
659,659
117,117
24,24
411,411
56,56
738,738
149,149
515,515
951,951
985,985
437,437
675,675
265,265
452,452
540,540
736,736
111,111
557,557
769,769
746,746
717,717
574,574
4,4
633,633
524,524
352,352
702,702
904,904
771,771
337,337
348,348
968,968
403,403
125,125
131,131
395,395
410,410
943,943
531,531
295,295
723,723
383,383
123,123
879,879
865,865
20,20
696,696
520,520
488,488
955,955
35,35
672,672
677,677
289,289
228,228
612,612
340,340
591,591
59,59
911,911
845,845
852,852
785,785
716,716
445,445
50,50
807,807
136,136
146,146
588,588
851,851
731,731
469,469
346,346
745,745
230,230
404,404
318,318
953,953
814,814
933,933
174,174
323,323
233,233
891,891
663,663
434,434
603,603
981,981
244,244
121,121
16,16
685,685
586,586
657,657
635,635
822,822
704,704
229,229
276,276
860,860
799,799
378,378
818,818
356,356
216,216
767,767
599,599
239,239
166,166
940,940
902,902
75,75
839,839
578,578
413,413
76,76
957,957
519,519
727,727
135,135
688,688
648,648
874,874
850,850
443,443
912,912
765,765
15,15
38,38
804,804
816,816
386,386
481,481
834,834
303,303
638,638
964,964
918,918
554,554
971,971
802,802
74,74
69,69
331,331
153,153
420,420
622,622
390,390
522,522
271,271
256,256
160,160
343,343
396,396
936,936
448,448


==> plot_csvs/homosced_ause_true_std.csv <==
fraction,oracle,sparsification
0.0010000000474974513,0.9999998807907104,0.9999998807907104
0.0020000000949949026,0.9971669912338257,0.9976077079772949
0.003000000026077032,0.9945076107978821,0.9981173276901245
0.004000000189989805,0.9918980002403259,0.9986688494682312
0.004999999888241291,0.9893584847450256,0.9979518055915833
0.006000000052154064,0.9868214130401611,0.9983154535293579
0.007000000216066837,0.9843008518218994,0.9982995390892029
0.00800000037997961,0.9818130731582642,0.9973440170288086
0.008999999612569809,0.9793857336044312,0.9971910715103149
0.009999999776482582,0.9769704341888428,0.9971073269844055
0.010999999940395355,0.9745742678642273,0.9979618191719055
0.012000000104308128,0.9722713828086853,0.9966003894805908
0.013000000268220901,0.9700604677200317,0.996925413608551
0.014000000432133675,0.9678487777709961,0.9953144788742065
0.014999999664723873,0.9656884074211121,0.9955968856811523
0.01600000075995922,0.9636939167976379,0.9956037998199463
0.017000000923871994,0.9617049098014832,0.9958677887916565
0.017999999225139618,0.9597188830375671,0.996379017829895
0.01899999938905239,0.9577444791793823,0.9964070320129395
0.019999999552965164,0.9557809233665466,0.9971829056739807
0.020999999716877937,0.9538166522979736,0.9969913959503174
0.02199999988079071,0.9519042372703552,0.996076226234436
0.023000000044703484,0.9500475525856018,0.9968084692955017
0.024000000208616257,0.9481964111328125,0.9966554045677185
0.02500000037252903,0.9463565349578857,0.9968991875648499
0.026000000536441803,0.9445138573646545,0.9964625835418701
0.027000000700354576,0.9426676034927368,0.995658814907074
0.02800000086426735,0.9408386945724487,0.9960646629333496
0.028999999165534973,0.9390147924423218,0.9960036873817444
0.029999999329447746,0.9372180104255676,0.9966665506362915
0.03099999949336052,0.9354360699653625,0.9962269067764282
0.03200000151991844,0.9336515069007874,0.9962173700332642
0.032999999821186066,0.9318732023239136,0.9961913824081421
0.03400000184774399,0.93010014295578,0.9963542819023132
0.03500000014901161,0.9283381700515747,0.9959017038345337
0.035999998450279236,0.9265751838684082,0.9948074817657471
0.03700000047683716,0.924831748008728,0.9945923089981079
0.03799999877810478,0.9230996966362,0.9954552054405212
0.039000000804662704,0.9213700890541077,0.9952172040939331
0.03999999910593033,0.9196436405181885,0.9961392879486084
0.04100000113248825,0.9179221391677856,0.9967406988143921
0.041999999433755875,0.9162021279335022,0.9958970546722412
0.0430000014603138,0.9144800901412964,0.9948297739028931
0.04399999976158142,0.9127570390701294,0.9956980347633362
0.04500000178813934,0.9110366106033325,0.9945254325866699
0.04600000008940697,0.9093266725540161,0.9954816102981567
0.04699999839067459,0.9076574444770813,0.9956021308898926
0.04800000041723251,0.9059902429580688,0.9963740706443787
0.04899999871850014,0.9043294787406921,0.9969585537910461
0.05000000074505806,0.9026786684989929,0.9964809417724609
0.050999999046325684,0.9010347127914429,0.995564877986908
0.052000001072883606,0.8993914723396301,0.9949935674667358
0.05299999937415123,0.8977473974227905,0.995298445224762
0.05400000140070915,0.89610356092453,0.9949401021003723
0.054999999701976776,0.8944610953330994,0.9938362240791321
0.0560000017285347,0.8928284049034119,0.9947723746299744
0.05700000002980232,0.8912028670310974,0.9957401752471924
0.057999998331069946,0.8895784020423889,0.9957197308540344
0.05900000035762787,0.8879581689834595,0.9949275851249695
0.05999999865889549,0.8863504528999329,0.9947695136070251
0.061000000685453415,0.8847586512565613,0.9938024878501892
0.06199999898672104,0.8831642270088196,0.9939792156219482
0.06300000101327896,0.8815888166427612,0.9927859902381897
0.06400000303983688,0.8800235986709595,0.9935229420661926
0.06499999761581421,0.878459095954895,0.9943066835403442
0.06599999964237213,0.8768988251686096,0.9950108528137207
0.06700000166893005,0.8753356337547302,0.9953798055648804
0.06800000369548798,0.8737764954566956,0.9944239854812622
0.0689999982714653,0.8722313642501831,0.9925212860107422
0.07000000029802322,0.8706905245780945,0.9935054183006287
0.07100000232458115,0.8691467642784119,0.9942488670349121
0.07199999690055847,0.8676051497459412,0.9950303435325623
0.0729999989271164,0.8660722374916077,0.9919754266738892
0.07400000095367432,0.8645371198654175,0.9919648170471191
0.07500000298023224,0.8630049824714661,0.9918333888053894
0.07599999755620956,0.8614818453788757,0.9927330613136292
0.07699999958276749,0.8599601984024048,0.9937489032745361
0.07800000160932541,0.8584387898445129,0.9943747520446777
0.07900000363588333,0.856927752494812,0.9940646886825562
0.07999999821186066,0.8554169535636902,0.9948113560676575
0.08100000023841858,0.8539091348648071,0.9956437945365906
0.0820000022649765,0.8524044752120972,0.9958213567733765
0.08299999684095383,0.850919246673584,0.9962764382362366
0.08399999886751175,0.8494518399238586,0.9961913824081421
0.08500000089406967,0.8479868769645691,0.9965684413909912
0.0860000029206276,0.8465196490287781,0.996260941028595
0.08699999749660492,0.8450526595115662,0.9973371028900146
0.08799999952316284,0.8435827493667603,0.9949759840965271
0.08900000154972076,0.8421152830123901,0.994874894618988
0.09000000357627869,0.8406765460968018,0.9943834543228149
0.09099999815225601,0.8392391204833984,0.9953405261039734
0.09200000017881393,0.8378000855445862,0.9953120350837708
0.09300000220537186,0.8363660573959351,0.9940770864486694
0.09399999678134918,0.8349385261535645,0.994480550289154
0.0949999988079071,0.8335112929344177,0.9954659938812256
0.09600000083446503,0.8320934772491455,0.9961812496185303
0.09700000286102295,0.830672562122345,0.9964869022369385
0.09799999743700027,0.8292521834373474,0.997433602809906
0.0989999994635582,0.8278301954269409,0.9977902173995972
0.10000000149011612,0.8264069557189941,0.9979645013809204
0.10100000351667404,0.8249865770339966,0.9982679486274719
0.10199999809265137,0.8235674500465393,0.9982447028160095
0.10300000011920929,0.8221604228019714,0.9981744289398193
0.10400000214576721,0.8207523822784424,0.9967216849327087
0.10499999672174454,0.8193495273590088,0.9970000386238098
0.10599999874830246,0.8179469704627991,0.9979470372200012
0.10700000077486038,0.8165435194969177,0.9975026845932007
0.1080000028014183,0.8151441812515259,0.9977312088012695
0.10899999737739563,0.8137577772140503,0.9972994327545166
0.10999999940395355,0.8123698234558105,0.9980407953262329
0.11100000143051147,0.8109912872314453,0.9985437989234924
0.1120000034570694,0.8096268177032471,0.9964065551757812
0.11299999803304672,0.8082628846168518,0.9963504076004028
0.11400000005960464,0.8068986535072327,0.997319757938385
0.11500000208616257,0.8055351972579956,0.9978901147842407
0.11599999666213989,0.8041712641716003,0.997897207736969
0.11699999868869781,0.8028141856193542,0.9977990984916687
0.11800000071525574,0.8014627695083618,0.9971125721931458
0.11900000274181366,0.8001084923744202,0.9969408512115479
0.11999999731779099,0.7987627387046814,0.9977288246154785
0.12099999934434891,0.7974279522895813,0.9978078007698059
0.12200000137090683,0.7960938215255737,0.9975547790527344
0.12300000339746475,0.7947688102722168,0.998489260673523
0.12399999797344208,0.7934547662734985,0.9995126128196716
0.125,0.792142927646637,1.0000025033950806
0.12600000202655792,0.7908362150192261,1.0000666379928589
0.12700000405311584,0.7895305156707764,0.9989182353019714
0.12800000607967377,0.7882241010665894,0.9996746778488159
0.1289999932050705,0.7869184613227844,0.9999988675117493
0.12999999523162842,0.785611093044281,1.000146508216858
0.13099999725818634,0.784320056438446,1.0012004375457764
0.13199999928474426,0.7830319404602051,1.0019047260284424
0.13300000131130219,0.7817410826683044,1.0027503967285156
0.1340000033378601,0.7804480791091919,1.0016049146652222
0.13500000536441803,0.779153048992157,1.0006901025772095
0.13600000739097595,0.7778655290603638,1.000227928161621
0.13699999451637268,0.7765792608261108,1.0011063814163208
0.1379999965429306,0.7752925157546997,1.0001753568649292
0.13899999856948853,0.7740037441253662,1.001206398010254
0.14000000059604645,0.7727195024490356,1.0011905431747437
0.14100000262260437,0.7714332938194275,1.0017238855361938
0.1420000046491623,0.7701497077941895,0.999788224697113
0.14300000667572021,0.7688661217689514,0.9985049962997437
0.14399999380111694,0.7675828337669373,0.9978060126304626
0.14499999582767487,0.7662988901138306,0.9977800846099854
0.1459999978542328,0.7650132179260254,0.9964441657066345
0.1469999998807907,0.763740599155426,0.9935218095779419
0.14800000190734863,0.7624841928482056,0.9931904673576355
0.14900000393390656,0.7612274289131165,0.993109405040741
0.15000000596046448,0.7599701285362244,0.9916954040527344
0.1509999930858612,0.7587103843688965,0.991295337677002
0.15199999511241913,0.757452666759491,0.9896175265312195
0.15299999713897705,0.7562005519866943,0.9906275272369385
0.15399999916553497,0.7549461126327515,0.9904268383979797
0.1550000011920929,0.753690242767334,0.9907593727111816
0.15600000321865082,0.7524325847625732,0.991584300994873
0.15700000524520874,0.751179575920105,0.9916744828224182
0.15800000727176666,0.7499284744262695,0.9914579391479492
0.1589999943971634,0.7486757040023804,0.9917396306991577
0.1599999964237213,0.7474219799041748,0.9928584694862366
0.16099999845027924,0.7461697459220886,0.9924445748329163
0.16200000047683716,0.7449146509170532,0.9931749701499939
0.16300000250339508,0.7436631321907043,0.9928715825080872
0.164000004529953,0.742412269115448,0.9936906695365906
0.16500000655651093,0.741163969039917,0.9940008521080017
0.16599999368190765,0.7399206757545471,0.9945262670516968
0.16699999570846558,0.7386905550956726,0.9953551292419434
0.1679999977350235,0.7374639511108398,0.9957336783409119
0.16899999976158142,0.736239492893219,0.9950888752937317
0.17000000178813934,0.7350133657455444,0.9953199028968811
0.17100000381469727,0.7337847352027893,0.9955119490623474
0.1720000058412552,0.7325668334960938,0.9946790337562561
0.17299999296665192,0.7313478589057922,0.994653582572937
0.17399999499320984,0.7301264405250549,0.9951929450035095
0.17499999701976776,0.7289065718650818,0.9945696592330933
0.17599999904632568,0.7276872992515564,0.9922794699668884
0.1770000010728836,0.726466178894043,0.9931440949440002
0.17800000309944153,0.7252463698387146,0.9927737712860107
0.17900000512599945,0.7240316271781921,0.9932816028594971
0.18000000715255737,0.7228192090988159,0.9929722547531128
0.1809999942779541,0.7216047644615173,0.9929636716842651
0.18199999630451202,0.7203921675682068,0.9936743974685669
0.18299999833106995,0.7191787958145142,0.993074357509613
0.18400000035762787,0.7179640531539917,0.9930593371391296
0.1850000023841858,0.7167550921440125,0.9922654628753662
0.1860000044107437,0.7155647277832031,0.9931815266609192
0.18700000643730164,0.714372456073761,0.9940738677978516
0.18799999356269836,0.7131851315498352,0.9951251745223999
0.1889999955892563,0.7119958996772766,0.9954320192337036
0.1899999976158142,0.7108112573623657,0.9940553903579712
0.19099999964237213,0.7096261978149414,0.9928998351097107
0.19200000166893005,0.7084394097328186,0.9938950538635254
0.19300000369548798,0.7072497010231018,0.9924182295799255
0.1940000057220459,0.7060796022415161,0.9931700229644775
0.19499999284744263,0.7049121856689453,0.9932329058647156
0.19599999487400055,0.7037424445152283,0.9926455020904541
0.19699999690055847,0.7025704383850098,0.9920406341552734
0.1979999989271164,0.7013993859291077,0.9888910055160522
0.19900000095367432,0.7002279162406921,0.9883215427398682
0.20000000298023224,0.6990546584129333,0.989427924156189
0.20100000500679016,0.6978809833526611,0.9906114339828491
0.20200000703334808,0.6967060565948486,0.9898977875709534
0.2029999941587448,0.695530116558075,0.9910875558853149
0.20399999618530273,0.6943561434745789,0.9888697862625122
0.20499999821186066,0.693181037902832,0.9887100458145142
0.20600000023841858,0.692005455493927,0.9879336953163147
0.2070000022649765,0.6908298134803772,0.9890336394309998
0.20800000429153442,0.6896539330482483,0.9873942136764526
0.20900000631809235,0.6884801387786865,0.9876954555511475
0.20999999344348907,0.6873054504394531,0.987402081489563
0.210999995470047,0.6861295700073242,0.9860284924507141
0.21199999749660492,0.6849528551101685,0.9863332509994507
0.21299999952316284,0.6837842464447021,0.9875645637512207
0.21400000154972076,0.6826146245002747,0.9875438213348389
0.2150000035762787,0.681442379951477,0.9881643056869507
0.2160000056028366,0.680267333984375,0.98709636926651
0.21699999272823334,0.6790910959243774,0.9882429838180542
0.21799999475479126,0.6779128909111023,0.9881877899169922
0.21899999678134918,0.6767368912696838,0.9894073605537415
0.2199999988079071,0.6755689978599548,0.9882590174674988
0.22100000083446503,0.6743983626365662,0.9880250692367554
0.22200000286102295,0.6732257008552551,0.9885910749435425
0.22300000488758087,0.6720511317253113,0.9875256419181824
0.2240000069141388,0.6708889007568359,0.9876389503479004
0.22499999403953552,0.6697393655776978,0.9886058568954468
0.22599999606609344,0.6685895323753357,0.9895541667938232
0.22699999809265137,0.6674435138702393,0.9907894134521484
0.2280000001192093,0.666297197341919,0.9913986921310425
0.2290000021457672,0.6651608347892761,0.9920176267623901
0.23000000417232513,0.6640291213989258,0.9924970269203186
0.23100000619888306,0.6628983616828918,0.9936614632606506
0.23199999332427979,0.6617656350135803,0.9947436451911926
0.2329999953508377,0.6606320738792419,0.9957671165466309
0.23399999737739563,0.6595028042793274,0.9949938058853149
0.23499999940395355,0.6583783626556396,0.9957793354988098
0.23600000143051147,0.6572628617286682,0.9954984188079834
0.2370000034570694,0.6561468243598938,0.9929783344268799
0.23800000548362732,0.6550337672233582,0.9923813939094543
0.23899999260902405,0.6539190411567688,0.9918843507766724
0.23999999463558197,0.6528036594390869,0.9924696683883667
0.2409999966621399,0.6516873240470886,0.9924594163894653
0.24199999868869781,0.6505733132362366,0.9937218427658081
0.24300000071525574,0.6494603753089905,0.9940503835678101
0.24400000274181366,0.6483573317527771,0.9919771552085876
0.24500000476837158,0.6472529768943787,0.9932272434234619
0.2460000067949295,0.6461513042449951,0.9925110340118408
0.24699999392032623,0.6450639367103577,0.9916640520095825
0.24799999594688416,0.6439753770828247,0.9912901520729065
0.24899999797344208,0.6428878903388977,0.9910852909088135
0.25,0.6418028473854065,0.9923306107521057
0.25099998712539673,0.6407166719436646,0.9905686378479004
0.25200000405311584,0.6396299600601196,0.9914889335632324
0.2529999911785126,0.6385407447814941,0.9920098185539246
0.2540000081062317,0.6374513506889343,0.9924740195274353
0.2549999952316284,0.6363605856895447,0.9935494661331177
0.25600001215934753,0.6352705955505371,0.9945239424705505
0.25699999928474426,0.6341798901557922,0.9943917989730835
0.257999986410141,0.6330877542495728,0.9939221143722534
0.2590000033378601,0.6319929361343384,0.9942179322242737
0.25999999046325684,0.6308990716934204,0.9945136308670044
0.26100000739097595,0.6298047304153442,0.9936012625694275
0.2619999945163727,0.6287170052528381,0.9941896796226501
0.2630000114440918,0.6276295185089111,0.993903636932373
0.2639999985694885,0.6265478730201721,0.9951707720756531
0.26499998569488525,0.625465452671051,0.9955182075500488
0.26600000262260437,0.6243809461593628,0.996317446231842
0.2669999897480011,0.623293936252594,0.9972320795059204
0.2680000066757202,0.6222047209739685,0.9974896907806396
0.26899999380111694,0.6211283802986145,0.9952599406242371
0.27000001072883606,0.6200553178787231,0.993054986000061
0.2709999978542328,0.6189838647842407,0.9909118413925171
0.2720000147819519,0.6179116368293762,0.9920696020126343
0.27300000190734863,0.6168385148048401,0.9924305081367493
0.27399998903274536,0.6157678961753845,0.9935352206230164
0.2750000059604645,0.6147019863128662,0.9946230053901672
0.2759999930858612,0.613635241985321,0.9925644397735596
0.2770000100135803,0.6125708222389221,0.9937892556190491
0.27799999713897705,0.6115045547485352,0.9950293898582458
0.27900001406669617,0.6104361414909363,0.9961163997650146
0.2800000011920929,0.609366238117218,0.9959204196929932
0.2809999883174896,0.6083041429519653,0.9960132241249084
0.28200000524520874,0.6072431206703186,0.9959391951560974
0.28299999237060547,0.606198787689209,0.9967662692070007
0.2840000092983246,0.605156421661377,0.9960606098175049
0.2849999964237213,0.6041144728660583,0.9956567883491516
0.28600001335144043,0.6030794978141785,0.9943869709968567
0.28700000047683716,0.6020427346229553,0.9953905940055847
0.2879999876022339,0.601006805896759,0.9949108362197876
0.289000004529953,0.5999681353569031,0.9943108558654785
0.28999999165534973,0.5989309549331665,0.993851363658905
0.29100000858306885,0.5978939533233643,0.9919697046279907
0.2919999957084656,0.5968548059463501,0.9926146268844604
0.2930000126361847,0.595816969871521,0.9938082695007324
0.2939999997615814,0.5947819948196411,0.9933666586875916
0.29499998688697815,0.5937469005584717,0.9931817650794983
0.29600000381469727,0.5927118062973022,0.9920506477355957
0.296999990940094,0.5916752815246582,0.9907581210136414
0.2980000078678131,0.5906379222869873,0.9902129769325256
0.29899999499320984,0.5896068811416626,0.989294171333313
0.30000001192092896,0.588573694229126,0.9906915426254272
0.3009999990463257,0.5875406265258789,0.9903988242149353
0.3019999861717224,0.5865061283111572,0.9905248880386353
0.30300000309944153,0.5854753255844116,0.9919241070747375
0.30399999022483826,0.5844420790672302,0.9881086349487305
0.3050000071525574,0.5834107398986816,0.9879176616668701
0.3059999942779541,0.5823799967765808,0.9883497357368469
0.3070000112056732,0.5813465118408203,0.9879153966903687
0.30799999833106995,0.5803110003471375,0.9883565306663513
0.3089999854564667,0.5792739391326904,0.9887024164199829
0.3100000023841858,0.5782344341278076,0.9893160462379456
0.3109999895095825,0.577197790145874,0.9882314205169678
0.31200000643730164,0.576163649559021,0.9873972535133362
0.31299999356269836,0.5751329660415649,0.9881535172462463
0.3140000104904175,0.5741018056869507,0.9891586899757385
0.3149999976158142,0.5730724930763245,0.9894698858261108
0.3160000145435333,0.5720434784889221,0.9908627867698669
0.31700000166893005,0.5710141062736511,0.9922997355461121
0.3179999887943268,0.5699860453605652,0.9912000298500061
0.3190000057220459,0.5689677000045776,0.9903038144111633
0.3199999928474426,0.5679466128349304,0.9888603091239929
0.32100000977516174,0.5669247508049011,0.9886888265609741
0.32199999690055847,0.5659026503562927,0.9893787503242493
0.3230000138282776,0.5648790001869202,0.990256667137146
0.3240000009536743,0.5638539791107178,0.9893344640731812
0.32499998807907104,0.5628271102905273,0.9900885224342346
0.32600000500679016,0.5618128776550293,0.9910827875137329
0.3269999921321869,0.560795783996582,0.9921953678131104
0.328000009059906,0.5597764253616333,0.9910622239112854
0.32899999618530273,0.5587605834007263,0.9891291856765747
0.33000001311302185,0.5577671527862549,0.990587592124939
0.3310000002384186,0.5567721724510193,0.9914999008178711
0.3319999873638153,0.5557786226272583,0.9914609789848328
0.3330000042915344,0.554783821105957,0.9921755790710449
0.33399999141693115,0.5537861585617065,0.993374228477478
0.33500000834465027,0.5527862310409546,0.9940094351768494
0.335999995470047,0.5517836213111877,0.9952308535575867
0.3370000123977661,0.5507794618606567,0.9945741295814514
0.33799999952316284,0.5497794151306152,0.9958176612854004
0.33899998664855957,0.5487800240516663,0.9969250559806824
0.3400000035762787,0.5477786660194397,0.9963333010673523
0.3409999907016754,0.5467747449874878,0.9976168870925903
0.34200000762939453,0.5457687973976135,0.9986997842788696
0.34299999475479126,0.5447664856910706,0.9995372295379639
0.3440000116825104,0.5437659025192261,0.9981532096862793
0.3449999988079071,0.5427622199058533,0.9984360337257385
0.34599998593330383,0.5417592525482178,0.9985567331314087
0.34700000286102295,0.5407593846321106,0.9994461536407471
0.3479999899864197,0.5397635698318481,0.9968942403793335
0.3490000069141388,0.5387709736824036,0.9976134896278381
0.3499999940395355,0.5377781987190247,0.9978059530258179
0.35100001096725464,0.5367826223373413,0.9973047971725464
0.35199999809265137,0.5357843041419983,0.998573362827301
0.3529999852180481,0.5347926616668701,0.9990867972373962
0.3540000021457672,0.5338044166564941,0.9995213150978088
0.35499998927116394,0.5328184366226196,0.9998583197593689
0.35600000619888306,0.5318301916122437,1.0011383295059204
0.3569999933242798,0.530853807926178,1.0001417398452759
0.3580000102519989,0.5298823714256287,1.0014954805374146
0.35899999737739563,0.5289111137390137,1.0024851560592651
0.36000001430511475,0.5279433727264404,1.0033787488937378
0.3610000014305115,0.5269737243652344,1.004714012145996
0.3619999885559082,0.5260044932365417,1.0049351453781128
0.3630000054836273,0.525033712387085,1.0063881874084473
0.36399999260902405,0.5240623950958252,1.007261037826538
0.36500000953674316,0.5230978727340698,1.006797432899475
0.3659999966621399,0.5221503973007202,1.0063395500183105
0.367000013589859,0.5212013125419617,1.0075641870498657
0.36800000071525574,0.5202520489692688,1.0084196329116821
0.36899998784065247,0.5193015336990356,1.0060651302337646
0.3700000047683716,0.5183486938476562,1.0076416730880737
0.3709999918937683,0.5173999071121216,1.0076569318771362
0.3720000088214874,0.5164520144462585,1.0066404342651367
0.37299999594688416,0.5155066847801208,1.005346417427063
0.37400001287460327,0.5145592093467712,1.0058565139770508
0.375,0.5136099457740784,1.0061752796173096
0.37599998712539673,0.5126584768295288,1.004157304763794
0.37700000405311584,0.5117084383964539,1.0019482374191284
0.3779999911785126,0.510765790939331,1.0014525651931763
0.3790000081062317,0.5098299980163574,1.000063419342041
0.3799999952316284,0.5088948607444763,1.0003993511199951
0.38100001215934753,0.5079566240310669,0.9990935921669006
0.38199999928474426,0.507016122341156,1.0000038146972656
0.382999986410141,0.5060754418373108,1.0011178255081177
0.3840000033378601,0.5051336288452148,1.0025346279144287
0.38499999046325684,0.5041910409927368,1.0036391019821167
0.38600000739097595,0.503247082233429,1.003636360168457
0.3869999945163727,0.5023028254508972,1.0046935081481934
0.3880000114440918,0.5013603568077087,1.0045819282531738
0.3889999985694885,0.500424325466156,1.005768060684204
0.38999998569488525,0.4994863271713257,1.0070359706878662
0.39100000262260437,0.4985460042953491,1.00606107711792
0.3919999897480011,0.4976203441619873,1.005980134010315
0.3930000066757202,0.49669304490089417,1.0073333978652954
0.39399999380111694,0.4957638680934906,1.0089147090911865
0.39500001072883606,0.49483513832092285,1.0104761123657227
0.3959999978542328,0.49390867352485657,1.010140061378479
0.3970000147819519,0.49297913908958435,1.0101486444473267
0.39800000190734863,0.4920486509799957,1.0112249851226807
0.39899998903274536,0.4911220967769623,1.0124653577804565
0.4000000059604645,0.4901934862136841,1.0135583877563477
0.4009999930858612,0.48926669359207153,1.014572024345398
0.4020000100135803,0.4883415102958679,1.0151931047439575
0.40299999713897705,0.48741912841796875,1.0165759325027466
0.40400001406669617,0.48649653792381287,1.0181690454483032
0.4050000011920929,0.48557737469673157,1.0196799039840698
0.4059999883174896,0.484659343957901,1.0197563171386719
0.40700000524520874,0.48373880982398987,1.0213630199432373
0.40799999237060547,0.48282378911972046,1.022647500038147
0.4090000092983246,0.48190709948539734,1.0202367305755615
0.4099999964237213,0.4809873700141907,1.0199477672576904
0.41100001335144043,0.4800707995891571,1.0203031301498413
0.41200000047683716,0.47915181517601013,1.021514654159546
0.4129999876022339,0.478229820728302,1.020214557647705
0.414000004529953,0.47730666399002075,1.0208295583724976
0.41499999165534973,0.4763820469379425,1.0210095643997192
0.41600000858306885,0.47545483708381653,1.0219318866729736
0.4169999957084656,0.4745265245437622,1.021827220916748
0.4180000126361847,0.47359591722488403,1.0201739072799683
0.4189999997615814,0.4726642966270447,1.0212980508804321
0.41999998688697815,0.4717295467853546,1.0212489366531372
0.42100000381469727,0.47079190611839294,1.0219138860702515
0.421999990940094,0.46985185146331787,1.0206291675567627
0.4230000078678131,0.46890878677368164,1.0205081701278687
0.42399999499320984,0.46796342730522156,1.0189789533615112
0.42500001192092896,0.4670153260231018,1.019288182258606
0.4259999990463257,0.46607881784439087,1.0187901258468628
0.4269999861717224,0.46513932943344116,1.017542839050293
0.42800000309944153,0.4641966223716736,1.0159560441970825
0.42899999022483826,0.4632510840892792,1.0148707628250122
0.4300000071525574,0.4623028039932251,1.016514539718628
0.4309999942779541,0.46135270595550537,1.0175690650939941
0.4320000112056732,0.46040281653404236,1.0173007249832153
0.43299999833106995,0.45945239067077637,1.0189658403396606
0.4339999854564667,0.4584989845752716,1.0189288854599
0.4350000023841858,0.457545667886734,1.0193055868148804
0.4359999895095825,0.4565933048725128,1.0191457271575928
0.43700000643730164,0.4556448459625244,1.020790457725525
0.43799999356269836,0.45469778776168823,1.0217297077178955
0.4390000104904175,0.45374786853790283,1.0228275060653687
0.4399999976158142,0.45279526710510254,1.0224031209945679
0.4410000145435333,0.4518407881259918,1.0195285081863403
0.44200000166893005,0.4508851170539856,1.0208660364151
0.4429999887943268,0.44992804527282715,1.0196280479431152
0.4440000057220459,0.44896867871284485,1.0211012363433838
0.4449999928474426,0.4480140507221222,1.0193475484848022
0.44600000977516174,0.4470568895339966,1.0196328163146973
0.44699999690055847,0.4461016058921814,1.0193077325820923
0.4480000138282776,0.44514667987823486,1.0170220136642456
0.4490000009536743,0.44419416785240173,1.0165390968322754
0.44999998807907104,0.4432384967803955,1.0154075622558594
0.45100000500679016,0.4422827661037445,1.016554355621338
0.4519999921321869,0.4413285553455353,1.0171422958374023
0.453000009059906,0.44038382172584534,1.018781065940857
0.45399999618530273,0.439452201128006,1.0198462009429932
0.45500001311302185,0.43851783871650696,1.0209399461746216
0.4560000002384186,0.43758317828178406,1.0215773582458496
0.4569999873638153,0.43665260076522827,1.0204192399978638
0.4580000042915344,0.43572089076042175,1.0173009634017944
0.45899999141693115,0.4347885549068451,1.0153307914733887
0.46000000834465027,0.43385401368141174,1.017148494720459
0.460999995470047,0.43291836977005005,1.0190205574035645
0.4620000123977661,0.43198350071907043,1.019245982170105
0.46299999952316284,0.43104928731918335,1.0184409618377686
0.46399998664855957,0.43011903762817383,1.0195889472961426
0.4650000035762787,0.4291881322860718,1.0213922262191772
0.4659999907016754,0.4282553195953369,1.0215294361114502
0.46700000762939453,0.427335649728775,1.0225485563278198
0.46799999475479126,0.426412969827652,1.0240249633789062
0.4690000116825104,0.42548760771751404,1.024997591972351
0.4699999988079071,0.42456483840942383,1.0266014337539673
0.47099998593330383,0.42363885045051575,1.0271549224853516
0.47200000286102295,0.42271897196769714,1.0285212993621826
0.4729999899864197,0.4218108355998993,1.0294736623764038
0.4740000069141388,0.4209042191505432,1.0301860570907593
0.4749999940395355,0.4199981689453125,1.0306611061096191
0.47600001096725464,0.4190906882286072,1.032200813293457
0.47699999809265137,0.4181814193725586,1.0335265398025513
0.4779999852180481,0.4172702133655548,1.035170078277588
0.4790000021457672,0.4163585305213928,1.0348836183547974
0.47999998927116394,0.41546735167503357,1.0359039306640625
0.48100000619888306,0.4145813286304474,1.0354732275009155
0.4819999933242798,0.41369736194610596,1.0362486839294434
0.4830000102519989,0.41281190514564514,1.0337964296340942
0.48399999737739563,0.411924809217453,1.0305309295654297
0.48500001430511475,0.4110497534275055,1.0295132398605347
0.4860000014305115,0.41017600893974304,1.0290913581848145
0.4869999885559082,0.4092991352081299,1.030207872390747
0.4880000054836273,0.4084315001964569,1.0292397737503052
0.48899999260902405,0.4075697660446167,1.030319094657898
0.49000000953674316,0.4067060649394989,1.0303162336349487
0.4909999966621399,0.4058457612991333,1.027732253074646
0.492000013589859,0.40498533844947815,1.0291812419891357
0.49300000071525574,0.40412575006484985,1.0306921005249023
0.49399998784065247,0.40326422452926636,1.0307214260101318
0.4950000047683716,0.4023996889591217,1.0311001539230347
0.4959999918937683,0.4015331566333771,1.0330759286880493
0.4970000088214874,0.4006649851799011,1.0293439626693726
0.49799999594688416,0.3997943103313446,1.0310760736465454
0.49900001287460327,0.3989257514476776,1.0326091051101685
0.5,0.39805418252944946,1.0322321653366089
0.5009999871253967,0.39718541502952576,1.0340670347213745
0.5019999742507935,0.39631542563438416,1.0349794626235962
0.503000020980835,0.3954481780529022,1.0358343124389648
0.5040000081062317,0.39457815885543823,1.0363415479660034
0.5049999952316284,0.39370790123939514,1.0364973545074463
0.5059999823570251,0.392861545085907,1.0343748331069946
0.5070000290870667,0.3920127749443054,1.0322082042694092
0.5080000162124634,0.3911643326282501,1.0326156616210938
0.5090000033378601,0.39031633734703064,1.0311975479125977
0.5099999904632568,0.389469176530838,1.0313204526901245
0.5109999775886536,0.38861867785453796,1.0283756256103516
0.5120000243186951,0.38776570558547974,1.0283817052841187
0.5130000114440918,0.38691455125808716,1.027734637260437
0.5139999985694885,0.3860798478126526,1.0287710428237915
0.5149999856948853,0.3852458596229553,1.0288546085357666
0.515999972820282,0.38441577553749084,1.027669072151184
0.5170000195503235,0.3835907578468323,1.0283474922180176
0.5180000066757202,0.3827662467956543,1.0296361446380615
0.5189999938011169,0.38194140791893005,1.0271073579788208
0.5199999809265137,0.38111984729766846,1.027745008468628
0.5210000276565552,0.38029801845550537,1.029599666595459
0.5220000147819519,0.379473477602005,1.028159499168396
0.5230000019073486,0.3786458373069763,1.0263898372650146
0.5239999890327454,0.37781596183776855,1.027405858039856
0.5249999761581421,0.3769834339618683,1.028120517730713
0.5260000228881836,0.37615349888801575,1.029354214668274
0.5270000100135803,0.37534433603286743,1.0270740985870361
0.527999997138977,0.37453368306159973,1.028868317604065
0.5289999842643738,0.37372907996177673,1.0261609554290771
0.5299999713897705,0.3729282021522522,1.0271257162094116
0.531000018119812,0.37212806940078735,1.0256435871124268
0.5320000052452087,0.37132498621940613,1.0273776054382324
0.5329999923706055,0.37051862478256226,1.0244427919387817
0.5339999794960022,0.3697117269039154,1.0266298055648804
0.5350000262260437,0.3689042925834656,1.0280821323394775
0.5360000133514404,0.3680935204029083,1.0247169733047485
0.5370000004768372,0.3672800362110138,1.0245071649551392
0.5379999876022339,0.3664649426937103,1.0242241621017456
0.5389999747276306,0.36565321683883667,1.0258564949035645
0.5400000214576721,0.3648422360420227,1.026041865348816
0.5410000085830688,0.36403340101242065,1.0238920450210571
0.5419999957084656,0.3632226586341858,1.0217379331588745
0.5429999828338623,0.3624091148376465,1.0207302570343018
0.5440000295639038,0.3615947663784027,1.0208200216293335
0.5450000166893005,0.36077725887298584,1.0213611125946045
0.5460000038146973,0.3599587678909302,1.0220533609390259
0.546999990940094,0.35913699865341187,1.0236341953277588
0.5479999780654907,0.3583175539970398,1.0254064798355103
0.5490000247955322,0.35749679803848267,1.026347279548645
0.550000011920929,0.35668227076530457,1.025819182395935
0.5509999990463257,0.35586798191070557,1.025212049484253
0.5519999861717224,0.35505133867263794,1.0251713991165161
0.5529999732971191,0.3542322814464569,1.0265717506408691
0.5540000200271606,0.3534131348133087,1.0238313674926758
0.5550000071525574,0.35259151458740234,1.0218095779418945
0.5559999942779541,0.3517666459083557,1.0199917554855347
0.5569999814033508,0.35094204545021057,1.0174963474273682
0.5580000281333923,0.35011565685272217,1.0187538862228394
0.5590000152587891,0.3492860794067383,1.0195280313491821
0.5600000023841858,0.34846213459968567,1.0212692022323608
0.5609999895095825,0.34763553738594055,1.021451473236084
0.5619999766349792,0.34680619835853577,1.0160952806472778
0.5630000233650208,0.34597450494766235,1.0136785507202148
0.5640000104904175,0.3451438844203949,1.0144132375717163
0.5649999976158142,0.3443102538585663,1.0167129039764404
0.5659999847412109,0.3434746563434601,1.012313961982727
0.5669999718666077,0.3426385521888733,1.0131419897079468
0.5680000185966492,0.341799259185791,1.0125765800476074
0.5690000057220459,0.3409593105316162,1.0136033296585083
0.5699999928474426,0.34011656045913696,1.0157746076583862
0.5709999799728394,0.3392754793167114,1.0181280374526978
0.5720000267028809,0.3384362757205963,1.0195958614349365
0.5730000138282776,0.3375989496707916,1.0157747268676758
0.5740000009536743,0.33675912022590637,1.0160011053085327
0.574999988079071,0.3359188139438629,1.0152744054794312
0.5759999752044678,0.3350766599178314,1.0166051387786865
0.5770000219345093,0.33423346281051636,1.0126733779907227
0.578000009059906,0.3333893120288849,1.0132347345352173
0.5789999961853027,0.33254581689834595,1.0095555782318115
0.5799999833106995,0.331702321767807,1.0103330612182617
0.5809999704360962,0.3308559060096741,1.0053623914718628
0.5820000171661377,0.3300060033798218,1.0051600933074951
0.5830000042915344,0.329154908657074,1.005468726158142
0.5839999914169312,0.3283003866672516,1.0061969757080078
0.5849999785423279,0.32744771242141724,1.0064609050750732
0.5860000252723694,0.3265927731990814,1.0071436166763306
0.5870000123977661,0.3257337808609009,1.0075806379318237
0.5879999995231628,0.3248753547668457,1.0065702199935913
0.5889999866485596,0.32401350140571594,1.0049387216567993
0.5899999737739563,0.32314836978912354,1.0053402185440063
0.5910000205039978,0.3222862482070923,1.0047218799591064
0.5920000076293945,0.3214218318462372,1.0044686794281006
0.5929999947547913,0.32055431604385376,1.005910038948059
0.593999981880188,0.3196844458580017,1.007246971130371
0.5950000286102295,0.3188129663467407,1.0080662965774536
0.5960000157356262,0.3179536461830139,1.0095616579055786
0.597000002861023,0.3170918822288513,1.0116360187530518
0.5979999899864197,0.3162263333797455,1.010411024093628
0.5989999771118164,0.315359890460968,1.0103944540023804
0.6000000238418579,0.3144984543323517,1.0067932605743408
0.6010000109672546,0.31363385915756226,1.008705496788025
0.6019999980926514,0.3127676844596863,1.01051664352417
0.6029999852180481,0.31190288066864014,1.0068734884262085
0.6039999723434448,0.31104111671447754,1.0079246759414673
0.6050000190734863,0.31017768383026123,1.0042630434036255
0.6060000061988831,0.3093152642250061,1.0028977394104004
0.6069999933242798,0.3084496259689331,1.002144694328308
0.6079999804496765,0.30759263038635254,0.9981496334075928
0.609000027179718,0.3067375719547272,1.0002334117889404
0.6100000143051147,0.3058786690235138,0.9993358850479126
0.6110000014305115,0.30502331256866455,0.9994624257087708
0.6119999885559082,0.3041722774505615,1.0002596378326416
0.6129999756813049,0.30331823229789734,1.0016690492630005
0.6140000224113464,0.30246642231941223,1.0037078857421875
0.6150000095367432,0.3016160726547241,1.0053844451904297
0.6159999966621399,0.3007679581642151,1.0072548389434814
0.6169999837875366,0.2999213933944702,1.0049582719802856
0.6179999709129333,0.29907894134521484,1.005703330039978
0.6190000176429749,0.29823264479637146,1.0064743757247925
0.6200000047683716,0.2973845303058624,1.0078322887420654
0.6209999918937683,0.2965429425239563,1.007698893547058
0.621999979019165,0.2957177758216858,1.0060745477676392
0.6230000257492065,0.29488956928253174,1.0057717561721802
0.6240000128746033,0.2940627634525299,1.0056260824203491
0.625,0.29323479533195496,1.0069692134857178
0.6259999871253967,0.2924117147922516,1.0075044631958008
0.6269999742507935,0.2915874123573303,1.0056880712509155
0.628000020980835,0.29076001048088074,1.0043069124221802
0.6290000081062317,0.28993692994117737,1.004267930984497
0.6299999952316284,0.2891142964363098,1.005629539489746
0.6309999823570251,0.28830045461654663,1.001194953918457
0.6320000290870667,0.28748399019241333,1.0018987655639648
0.6330000162124634,0.28668057918548584,0.9997214674949646
0.6340000033378601,0.2858785390853882,1.002197265625
0.6349999904632568,0.285077303647995,1.0031883716583252
0.6359999775886536,0.28427204489707947,1.0053305625915527
0.6370000243186951,0.2834630310535431,1.0057697296142578
0.6380000114440918,0.28265079855918884,1.0026695728302002
0.6389999985694885,0.28183451294898987,1.0018099546432495
0.6399999856948853,0.28102168440818787,0.9992234706878662
0.640999972820282,0.2802140414714813,1.0003595352172852
0.6420000195503235,0.279405802488327,0.9961770176887512
0.6430000066757202,0.2785932421684265,0.9958900213241577
0.6439999938011169,0.27777984738349915,0.9949612021446228
0.6449999809265137,0.27697405219078064,0.9951992034912109
0.6460000276565552,0.27618032693862915,0.9965639114379883
0.6470000147819519,0.27539193630218506,0.9982032179832458
0.6480000019073486,0.27460891008377075,1.0000107288360596
0.6489999890327454,0.27382153272628784,1.0024091005325317
0.6499999761581421,0.27303346991539,1.0012787580490112
0.6510000228881836,0.2722434401512146,1.0028975009918213
0.6520000100135803,0.2714516222476959,1.0016027688980103
0.652999997138977,0.2706594169139862,1.0016438961029053
0.6539999842643738,0.2698645293712616,0.9982179403305054
0.6549999713897705,0.26907432079315186,0.9951767921447754
0.656000018119812,0.2682821750640869,0.9976944327354431
0.6570000052452087,0.2674872577190399,1.0003856420516968
0.6579999923706055,0.2667083740234375,1.002387285232544
0.6589999794960022,0.26593199372291565,1.004128098487854
0.6600000262260437,0.26515457034111023,1.0067404508590698
0.6610000133514404,0.2643815875053406,1.009159803390503
0.6620000004768372,0.26360657811164856,1.0118995904922485
0.6629999876022339,0.26283130049705505,1.0104516744613647
0.6639999747276306,0.26205921173095703,1.006514549255371
0.6650000214576721,0.26128262281417847,1.0077085494995117
0.6660000085830688,0.2605021595954895,1.0090948343276978
0.6669999957084656,0.2597246766090393,1.0094372034072876
0.6679999828338623,0.2589435577392578,1.0121855735778809
0.6690000295639038,0.2581605613231659,1.0147197246551514
0.6700000166893005,0.25737664103507996,1.017018437385559
0.6710000038146973,0.25659874081611633,1.0193839073181152
0.671999990940094,0.2558176815509796,1.0213344097137451
0.6729999780654907,0.2550405263900757,1.020760178565979
0.6740000247955322,0.2542590796947479,1.0225342512130737
0.675000011920929,0.2534852623939514,1.0245431661605835
0.6759999990463257,0.252716600894928,1.021751046180725
0.6769999861717224,0.2519514858722687,1.0234556198120117
0.6779999732971191,0.2511839270591736,1.024109959602356
0.6790000200271606,0.2504139244556427,1.0198930501937866
0.6800000071525574,0.24963915348052979,1.0178656578063965
0.6809999942779541,0.24886906147003174,1.0194963216781616
0.6819999814033508,0.24810270965099335,1.0205250978469849
0.6830000281333923,0.24733571708202362,1.0223246812820435
0.6840000152587891,0.24656406044960022,1.024763584136963
0.6850000023841858,0.24579638242721558,1.023428201675415
0.6859999895095825,0.2450244426727295,1.0189714431762695
0.6869999766349792,0.24427150189876556,1.0206868648529053
0.6880000233650208,0.24351593852043152,1.0197950601577759
0.6890000104904175,0.2427569329738617,1.020385503768921
0.6899999976158142,0.24199435114860535,1.0188524723052979
0.6909999847412109,0.2412276715040207,1.0202713012695312
0.6919999718666077,0.2404565066099167,1.0172863006591797
0.6930000185966492,0.23968738317489624,1.019391417503357
0.6940000057220459,0.23891480267047882,1.0210487842559814
0.6949999928474426,0.2381378710269928,1.0240219831466675
0.6959999799728394,0.2373586893081665,1.0265281200408936
0.6970000267028809,0.23659294843673706,1.0253539085388184
0.6980000138282776,0.2358243763446808,1.0247163772583008
0.6990000009536743,0.23505854606628418,1.0267308950424194
0.699999988079071,0.2342909574508667,1.0276180505752563
0.7009999752044678,0.23353278636932373,1.0296220779418945
0.7020000219345093,0.2327740490436554,1.028349757194519
0.703000009059906,0.2320169359445572,1.027389407157898
0.7039999961853027,0.23126552999019623,1.0259170532226562
0.7049999833106995,0.23051345348358154,1.0276298522949219
0.7059999704360962,0.22975796461105347,1.0295196771621704
0.7070000171661377,0.22900383174419403,1.0313899517059326
0.7080000042915344,0.22824856638908386,1.0334874391555786
0.7089999914169312,0.22749026119709015,1.0336496829986572
0.7099999785423279,0.22672803699970245,1.0368590354919434
0.7110000252723694,0.22596414387226105,1.0403169393539429
0.7120000123977661,0.22519508004188538,1.0387109518051147
0.7129999995231628,0.22442267835140228,1.037617564201355
0.7139999866485596,0.22364561259746552,1.036981225013733
0.7149999737739563,0.22286370396614075,1.0347580909729004
0.7160000205039978,0.22208388149738312,1.0365725755691528
0.7170000076293945,0.22130082547664642,1.0399062633514404
0.7179999947547913,0.22051648795604706,1.0410925149917603
0.718999981880188,0.2197304666042328,1.038556456565857
0.7200000286102295,0.21894434094429016,1.0403584241867065
0.7210000157356262,0.21815411746501923,1.0312299728393555
0.722000002861023,0.21735870838165283,1.0341796875
0.7229999899864197,0.2165602296590805,1.0342110395431519
0.7239999771118164,0.215762197971344,1.0286287069320679
0.7250000238418579,0.21496352553367615,1.0289530754089355
0.7260000109672546,0.21416082978248596,1.0279909372329712
0.7269999980926514,0.21335576474666595,1.02803635597229
0.7279999852180481,0.2125634253025055,1.0290595293045044
0.7289999723434448,0.21177713572978973,1.030706763267517
0.7300000190734863,0.21099112927913666,1.0316425561904907
0.7310000061988831,0.21020711958408356,1.035201907157898
0.7319999933242798,0.20943184196949005,1.0383901596069336
0.7329999804496765,0.2086578905582428,1.039635419845581
0.734000027179718,0.20787827670574188,1.040861964225769
0.7350000143051147,0.20709431171417236,1.0365724563598633
0.7360000014305115,0.20630484819412231,1.0381869077682495
0.7369999885559082,0.20550963282585144,1.0388829708099365
0.7379999756813049,0.20470911264419556,1.039900779724121
0.7390000224113464,0.2039046734571457,1.0349501371383667
0.7400000095367432,0.20310969650745392,1.0305349826812744
0.7409999966621399,0.2023104578256607,1.032271146774292
0.7419999837875366,0.20151621103286743,1.0334206819534302
0.7429999709129333,0.20071963965892792,1.0340893268585205
0.7440000176429749,0.1999211460351944,1.0337934494018555
0.7450000047683716,0.19911862909793854,1.029071569442749
0.7459999918937683,0.19831225275993347,1.0266501903533936
0.746999979019165,0.19750849902629852,1.0296268463134766
0.7480000257492065,0.196699857711792,1.0293946266174316
0.7490000128746033,0.1958853155374527,1.0297619104385376
0.75,0.1950807124376297,1.0314863920211792
0.7509999871253967,0.19428420066833496,1.0292577743530273
0.7519999742507935,0.19348521530628204,1.0276814699172974
0.753000020980835,0.1926959902048111,1.0290240049362183
0.7540000081062317,0.19190378487110138,1.0256247520446777
0.7549999952316284,0.19111517071723938,1.0271233320236206
0.7559999823570251,0.19032084941864014,1.0247188806533813
0.7570000290870667,0.18952448666095734,1.0217254161834717
0.7580000162124634,0.18872246146202087,1.0209449529647827
0.7590000033378601,0.18792188167572021,1.017579197883606
0.7599999904632568,0.18712647259235382,1.0072218179702759
0.7609999775886536,0.18632590770721436,1.0094316005706787
0.7620000243186951,0.18552236258983612,1.0118168592453003
0.7630000114440918,0.18471507728099823,1.0131868124008179
0.7639999985694885,0.1839171200990677,1.0133302211761475
0.7649999856948853,0.18313197791576385,1.0152859687805176
0.765999972820282,0.18234148621559143,1.01046884059906
0.7670000195503235,0.18154972791671753,1.0027103424072266
0.7680000066757202,0.18075159192085266,1.0041797161102295
0.7689999938011169,0.17995062470436096,1.0013107061386108
0.7699999809265137,0.17914460599422455,1.0056084394454956
0.7710000276565552,0.17833243310451508,1.0041515827178955
0.7720000147819519,0.1775170862674713,1.0079387426376343
0.7730000019073486,0.1767120063304901,1.0116437673568726
0.7739999890327454,0.1759035587310791,1.0091052055358887
0.7749999761581421,0.17508834600448608,1.0089764595031738
0.7760000228881836,0.17428161203861237,1.0124377012252808
0.7770000100135803,0.1734723299741745,1.0111018419265747
0.777999997138977,0.17266051471233368,1.0124582052230835
0.7789999842643738,0.17185117304325104,1.0071473121643066
0.7799999713897705,0.17103753983974457,1.009339451789856
0.781000018119812,0.17022474110126495,1.012611746788025
0.7820000052452087,0.16941224038600922,1.0109257698059082
0.7829999923706055,0.16859470307826996,1.0133804082870483
0.7839999794960022,0.16781184077262878,1.0175777673721313
0.7850000262260437,0.16702617704868317,1.0062952041625977
0.7860000133514404,0.1662367582321167,1.0092662572860718
0.7870000004768372,0.16544348001480103,1.0094679594039917
0.7879999876022339,0.16464568674564362,1.0095860958099365
0.7889999747276306,0.16386041045188904,1.0134782791137695
0.7900000214576721,0.16309112310409546,1.0177568197250366
0.7910000085830688,0.16231997311115265,1.0181719064712524
0.7919999957084656,0.1615467667579651,1.0140496492385864
0.7929999828338623,0.16077443957328796,1.0169471502304077
0.7940000295639038,0.15999621152877808,1.0153039693832397
0.7950000166893005,0.15922437608242035,1.0125285387039185
0.7960000038146973,0.15846996009349823,1.0159364938735962
0.796999990940094,0.1577082872390747,1.01359224319458
0.7979999780654907,0.1569504737854004,1.0144392251968384
0.7990000247955322,0.1562061309814453,1.018249273300171
0.800000011920929,0.15545740723609924,1.020414113998413
0.8009999990463257,0.15470290184020996,1.0232906341552734
0.8019999861717224,0.15395057201385498,1.0275973081588745
0.8029999732971191,0.15319064259529114,1.0322160720825195
0.8040000200271606,0.15242865681648254,1.0259233713150024
0.8050000071525574,0.15166176855564117,1.0299797058105469
0.8059999942779541,0.15088947117328644,1.0291844606399536
0.8069999814033508,0.15010982751846313,1.031286597251892
0.8080000281333923,0.14932683110237122,1.0197795629501343
0.8090000152587891,0.1485544741153717,1.0249905586242676
0.8100000023841858,0.1477941870689392,1.0229979753494263
0.8109999895095825,0.14704476296901703,1.0257552862167358
0.8119999766349792,0.14629147946834564,1.030562400817871
0.8130000233650208,0.1455480009317398,1.030993103981018
0.8140000104904175,0.14480090141296387,1.034450650215149
0.8149999976158142,0.1440524309873581,1.0300564765930176
0.8159999847412109,0.14331761002540588,1.0317721366882324
0.8169999718666077,0.1425756812095642,1.0370795726776123
0.8180000185966492,0.14183220267295837,1.036880373954773
0.8190000057220459,0.14108498394489288,1.038748860359192
0.8199999928474426,0.1403539478778839,1.0349085330963135
0.8209999799728394,0.13962340354919434,1.0387948751449585
0.8220000267028809,0.1388917863368988,1.0285040140151978
0.8230000138282776,0.13815444707870483,1.0301638841629028
0.8240000009536743,0.1374172568321228,1.0267765522003174
0.824999988079071,0.13667362928390503,1.0203781127929688
0.8259999752044678,0.13592390716075897,1.0194752216339111
0.8270000219345093,0.13516728579998016,1.0194621086120605
0.828000009059906,0.13440652191638947,1.0169284343719482
0.8289999961853027,0.13365016877651215,1.012930989265442
0.8299999833106995,0.13289548456668854,1.0160431861877441
0.8309999704360962,0.13213804364204407,1.0211727619171143
0.8320000171661377,0.1313725858926773,1.020390272140503
0.8330000042915344,0.13060757517814636,1.0253125429153442
0.8339999914169312,0.1298341006040573,1.0215955972671509
0.8349999785423279,0.12905190885066986,1.0241645574569702
0.8360000252723694,0.12826064229011536,1.027660846710205
0.8370000123977661,0.12748441100120544,1.0297625064849854
0.8379999995231628,0.12670643627643585,1.0155322551727295
0.8389999866485596,0.1259218007326126,1.0150690078735352
0.8399999737739563,0.12512856721878052,1.0171486139297485
0.8410000205039978,0.12433772534132004,1.0189048051834106
0.8420000076293945,0.12355250120162964,1.0158053636550903
0.8429999947547913,0.1227794885635376,1.0180139541625977
0.843999981880188,0.12200121581554413,1.0216747522354126
0.8450000286102295,0.12121408432722092,1.0216447114944458
0.8460000157356262,0.12043570727109909,1.0270352363586426
0.847000002861023,0.11965151131153107,1.0324760675430298
0.8479999899864197,0.11885803937911987,1.0363192558288574
0.8489999771118164,0.11807885766029358,1.041455864906311
0.8500000238418579,0.11729514598846436,1.0369974374771118
0.8510000109672546,0.11650627851486206,1.038246512413025
0.8519999980926514,0.11570955067873001,1.0438268184661865
0.8529999852180481,0.11492964625358582,1.0323474407196045
0.8539999723434448,0.11414089053869247,1.0344550609588623
0.8550000190734863,0.11334574967622757,1.0344558954238892
0.8560000061988831,0.11254188418388367,1.0295798778533936
0.8569999933242798,0.11173342913389206,1.0299873352050781
0.8579999804496765,0.11096034198999405,1.032813549041748
0.859000027179718,0.11018359661102295,1.034538745880127
0.8600000143051147,0.10939936339855194,1.0299627780914307
0.8610000014305115,0.10866184532642365,1.0327284336090088
0.8619999885559082,0.10791591554880142,1.03639554977417
0.8629999756813049,0.10717473924160004,1.0411968231201172
0.8640000224113464,0.10643373429775238,1.0355212688446045
0.8650000095367432,0.10568512976169586,1.0398986339569092
0.8659999966621399,0.10493622720241547,1.0421429872512817
0.8669999837875366,0.10419843345880508,1.0379481315612793
0.8679999709129333,0.10347332805395126,1.037415623664856
0.8690000176429749,0.10274920612573624,1.0426106452941895
0.8700000047683716,0.10202713310718536,1.0385457277297974
0.8709999918937683,0.10132395476102829,1.0340135097503662
0.871999979019165,0.100615955889225,1.035448431968689
0.8730000257492065,0.09989839047193527,1.035055160522461
0.8740000128746033,0.09918765723705292,1.0366839170455933
0.875,0.09847211837768555,1.0368609428405762
0.8759999871253967,0.09774670004844666,1.0425809621810913
0.8769999742507935,0.09701655805110931,1.0493707656860352
0.878000020980835,0.09627872705459595,1.0470471382141113
0.8790000081062317,0.09554246068000793,1.0422035455703735
0.8799999952316284,0.09480759501457214,1.0506761074066162
0.8809999823570251,0.09406312555074692,1.0331262350082397
0.8820000290870667,0.0933135449886322,1.036576271057129
0.8830000162124634,0.09256398677825928,1.0423080921173096
0.8840000033378601,0.09180525690317154,1.0465197563171387
0.8849999904632568,0.0910588800907135,1.0522798299789429
0.8859999775886536,0.09030673652887344,1.054092526435852
0.8870000243186951,0.08954490721225739,1.0591291189193726
0.8880000114440918,0.08879482001066208,1.0555658340454102
0.8889999985694885,0.08803390711545944,1.0615756511688232
0.8899999856948853,0.08725971728563309,1.062719702720642
0.890999972820282,0.08647625893354416,1.062155842781067
0.8920000195503235,0.08569633960723877,1.0553944110870361
0.8930000066757202,0.08490782231092453,1.052349328994751
0.8939999938011169,0.08411131054162979,1.0618380308151245
0.8949999809265137,0.08333656191825867,1.0682148933410645
0.8960000276565552,0.0825682207942009,1.0728808641433716
0.8970000147819519,0.0817866101861,1.0823249816894531
0.8980000019073486,0.08099018782377243,1.0786935091018677
0.8989999890327454,0.08018070459365845,1.0733323097229004
0.8999999761581421,0.07935866713523865,1.0778484344482422
0.9010000228881836,0.07853667438030243,1.0871460437774658
0.9020000100135803,0.07771781086921692,1.0853718519210815
0.902999997138977,0.07689765840768814,1.0840964317321777
0.9039999842643738,0.07608461380004883,1.0709344148635864
0.9049999713897705,0.07530245184898376,1.078468680381775
0.906000018119812,0.07452215999364853,1.077327013015747
0.9070000052452087,0.07372841238975525,1.0679419040679932
0.9079999923706055,0.0729217529296875,1.0721176862716675
0.9089999794960022,0.07210471481084824,1.0835691690444946
0.9100000262260437,0.07127587497234344,1.0908085107803345
0.9110000133514404,0.07043545693159103,1.0874884128570557
0.9120000004768372,0.06960879266262054,1.0748095512390137
0.9129999876022339,0.06879084557294846,1.0870119333267212
0.9139999747276306,0.06797966361045837,1.091207504272461
0.9150000214576721,0.06717164069414139,1.0850670337677002
0.9160000085830688,0.06635116040706635,1.0894594192504883
0.9169999957084656,0.0655156597495079,1.0970258712768555
0.9179999828338623,0.06470058858394623,1.1063402891159058
0.9190000295639038,0.06390830874443054,1.1037055253982544
0.9200000166893005,0.06313033401966095,1.1118074655532837
0.9210000038146973,0.06233755871653557,1.1054842472076416
0.921999990940094,0.06156305596232414,1.1114941835403442
0.9229999780654907,0.06082647666335106,1.112230658531189
0.9240000247955322,0.06008835509419441,1.1138839721679688
0.925000011920929,0.059337060898542404,1.1187257766723633
0.9259999990463257,0.058597639203071594,1.1060924530029297
0.9269999861717224,0.05784182995557785,1.1176031827926636
0.9279999732971191,0.057081952691078186,1.1295571327209473
0.9290000200271606,0.05630403757095337,1.1251698732376099
0.9300000071525574,0.0555294044315815,1.1091266870498657
0.9309999942779541,0.054733023047447205,1.0942752361297607
0.9319999814033508,0.0539219044148922,1.1035913228988647
0.9330000281333923,0.05310967192053795,1.1101030111312866
0.9340000152587891,0.05227323994040489,1.0993403196334839
0.9350000023841858,0.05146223306655884,1.0924574136734009
0.9359999895095825,0.05067642405629158,1.1089328527450562
0.9369999766349792,0.04987465217709541,1.1205322742462158
0.9380000233650208,0.049052637070417404,1.1277704238891602
0.9390000104904175,0.04821571707725525,1.1352165937423706
0.9399999976158142,0.047370344400405884,1.1422237157821655
0.9409999847412109,0.046540096402168274,1.1567834615707397
0.9419999718666077,0.045704666525125504,1.1503770351409912
0.9430000185966492,0.04486795887351036,1.1362425088882446
0.9440000057220459,0.04404853284358978,1.1439625024795532
0.9449999928474426,0.04320814460515976,1.1308400630950928
0.9459999799728394,0.04234480485320091,1.1070842742919922
0.9470000267028809,0.04146556928753853,1.1225228309631348
0.9480000138282776,0.04058453440666199,1.1429996490478516
0.9490000009536743,0.03976578637957573,1.1548434495925903
0.949999988079071,0.038950804620981216,1.1378012895584106
0.9509999752044678,0.03810851275920868,1.135709285736084
0.9520000219345093,0.037245213985443115,1.1495319604873657
0.953000009059906,0.036398399621248245,1.1301939487457275
0.9539999961853027,0.03551703318953514,1.1330565214157104
0.9549999833106995,0.03463109955191612,1.102384328842163
0.9559999704360962,0.03370790183544159,1.0721161365509033
0.9570000171661377,0.03283914551138878,1.055590271949768
0.9580000042915344,0.031940486282110214,1.0699617862701416
0.9589999914169312,0.03101947158575058,1.0508798360824585
0.9599999785423279,0.03017943538725376,1.041040062904358
0.9610000252723694,0.0292985737323761,1.0064882040023804
0.9620000123977661,0.02844267711043358,1.0072625875473022
0.9629999995231628,0.027611233294010162,0.9885404706001282
0.9639999866485596,0.026848725974559784,0.9676768779754639
0.9649999737739563,0.02606089599430561,0.9941841959953308
0.9660000205039978,0.02525804005563259,1.0121595859527588
0.9670000076293945,0.024425627663731575,0.9612279534339905
0.9679999947547913,0.0235566608607769,0.9478654265403748
0.968999981880188,0.022704247385263443,0.9540194869041443
0.9700000286102295,0.021905753761529922,0.9460159540176392
0.9710000157356262,0.021072184666991234,0.9598491191864014
0.972000002861023,0.02032618410885334,0.9297309517860413
0.9729999899864197,0.01960737630724907,0.9468894004821777
0.9739999771118164,0.01895385980606079,0.9488782286643982
0.9750000238418579,0.018257997930049896,0.9779711365699768
0.9760000109672546,0.017575042322278023,0.9803421497344971
0.9769999980926514,0.01686893403530121,0.9838753342628479
0.9779999852180481,0.016109133139252663,1.018072485923767
0.9789999723434448,0.015294001437723637,1.0068795680999756
0.9800000190734863,0.014427468180656433,0.9242045879364014
0.9810000061988831,0.013481291942298412,0.9688606858253479
0.9819999933242798,0.012509295716881752,0.9440271258354187
0.9829999804496765,0.011477365158498287,0.9783520102500916
0.984000027179718,0.010884707793593407,0.9929409623146057
0.9850000143051147,0.010359714739024639,1.0004137754440308
0.9860000014305115,0.009811446070671082,1.0450328588485718
0.9869999885559082,0.009295638650655746,1.0763493776321411
0.9879999756813049,0.008775077760219574,1.0818601846694946
0.9890000224113464,0.008348844945430756,1.1583476066589355
0.9900000095367432,0.007888302206993103,1.173783302307129
0.9909999966621399,0.007413086015731096,1.1095221042633057
0.9919999837875366,0.006924957036972046,1.226851224899292
0.9929999709129333,0.006382608320564032,1.3597302436828613
0.9940000176429749,0.005781420972198248,1.1871960163116455
0.9950000047683716,0.005120766814798117,1.1808314323425293
0.9959999918937683,0.0044417958706617355,1.3431545495986938
0.996999979019165,0.0035525246057659388,1.5409928560256958
0.9980000257492065,0.0026494194753468037,1.6481499671936035
0.9990000128746033,0.0020587013568729162,2.1287362575531006
1.0,0.001005590078420937,2.020805835723877


==> plot_csvs/homosced_dataset.csv <==
train_x,train_y
0.3383345901966095,0.058525200933218
-0.4398599863052368,-0.5616719126701355
0.6114028692245483,-0.9589066505432129
-0.6999250054359436,-1.0103108882904053
0.7344335913658142,-0.8612560033798218
0.13578394055366516,0.7079257965087891
0.11927981674671173,0.9168685674667358
-0.6469116806983948,-1.291853904724121
0.39484870433807373,-0.25138038396835327
0.43185797333717346,-0.4152851104736328
-0.1777944564819336,0.7071114182472229
-0.3088271915912628,0.1256030946969986
-0.6819204688072205,-1.0459767580032349
0.8489622473716736,-0.5722635984420776
-0.6094022989273071,-0.8821631669998169
0.0027506877668201923,0.9137967824935913
-0.4723680913448334,-0.5535516142845154
0.9249812364578247,-0.30559271574020386
-0.006251562852412462,0.9980348348617554
0.9594898819923401,-0.16007961332798004
0.24481120705604553,0.3789101839065552
-0.9469866752624512,-0.20101605355739594
0.7559389472007751,-1.0100353956222534
0.16379094123840332,0.762907862663269
-0.08177044242620468,1.0619871616363525
-0.035758938640356064,1.101810097694397
0.5588897466659546,-0.8787298798561096
-0.4193548560142517,-0.24572312831878662
-0.9814953207969666,-0.06797856092453003
-0.6234058141708374,-0.9513701796531677
0.36184045672416687,-0.21938061714172363
0.7014253735542297,-0.9545422196388245
-0.1432858258485794,0.9173038601875305
0.5068767070770264,-0.6730585098266602
-0.012253062799572945,0.9361986517906189
-0.6499124765396118,-0.9830170273780823
-0.6559140086174011,-0.9768301248550415
0.6899224519729614,-0.8897978067398071
-0.5203800797462463,-0.8242058753967285
-0.3148287236690521,0.1223081722855568
-0.10577644407749176,0.850708544254303
-0.9289821982383728,-0.4035916030406952
-0.37534382939338684,-0.03312281519174576
-0.9964991211891174,0.013358356431126595
0.8009502291679382,-0.8393855094909668
0.07226806879043579,0.8857975006103516
0.3133283257484436,0.15209653973579407
0.8159539699554443,-0.755254328250885
-0.536384105682373,-0.7758586406707764
-0.007751938421279192,0.9071170091629028
-0.4638659656047821,-0.6677971482276917
0.28582146763801575,0.26662540435791016
0.8109527826309204,-0.8145954012870789
0.4288572072982788,-0.2674497067928314
-0.9554888010025024,-0.26561063528060913
-0.7494373321533203,-1.0569807291030884
0.1027756929397583,0.8068966865539551
0.1077769473195076,0.9260928630828857
-0.4883720874786377,-0.6603954434394836
0.3918479382991791,-0.24790263175964355
0.15428857505321503,0.711757242679596
-0.7294324040412903,-1.0618078708648682
-0.8359590172767639,-0.7901411652565002
0.6804201006889343,-0.9356814026832581
0.949987530708313,-0.3512652516365051
-0.773443341255188,-0.8732947707176208
0.6364091038703918,-0.9798166155815125
-0.9969992637634277,-0.062190838158130646
-0.2333083301782608,0.4845764636993408
-0.30182546377182007,0.09116636216640472
0.12228057533502579,0.9553484320640564
-0.7189297080039978,-0.7193278670310974
0.9159789681434631,-0.4814077913761139
-0.33133283257484436,-0.0668286681175232
0.6414103507995605,-1.028312087059021
0.12178044021129608,0.8058066368103027
0.6089022159576416,-0.9165492653846741
-0.7479369640350342,-0.9381251335144043
-0.8304576277732849,-0.7457688450813293
0.31582894921302795,0.2202734500169754
-0.5178794860839844,-0.7787973880767822
-0.8054513931274414,-0.7907024621963501
0.746436595916748,-0.8645690083503723
-0.47686922550201416,-0.5727448463439941
-0.723430871963501,-1.0870553255081177
-0.5088772177696228,-0.7236214280128479
0.27981993556022644,0.29370442032814026
0.8059514760971069,-0.8696957230567932
0.635408878326416,-0.9056053757667542
-0.6849212646484375,-0.9285559058189392
0.576894223690033,-0.9128760695457458
-0.6714178919792175,-1.0326422452926636
-0.7724431157112122,-0.8857171535491943
-0.3793448209762573,-0.40959301590919495
-0.04876219108700752,1.0031057596206665
-0.23530882596969604,0.4632177948951721
0.08327081799507141,0.7143347859382629
0.3143285810947418,0.002452369313687086
0.3693423271179199,-0.1272231936454773
0.07126782089471817,0.7107069492340088
-0.6974243521690369,-1.093026876449585
-0.3473368287086487,-0.07073277980089188
-0.6479120254516602,-1.1576268672943115
-0.6119030117988586,-0.8529824018478394
0.48687171936035156,-0.5831873416900635
0.7189297080039978,-1.1545686721801758
0.4348587095737457,-0.4574357569217682
-0.5408852100372314,-0.9508798122406006
-0.36034008860588074,-0.28042033314704895
-0.3388347029685974,-0.04015140235424042
-0.087771937251091,0.8934946656227112
-0.9784946441650391,-0.16339077055454254
-0.12328081578016281,0.6691999435424805
-0.9884971380233765,-0.09489671140909195
0.47136783599853516,-0.6208088397979736
0.2978244423866272,0.2346908152103424
0.751937985420227,-0.908653974533081
-0.6639159917831421,-0.8623810410499573
0.44636160135269165,-0.47195354104042053
0.9219805002212524,-0.32302048802375793
-0.5758939981460571,-1.0100139379501343
-0.5423855781555176,-0.8539472222328186
0.3828456997871399,-0.3131209909915924
-0.5608901977539062,-0.6962258219718933
0.5448862314224243,-0.9510002732276917
0.39534881711006165,-0.42051130533218384
0.3943485915660858,-0.4620814621448517
0.7629407048225403,-0.8011334538459778
-0.23680920898914337,0.4986250400543213
0.5318829417228699,-0.8619325160980225
-0.4028507173061371,-0.3329124450683594
0.8899725079536438,-0.4756951332092285
-0.6674168109893799,-0.8800764083862305
-0.27531883120536804,0.3420819044113159
0.25131285190582275,0.42336946725845337
0.679919958114624,-0.9565748572349548
0.9844960570335388,0.015042814426124096
0.8309577107429504,-0.7851589918136597
0.5433858633041382,-0.7905195951461792
-0.36684170365333557,-0.14915527403354645
0.12378095090389252,0.9121397733688354
0.2128031998872757,0.49290698766708374
-0.323330819606781,-0.00998973660171032
0.47636911273002625,-0.6561254262924194
-0.8254563212394714,-0.45745572447776794
-0.16629156470298767,0.7143746018409729
0.384346067905426,-0.36616888642311096
-0.5628907084465027,-1.085608720779419
0.6839209794998169,-0.9969571232795715
-0.9069767594337463,-0.49754974246025085
0.4198549687862396,-0.38526931405067444
0.8644660711288452,-0.5934588313102722
0.48987245559692383,-0.7102183103561401
0.4828706979751587,-0.6930783987045288
0.7264316082000732,-0.9109599590301514
0.06376594305038452,1.1099433898925781
-0.454363614320755,-0.6281370520591736
0.6209052205085754,-0.931722104549408
0.9639910459518433,-0.3116188049316406
0.283320814371109,0.19836030900478363
0.7954488396644592,-0.6260141134262085
0.8424606323242188,-0.6532058119773865
-0.29432356357574463,0.1360209435224533
-0.2738184630870819,0.35774266719818115
0.696424126625061,-1.1937391757965088
0.3673418462276459,-0.43208548426628113
-0.26481619477272034,0.3397841155529022
-0.6894223690032959,-1.0920462608337402
0.22480618953704834,0.5819529891014099
-0.9909977316856384,0.00430799275636673
-0.22230558097362518,0.48590704798698425
-0.007251812610775232,1.0396308898925781
0.6369092464447021,-0.9929234981536865
-0.06176543980836868,1.1225782632827759
0.9034758806228638,-0.48729798197746277
-0.5483871102333069,-0.889976441860199
-0.7794448733329773,-0.74245685338974
-0.25481370091438293,0.2533469796180725
0.8584645986557007,-0.4873085021972656
0.25631406903266907,0.19695571064949036
0.14128531515598297,0.7854530811309814
0.18379594385623932,0.9316644668579102
-0.651412844657898,-0.9129113554954529
0.2918229401111603,0.11408037692308426
0.5883971452713013,-0.8003541231155396
-0.22530633211135864,0.6266583800315857
0.3798449635505676,-0.20884594321250916
-0.6254063844680786,-0.9181334376335144
0.8924731016159058,-0.5477806329727173
0.3873468339443207,-0.5228673815727234
-0.6019004583358765,-0.740488588809967
-0.04976243898272514,0.9611303806304932
-0.776444137096405,-0.7837849855422974
-0.39034759998321533,-0.2658487558364868
-0.3273318409919739,0.17429374158382416
-0.45986494421958923,-0.5042157769203186
-0.15178795158863068,0.828132688999176
-0.5108777284622192,-0.6185179352760315
-0.6184046268463135,-1.0958791971206665
-0.2988246977329254,0.25494658946990967
-0.2788197100162506,0.07493339478969574
0.30582645535469055,0.06976449489593506
-0.17679420113563538,0.6741326451301575
-0.4023505747318268,-0.5127862095832825
-0.19979993999004364,0.4143935441970825
-0.8004500865936279,-0.8845900893211365
-0.5223805904388428,-0.9059693217277527
-0.3578394651412964,-0.0014685769565403461
-0.917479395866394,-0.48104128241539
0.08077019453048706,0.7751291394233704
-0.35133782029151917,0.1191842257976532
-0.18529632687568665,0.6768313050270081
-0.21630407869815826,0.5244861841201782
-0.6099025011062622,-0.9165446162223816
-0.09227306395769119,0.8637301325798035
-0.826456606388092,-0.8337253928184509
0.24631157517433167,0.341005802154541
-0.8309577107429504,-0.594475269317627
0.08027006685733795,0.953825056552887
-0.004251062870025635,0.9049646258354187
0.7864465713500977,-0.7886354327201843
-0.7824456095695496,-0.7251476049423218
0.8914728760719299,-0.39236417412757874
-0.5693923234939575,-0.7355256080627441
-0.8329582214355469,-0.5896335244178772
-0.4943735897541046,-0.7402238845825195
0.45136281847953796,-0.42864882946014404
0.9394848346710205,-0.31011179089546204
-0.40685170888900757,-0.38902023434638977
-0.14078520238399506,0.8786062002182007
0.47486868500709534,-0.5538992881774902
-0.21380344033241272,0.5301628112792969
0.9374843239784241,-0.17913104593753815
0.14878720045089722,0.6851873397827148
-0.8469617366790771,-0.62982577085495
-0.9989997744560242,-0.1589645892381668
0.6464115977287292,-1.0206671953201294
-0.3533383309841156,0.111831434071064
-0.5238809585571289,-0.7451022863388062
-0.3443360924720764,-0.055780697613954544
0.2123030722141266,0.4856922924518585
-0.538884699344635,-0.7947261333465576
0.015253813937306404,1.0077345371246338
0.6004000902175903,-0.9864352941513062
-0.11227806657552719,0.8933913111686707
-0.5048761963844299,-0.8025907278060913
0.773443341255188,-0.7873499393463135
-0.13378344476222992,0.8868889808654785
0.9554888010025024,-0.22616523504257202
-0.5248812437057495,-0.8940806984901428
0.7744436264038086,-0.8992878198623657
-0.09377344697713852,0.8012993931770325
0.5018754601478577,-1.0196954011917114
-0.8279569745063782,-0.775123119354248
0.662415623664856,-0.7546623945236206
-0.44486120343208313,-0.4917207956314087
-0.31032755970954895,0.1795162707567215
-0.7119279503822327,-0.7639035582542419
-0.15128782391548157,0.9200016260147095
0.37134283781051636,0.01668921485543251
-0.2983245849609375,0.1558249145746231
0.32083019614219666,0.02567547746002674
0.2423105686903,0.4740404188632965
-0.7664416432380676,-0.8966600894927979
-0.7534383535385132,-0.9931193590164185
0.7359339594841003,-0.9323000311851501
-0.23630908131599426,0.5051591992378235
0.7059264779090881,-1.2430131435394287
0.3983495831489563,-0.21082159876823425
-0.2783195972442627,0.26426640152931213
0.4023505747318268,-0.2858635485172272
0.5978994965553284,-0.9791975617408752
-0.6529132127761841,-0.9658926129341125
-0.010252563282847404,0.9338552951812744
-0.8549637198448181,-0.638386070728302
0.9429857134819031,-0.26534661650657654
-0.20730182528495789,0.42800235748291016
-0.3228307068347931,0.0016368438955396414
0.47686922550201416,-0.5460063815116882
-0.46686670184135437,-0.6940463781356812
-0.8584645986557007,-0.6216654777526855
-0.5568891763687134,-0.79423588514328
0.9079769849777222,-0.3076867163181305
0.7839459776878357,-0.8128309845924377
0.7584396004676819,-0.9399925470352173
0.167791947722435,0.7761423587799072
0.9454863667488098,-0.17893019318580627
-0.5618904829025269,-0.9563937783241272
0.6359089612960815,-1.037994146347046
-0.25631406903266907,0.28216224908828735
0.21030257642269135,0.5733612775802612
-0.9154788851737976,-0.37337934970855713
0.3488372266292572,-0.04483192414045334
0.04826206713914871,0.9578363299369812
0.6529132127761841,-1.0038681030273438
-0.8714678883552551,-0.30623865127563477
0.8634658455848694,-0.3665435314178467
-0.028257064521312714,0.8894471526145935
-0.41635408997535706,-0.4600490927696228
-0.7584396004676819,-0.9365757703781128
-0.9529882669448853,-0.1520458310842514
-0.4123530983924866,-0.29385116696357727
-0.15378844738006592,0.5982881784439087
0.11727932095527649,0.832089364528656
0.820955216884613,-0.7472091913223267
0.39034759998321533,-0.39813682436943054
0.7424355745315552,-0.8187361359596252
-0.07326831668615341,0.8191018104553223
0.5988997220993042,-0.9581412076950073
0.5473868250846863,-0.9633867144584656
-0.13028256595134735,0.7802588939666748
0.0822705626487732,0.8074213266372681
-0.20880219340324402,0.5584712028503418
0.2038009613752365,0.6532725095748901
-0.6164040565490723,-0.8752055764198303
-0.7594398856163025,-0.8908923268318176
-0.14528632164001465,0.9201093912124634
-0.41135284304618835,-0.36601072549819946
0.8199549913406372,-0.7044181823730469
0.5993998646736145,-0.9454493522644043
0.031257811933755875,0.9772751331329346
0.1482870727777481,0.8557161688804626
0.9759939312934875,-0.2219453752040863
-0.012753188610076904,1.0251387357711792
0.8799700140953064,-0.47506800293922424
0.18529632687568665,0.6466331481933594
0.8049512505531311,-0.687207043170929
0.30132532119750977,0.13621287047863007
-0.06426606327295303,0.8680716156959534
0.36134034395217896,-0.008202409371733665
-0.6739184856414795,-0.923984944820404
-0.17629407346248627,0.5842339396476746
-0.876469075679779,-0.6513442993164062
0.4943735897541046,-0.7456178665161133
-0.028757190331816673,0.9487478733062744
-0.16379094123840332,0.6615577936172485
0.7809451818466187,-0.7887012362480164
0.8534634113311768,-0.694817841053009
-0.47086772322654724,-0.5404623746871948
0.13128282129764557,0.7634450793266296
0.4593648314476013,-0.587203860282898
0.8459614515304565,-0.62166827917099
-0.24631157517433167,0.4154393672943115
0.3028256893157959,0.12811902165412903
-0.35683920979499817,0.10345959663391113
-0.1572893261909485,0.6303765773773193
0.34983745217323303,-0.023771706968545914
-0.03525881469249725,0.941985011100769
-0.7599400281906128,-0.8191327452659607
-0.8629657626152039,-0.5756726264953613
0.4533633291721344,-0.3640918433666229
-0.8194548487663269,-0.8100426197052002
0.48137032985687256,-0.7012044787406921
-0.9019754528999329,-0.35055962204933167
-0.5313828587532043,-0.7830802798271179
-0.03425856679677963,1.0063066482543945
-0.3978494703769684,0.042024821043014526
-0.4238559603691101,-0.43528851866722107
-0.3718429505825043,-0.1303597241640091
-0.9419854879379272,-0.27416926622390747
0.147786945104599,0.8731820583343506
-0.4233558475971222,-0.3108568787574768
-0.3778444826602936,-0.07675030082464218
-0.3833458423614502,-0.3072134256362915
-0.9439859986305237,-0.2659878432750702
0.866966724395752,-0.6208217144012451
-0.7974493503570557,-0.9318049550056458
0.8984746336936951,-0.460018128156662
-0.9524880647659302,-0.43989503383636475
-0.502375602722168,-0.7284801006317139
0.9764941334724426,-0.16789095103740692
-0.6729182004928589,-1.1054751873016357
-0.1882970631122589,0.5089773535728455
0.8639659881591797,-0.606643557548523
-0.6959239840507507,-0.8148263692855835
-0.6369092464447021,-1.0491414070129395
0.917479395866394,-0.32062387466430664
0.06426606327295303,0.8210833668708801
0.39584895968437195,-0.24326662719249725
0.8179544806480408,-0.8483266234397888
0.15978994965553284,0.7000716328620911
0.15078769624233246,0.8882758021354675
0.8604651093482971,-0.6017836928367615
-0.6969242095947266,-0.8174788951873779
-0.22680670022964478,0.48058241605758667
-0.3523380756378174,0.04077649116516113
-0.6904225945472717,-1.0122684240341187
-0.6574143767356873,-1.0835652351379395
0.13078269362449646,0.6271400451660156
-0.6944236159324646,-0.9987524151802063
0.3128282129764557,0.1349368691444397
-0.4188547134399414,-0.39569687843322754
-0.7004251480102539,-0.9447835087776184
0.5213803648948669,-0.8751358985900879
-0.2628157138824463,0.22872383892536163
0.5478869676589966,-0.9394561648368835
0.1472868174314499,0.8575593829154968
0.05576394125819206,0.8717039823532104
0.7889472842216492,-0.8337631821632385
-0.9569892287254333,-0.2559937834739685
0.6734183430671692,-0.9449396729469299
-0.21480371057987213,0.4164384603500366
-0.2578144371509552,0.3158717155456543
-0.5788947343826294,-1.0503712892532349
-0.38684672117233276,-0.3314182460308075
0.9359840154647827,-0.4193073511123657
0.49487370252609253,-0.6713503003120422
0.5898974537849426,-0.8886733651161194
-0.43085768818855286,-0.45340946316719055
0.49537384510040283,-0.7368623614311218
0.2868216931819916,0.4201435148715973
0.8549637198448181,-0.4500497579574585
-0.933483362197876,-0.3668551743030548
0.020255062729120255,1.1069477796554565
-0.35533884167671204,-0.06727446615695953
-0.8044511079788208,-0.7317480444908142
0.14078520238399506,0.8055930733680725
0.9379845261573792,-0.44291257858276367
0.8734683394432068,-0.49019119143486023
-0.872468113899231,-0.6349570155143738
-0.9564891457557678,-0.22373351454734802
0.7419354915618896,-0.749359130859375
-0.443360835313797,-0.4892878830432892
-0.39534881711006165,-0.319498211145401
-0.5043760538101196,-0.607676088809967
0.23430857062339783,0.6142596006393433
-0.7144286036491394,-1.0130212306976318
-0.7629407048225403,-0.8389800190925598
-0.14028505980968475,0.819474458694458
-0.5938984751701355,-0.9074368476867676
-0.624406099319458,-0.8911533951759338
0.9784946441650391,-0.05696209520101547
0.8214553594589233,-0.8067077398300171
0.2748187184333801,0.24476322531700134
-0.6804201006889343,-0.9772942066192627
-0.0927731916308403,0.7354393601417542
-0.9159789681434631,-0.44521647691726685
-0.001750437542796135,0.9049459099769592
-0.662415623664856,-1.057010531425476
0.2338084578514099,0.4842037856578827
-0.31082770228385925,0.04666285216808319
-0.7114278674125671,-0.954656183719635
0.668917179107666,-0.9176762104034424
0.59989994764328,-0.986930787563324
-0.4743685722351074,-0.5142298936843872
-0.8179544806480408,-0.9310155510902405
-0.29132282733917236,0.0821550190448761
-0.668917179107666,-0.8815041184425354
0.7829457521438599,-0.86031174659729
0.8539634943008423,-0.5013271570205688
-0.4173543453216553,-0.2585006356239319
-0.45536383986473083,-0.48087793588638306
-0.2573143243789673,0.3685249090194702
-0.10527631640434265,0.9828415513038635
0.28082022070884705,0.2224268913269043
0.6739184856414795,-1.001963496208191
-0.3938484489917755,-0.2629678249359131
-0.3828456997871399,-0.15197820961475372
-0.5813953876495361,-0.7259654402732849
-0.698924720287323,-0.9599599838256836
0.8739685416221619,-0.35375434160232544
-0.922980785369873,-0.33417999744415283
-0.7079269886016846,-0.8182438611984253
0.38184547424316406,-0.3838661015033722
-0.7009252309799194,-0.7643856406211853
0.05676418915390968,0.9316641688346863
0.6534133553504944,-0.9157871007919312
-0.3678419589996338,-0.1889362931251526
0.5753938555717468,-0.842562198638916
0.08927232027053833,0.9287022948265076
-0.4178544580936432,-0.5760195255279541
0.6469116806983948,-1.0172098875045776
-0.4388597309589386,-0.47807255387306213
-0.5718929767608643,-0.8347844481468201
0.1887972056865692,0.5492606163024902
0.9154788851737976,-0.5468229055404663
-0.7624406218528748,-1.0329805612564087
-0.9364840984344482,-0.34563690423965454
-0.5463865995407104,-0.9089476466178894
0.637909471988678,-1.0503208637237549
0.5113778114318848,-0.7178316116333008
0.7009252309799194,-0.9127859473228455
0.6159039735794067,-0.9502425789833069
-0.3633408546447754,-0.2090231329202652
-0.5958989858627319,-0.8133573532104492
0.31532883644104004,0.14584004878997803
-0.05576394125819206,0.7420210838317871
-0.9129782319068909,-0.3017119765281677
-0.2693173289299011,0.2028849720954895
0.8064516186714172,-0.7835204601287842
0.44086021184921265,-0.49828317761421204
-0.3928482234477997,-0.388141006231308
-0.640910267829895,-0.8782311677932739
0.5703926086425781,-0.7989130616188049
0.8269567489624023,-0.6545895934104919
0.6509127020835876,-0.9098280072212219
-0.2793198227882385,0.32052960991859436
-0.9084770679473877,-0.42164215445518494
-0.022755689918994904,0.9377394914627075
-0.7224306464195251,-1.0602343082427979
0.47586894035339355,-0.6389362812042236
0.9184796214103699,-0.3629380762577057
0.8939735293388367,-0.35915058851242065
0.08627156913280487,0.9116742610931396
0.0727681890130043,1.0216903686523438
0.20080019533634186,0.6521737575531006
0.006251562852412462,1.0790683031082153
0.22180545330047607,0.4395303428173065
0.07926981896162033,0.9470618963241577
0.22530633211135864,0.3375139534473419
0.03475869074463844,0.9759027361869812
0.6014003157615662,-0.953292727470398
0.03325831517577171,1.0599502325057983
0.8784695863723755,-0.532544732093811
0.17379343509674072,0.5253535509109497
-0.7129282355308533,-0.9335423111915588
-0.4578644633293152,-0.5476195812225342
0.5043760538101196,-0.908485472202301
-0.18379594385623932,0.39202526211738586
-0.14678668975830078,0.82528156042099
-0.8744686245918274,-0.5530142188072205
0.38584646582603455,-0.3468788266181946
-0.18079519271850586,0.6646543145179749
0.8664665818214417,-0.6330789923667908
-0.7379344701766968,-0.895855724811554
0.16929231584072113,0.6755651831626892
0.8994749188423157,-0.31122341752052307
-0.9714928865432739,-0.22826223075389862
-0.8814704418182373,-0.6033769845962524
0.3738434612751007,-0.169403076171875
0.7454363703727722,-1.0211859941482544
-0.24081021547317505,0.4388732314109802
0.8844711184501648,-0.4231473207473755
-0.8244560956954956,-0.8901049494743347
0.7364341020584106,-1.0413304567337036
0.07676919549703598,0.9089445471763611
-0.2423105686903,0.3264520466327667
0.019754938781261444,1.1298953294754028
0.4738684594631195,-0.6174628138542175
-0.12528131902217865,0.8108671307563782
-0.6709177494049072,-1.0648670196533203
0.9434859156608582,-0.306740939617157
-0.13528382778167725,0.9211985468864441
0.3723430931568146,-0.1429968923330307
-0.5593898892402649,-0.9187754392623901
0.8239559531211853,-0.722084105014801
-0.778944730758667,-0.9007955193519592
0.9974993467330933,0.0040555791929364204
-0.48987245559692383,-0.6282244920730591
-0.5358839631080627,-0.7073522806167603
-0.7029257416725159,-0.9335892200469971
0.7779445052146912,-1.0599186420440674
0.1572893261909485,0.7544630765914917
0.7859464883804321,-0.7926686406135559
0.6069017052650452,-1.0727041959762573
-0.005751437973231077,1.0585538148880005
0.7929482460021973,-1.0464003086090088
0.8444610834121704,-0.4871470332145691
0.36584144830703735,-0.09810013324022293
-0.6789197325706482,-1.0115783214569092
-0.18479619920253754,0.46749261021614075
-0.72893226146698,-1.0880733728408813
0.7074268460273743,-1.0837960243225098
0.018754689022898674,0.7765158414840698
-0.5188797116279602,-0.9490435719490051
-0.19629907608032227,0.5341073274612427
-0.8239559531211853,-0.7745171785354614
-0.030757687985897064,1.0831221342086792
-0.7024255990982056,-1.0818160772323608
0.11677919328212738,1.0274502038955688
0.4633658528327942,-0.4809577465057373
-0.22580645978450775,0.5683664083480835
0.7724431157112122,-0.9254708290100098
0.45586398243904114,-0.5283721685409546
0.19629907608032227,0.5593715310096741
-0.7254313826560974,-1.068077802658081
-0.2338084578514099,0.5445168614387512
0.8869717121124268,-0.38142603635787964
-0.9754939079284668,-0.17183847725391388
0.9814953207969666,-0.15649473667144775
0.46186548471450806,-0.5063251852989197
0.3593398332595825,0.006283552851527929
-0.08477119356393814,0.8750104308128357
0.4883720874786377,-0.665549635887146
0.03875968977808952,1.0020685195922852
-0.6509127020835876,-0.9443851113319397
-0.43235811591148376,-0.35384926199913025
0.06226556748151779,0.9649477005004883
0.7909477353096008,-0.738140881061554
-0.9979994893074036,-0.0451163575053215
-0.519879937171936,-0.7456977367401123
-0.10227556526660919,0.8487282395362854
0.39134782552719116,-0.1640343964099884
-0.38034507632255554,-0.0777592808008194
-0.11977993696928024,0.8735325336456299
-0.6404101252555847,-0.9115857481956482
0.9609901905059814,-0.3838755190372467
0.422355592250824,-0.5005353689193726
-0.6544135808944702,-0.7951135039329529
0.8574643731117249,-0.6487257480621338
0.4833708107471466,-0.8433610200881958
0.4248562455177307,-0.4296162724494934
-0.842960774898529,-0.5002499222755432
-0.22430606186389923,0.44057196378707886
0.9684920907020569,-0.2634933888912201
0.347836971282959,-0.03543467819690704
-0.15228807926177979,0.7775607705116272
-0.845461368560791,-0.6627852916717529
0.22730682790279388,0.6239734292030334
0.5663915872573853,-0.8812835216522217
0.007751938421279192,1.00819993019104
0.3838459551334381,-0.15369224548339844
-0.6149036884307861,-1.0186316967010498
0.35633909702301025,-0.05003207176923752
-0.9829957485198975,-0.031171554699540138
-0.988997220993042,-0.05046556517481804
-0.11827957630157471,0.9402940273284912
0.8699674606323242,-0.6319896578788757
-0.7399349808692932,-1.0404505729675293
0.47086772322654724,-0.46161964535713196
0.08727181702852249,0.9438498020172119
-0.3693423271179199,-0.21077781915664673
-0.10327582061290741,0.9008225202560425
-0.883470892906189,-0.5517699718475342
-0.009252313524484634,0.8674671053886414
-0.0677669420838356,0.959545373916626
-0.41535383462905884,-0.3689158856868744
-0.8754688501358032,-0.5572772026062012
-0.11127781867980957,0.7809909582138062
0.2288072109222412,0.4276244342327118
-0.0032508126460015774,1.0917959213256836
-0.4688672423362732,-0.5415534377098083
0.9189797639846802,-0.3252538740634918
-0.574393630027771,-1.021244764328003
0.004251062870025635,1.0022997856140137
0.09077269583940506,0.9443160891532898
-0.6259064674377441,-0.9519440531730652
0.8084521293640137,-0.8308634757995605
0.24981245398521423,0.42322084307670593
0.781945526599884,-0.6813798546791077
0.6084020733833313,-0.8807632923126221
0.16129033267498016,0.8630843758583069
-0.4938734769821167,-0.8409996628761292
0.24181045591831207,0.34099525213241577
0.7029257416725159,-1.0419636964797974
0.1282820701599121,0.8485852479934692
0.3578394651412964,-0.2699871063232422
-0.7684420943260193,-0.9717134833335876
-0.04026006534695625,1.0261836051940918
0.3278319537639618,-0.1143483966588974
-0.4728682041168213,-0.541115939617157
-0.9349837899208069,-0.4415111839771271
0.3083270788192749,0.10892582684755325
-0.17029257118701935,0.7932077646255493
0.6794198751449585,-0.9651402831077576
-0.9699925184249878,-0.07885266095399857
0.856464147567749,-0.5745330452919006
-0.0977744460105896,1.0003777742385864
0.6684170961380005,-1.0715782642364502
-0.4538635015487671,-0.5032760500907898
-0.4848712384700775,-0.5680988430976868
-0.8459614515304565,-0.7820396423339844
0.15628907084465027,0.8333057761192322
0.3523380756378174,-0.18406611680984497
-0.4278569519519806,-0.427571177482605
0.3323330879211426,0.0020001553930342197
-0.6834208369255066,-1.0129961967468262
0.08977244794368744,1.1139189004898071
0.42585647106170654,-0.500770628452301
0.8704676628112793,-0.5736163854598999
0.9474868774414062,-0.27368515729904175
-0.3883470892906189,-0.208384707570076
-0.740935206413269,-0.9632540941238403
0.8134533762931824,-0.7891566157341003
-0.32083019614219666,0.11407577991485596
-0.5218805074691772,-0.631303071975708
-0.5403850674629211,-0.7205958366394043
-0.1632908284664154,0.7563907504081726
0.5343835949897766,-0.8813433647155762
-0.9809952974319458,-0.041990816593170166
-0.59989994764328,-0.8118475079536438
-0.3043260872364044,0.12578795850276947
-0.41085270047187805,-0.27383458614349365
0.9319829344749451,-0.3759969472885132
0.19179794192314148,0.6770138740539551
0.23880968987941742,0.526868999004364
-0.12628157436847687,1.0261205434799194
-0.2033008188009262,0.6281375288963318
0.507876992225647,-0.723007321357727
-0.3328332006931305,-0.1159229427576065
-0.1327831894159317,0.9340156316757202
0.013753438368439674,1.162519931793213
0.8754688501358032,-0.4133877158164978
0.3998499810695648,-0.45019465684890747
-0.610902726650238,-0.9956992864608765
0.18579645454883575,0.5231568813323975
-0.7404351234436035,-0.8923620581626892
0.839959979057312,-0.5986968874931335
0.3588396906852722,-0.1598985493183136
-0.746436595916748,-0.7859747409820557
-0.33683422207832336,-0.05368883162736893
-0.24181045591831207,0.41960349678993225
0.7079269886016846,-0.9266265630722046
0.3283320665359497,0.024636762216687202
-0.127781942486763,0.6777369976043701
-0.30482620000839233,0.3011968433856964
0.4823705852031708,-0.6415116786956787
-0.0007501875516027212,0.9616848826408386
0.3293323516845703,0.030205970630049706
0.9114779233932495,-0.5909169912338257
0.20230057835578918,0.49991220235824585
-0.9559890031814575,-0.1886666864156723
0.5603901147842407,-0.7532343864440918
0.6774193644523621,-1.1684229373931885
-0.8449612259864807,-0.6166424751281738
-0.4633658528327942,-0.6822872757911682
0.6669167280197144,-1.0169618129730225
-0.8164541125297546,-0.818366527557373
-0.029257314279675484,0.9320383071899414
0.8379594683647156,-0.7063288688659668
0.037259314209222794,0.9943230748176575
0.4688672423362732,-0.4298716187477112
-0.117779441177845,0.7718151807785034
0.5263815522193909,-0.8942462205886841
0.04926231503486633,1.1015559434890747
0.8884721398353577,-0.6145093441009521
0.7989497184753418,-0.6834589838981628
-0.8149537444114685,-0.7961349487304688
0.6874218583106995,-1.0621343851089478
-0.9984995722770691,0.12914033234119415
0.7874468564987183,-0.7695568799972534
-0.5518879890441895,-0.9161054491996765
-0.7739434838294983,-0.8780417442321777
0.5173793435096741,-0.9305201768875122
0.5453863739967346,-0.793361246585846
0.04026006534695625,1.0280781984329224
0.6419104933738708,-0.7521926164627075
0.5288822650909424,-0.7774764895439148
-0.7659414410591125,-0.9442587494850159
-0.07876969128847122,1.0255379676818848
-0.46536633372306824,-0.46146687865257263
-0.9634908437728882,-0.26250872015953064
0.9694923162460327,-0.3303656280040741
0.30632656812667847,-0.0042545679025352
-0.8914728760719299,-0.5495982766151428
0.08477119356393814,0.9169697761535645
0.8389596939086914,-0.6824683547019958
-0.6139034628868103,-0.8725013136863708
-0.6204050779342651,-0.8239474296569824
-0.9204801321029663,-0.5080708861351013
-0.5018754601478577,-0.7055016756057739
-0.6939234733581543,-0.9912033081054688
-0.30132532119750977,0.14965009689331055
-0.5098774433135986,-0.7836397290229797
-0.024756189435720444,1.059492826461792
-0.01425356324762106,1.020790457725525
0.8904725909233093,-0.46944165229797363
-0.11677919328212738,0.8592628240585327
-0.8539634943008423,-0.632549524307251
0.6674168109893799,-0.8177011609077454
-0.549887478351593,-0.8105912804603577
0.3088271915912628,0.14105066657066345
0.6324081420898438,-1.0421087741851807
0.6194048523902893,-0.8784891963005066
-0.4438609480857849,-0.49759727716445923
0.4703676104545593,-0.6399394273757935
0.0927731916308403,0.8318996429443359
0.5523881316184998,-0.8501660823822021
0.9369842410087585,-0.2696465849876404
0.12478119134902954,0.8450783491134644
0.4838709831237793,-0.7833510041236877
0.18129533529281616,0.6051936149597168
0.36534133553504944,-0.15382340550422668
0.11127781867980957,0.9536834955215454
-0.09677419066429138,1.0596644878387451
-0.8869717121124268,-0.31868505477905273
-0.3333333432674408,0.08212962746620178
0.1882970631122589,0.5671882033348083
-0.8139535188674927,-0.6261061429977417
0.5233808755874634,-0.7712664604187012
-0.44136035442352295,-0.42440128326416016
0.9049763083457947,-0.4612731635570526
0.10527631640434265,1.0796056985855103
0.5583896040916443,-0.7852891683578491
0.72893226146698,-1.0022668838500977
-0.4383595585823059,-0.4808855652809143
0.6934233903884888,-0.9981934428215027
0.17879469692707062,0.5888186693191528
-0.9514878392219543,-0.37612053751945496
0.9099774956703186,-0.3930286169052124
-0.5433858633041382,-0.9396567344665527
0.7034258246421814,-0.9700579643249512
0.22930733859539032,0.6385278701782227
0.11077769845724106,0.7606924176216125
0.9894974231719971,0.14143285155296326
-0.3283320665359497,0.1767469346523285
0.3938484489917755,-0.3101455271244049
-0.17379343509674072,0.7647354602813721
-0.5398849844932556,-0.6619288325309753
-0.6224055886268616,-0.8824450373649597
0.6424106359481812,-0.958389163017273
-0.17129282653331757,0.6136959195137024
-0.3188297152519226,0.18028341233730316
0.4893723130226135,-0.756413996219635
-0.32583147287368774,0.11745159327983856
-0.4733683466911316,-0.7061780095100403
0.6564140915870667,-1.2071560621261597
-0.08577144145965576,0.9272091388702393
-0.15428857505321503,0.7837464213371277
-0.5243811011314392,-0.9337075352668762
0.5508877635002136,-0.8329938650131226
0.05076269060373306,0.9300010204315186
0.2738184630870819,0.19077259302139282
0.09027256816625595,0.7802796959877014
0.12428107112646103,0.8804416060447693
0.19379845261573792,0.6773980259895325
-0.8699674606323242,-0.5127782225608826
-0.4678669571876526,-0.4837520122528076
-0.7914478778839111,-0.8124485611915588
-0.544386088848114,-0.8089751601219177
0.5698924660682678,-0.7172402143478394
0.2533133327960968,0.23986612260341644
-0.9304826259613037,-0.3095061182975769
0.922980785369873,-0.5206925272941589
-0.40985244512557983,-0.26626595854759216
-0.6934233903884888,-0.9256548285484314
-0.030257564038038254,0.9855773448944092
-0.7829457521438599,-0.8010194301605225
0.45086270570755005,-0.5487638711929321
-0.24531133472919464,0.3487587571144104
0.5538884997367859,-0.6905069351196289
0.5178794860839844,-0.915233314037323
-0.13978494703769684,0.6897025108337402
0.48037007451057434,-0.5590172410011292
-0.07576894015073776,0.7212362885475159
0.7199299931526184,-0.9064455628395081
-0.5468867421150208,-0.8324342966079712
-0.7064265608787537,-1.012900710105896
0.1682920753955841,0.6801637411117554
0.698924720287323,-1.077347755432129
-0.4328582286834717,-0.4721526503562927
0.9569892287254333,-0.0025351212825626135
-0.6454113125801086,-0.8851034641265869
0.8824706673622131,-0.466765820980072
-0.448862224817276,-0.506072998046875
-0.39584895968437195,-0.03112713061273098
0.8999749422073364,-0.45537567138671875
-0.983495831489563,-0.19881437718868256
-0.1077769473195076,0.7720354795455933
-0.9879969954490662,-0.11881344020366669
0.07826956361532211,0.9892691373825073
-0.3278319537639618,0.009424173273146152
-0.03325831517577171,1.1568663120269775
0.9589897394180298,-0.058379605412483215
0.3718429505825043,-0.11565668880939484
-0.3483370840549469,-0.006491174455732107
-0.35083770751953125,-0.07882377505302429
0.4278569519519806,-0.5478183031082153
0.5718929767608643,-0.7685460448265076
0.5003750920295715,-0.8437828421592712
-0.9479869604110718,-0.22670869529247284
-0.4228557348251343,-0.41964423656463623
-0.4798699617385864,-0.7317891120910645
0.2033008188009262,0.5821406841278076
0.9194798469543457,-0.31741634011268616
0.10377594828605652,0.8091917634010315
-0.9819955229759216,-0.21185341477394104
0.05876468867063522,1.0427509546279907
0.5628907084465027,-0.8390383720397949
-0.17929482460021973,0.6715593934059143
0.2933233380317688,0.07259532064199448
0.4388597309589386,-0.46225449442863464
0.5283821225166321,-0.9747024178504944
0.8589646816253662,-0.7475948929786682
-0.133283331990242,0.656547486782074
0.026756690815091133,1.0515024662017822
-0.18179544806480408,0.4306727647781372
-0.4983746111392975,-0.6190722584724426
0.48537135124206543,-0.6776098608970642
0.454363614320755,-0.28387290239334106
-0.8624656200408936,-0.773872435092926
0.6579144597053528,-0.9472578167915344
-0.8809702396392822,-0.3430081605911255
-0.7619404792785645,-0.689913809299469
0.9649912714958191,-0.11969545483589172
-0.5663915872573853,-0.9772647619247437
0.6789197325706482,-1.0502707958221436
-0.37134283781051636,-0.20313897728919983
0.5073768496513367,-0.6426616311073303
-0.6124030947685242,-1.0501381158828735
-0.3983495831489563,-0.38982221484184265
0.3683420717716217,-0.07057588547468185
-0.8324580788612366,-0.7637686133384705
0.861965537071228,-0.4925398528575897
0.8659664988517761,-0.7409247756004333
-0.7349337339401245,-0.959344744682312
0.911978006362915,-0.23772044479846954
-0.7714428305625916,-0.9154453277587891
-0.376844197511673,-0.17139966785907745
0.8289572596549988,-0.6881948113441467
-0.21880470216274261,0.6238077878952026
-0.34683671593666077,0.006160231772810221
-0.34133532643318176,0.08686155080795288
0.4273568391799927,-0.21156559884548187
-0.07726931571960449,0.9683690071105957
-0.5978994965553284,-1.0435935258865356
0.025756439194083214,0.9879080653190613
0.792448103427887,-0.995833158493042
0.8554638624191284,-0.5974982976913452
-0.5063766241073608,-0.8514118194580078
0.1427856981754303,0.6411855220794678
0.04176044091582298,0.977691650390625
-0.43635907769203186,-0.47094446420669556
0.04626156762242317,1.0656167268753052
0.8504625558853149,-0.6835839748382568
0.4093523323535919,-0.3927980363368988
-0.6144036054611206,-1.0763300657272339
0.9274818897247314,-0.5126591920852661
0.34533634781837463,-0.03439624235033989
-0.8579644560813904,-0.549473762512207
-0.4693673551082611,-0.5179125666618347
-0.18579645454883575,0.609139084815979
0.5558889508247375,-0.8907472491264343
-0.6279069781303406,-0.947603702545166
0.23180794715881348,0.38905423879623413
0.8249562382698059,-0.6917168498039246
0.9129782319068909,-0.4698062539100647
0.3833458423614502,-0.3166133463382721
-0.5808952450752258,-0.8067825436592102
-0.9614903926849365,-0.28100964426994324
0.7904475927352905,-0.8073356747627258
-0.900975227355957,-0.3783895671367645
-0.44636160135269165,-0.6426603198051453
0.03625906631350517,1.0349575281143188
0.5463865995407104,-0.8509597778320312
-0.8784695863723755,-0.6003400087356567
-0.1887972056865692,0.7974581122398376
-0.15678919851779938,0.5784913897514343
-0.8274568915367126,-0.8836976289749146
-0.0827706903219223,0.7963254451751709
-0.34483620524406433,0.09732507169246674
0.7669417262077332,-0.9066779017448425
-0.7879469394683838,-0.8059918284416199
0.7459365129470825,-0.9514725804328918
-0.3893473446369171,-0.06060003116726875
-0.4643661081790924,-0.7717328667640686
-0.9164791107177734,-0.3323911428451538
0.5888972282409668,-1.0410467386245728
0.5428857207298279,-0.8925893902778625
0.42685672640800476,-0.5918716788291931
0.8794698119163513,-0.4680311679840088
0.5618904829025269,-0.7198628187179565
0.12578144669532776,0.9208545684814453
-0.29032257199287415,0.11374275386333466
-0.44586142897605896,-0.47813814878463745
0.030257564038038254,0.9959155917167664
0.30482620000839233,0.1601334661245346
-0.7969492673873901,-0.80999356508255
-0.1532883197069168,0.8705269694328308
-0.717929482460022,-1.0190612077713013
0.06676669418811798,1.1405665874481201
-0.5038759708404541,-0.606612503528595
-0.4673668146133423,-0.5602992177009583
-0.7754438519477844,-0.7502357959747314
0.5273818373680115,-0.721360981464386
0.8769692778587341,-0.5164718627929688
-0.243310809135437,0.39701521396636963
-0.25581395626068115,0.3964864909648895
-0.4993748664855957,-0.6837050914764404
-0.5683920979499817,-0.8606523871421814
0.770942747592926,-0.8202872276306152
-0.8489622473716736,-0.6965609788894653
-0.9259815216064453,-0.2949292063713074
0.4973743259906769,-0.4920189380645752
0.7089272141456604,-0.8477855920791626
-0.7109277248382568,-0.9496002197265625
0.2133033126592636,0.5637377500534058
-0.018754689022898674,0.9497931003570557
0.8019504547119141,-0.9039899706840515
0.927981972694397,-0.34414994716644287
0.9264816641807556,-0.31239843368530273
-0.2593148350715637,0.2718372941017151
0.8809702396392822,-0.5398566722869873
-0.10827706754207611,0.8129633665084839
0.7604401111602783,-1.0368883609771729
-0.4988747537136078,-0.7324767708778381
0.7039259672164917,-0.9889189004898071
-0.8189547657966614,-0.7437694072723389
-0.08877219259738922,1.0193302631378174
0.7849462032318115,-1.0246831178665161
0.07726931571960449,0.9798257946968079
-0.8079519867897034,-0.6142659187316895
-0.1282820701599121,0.8771833181381226
0.8854714035987854,-0.3761257827281952
0.6219054460525513,-0.9882767200469971
0.549887478351593,-0.8513097763061523
0.3583395779132843,-0.08332616835832596
-0.28532132506370544,0.18690738081932068
-0.6464115977287292,-1.2029216289520264
0.5683920979499817,-0.84629225730896
-0.35033756494522095,-0.1124783530831337
0.43635907769203186,-0.47476446628570557
0.3198299705982208,-0.06366048753261566
0.1577894538640976,0.8797522783279419
0.03975994139909744,1.1113872528076172
-0.5318829417228699,-0.8185281753540039
-0.2623156011104584,0.22320324182510376
0.5238809585571289,-0.6685270667076111
0.9949988126754761,0.005328721832484007
0.25981494784355164,0.26252737641334534
0.5808952450752258,-0.6704456806182861
0.9304826259613037,-0.2603116035461426
-0.977994441986084,-0.07451607286930084
-0.267816960811615,0.2646390199661255
0.01075268816202879,0.9652398824691772
-0.2428106963634491,0.47909799218177795
0.9074768424034119,-0.38831016421318054
-0.4843710958957672,-0.6659883260726929
-0.9799950122833252,0.03344610705971718
0.7749437689781189,-0.9052859544754028
-0.5578895211219788,-0.8042687177658081
0.5723930597305298,-0.8576752543449402
0.7239310145378113,-0.9822216629981995
-0.8659664988517761,-0.579877495765686
-0.18129533529281616,0.7140137553215027
0.6809202432632446,-1.025238275527954
0.6304075717926025,-0.829387366771698
0.08877219259738922,1.0074732303619385
0.9914978742599487,-0.03764024376869202
0.9314829111099243,-0.2956237196922302
0.9324831366539001,-0.313641220331192
-0.9054763317108154,-0.39104577898979187
-0.7859464883804321,-0.7901039719581604
0.17529381811618805,0.5318716764450073
0.7024255990982056,-0.8915309309959412
-0.2483120858669281,0.3078365623950958
0.3123280704021454,0.17259995639324188
-0.7679420113563538,-0.8554378747940063
-0.48137032985687256,-0.5536284446716309
-0.05476368963718414,1.0586858987808228
-0.42135533690452576,-0.49382975697517395
0.6039009690284729,-0.9616736769676208
-0.25181296467781067,0.4329141676425934
-0.7339334487915039,-1.1198115348815918
0.24881219863891602,0.4780125319957733
-0.22730682790279388,0.24664056301116943
-0.11177794635295868,0.8794907331466675
-0.5738934874534607,-0.9276391267776489
0.13928481936454773,0.5410758852958679
0.15128782391548157,0.6487675309181213
0.6294073462486267,-1.1510692834854126
0.29032257199287415,0.0667354092001915
-0.6754188537597656,-1.0501210689544678
0.8609652519226074,-0.6215552091598511
-0.7544386386871338,-0.8255886435508728
0.7949486970901489,-0.7312102317810059
-0.1982995718717575,0.6016679406166077
0.14978745579719543,0.6428784132003784
0.29482370615005493,0.14733818173408508
0.610902726650238,-0.8633211851119995
0.8909727931022644,-0.4016343951225281
0.1827956885099411,0.5485958456993103
0.17179293930530548,0.841098964214325
0.900975227355957,-0.5363098978996277
-0.4373593330383301,-0.3955914378166199
-0.9574894309043884,-0.06282529979944229
0.6234058141708374,-0.8947069644927979
0.14428608119487762,0.9433387517929077
0.7614403367042542,-0.9900587797164917
-0.422355592250824,-0.48744118213653564
-0.14928731322288513,0.9933080077171326
0.5818954706192017,-0.8212246298789978
-0.5533883571624756,-0.7197895646095276
0.7134283185005188,-0.9714657664299011
0.7739434838294983,-0.7442468404769897
0.9579894542694092,-0.19934917986392975
-0.5273818373680115,-0.909828782081604
0.11027756333351135,0.7809401154518127
0.1322830617427826,1.0273069143295288
0.5963991284370422,-0.7249706387519836
-0.06326581537723541,0.9891232848167419
0.5773943662643433,-0.8595696687698364
-0.7674418687820435,-0.9964795708656311
-0.6954238414764404,-1.0733976364135742
0.18479619920253754,0.7284213304519653
0.0477619394659996,1.1164103746414185
0.2623156011104584,0.34076863527297974
-0.20580145716667175,0.5372095108032227
-0.5233808755874634,-0.8403860330581665
-0.1472868174314499,0.8011119365692139
-0.5828957557678223,-0.8635179996490479
0.605401337146759,-0.8483332991600037
0.3978494703769684,-0.21023723483085632
0.2638159692287445,0.5649257898330688
-0.6554138660430908,-1.1252084970474243
-0.8259565234184265,-0.9279068112373352
-0.8094523549079895,-0.8786979913711548
0.40535134077072144,-0.3046727180480957
-0.83745938539505,-0.6003398299217224
-0.20530131459236145,0.6118109226226807
-0.3733433187007904,-0.21977221965789795
-0.49537384510040283,-0.5475785732269287
-0.15878969430923462,0.6958479285240173
0.5258814692497253,-0.8656620383262634
0.3238309621810913,0.15519832074642181
0.648912250995636,-0.9887829422950745
0.7824456095695496,-0.854008138179779
0.6519129872322083,-0.9264546632766724
0.4178544580936432,-0.37798646092414856
0.12978245317935944,0.753851592540741
-0.5673918724060059,-0.8187670707702637
-0.5968992114067078,-0.945865273475647
0.87796950340271,-0.4588412940502167
0.24581144750118256,0.2838073968887329
0.9269817471504211,-0.30182772874832153
0.1377844512462616,0.7231199741363525
0.46086519956588745,-0.6924577951431274
0.7194298505783081,-1.0255409479141235
0.3443360924720764,-0.14486323297023773
-0.9039760231971741,-0.2908562421798706
-0.6424106359481812,-1.0202127695083618
0.4123530983924866,-0.24175570905208588
-0.6654163599014282,-1.1608309745788574
-0.12678168714046478,0.7793771624565125
-0.6699175238609314,-0.9884553551673889
0.8529632091522217,-0.754152774810791
-0.4583645761013031,-0.49399203062057495
-0.7539384961128235,-0.7861581444740295
-0.6264066100120544,-1.0052231550216675
-0.47736936807632446,-0.474928081035614
-0.29632407426834106,0.1325821876525879
-0.809952437877655,-0.798061728477478
-0.09577394276857376,0.9468648433685303
-0.7414353489875793,-1.053622841835022
-0.22130534052848816,0.6991339325904846
-0.9859964847564697,-0.011667338199913502
0.38134536147117615,-0.17968466877937317
0.13878470659255981,0.8526067137718201
0.656914234161377,-0.9868122935295105
-0.055263813585042953,1.1631625890731812
0.5243811011314392,-0.7760338187217712
-0.3598399758338928,-0.027737390249967575
-0.6884220838546753,-0.9031679034233093
-0.22030507028102875,0.5899399518966675
0.7784445881843567,-0.9881997108459473
0.1327831894159317,0.8560851812362671
-0.3488372266292572,-0.09419417381286621
-0.07076769322156906,0.9919862747192383
-0.5598899722099304,-0.9248437285423279
-0.23030757904052734,0.45661893486976624
0.33083271980285645,0.042193230241537094
-0.4428607225418091,-0.5294232964515686
0.8484621644020081,-0.7007134556770325
-0.7304326295852661,-1.0088871717453003
0.6759189367294312,-1.1206085681915283
-0.05326331406831741,0.7969455718994141
0.19079770147800446,0.6325854063034058
-0.9594898819923401,-0.25972095131874084
0.3428356945514679,-0.08898505568504333
-0.587897002696991,-1.1238877773284912
0.20580145716667175,0.6206800937652588
-0.08427107334136963,0.957767128944397
0.8124531507492065,-0.841914176940918
0.5158789753913879,-0.8197653293609619
0.01325331348925829,0.8945237398147583
0.1272818148136139,0.7928397059440613
0.1732933223247528,0.6703887581825256
0.9809952974319458,-0.13437213003635406
-0.2228057086467743,0.4082331657409668
-0.44686174392700195,-0.5987781882286072
0.9259815216064453,-0.47775527834892273
0.12078019231557846,0.8777292370796204
-0.9409852623939514,-0.19693730771541595
0.7919479608535767,-0.6877259612083435
-0.5163791179656982,-0.8890635371208191
0.9089772701263428,-0.3274077773094177
0.34083521366119385,-0.1718110591173172
0.7019254565238953,-0.818400502204895
-0.47486868500709534,-0.5732272863388062
-0.6864216327667236,-0.9988449215888977
0.8474618196487427,-0.5903607606887817
0.07326831668615341,1.0303312540054321
-0.29932481050491333,0.22273442149162292
-0.736934244632721,-0.9361087679862976
0.5053763389587402,-0.8243744373321533
0.8864716291427612,-0.42571359872817993
-0.368842214345932,-0.2550061047077179
0.5868967175483704,-0.9038515686988831
-0.5458864569664001,-0.848323404788971
0.4673668146133423,-0.6249090433120728
0.9234808087348938,-0.2825879752635956
-0.34233558177948,-0.05134667456150055
-0.5923981070518494,-0.8680645227432251
0.4933733642101288,-0.6396235227584839
0.6764190793037415,-1.0258793830871582
0.5218805074691772,-0.7458705306053162
-0.8974744081497192,-0.5751096606254578
-0.2523130774497986,0.33030012249946594
0.6844211220741272,-0.9975971579551697
0.7384346127510071,-0.7165820598602295
-0.3873468339443207,-0.21802836656570435
-0.7549387216567993,-1.024023413658142
-0.3783445954322815,-0.2122815102338791
0.17629407346248627,0.4832044243812561
-0.11727932095527649,0.8029003143310547
-0.8994749188423157,-0.354187935590744
0.7449362277984619,-0.9353818893432617
-0.16529132425785065,0.7718642950057983
0.5938984751701355,-0.7547739744186401
0.408852219581604,-0.3239803910255432
-0.19429856538772583,0.7905517220497131
0.033758439123630524,0.9265463948249817
0.023755937814712524,1.096084713935852
-0.29982495307922363,0.13083946704864502
0.7094273567199707,-1.013625979423523
0.3783445954322815,-0.18544550240039825
0.9139784574508667,-0.374066561460495
-0.6874218583106995,-0.8264816999435425
-0.7984496355056763,-0.8474565744400024
0.26031509041786194,0.44996556639671326
0.08577144145965576,0.7495489716529846
-0.5548887252807617,-0.8888759016990662
0.1582895666360855,0.7939034700393677
0.07476869225502014,0.8789811730384827
0.5098774433135986,-0.7001010775566101
0.5268816947937012,-0.7526946663856506
-0.7694423794746399,-0.8953458666801453
0.27631905674934387,0.20357713103294373
-0.8404600620269775,-0.7632051706314087
0.06976743787527084,0.9599311351776123
-0.43585896492004395,-0.4661727547645569
-0.42085519433021545,-0.4982646405696869
0.23480869829654694,0.5229017734527588
0.7244310975074768,-1.065244436264038
-0.8499624729156494,-0.605290412902832
0.8969742655754089,-0.37122929096221924
0.3318329453468323,-0.1033998504281044
0.3988496959209442,-0.3349279463291168
0.19529882073402405,0.4882328510284424
-0.33083271980285645,0.0027664564549922943
0.127781942486763,0.6435984969139099
-0.9374843239784241,-0.18060509860515594
0.2793198227882385,0.27200907468795776
0.6104026436805725,-1.0197405815124512
-0.9124781489372253,-0.4755174219608307
0.776444137096405,-0.804889976978302
-0.8039510250091553,-0.8300108313560486
-0.8909727931022644,-0.5310242772102356
-0.12378095090389252,0.7213289141654968
-0.060765188187360764,0.9570626616477966
0.39684921503067017,-0.5156105160713196
0.5578895211219788,-0.8265072703361511
0.4428607225418091,-0.5962904095649719
-0.33983495831489563,0.031840987503528595
0.8394598364830017,-0.7507182955741882
0.7434358596801758,-0.8752614259719849
-0.6309077143669128,-1.0265434980392456
0.11627907305955887,0.9371879696846008
-0.17179293930530548,0.5309251546859741
0.11427856236696243,0.6713107824325562
0.5873968005180359,-0.9192801713943481
0.30982744693756104,0.02145903930068016
-0.533383309841156,-0.6992653012275696
-0.06926731765270233,1.0530649423599243
-0.005251312628388405,1.0623890161514282
0.9244810938835144,-0.3017198145389557
0.17929482460021973,0.7714009881019592
0.8074518442153931,-0.982498824596405
-0.6114028692245483,-0.9126467108726501
-0.45136281847953796,-0.4677921533584595
-0.039259813725948334,0.8921217322349548
-0.5648912191390991,-0.74277263879776
-0.7324330806732178,-0.9175471067428589
0.7914478778839111,-0.9588928818702698
-0.656914234161377,-1.168939471244812
0.27081769704818726,0.380346417427063
-0.22980745136737823,0.4753781259059906
-0.9764941334724426,-0.07618225365877151
-0.06026506796479225,0.9286616444587708
-0.09077269583940506,0.8515536785125732
-0.5128781795501709,-0.6751291155815125
0.13628406822681427,0.8332011699676514
-0.10877720266580582,1.004757046699524
0.5833958387374878,-1.0116336345672607
-0.8924731016159058,-0.4908062517642975
0.38484621047973633,-0.2977297306060791
0.40085020661354065,-0.5312323570251465
-0.11877969652414322,0.7960919141769409
0.8679669499397278,-0.6195812225341797
0.527881920337677,-0.7187671661376953
-0.2668167054653168,0.6029677987098694
-0.029757440090179443,1.0715044736862183
-0.7809451818466187,-0.758016049861908
0.3778444826602936,-0.24908152222633362
0.26631659269332886,0.522932767868042
0.37534382939338684,-0.08280114084482193
0.23630908131599426,0.505681574344635
-0.03475869074463844,0.8279107809066772
0.5383846163749695,-0.9737018346786499
0.49637407064437866,-0.6816024780273438
0.3273318409919739,0.11608736962080002
-0.9874969124794006,0.09259986132383347
-0.10377594828605652,0.8915936946868896
-0.3643410801887512,0.019754353910684586
0.10827706754207611,0.7972748279571533
0.7479369640350342,-0.8245331048965454
-0.9844960570335388,-0.13407360017299652
-0.29082271456718445,0.27916988730430603
-0.5833958387374878,-1.0188175439834595
-0.207801952958107,0.5186013579368591
-0.9864966869354248,-0.01197524182498455
-0.45636409521102905,-0.5393369793891907
0.6204050779342651,-0.9826002717018127
0.05976494029164314,0.9581287503242493
0.8014503717422485,-0.9094330668449402
-0.8184546232223511,-0.5821720957756042
-0.6724181175231934,-0.9105554223060608
-0.03875968977808952,1.0338958501815796
-0.7609402537345886,-0.9685466289520264
0.9939985275268555,-0.05269758403301239
0.4588647186756134,-0.5059888958930969
-0.32483118772506714,0.10194089263677597
-0.5983995795249939,-0.8131743669509888
0.8244560956954956,-0.4765360951423645
-0.052263062447309494,0.9087327122688293
0.4328582286834717,-0.38224825263023376
-0.704426109790802,-1.1412453651428223
0.7304326295852661,-0.7808589935302734
0.7704426050186157,-0.9535121917724609
-0.42635658383369446,-0.3702063262462616
-0.12878219783306122,0.7738146185874939
0.8519629836082458,-0.5408632755279541
0.9794948697090149,0.0073090409860014915
-0.9249812364578247,-0.5252902507781982
0.7064265608787537,-1.1521074771881104
0.5398849844932556,-0.8489459156990051
0.8189547657966614,-0.6697075963020325
-0.302325576543808,0.08153217285871506
0.9059765338897705,-0.46208855509757996
-0.026256565004587173,1.0108904838562012
-0.8634658455848694,-0.37655991315841675
0.6344085931777954,-0.9989550113677979
0.6559140086174011,-0.9699320197105408
0.9439859986305237,-0.14446064829826355
-0.6719179749488831,-1.0404051542282104
-0.8109527826309204,-0.7573466897010803
-0.9079769849777222,-0.43317779898643494
0.7164291143417358,-0.8118512630462646
-0.8989747166633606,-0.38450348377227783
-0.25681421160697937,0.27612656354904175
0.9199800491333008,-0.3665446937084198
-0.5868967175483704,-0.6870763301849365
-0.9929983019828796,-0.11743463575839996
0.4888722002506256,-0.6024086475372314
0.12128031998872757,0.8621776103973389
0.3243310749530792,0.10463999211788177
-0.15478868782520294,0.7910518050193787
-0.5993998646736145,-0.9693291783332825
-0.031757939606904984,0.9407350420951843
-0.4973743259906769,-0.7192050814628601
0.36634159088134766,0.03280850872397423
-0.7699424624443054,-0.6691560745239258
0.022755689918994904,1.0776851177215576
0.8714678883552551,-0.4942963719367981
-0.6384095549583435,-1.0550694465637207
0.5358839631080627,-0.8228511810302734
0.9769942164421082,-0.015398467890918255
0.9969992637634277,0.15708227455615997
-0.1322830617427826,0.944060742855072
-0.2588147222995758,0.32298991084098816
0.17429357767105103,0.7642261981964111
0.10427606850862503,0.9717748165130615
-0.25431355834007263,0.3708555996417999
-0.5973993539810181,-0.8727153539657593
-0.5728932619094849,-0.8820860981941223
0.21580395102500916,0.5729924440383911
0.3228307068347931,-0.008616982959210873
-0.4048512279987335,-0.2537927031517029
-0.17429357767105103,0.7537288665771484
0.6994248628616333,-0.8730508685112
-0.30082520842552185,0.02739546447992325
-0.0002500625269021839,0.9298586249351501
0.09577394276857376,0.8532581329345703
0.7644410729408264,-0.8469513654708862
0.18929733335971832,0.5969012975692749
0.709927499294281,-1.0624347925186157
-0.2728182077407837,0.21790827810764313
0.5183795690536499,-0.6479161381721497
0.1922980695962906,0.6333959102630615
0.8789697289466858,-0.5157297849655151
-0.6619154810905457,-0.9967536926269531
-0.5873968005180359,-0.8541843295097351
-0.5323830842971802,-0.6522012948989868
-0.22080519795417786,0.42381393909454346
-0.5028756856918335,-0.7487407326698303
-0.525381326675415,-0.8688620924949646
-0.8344586491584778,-0.8398882746696472
-0.3933483362197876,-0.35350626707077026
0.9164791107177734,-0.3349185585975647
0.18979744613170624,0.6433119177818298
0.7504375576972961,-1.0644408464431763
0.3928482234477997,-0.3493388295173645
-0.0777694433927536,1.1231333017349243
-0.7864465713500977,-0.7454736828804016
0.8089522123336792,-0.8305809497833252
-0.13478368520736694,0.9154043793678284
-0.09727431833744049,0.824039876461029
-0.07826956361532211,0.8518831133842468
-0.4333583414554596,-0.5276564359664917
0.6819204688072205,-0.9456076622009277
-0.7314328551292419,-0.9360832571983337
-0.6359089612960815,-0.8880419731140137
-0.6644161343574524,-1.2145214080810547
-0.3093273341655731,0.20375549793243408
0.4528631865978241,-0.7466990947723389
-0.5773943662643433,-0.9055959582328796
-0.8599650263786316,-0.7598798871040344
-0.15928982198238373,0.7393403649330139
-0.3988496959209442,-0.25607505440711975
0.2278069406747818,0.33509254455566406
0.060765188187360764,1.189633846282959
0.7109277248382568,-1.2669144868850708
-0.9509877562522888,-0.1090543121099472
0.7224306464195251,-0.903525173664093
-0.16579145193099976,0.6344037055969238
0.6939234733581543,-0.9451725482940674
-0.9399849772453308,-0.22274461388587952
0.15528883039951324,0.6387929916381836
0.6714178919792175,-0.9118620753288269
0.7104275822639465,-0.8958249688148499
0.6599149703979492,-1.1450263261795044
0.7684420943260193,-0.9889554381370544
0.028257064521312714,1.0596575736999512
-0.9099774956703186,-0.4224078059196472
-0.12478119134902954,0.802794337272644
-0.6009002327919006,-1.0492812395095825
-0.6824206113815308,-0.9239003658294678
0.5513878464698792,-0.8988061547279358
-0.513378381729126,-0.8474099636077881
-0.6429107189178467,-0.9519075751304626
0.307826966047287,0.14190199971199036
0.5893973708152771,-0.9901362061500549
-0.7069267630577087,-1.049489974975586
-0.7499374747276306,-0.9588114023208618
-0.3183296024799347,0.08372589945793152
-0.9794948697090149,-0.06065305322408676
0.6914228200912476,-1.072661280632019
0.7349337339401245,-1.0309613943099976
0.9729932546615601,-0.20086252689361572
0.5923981070518494,-0.8902444243431091
-0.5103775858879089,-0.7932507991790771
-0.6014003157615662,-0.8149628639221191
-0.30532634258270264,0.23955146968364716
-0.2778194546699524,0.3254455029964447
0.530882716178894,-0.721010148525238
0.4238559603691101,-0.48750922083854675
0.41585397720336914,-0.44282612204551697
-0.8514628410339355,-0.7522762417793274
-0.15978994965553284,0.7314397692680359
-0.5698924660682678,-0.8356881737709045
0.4648662209510803,-0.43464115262031555
-0.1577894538640976,0.5865232944488525
-0.7239310145378113,-0.9041956663131714
-0.8854714035987854,-0.570318877696991
-0.23180794715881348,0.48291540145874023
0.21530382335186005,0.586530327796936
0.7429357171058655,-0.9033778309822083
-0.12578144669532776,0.7940998077392578
-0.605401337146759,-0.8403028845787048
-0.021255312487483025,0.9678109288215637
-0.6304075717926025,-0.9539740681648254
0.09927482157945633,0.9687024354934692
-0.16129033267498016,0.7904053926467896
-0.283320814371109,0.2792620062828064
-0.8734683394432068,-0.4639311730861664
-0.48587146401405334,-0.6578275561332703
-0.38184547424316406,-0.0927715077996254
0.23080770671367645,0.6243335604667664
-0.3268316984176636,0.028964128345251083
-0.10677669197320938,1.1043678522109985
0.8814704418182373,-0.300203800201416
-0.24681168794631958,0.3202091157436371
-0.3993498384952545,-0.11632942408323288
-0.8424606323242188,-0.7710001468658447
-0.8874718546867371,-0.37051352858543396
-0.11627907305955887,0.9455326795578003
0.15578894317150116,0.7004146575927734
0.3338334560394287,-0.023737063631415367
0.18429607152938843,0.5221332311630249
-0.7204300761222839,-0.9019616842269897
-0.9474868774414062,-0.14200809597969055
-0.49587395787239075,-0.7880388498306274
-0.7259314656257629,-1.0039737224578857
0.19879969954490662,0.8042494654655457
-0.16429106891155243,0.7746039628982544
-0.2893223464488983,0.04435816407203674
0.9494873881340027,-0.14611288905143738
0.14178544282913208,0.8337966799736023
-0.6039009690284729,-1.1374635696411133
-0.5898974537849426,-0.9530828595161438
0.6099025011062622,-0.9458997249603271
-0.21580395102500916,0.582606315612793
-0.568892240524292,-0.9051243662834167
-0.9034758806228638,-0.5756610631942749
0.5033758282661438,-0.7055299282073975
0.6269067525863647,-0.951165497303009
0.3223305940628052,0.07609589397907257
0.5163791179656982,-0.5940084457397461
-0.8269567489624023,-0.6387786269187927
-0.7434358596801758,-0.7850332856178284
0.04676169157028198,1.0728445053100586
0.4188547134399414,-0.20463287830352783
0.42535635828971863,-0.4400869607925415
-0.3298324644565582,-0.04565839841961861
-0.025256315246224403,0.9810386300086975
-0.3998499810695648,-0.345516175031662
-0.2633158266544342,0.28609880805015564
0.017754437401890755,1.1352442502975464
0.32483118772506714,-0.001291913678869605
-0.7049261927604675,-0.8957805633544922
0.40735185146331787,-0.041577115654945374
0.21430358290672302,0.47539377212524414
0.2668167054653168,0.394686222076416
-0.8479620218276978,-0.6846910119056702
0.6124030947685242,-0.9597074389457703
0.6584146022796631,-1.0849710702896118
0.23030757904052734,0.5560390949249268
-0.792448103427887,-0.7814658880233765
0.6384095549583435,-0.9604399800300598
0.9849962592124939,-0.1415935754776001
0.403350830078125,-0.37035706639289856
0.9039760231971741,-0.39303019642829895
0.9309827089309692,-0.36627742648124695
0.2083020806312561,0.6506522297859192
-0.49087268114089966,-0.6438618302345276
-0.8679669499397278,-0.6094860434532166
0.34233558177948,-0.20122255384922028
-0.8524631857872009,-0.7034170031547546
-0.6749187111854553,-1.0947110652923584
0.7894473671913147,-0.706381618976593
0.5568891763687134,-0.8333258628845215
0.5623905658721924,-0.8883644938468933
-0.6809202432632446,-0.8608882427215576
0.43235811591148376,-0.48213669657707214
0.05726431682705879,1.1321256160736084
0.8294573426246643,-0.6428358554840088
-0.2978244423866272,0.0920194759964943
0.6009002327919006,-0.9988826513290405
0.2173043191432953,0.5150638222694397
0.09177294373512268,0.856370747089386
0.06576644629240036,0.7231274247169495
0.9364840984344482,-0.15186090767383575
0.9599899649620056,-0.2667105495929718
0.5103775858879089,-0.6871333122253418
-0.13128282129764557,0.7403526306152344
0.6784195899963379,-1.2365074157714844
0.06326581537723541,0.7132981419563293
0.032758187502622604,0.8554036617279053
-0.11077769845724106,0.819305419921875
0.9989997744560242,-0.0005956586101092398
0.6174044013023376,-0.8334298133850098
0.876469075679779,-0.6104011535644531
0.025256315246224403,1.0705580711364746
0.2878219485282898,0.25752609968185425
0.3183296024799347,0.11499305814504623
-0.5158789753913879,-0.7192639708518982
0.38084518909454346,-0.18552397191524506
0.40035009384155273,-0.3282420039176941
0.41135284304618835,-0.4669002294540405
-0.7729431986808777,-0.8768621683120728
0.17079269886016846,0.7916543483734131
-0.24031008780002594,0.36278432607650757
0.3043260872364044,0.23067739605903625
0.9824956059455872,-0.1131877526640892
-0.1672918200492859,0.7092805504798889
0.6309077143669128,-1.130647897720337
-0.9354838728904724,-0.45103561878204346
-0.7644410729408264,-1.0543416738510132
-0.7159289717674255,-0.9340437650680542
0.9724931716918945,-0.23270966112613678
-0.7569392323493958,-0.8206712603569031
-0.9659915566444397,-0.19397111237049103
0.019254814833402634,0.9912156462669373
-0.38584646582603455,-0.1460699886083603
-0.5908977389335632,-0.9182244539260864
-0.709927499294281,-0.9947563409805298
-0.09127281606197357,0.8896793723106384
0.35683920979499817,-0.14979775249958038
-0.6389096975326538,-0.9904507398605347
-0.5138784646987915,-0.9112541675567627
0.11227806657552719,0.9131975173950195
0.8579644560813904,-0.746421217918396
-0.06826706230640411,1.0272501707077026
0.8024505972862244,-0.8137634992599487
0.2593148350715637,0.3771618902683258
-0.1772943139076233,0.5372800230979919
0.022255564108490944,0.9529454708099365
0.6884220838546753,-1.0540450811386108
0.3933483362197876,-0.21940994262695312
-0.87796950340271,-0.782692015171051
-0.5703926086425781,-0.8276005983352661
0.9749937057495117,-0.07969294488430023
-0.7019254565238953,-1.04241943359375
-0.4833708107471466,-0.5614660382270813
-0.8704676628112793,-0.48028773069381714
-0.3573393225669861,-0.1597999483346939
0.009252313524484634,0.968784749507904
0.6644161343574524,-0.9419786930084229
-0.7419354915618896,-0.9024465680122375
-0.2643160820007324,0.5388224720954895
0.5503875613212585,-0.7768585085868835
-0.12028007209300995,0.715490996837616
-0.8389596939086914,-0.7487428784370422
-0.3673418462276459,-0.19383570551872253
0.2528131902217865,0.47122836112976074
-0.7454363703727722,-0.8958754539489746
-0.9219805002212524,-0.2328256219625473
0.008752187713980675,0.9921777844429016
0.4578644633293152,-0.8123921751976013
-0.4038509726524353,-0.2730460464954376
-0.8064516186714172,-0.8873875141143799
0.7639409899711609,-0.8621078133583069
-0.866966724395752,-0.6590240597724915
-0.13078269362449646,0.7618815898895264
-0.2878219485282898,0.35074660181999207
-0.9519880414009094,-0.1523953229188919
0.33683422207832336,0.008354577235877514
0.3483370840549469,0.005638903006911278
0.374343603849411,-0.18825577199459076
-0.9669917821884155,-0.16863101720809937
0.2983245849609375,0.08765682578086853
0.1772943139076233,0.7538726329803467
-0.8414604067802429,-0.7621594667434692
-0.040760189294815063,1.1182711124420166
-0.08527132123708725,0.7588333487510681
-0.7509377002716064,-0.7987177968025208
0.22430606186389923,0.3657335638999939
-0.8419604897499084,-0.5817764401435852
-0.8769692778587341,-0.585606575012207
0.5458864569664001,-0.7540834546089172
0.05326331406831741,1.0125255584716797
0.2838209569454193,0.1580371856689453
0.5918979644775391,-0.8982948064804077
0.8469617366790771,-0.7708503007888794
0.2178044617176056,0.5313452482223511
-0.895473837852478,-0.38709524273872375
0.7084271311759949,-0.8502129912376404
0.35583895444869995,-0.06919298321008682
-0.5653913617134094,-0.8548746109008789
0.7774443626403809,-0.8371246457099915
-0.6474118828773499,-1.1369495391845703
0.9679920077323914,-0.20037320256233215
-0.1227806955575943,0.7865188121795654
-0.23730933666229248,0.4330621659755707
-0.9649912714958191,-0.13116060197353363
-0.20480120182037354,0.527807354927063
-0.6209052205085754,-1.0438263416290283
0.9519880414009094,-0.2124810814857483
-0.8984746336936951,-0.45484527945518494
0.9739934802055359,-0.26541805267333984
0.36984243988990784,-0.2972923219203949
-0.27081769704818726,0.3061266541481018
0.9149787425994873,-0.2721706032752991
0.7594398856163025,-0.972512423992157
0.4128532111644745,-0.3666544258594513
-0.37584397196769714,0.001978554530069232
0.24131032824516296,0.5208744406700134
-0.7089272141456604,-0.9091179370880127
-0.3198299705982208,-0.04003763571381569
-0.051762938499450684,1.009102463722229
0.1532883197069168,0.6659404635429382
-0.24981245398521423,0.427659273147583
0.2233058214187622,0.4643150866031647
0.8979744911193848,-0.2611291706562042
-0.08627156913280487,0.8214203715324402
-0.4528631865978241,-0.35811975598335266
0.845461368560791,-0.6587650179862976
-0.37034258246421814,-0.23756887018680573
-0.85096275806427,-0.6024682521820068
-0.39084771275520325,-0.28296783566474915
0.1777944564819336,0.7668702602386475
0.005251312628388405,0.9502890706062317
-0.6219054460525513,-1.113709807395935
-0.31682920455932617,0.07392310351133347
0.5673918724060059,-1.0792715549468994
0.7679420113563538,-0.8947761058807373
0.055263813585042953,0.8360878825187683
-0.2123030722141266,0.7394388914108276
-0.8199549913406372,-0.73204505443573
-0.9114779233932495,-0.38389790058135986
-0.9974993467330933,0.04041163995862007
0.6524130702018738,-0.9267294406890869
-0.4788697361946106,-0.6546539068222046
-0.9024755954742432,-0.4768916368484497
0.19579894840717316,0.5805062055587769
0.43035757541656494,-0.28573593497276306
0.03675919026136398,0.8851580619812012
0.47536882758140564,-0.5375530123710632
-0.5208802223205566,-0.7424650192260742
-0.7799449563026428,-0.813035249710083
0.45186296105384827,-0.5747970938682556
-0.6779195070266724,-0.8350022435188293
0.34183546900749207,-0.1243644580245018
-0.04126031696796417,1.1386302709579468
-0.15528883039951324,0.6761640906333923
0.06926731765270233,0.8286203145980835
0.12628157436847687,0.9342907071113586
-0.6084020733833313,-0.9423173069953918
0.6779195070266724,-0.7902790904045105
-0.23980994522571564,0.3405388295650482
0.2228057086467743,0.381352961063385
-0.28082022070884705,0.3429660201072693
-0.8944735527038574,-0.43263691663742065
0.45986494421958923,-0.4193572700023651
0.2893223464488983,0.1318991333246231
0.3333333432674408,0.021120093762874603
0.9984995722770691,-0.012132778763771057
0.08527132123708725,0.9757397174835205
0.33533382415771484,-0.01498173177242279
-0.0027506877668201923,1.038448452949524
-0.347836971282959,-0.006887681782245636
0.49137285351753235,-0.6817600131034851
0.6634158492088318,-1.0807920694351196
-0.2928232252597809,0.2199709117412567
0.8174543380737305,-0.8855732679367065
0.4293573200702667,-0.43058648705482483
0.3538384437561035,-0.06871937215328217
0.3533383309841156,-0.12281613051891327
-0.4133533239364624,-0.3847460150718689
-0.6634158492088318,-0.945426344871521
0.3748437166213989,-0.07972606271505356
-0.696424126625061,-1.1422008275985718
0.01425356324762106,0.8988505005836487
0.7589397430419922,-0.8844263553619385
0.938984751701355,-0.3085941970348358
0.37584397196769714,-0.18272627890110016
-0.2638159692287445,0.3372809588909149
0.5483871102333069,-0.8321516513824463
-0.09927482157945633,0.9040272831916809
-0.11577893793582916,0.9592807292938232
0.883470892906189,-0.41432732343673706
0.08427107334136963,1.0246686935424805
0.08377093821763992,1.0274611711502075
-0.28132033348083496,0.19564485549926758
-0.1422855705022812,0.6977363228797913
0.2633158266544342,0.21741269528865814
0.04326081648468971,0.9499847292900085
-0.023755937814712524,0.9017970561981201
0.32183048129081726,0.3169134557247162
-0.6294073462486267,-1.1766448020935059
-0.7769442200660706,-0.9000113010406494
0.9029756784439087,-0.3825075328350067
-0.770942747592926,-0.6795620322227478
-0.2288072109222412,0.2989664375782013
0.36084020137786865,-0.20177356898784637
-0.6764190793037415,-0.8882685899734497
0.6954238414764404,-0.9913075566291809
-0.6194048523902893,-0.9497331976890564
0.41185295581817627,-0.5077335834503174
0.9404850602149963,-0.25749534368515015
0.5403850674629211,-0.8785518407821655
-0.4423605799674988,-0.5937228202819824
-0.44736185669898987,-0.46136027574539185
-0.4628657400608063,-0.434787780046463
0.8054513931274414,-0.7725474238395691
0.10077518969774246,0.8077041506767273
-0.12128031998872757,0.8560280203819275
0.10877720266580582,0.7505895495414734
-0.8934733271598816,-0.3799707293510437
0.15028756856918335,0.6506430506706238
-0.9849962592124939,0.002478374633938074
0.026256565004587173,0.9646515846252441
0.5168792009353638,-0.6307739019393921
0.22630657255649567,0.6263870596885681
-0.5343835949897766,-0.9378106594085693
0.9864966869354248,-0.07256947457790375
-0.16979244351387024,0.7207887768745422
0.2778194546699524,0.3543548583984375
0.06526631861925125,0.9554804563522339
-0.9789947867393494,-0.11584510654211044
-0.9429857134819031,-0.4553261399269104
-0.28032007813453674,0.35473233461380005
-0.07976994663476944,0.8676233887672424
0.2523130774497986,0.33396995067596436
0.30532634258270264,0.24239477515220642
0.4843710958957672,-0.793929398059845
-0.5658915042877197,-0.695398211479187
0.1422855705022812,0.6974725127220154
0.6449112296104431,-0.9864736795425415
-0.6129032373428345,-0.9572560787200928
0.7119279503822327,-0.9676625728607178
0.6824206113815308,-1.0008387565612793
0.7544386386871338,-0.8509354591369629
-0.5523881316184998,-0.9061193466186523
-0.666416585445404,-1.0636478662490845
-0.3123280704021454,0.11653193086385727
0.04226056486368179,0.8359655737876892
-0.6199049949645996,-1.1117048263549805
-0.803450882434845,-0.8920347094535828
0.9929983019828796,-0.026397261768579483
0.9629907011985779,-0.24450737237930298
-0.3393348157405853,-0.17917239665985107
-0.6599149703979492,-0.9431954622268677
-0.7219305038452148,-0.9387801885604858
0.3678419589996338,-0.11492642015218735
0.786946713924408,-0.8003102540969849
0.5928981900215149,-0.8592693209648132
0.28482121229171753,0.21327759325504303
-0.9449862241744995,-0.2632785737514496
-0.8119530081748962,-0.5818368792533875
-0.4928732216358185,-0.7631030678749084
0.6454113125801086,-1.0016911029815674
0.9624906182289124,-0.22862818837165833
0.41035258769989014,-0.16962291300296783
-0.4818704426288605,-0.6919892430305481
-0.8789697289466858,-0.5993010401725769
0.704426109790802,-1.0055240392684937
0.7549387216567993,-1.0164387226104736
-0.4523630738258362,-0.5502362251281738
-0.6899224519729614,-0.9288406372070312
-0.5778944492340088,-1.0107810497283936
-0.019754938781261444,1.0316712856292725
0.19029757380485535,0.5988788604736328
0.07626906782388687,1.0972344875335693
0.25181296467781067,0.37034544348716736
0.30682671070098877,0.1886424571275711
-0.5988997220993042,-0.9630863666534424
-0.5083770751953125,-0.699618399143219
-0.5228807330131531,-0.9210397005081177
0.6119030117988586,-0.8931191563606262
-0.49237310886383057,-0.6499655246734619
-0.18929733335971832,0.6802500486373901
-0.6374093294143677,-1.0883034467697144
0.8304576277732849,-0.7508389949798584
-0.8114528656005859,-0.6868995428085327
-0.7334333658218384,-1.2262030839920044
-0.6449112296104431,-1.0762587785720825
0.1782945692539215,0.6933963894844055
0.9614903926849365,-0.18570075929164886
0.06126531586050987,0.9477949142456055
-0.9109777212142944,-0.4308978319168091
0.9094773530960083,-0.43327951431274414
-0.46136537194252014,-0.8004322648048401
0.9754939079284668,-0.10418611019849777
0.9819955229759216,0.21469588577747345
-0.6614153385162354,-1.0180407762527466
-0.712428092956543,-1.0480518341064453
0.031757939606904984,1.0341968536376953
0.3193298280239105,0.03605400770902634
-0.949987530708313,-0.15980714559555054
-0.3193298280239105,-0.08902675658464432
0.042760688811540604,1.0311143398284912
-0.16079019010066986,0.6377235054969788
-0.3428356945514679,-0.10174158960580826
-0.05626406893134117,0.8701488971710205
0.20480120182037354,0.6693105101585388
-0.6929232478141785,-0.9736312627792358
-0.43035757541656494,-0.45368492603302
0.5518879890441895,-0.7485776543617249
-0.9854963421821594,-0.06873413175344467
-0.5603901147842407,-0.9501636028289795
0.429857462644577,-0.4200550615787506
-0.643410861492157,-1.0824992656707764
0.46636658906936646,-0.5508362650871277
0.11177794635295868,0.9300464391708374
-0.6239059567451477,-0.9335610270500183
-0.5328832268714905,-0.8919055461883545
0.06876718997955322,0.9485070109367371
-0.18979744613170624,0.6083018183708191
-0.40535134077072144,-0.5032353401184082
0.45036259293556213,-0.5834568738937378
0.3728432059288025,-0.34099680185317993
-0.2818204462528229,0.33972376585006714
0.8279569745063782,-0.7591764330863953
-0.1827956885099411,0.7522604465484619
-0.49187299609184265,-0.5507322549819946
0.861465334892273,-0.7507093548774719
0.15228807926177979,0.8003845810890198
-0.2838209569454193,0.36739885807037354
-0.9954988360404968,-0.12106823176145554
-0.19379845261573792,0.7916345000267029
-0.31632909178733826,0.03995802626013756
-0.32033008337020874,-0.12761190533638
-0.8334583640098572,-0.8202111721038818
0.43085768818855286,-0.4382198452949524
-0.9534883499145508,-0.253402978181839
0.8204551339149475,-0.7750216722488403
0.5088772177696228,-0.9233359098434448
0.016754187643527985,1.0854583978652954
0.8859714865684509,-0.5826078653335571
-0.2923230826854706,0.2605520188808441
0.14028505980968475,0.9213324189186096
-0.7084271311759949,-0.9988819360733032
-0.07676919549703598,1.0530353784561157
-0.0527631938457489,1.0567156076431274
-0.187796950340271,0.6723411083221436
0.001750437542796135,1.060330867767334
0.9054763317108154,-0.344338983297348
-0.2673168182373047,0.21017949283123016
0.26131531596183777,0.20811055600643158
-0.17579396069049835,0.5856407880783081
-0.7444361448287964,-0.8975548148155212
-0.6044011116027832,-1.0139497518539429
0.4683670699596405,-0.3421895503997803
0.3138284385204315,-0.03485400229692459
0.18629656732082367,0.6532849669456482
0.6154038310050964,-0.82881098985672
-0.8049512505531311,-0.8293147087097168
-0.46186548471450806,-0.7146036028862
0.6399099826812744,-1.0434441566467285
-0.20930233597755432,0.528255045413971
0.2928232252597809,0.17426002025604248
0.4988747537136078,-0.6401323080062866
-0.34033510088920593,-0.11438515782356262
0.37084272503852844,-0.24824565649032593
0.36034008860588074,-0.19453437626361847
0.5643910765647888,-0.9466055631637573
-0.4043510854244232,-0.33743172883987427
0.018254565075039864,0.9903945922851562
-0.23430857062339783,0.5485886931419373
0.267816960811615,0.3951762020587921
0.7554388642311096,-0.9922984838485718
-0.8904725909233093,-0.6213576197624207
0.0827706903219223,0.924302339553833
-0.7604401111602783,-0.9831435084342957
-0.8939735293388367,-0.4438101351261139
-0.9959990382194519,-0.16012956202030182
-0.20030008256435394,0.6706215739250183
-0.6034008860588074,-0.9497249126434326
-0.9179794192314148,-0.4275166690349579
0.24081021547317505,0.4330754578113556
0.23930981755256653,0.4547608494758606
0.1432858258485794,0.7354671955108643
-0.07426856458187103,1.089627981185913
-0.9724931716918945,-0.19846218824386597
-0.928482174873352,-0.28611260652542114
0.5958989858627319,-0.9487454891204834
0.2743185758590698,0.29526475071907043
-0.9739934802055359,-0.2758347988128662
-0.24731184542179108,0.3365974426269531
-0.7274318337440491,-0.8493723273277283
0.5678919553756714,-0.839688777923584
0.6274068355560303,-0.926059901714325
-0.5668917298316956,-0.9889940619468689
0.011252813041210175,0.9102848768234253
-0.7344335913658142,-0.8055074214935303
0.831957995891571,-0.6403031945228577
-0.9774943590164185,0.06181956082582474
0.4143535792827606,-0.2455289661884308
0.5813953876495361,-1.0601236820220947
0.05626406893134117,0.9887948036193848
0.028757190331816673,1.0264267921447754
0.7804450988769531,-0.7085129022598267
0.2698174715042114,0.32491937279701233
0.8959739804267883,-0.5568291544914246
0.8694673776626587,-0.35046905279159546
-0.31132784485816956,0.16347995400428772
0.040760189294815063,1.063897967338562
0.09627407044172287,0.738688051700592
-0.04676169157028198,0.9487935304641724
-0.2868216931819916,0.21863612532615662
0.3328332006931305,0.024724038317799568
0.5123780965805054,-0.6416575908660889
0.5908977389335632,-0.9385505318641663
-0.7909477353096008,-0.7516180276870728
-0.4273568391799927,-0.42721933126449585
-0.6274068355560303,-0.8214001655578613
-0.8639659881591797,-0.5314708948135376
0.7274318337440491,-0.9689209461212158
-0.1872968226671219,0.736436128616333
0.5038759708404541,-0.7894414663314819
0.6829206943511963,-0.9378145337104797
-0.4483621120452881,-0.5454781651496887
0.6049012541770935,-1.0070629119873047
0.5748937129974365,-0.8770778179168701
0.41685420274734497,-0.5339741706848145
-0.10027506947517395,0.9108600616455078
-0.6064016222953796,-0.9809122681617737
0.8259565234184265,-0.7046504020690918
0.8919730186462402,-0.4774431884288788
0.19679920375347137,0.581001341342926
0.29932481050491333,0.1610938012599945
0.21680419147014618,0.5358575582504272
0.6229057312011719,-0.8897815346717834
0.7574393153190613,-0.9088361263275146
0.09377344697713852,0.8927944302558899
-0.9689922332763672,-0.01788903772830963
0.029257314279675484,0.9319585561752319
-0.5748937129974365,-0.8582934737205505
-0.5793948173522949,-0.8317640423774719
0.30082520842552185,0.18761517107486725
0.2828207015991211,0.08621083199977875
0.8594648838043213,-0.7201594710350037
-0.12428107112646103,0.8635732531547546
-0.3293323516845703,0.17459720373153687
0.2578144371509552,0.42460882663726807
-0.7184296250343323,-0.8866825103759766
0.3633408546447754,-0.18851418793201447
0.6654163599014282,-1.0552085638046265
-0.5283821225166321,-0.7272626161575317


==> plot_csvs/homosced_ece_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.091
0.2,0.176
0.30000000000000004,0.278
0.4,0.375
0.5,0.487
0.6000000000000001,0.583
0.7000000000000001,0.683
0.8,0.786
0.9,0.887
1.0,1.0


==> plot_csvs/homosced_ks_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.091
0.2,0.176
0.30000000000000004,0.278
0.4,0.375
0.5,0.487
0.6000000000000001,0.583
0.7000000000000001,0.683
0.8,0.786
0.9,0.887
1.0,1.0


==> plot_csvs/homosced_spearman_true_std.csv <==
rank_AE,rank_uncertainty
744,672
873,657
773,658
133,659
27,660
575,661
107,662
14,663
37,664
779,665
257,666
629,667
104,668
381,669
715,670
748,671
598,656
721,673
676,674
134,675
161,676
430,677
883,678
415,679
391,680
28,681
701,682
646,683
438,684
393,685
412,686
201,687
497,641
129,626
665,627
267,628
527,629
407,630
81,631
200,632
204,633
191,634
926,635
224,636
954,637
274,638
227,639
774,640
44,688
995,642
350,643
361,644
464,645
377,646
877,647
698,648
961,649
220,650
989,651
426,652
67,653
884,654
283,655
312,735
394,720
623,721
68,722
351,723
367,724
617,725
899,726
456,727
604,728
997,729
387,730
172,731
595,732
190,733
188,734
253,719
939,736
211,737
49,738
442,739
293,740
573,741
824,742
485,743
309,744
513,745
73,746
114,747
694,748
46,749
3,704
301,689
334,690
946,691
159,692
268,693
425,694
572,695
369,696
664,697
363,698
668,699
605,700
6,701
988,702
810,703
187,625
179,705
55,706
51,707
284,708
925,709
817,710
798,711
8,712
202,713
996,714
618,715
561,716
402,717
192,718
560,547
71,532
90,533
682,534
10,535
511,536
679,537
150,538
718,539
70,540
555,541
935,542
424,543
66,544
829,545
793,546
859,531
959,548
181,549
263,550
40,551
569,552
602,553
205,554
325,555
126,556
986,557
432,558
458,559
17,560
806,561
608,562
729,516
471,501
973,502
847,503
431,504
987,505
730,506
558,507
898,508
249,509
359,510
279,511
158,512
164,513
5,514
196,515
470,563
89,517
462,518
272,519
653,520
868,521
910,522
152,523
647,524
120,525
206,526
480,527
322,528
2,529
791,530
805,610
564,595
165,596
439,597
30,598
93,599
273,600
280,601
287,602
490,603
844,604
185,605
264,606
245,607
493,608
212,609
999,594
611,611
18,612
547,613
210,614
739,615
78,616
674,617
671,618
523,619
278,620
281,621
180,622
467,623
690,624
311,579
872,564
538,565
315,566
208,567
195,568
792,569
947,570
712,571
197,572
628,573
238,574
48,575
720,576
621,577
982,578
901,750
661,580
544,581
969,582
710,583
13,584
495,585
706,586
530,587
143,588
400,589
700,590
772,591
463,592
406,593
21,922
854,907
130,908
124,909
811,910
155,911
194,912
827,913
998,914
250,915
475,916
614,917
226,918
313,919
948,920
895,921
751,906
886,923
60,924
366,925
139,926
747,927
893,928
31,929
944,930
213,931
140,932
636,933
583,934
358,935
542,936
983,937
819,891
516,876
559,877
606,878
508,879
737,880
1,881
341,882
974,883
684,884
768,885
43,886
725,887
794,888
740,889
170,890
642,938
849,892
766,893
39,894
110,895
980,896
888,897
624,898
168,899
584,900
127,901
19,902
887,903
708,904
970,905
514,985
241,970
342,971
787,972
235,973
292,974
327,975
976,976
965,977
596,978
379,979
782,980
177,981
141,982
900,983
949,984
428,969
11,986
878,987
889,988
429,989
22,990
565,991
545,992
831,993
184,994
645,995
58,996
686,997
937,998
115,999
821,954
375,939
991,940
417,941
435,942
483,943
711,944
296,945
580,946
660,947
491,948
83,949
97,950
775,951
9,952
282,953
815,875
478,955
261,956
699,957
843,958
903,959
916,960
928,961
607,962
803,963
875,964
509,965
907,966
858,967
317,968
92,797
992,782
670,783
921,784
842,785
695,786
600,787
427,788
713,789
549,790
266,791
719,792
175,793
236,794
339,795
960,796
193,781
546,798
91,799
277,800
259,801
777,802
183,803
590,804
243,805
577,806
724,807
735,808
54,809
655,810
501,811
138,812
812,766
332,751
308,752
848,753
749,754
489,755
504,756
764,757
99,758
507,759
33,760
582,761
658,762
820,763
101,764
795,765
975,813
780,767
142,768
592,769
650,770
525,771
828,772
760,773
876,774
924,775
354,776
861,777
654,778
567,779
440,780
788,860
741,845
923,846
528,847
330,848
466,849
53,850
789,851
310,852
825,853
743,854
553,855
758,856
306,857
72,858
673,859
521,844
186,861
492,862
915,863
328,864
503,865
541,866
80,867
963,868
414,869
382,870
732,871
405,872
302,873
929,874
385,829
98,814
641,815
498,816
320,817
894,818
919,819
862,820
86,821
85,822
813,823
29,824
927,825
182,826
52,827
841,828
548,500
215,830
299,831
487,832
222,833
797,834
32,835
77,836
246,837
979,838
62,839
757,840
345,841
533,842
837,843
262,172
905,157
486,158
373,159
162,160
754,161
307,162
232,163
609,164
709,165
958,166
535,167
556,168
920,169
914,170
148,171
45,156
465,173
57,174
656,175
761,176
344,177
683,178
990,179
680,180
759,181
132,182
433,183
105,184
950,185
242,186
454,187
681,141
770,126
61,127
286,128
64,129
616,130
705,131
908,132
932,133
867,134
846,135
399,136
297,137
128,138
610,139
796,140
840,188
620,142
326,143
835,144
550,145
189,146
632,147
581,148
863,149
619,150
733,151
885,152
942,153
830,154
667,155
0,235
291,220
640,221
36,222
476,223
416,224
270,225
380,226
669,227
198,228
473,229
209,230
329,231
338,232
532,233
455,234
349,219
930,236
484,237
163,238
808,239
12,240
966,241
305,242
450,243
374,244
252,245
517,246
833,247
934,248
562,249
376,204
167,189
552,190
570,191
223,192
855,193
294,194
79,195
237,196
734,197
203,198
316,199
786,200
783,201
304,202
446,203
207,125
526,205
260,206
335,207
240,208
290,209
534,210
255,211
909,212
762,213
234,214
505,215
88,216
952,217
23,218
752,47
539,32
221,33
913,34
269,35
389,36
784,37
102,38
870,39
112,40
625,41
65,42
347,43
408,44
321,45
288,46
336,31
512,48
869,49
441,50
225,51
436,52
499,53
518,54
178,55
324,56
601,57
689,58
247,59
106,60
147,61
687,62
370,16
82,1
984,2
692,3
421,4
587,5
199,6
896,7
659,8
384,9
285,10
880,11
157,12
368,13
662,14
643,15
171,63
477,17
494,18
776,19
753,20
176,21
154,22
693,23
678,24
857,25
409,26
447,27
258,28
265,29
145,30
122,110
100,95
931,96
41,97
479,98
856,99
800,100
985,101
42,102
231,103
113,104
217,105
568,106
956,107
938,108
117,109
738,94
56,111
769,112
951,113
444,114
353,115
717,116
119,117
496,118
574,119
87,120
832,121
781,122
881,123
613,124
418,79
109,64
579,65
298,66
897,67
702,68
4,69
746,70
300,71
945,72
459,73
626,74
597,75
892,76
593,77
118,78
319,250
314,80
756,81
7,82
372,83
675,84
254,85
728,86
395,87
972,88
419,89
357,90
131,91
634,92
943,93
697,422
563,407
707,408
890,409
398,410
397,411
864,412
474,413
594,414
904,415
994,416
123,417
882,418
809,419
482,420
502,421
967,406
169,423
488,424
411,425
652,426
355,427
801,428
722,429
156,430
392,431
95,432
537,433
612,434
571,435
922,436
423,437
451,391
125,376
25,377
500,378
289,379
540,380
388,381
20,382
589,383
736,384
742,385
785,386
696,387
536,388
520,389
410,390
108,438
228,392
716,393
144,394
472,395
50,396
510,397
911,398
35,399
137,400
84,401
576,402
977,403
879,404
755,405
531,485
469,470
968,471
515,472
151,473
340,474
557,475
631,476
823,477
814,478
836,479
524,480
230,481
96,482
551,483
348,484
26,469
63,486
588,487
891,488
630,489
219,490
318,491
244,492
111,493
460,494
703,495
637,496
962,497
457,498
365,499
214,454
666,439
434,440
543,441
34,442
378,443
851,444
723,445
685,446
586,447
529,448
216,449
356,450
591,451
635,452
822,453
649,375
615,455
437,456
276,457
790,458
323,459
94,460
233,461
121,462
346,463
16,464
852,465
229,466
403,467
981,468
955,297
902,282
337,283
704,284
651,285
24,286
239,287
461,288
149,289
468,290
865,291
866,292
364,293
672,294
644,295
352,296
940,281
371,298
731,299
383,300
860,301
688,302
135,303
839,304
452,305
838,306
818,307
404,308
360,309
251,310
362,311
850,312
957,266
449,251
750,252
726,253
519,254
906,255
401,256
917,257
941,258
566,259
445,260
745,261
657,262
912,263
826,264
853,265
727,313
47,267
603,268
146,269
386,270
15,271
303,272
174,273
816,274
422,275
116,276
918,277
993,278
333,279
166,280
691,360
978,345
218,346
874,347
443,348
633,349
971,350
648,351
248,352
807,353
802,354
804,355
638,356
834,357
69,358
38,359
953,344
639,361
74,362
413,363
765,364
663,365
799,366
933,367
331,368
871,369
75,370
76,371
153,372
964,373
771,374
453,329
59,314
767,315
136,316
173,317
554,318
677,319
627,320
390,321
275,322
578,323
522,324
481,325
295,326
160,327
420,328
778,0
763,330
256,331
714,332
599,333
506,334
845,335
343,336
622,337
448,338
585,339
396,340
936,341
103,342
271,343


==> plot_csvs/homosced_true_error_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,0.9999998807907104,0.9999998807907104
0.0020000000949949026,0.9971669912338257,0.9971669912338257
0.003000000026077032,0.9945076107978821,0.9945076107978821
0.004000000189989805,0.9918980002403259,0.9918980002403259
0.004999999888241291,0.9893584847450256,0.9893584847450256
0.006000000052154064,0.9868214130401611,0.9868214130401611
0.007000000216066837,0.9843008518218994,0.9843008518218994
0.00800000037997961,0.9818130731582642,0.9818130731582642
0.008999999612569809,0.9793857336044312,0.9793857336044312
0.009999999776482582,0.9769704341888428,0.9769704341888428
0.010999999940395355,0.9745742678642273,0.9745742678642273
0.012000000104308128,0.9722713828086853,0.9722713828086853
0.013000000268220901,0.9700604677200317,0.9700604677200317
0.014000000432133675,0.9678487777709961,0.9678487777709961
0.014999999664723873,0.9656884074211121,0.9656884074211121
0.01600000075995922,0.9636939167976379,0.9636939167976379
0.017000000923871994,0.9617049098014832,0.9617049098014832
0.017999999225139618,0.9597188830375671,0.9597188830375671
0.01899999938905239,0.9577444791793823,0.9577444791793823
0.019999999552965164,0.9557809233665466,0.9557809233665466
0.020999999716877937,0.9538166522979736,0.9538166522979736
0.02199999988079071,0.9519042372703552,0.9519042372703552
0.023000000044703484,0.9500475525856018,0.9500475525856018
0.024000000208616257,0.9481964111328125,0.9481964111328125
0.02500000037252903,0.9463565349578857,0.9463565349578857
0.026000000536441803,0.9445138573646545,0.9445138573646545
0.027000000700354576,0.9426676034927368,0.9426676034927368
0.02800000086426735,0.9408386945724487,0.9408386945724487
0.028999999165534973,0.9390147924423218,0.9390147924423218
0.029999999329447746,0.9372180104255676,0.9372180104255676
0.03099999949336052,0.9354360699653625,0.9354360699653625
0.03200000151991844,0.9336515069007874,0.9336515069007874
0.032999999821186066,0.9318732023239136,0.9318732023239136
0.03400000184774399,0.93010014295578,0.93010014295578
0.03500000014901161,0.9283381700515747,0.9283381700515747
0.035999998450279236,0.9265751838684082,0.9265751838684082
0.03700000047683716,0.924831748008728,0.924831748008728
0.03799999877810478,0.9230996966362,0.9230996966362
0.039000000804662704,0.9213700890541077,0.9213700890541077
0.03999999910593033,0.9196436405181885,0.9196436405181885
0.04100000113248825,0.9179221391677856,0.9179221391677856
0.041999999433755875,0.9162021279335022,0.9162021279335022
0.0430000014603138,0.9144800901412964,0.9144800901412964
0.04399999976158142,0.9127570390701294,0.9127570390701294
0.04500000178813934,0.9110366106033325,0.9110366106033325
0.04600000008940697,0.9093266725540161,0.9093266725540161
0.04699999839067459,0.9076574444770813,0.9076574444770813
0.04800000041723251,0.9059902429580688,0.9059902429580688
0.04899999871850014,0.9043294787406921,0.9043294787406921
0.05000000074505806,0.9026786684989929,0.9026786684989929
0.050999999046325684,0.9010347127914429,0.9010347127914429
0.052000001072883606,0.8993914723396301,0.8993914723396301
0.05299999937415123,0.8977473974227905,0.8977473974227905
0.05400000140070915,0.89610356092453,0.89610356092453
0.054999999701976776,0.8944610953330994,0.8944610953330994
0.0560000017285347,0.8928284049034119,0.8928284049034119
0.05700000002980232,0.8912028670310974,0.8912028670310974
0.057999998331069946,0.8895784020423889,0.8895784020423889
0.05900000035762787,0.8879581689834595,0.8879581689834595
0.05999999865889549,0.8863504528999329,0.8863504528999329
0.061000000685453415,0.8847586512565613,0.8847586512565613
0.06199999898672104,0.8831642270088196,0.8831642270088196
0.06300000101327896,0.8815888166427612,0.8815888166427612
0.06400000303983688,0.8800235986709595,0.8800235986709595
0.06499999761581421,0.878459095954895,0.878459095954895
0.06599999964237213,0.8768988251686096,0.8768988251686096
0.06700000166893005,0.8753356337547302,0.8753356337547302
0.06800000369548798,0.8737764954566956,0.8737764954566956
0.0689999982714653,0.8722313642501831,0.8722313642501831
0.07000000029802322,0.8706905245780945,0.8706905245780945
0.07100000232458115,0.8691467642784119,0.8691467642784119
0.07199999690055847,0.8676051497459412,0.8676051497459412
0.0729999989271164,0.8660722374916077,0.8660722374916077
0.07400000095367432,0.8645371198654175,0.8645371198654175
0.07500000298023224,0.8630049824714661,0.8630049824714661
0.07599999755620956,0.8614818453788757,0.8614818453788757
0.07699999958276749,0.8599601984024048,0.8599601984024048
0.07800000160932541,0.8584387898445129,0.8584387898445129
0.07900000363588333,0.856927752494812,0.856927752494812
0.07999999821186066,0.8554169535636902,0.8554169535636902
0.08100000023841858,0.8539091348648071,0.8539091348648071
0.0820000022649765,0.8524044752120972,0.8524044752120972
0.08299999684095383,0.850919246673584,0.850919246673584
0.08399999886751175,0.8494518399238586,0.8494518399238586
0.08500000089406967,0.8479868769645691,0.8479868769645691
0.0860000029206276,0.8465196490287781,0.8465196490287781
0.08699999749660492,0.8450526595115662,0.8450526595115662
0.08799999952316284,0.8435827493667603,0.8435827493667603
0.08900000154972076,0.8421152830123901,0.8421152830123901
0.09000000357627869,0.8406765460968018,0.8406765460968018
0.09099999815225601,0.8392391204833984,0.8392391204833984
0.09200000017881393,0.8378000855445862,0.8378000855445862
0.09300000220537186,0.8363660573959351,0.8363660573959351
0.09399999678134918,0.8349385261535645,0.8349385261535645
0.0949999988079071,0.8335112929344177,0.8335112929344177
0.09600000083446503,0.8320934772491455,0.8320934772491455
0.09700000286102295,0.830672562122345,0.830672562122345
0.09799999743700027,0.8292521834373474,0.8292521834373474
0.0989999994635582,0.8278301954269409,0.8278301954269409
0.10000000149011612,0.8264069557189941,0.8264069557189941
0.10100000351667404,0.8249865770339966,0.8249865770339966
0.10199999809265137,0.8235674500465393,0.8235674500465393
0.10300000011920929,0.8221604228019714,0.8221604228019714
0.10400000214576721,0.8207523822784424,0.8207523822784424
0.10499999672174454,0.8193495273590088,0.8193495273590088
0.10599999874830246,0.8179469704627991,0.8179469704627991
0.10700000077486038,0.8165435194969177,0.8165435194969177
0.1080000028014183,0.8151441812515259,0.8151441812515259
0.10899999737739563,0.8137577772140503,0.8137577772140503
0.10999999940395355,0.8123698234558105,0.8123698234558105
0.11100000143051147,0.8109912872314453,0.8109912872314453
0.1120000034570694,0.8096268177032471,0.8096268177032471
0.11299999803304672,0.8082628846168518,0.8082628846168518
0.11400000005960464,0.8068986535072327,0.8068986535072327
0.11500000208616257,0.8055351972579956,0.8055351972579956
0.11599999666213989,0.8041712641716003,0.8041712641716003
0.11699999868869781,0.8028141856193542,0.8028141856193542
0.11800000071525574,0.8014627695083618,0.8014627695083618
0.11900000274181366,0.8001084923744202,0.8001084923744202
0.11999999731779099,0.7987627387046814,0.7987627387046814
0.12099999934434891,0.7974279522895813,0.7974279522895813
0.12200000137090683,0.7960938215255737,0.7960938215255737
0.12300000339746475,0.7947688102722168,0.7947688102722168
0.12399999797344208,0.7934547662734985,0.7934547662734985
0.125,0.792142927646637,0.792142927646637
0.12600000202655792,0.7908362150192261,0.7908362150192261
0.12700000405311584,0.7895305156707764,0.7895305156707764
0.12800000607967377,0.7882241010665894,0.7882241010665894
0.1289999932050705,0.7869184613227844,0.7869184613227844
0.12999999523162842,0.785611093044281,0.785611093044281
0.13099999725818634,0.784320056438446,0.784320056438446
0.13199999928474426,0.7830319404602051,0.7830319404602051
0.13300000131130219,0.7817410826683044,0.7817410826683044
0.1340000033378601,0.7804480791091919,0.7804480791091919
0.13500000536441803,0.779153048992157,0.779153048992157
0.13600000739097595,0.7778655290603638,0.7778655290603638
0.13699999451637268,0.7765792608261108,0.7765792608261108
0.1379999965429306,0.7752925157546997,0.7752925157546997
0.13899999856948853,0.7740037441253662,0.7740037441253662
0.14000000059604645,0.7727195024490356,0.7727195024490356
0.14100000262260437,0.7714332938194275,0.7714332938194275
0.1420000046491623,0.7701497077941895,0.7701497077941895
0.14300000667572021,0.7688661217689514,0.7688661217689514
0.14399999380111694,0.7675828337669373,0.7675828337669373
0.14499999582767487,0.7662988901138306,0.7662988901138306
0.1459999978542328,0.7650132179260254,0.7650132179260254
0.1469999998807907,0.763740599155426,0.763740599155426
0.14800000190734863,0.7624841928482056,0.7624841928482056
0.14900000393390656,0.7612274289131165,0.7612274289131165
0.15000000596046448,0.7599701285362244,0.7599701285362244
0.1509999930858612,0.7587103843688965,0.7587103843688965
0.15199999511241913,0.757452666759491,0.757452666759491
0.15299999713897705,0.7562005519866943,0.7562005519866943
0.15399999916553497,0.7549461126327515,0.7549461126327515
0.1550000011920929,0.753690242767334,0.753690242767334
0.15600000321865082,0.7524325847625732,0.7524325847625732
0.15700000524520874,0.751179575920105,0.751179575920105
0.15800000727176666,0.7499284744262695,0.7499284744262695
0.1589999943971634,0.7486757040023804,0.7486757040023804
0.1599999964237213,0.7474219799041748,0.7474219799041748
0.16099999845027924,0.7461697459220886,0.7461697459220886
0.16200000047683716,0.7449146509170532,0.7449146509170532
0.16300000250339508,0.7436631321907043,0.7436631321907043
0.164000004529953,0.742412269115448,0.742412269115448
0.16500000655651093,0.741163969039917,0.741163969039917
0.16599999368190765,0.7399206757545471,0.7399206757545471
0.16699999570846558,0.7386905550956726,0.7386905550956726
0.1679999977350235,0.7374639511108398,0.7374639511108398
0.16899999976158142,0.736239492893219,0.736239492893219
0.17000000178813934,0.7350133657455444,0.7350133657455444
0.17100000381469727,0.7337847352027893,0.7337847352027893
0.1720000058412552,0.7325668334960938,0.7325668334960938
0.17299999296665192,0.7313478589057922,0.7313478589057922
0.17399999499320984,0.7301264405250549,0.7301264405250549
0.17499999701976776,0.7289065718650818,0.7289065718650818
0.17599999904632568,0.7276872992515564,0.7276872992515564
0.1770000010728836,0.726466178894043,0.726466178894043
0.17800000309944153,0.7252463698387146,0.7252463698387146
0.17900000512599945,0.7240316271781921,0.7240316271781921
0.18000000715255737,0.7228192090988159,0.7228192090988159
0.1809999942779541,0.7216047644615173,0.7216047644615173
0.18199999630451202,0.7203921675682068,0.7203921675682068
0.18299999833106995,0.7191787958145142,0.7191787958145142
0.18400000035762787,0.7179640531539917,0.7179640531539917
0.1850000023841858,0.7167550921440125,0.7167550921440125
0.1860000044107437,0.7155647277832031,0.7155647277832031
0.18700000643730164,0.714372456073761,0.714372456073761
0.18799999356269836,0.7131851315498352,0.7131851315498352
0.1889999955892563,0.7119958996772766,0.7119958996772766
0.1899999976158142,0.7108112573623657,0.7108112573623657
0.19099999964237213,0.7096261978149414,0.7096261978149414
0.19200000166893005,0.7084394097328186,0.7084394097328186
0.19300000369548798,0.7072497010231018,0.7072497010231018
0.1940000057220459,0.7060796022415161,0.7060796022415161
0.19499999284744263,0.7049121856689453,0.7049121856689453
0.19599999487400055,0.7037424445152283,0.7037424445152283
0.19699999690055847,0.7025704383850098,0.7025704383850098
0.1979999989271164,0.7013993859291077,0.7013993859291077
0.19900000095367432,0.7002279162406921,0.7002279162406921
0.20000000298023224,0.6990546584129333,0.6990546584129333
0.20100000500679016,0.6978809833526611,0.6978809833526611
0.20200000703334808,0.6967060565948486,0.6967060565948486
0.2029999941587448,0.695530116558075,0.695530116558075
0.20399999618530273,0.6943561434745789,0.6943561434745789
0.20499999821186066,0.693181037902832,0.693181037902832
0.20600000023841858,0.692005455493927,0.692005455493927
0.2070000022649765,0.6908298134803772,0.6908298134803772
0.20800000429153442,0.6896539330482483,0.6896539330482483
0.20900000631809235,0.6884801387786865,0.6884801387786865
0.20999999344348907,0.6873054504394531,0.6873054504394531
0.210999995470047,0.6861295700073242,0.6861295700073242
0.21199999749660492,0.6849528551101685,0.6849528551101685
0.21299999952316284,0.6837842464447021,0.6837842464447021
0.21400000154972076,0.6826146245002747,0.6826146245002747
0.2150000035762787,0.681442379951477,0.681442379951477
0.2160000056028366,0.680267333984375,0.680267333984375
0.21699999272823334,0.6790910959243774,0.6790910959243774
0.21799999475479126,0.6779128909111023,0.6779128909111023
0.21899999678134918,0.6767368912696838,0.6767368912696838
0.2199999988079071,0.6755689978599548,0.6755689978599548
0.22100000083446503,0.6743983626365662,0.6743983626365662
0.22200000286102295,0.6732257008552551,0.6732257008552551
0.22300000488758087,0.6720511317253113,0.6720511317253113
0.2240000069141388,0.6708889007568359,0.6708889007568359
0.22499999403953552,0.6697393655776978,0.6697393655776978
0.22599999606609344,0.6685895323753357,0.6685895323753357
0.22699999809265137,0.6674435138702393,0.6674435138702393
0.2280000001192093,0.666297197341919,0.666297197341919
0.2290000021457672,0.6651608347892761,0.6651608347892761
0.23000000417232513,0.6640291213989258,0.6640291213989258
0.23100000619888306,0.6628983616828918,0.6628983616828918
0.23199999332427979,0.6617656350135803,0.6617656350135803
0.2329999953508377,0.6606320738792419,0.6606320738792419
0.23399999737739563,0.6595028042793274,0.6595028042793274
0.23499999940395355,0.6583783626556396,0.6583783626556396
0.23600000143051147,0.6572628617286682,0.6572628617286682
0.2370000034570694,0.6561468243598938,0.6561468243598938
0.23800000548362732,0.6550337672233582,0.6550337672233582
0.23899999260902405,0.6539190411567688,0.6539190411567688
0.23999999463558197,0.6528036594390869,0.6528036594390869
0.2409999966621399,0.6516873240470886,0.6516873240470886
0.24199999868869781,0.6505733132362366,0.6505733132362366
0.24300000071525574,0.6494603753089905,0.6494603753089905
0.24400000274181366,0.6483573317527771,0.6483573317527771
0.24500000476837158,0.6472529768943787,0.6472529768943787
0.2460000067949295,0.6461513042449951,0.6461513042449951
0.24699999392032623,0.6450639367103577,0.6450639367103577
0.24799999594688416,0.6439753770828247,0.6439753770828247
0.24899999797344208,0.6428878903388977,0.6428878903388977
0.25,0.6418028473854065,0.6418028473854065
0.25099998712539673,0.6407166719436646,0.6407166719436646
0.25200000405311584,0.6396299600601196,0.6396299600601196
0.2529999911785126,0.6385407447814941,0.6385407447814941
0.2540000081062317,0.6374513506889343,0.6374513506889343
0.2549999952316284,0.6363605856895447,0.6363605856895447
0.25600001215934753,0.6352705955505371,0.6352705955505371
0.25699999928474426,0.6341798901557922,0.6341798901557922
0.257999986410141,0.6330877542495728,0.6330877542495728
0.2590000033378601,0.6319929361343384,0.6319929361343384
0.25999999046325684,0.6308990716934204,0.6308990716934204
0.26100000739097595,0.6298047304153442,0.6298047304153442
0.2619999945163727,0.6287170052528381,0.6287170052528381
0.2630000114440918,0.6276295185089111,0.6276295185089111
0.2639999985694885,0.6265478730201721,0.6265478730201721
0.26499998569488525,0.625465452671051,0.625465452671051
0.26600000262260437,0.6243809461593628,0.6243809461593628
0.2669999897480011,0.623293936252594,0.623293936252594
0.2680000066757202,0.6222047209739685,0.6222047209739685
0.26899999380111694,0.6211283802986145,0.6211283802986145
0.27000001072883606,0.6200553178787231,0.6200553178787231
0.2709999978542328,0.6189838647842407,0.6189838647842407
0.2720000147819519,0.6179116368293762,0.6179116368293762
0.27300000190734863,0.6168385148048401,0.6168385148048401
0.27399998903274536,0.6157678961753845,0.6157678961753845
0.2750000059604645,0.6147019863128662,0.6147019863128662
0.2759999930858612,0.613635241985321,0.613635241985321
0.2770000100135803,0.6125708222389221,0.6125708222389221
0.27799999713897705,0.6115045547485352,0.6115045547485352
0.27900001406669617,0.6104361414909363,0.6104361414909363
0.2800000011920929,0.609366238117218,0.609366238117218
0.2809999883174896,0.6083041429519653,0.6083041429519653
0.28200000524520874,0.6072431206703186,0.6072431206703186
0.28299999237060547,0.606198787689209,0.606198787689209
0.2840000092983246,0.605156421661377,0.605156421661377
0.2849999964237213,0.6041144728660583,0.6041144728660583
0.28600001335144043,0.6030794978141785,0.6030794978141785
0.28700000047683716,0.6020427346229553,0.6020427346229553
0.2879999876022339,0.601006805896759,0.601006805896759
0.289000004529953,0.5999681353569031,0.5999681353569031
0.28999999165534973,0.5989309549331665,0.5989309549331665
0.29100000858306885,0.5978939533233643,0.5978939533233643
0.2919999957084656,0.5968548059463501,0.5968548059463501
0.2930000126361847,0.595816969871521,0.595816969871521
0.2939999997615814,0.5947819948196411,0.5947819948196411
0.29499998688697815,0.5937469005584717,0.5937469005584717
0.29600000381469727,0.5927118062973022,0.5927118062973022
0.296999990940094,0.5916752815246582,0.5916752815246582
0.2980000078678131,0.5906379222869873,0.5906379222869873
0.29899999499320984,0.5896068811416626,0.5896068811416626
0.30000001192092896,0.588573694229126,0.588573694229126
0.3009999990463257,0.5875406265258789,0.5875406265258789
0.3019999861717224,0.5865061283111572,0.5865061283111572
0.30300000309944153,0.5854753255844116,0.5854753255844116
0.30399999022483826,0.5844420790672302,0.5844420790672302
0.3050000071525574,0.5834107398986816,0.5834107398986816
0.3059999942779541,0.5823799967765808,0.5823799967765808
0.3070000112056732,0.5813465118408203,0.5813465118408203
0.30799999833106995,0.5803110003471375,0.5803110003471375
0.3089999854564667,0.5792739391326904,0.5792739391326904
0.3100000023841858,0.5782344341278076,0.5782344341278076
0.3109999895095825,0.577197790145874,0.577197790145874
0.31200000643730164,0.576163649559021,0.576163649559021
0.31299999356269836,0.5751329660415649,0.5751329660415649
0.3140000104904175,0.5741018056869507,0.5741018056869507
0.3149999976158142,0.5730724930763245,0.5730724930763245
0.3160000145435333,0.5720434784889221,0.5720434784889221
0.31700000166893005,0.5710141062736511,0.5710141062736511
0.3179999887943268,0.5699860453605652,0.5699860453605652
0.3190000057220459,0.5689677000045776,0.5689677000045776
0.3199999928474426,0.5679466128349304,0.5679466128349304
0.32100000977516174,0.5669247508049011,0.5669247508049011
0.32199999690055847,0.5659026503562927,0.5659026503562927
0.3230000138282776,0.5648790001869202,0.5648790001869202
0.3240000009536743,0.5638539791107178,0.5638539791107178
0.32499998807907104,0.5628271102905273,0.5628271102905273
0.32600000500679016,0.5618128776550293,0.5618128776550293
0.3269999921321869,0.560795783996582,0.560795783996582
0.328000009059906,0.5597764253616333,0.5597764253616333
0.32899999618530273,0.5587605834007263,0.5587605834007263
0.33000001311302185,0.5577671527862549,0.5577671527862549
0.3310000002384186,0.5567721724510193,0.5567721724510193
0.3319999873638153,0.5557786226272583,0.5557786226272583
0.3330000042915344,0.554783821105957,0.554783821105957
0.33399999141693115,0.5537861585617065,0.5537861585617065
0.33500000834465027,0.5527862310409546,0.5527862310409546
0.335999995470047,0.5517836213111877,0.5517836213111877
0.3370000123977661,0.5507794618606567,0.5507794618606567
0.33799999952316284,0.5497794151306152,0.5497794151306152
0.33899998664855957,0.5487800240516663,0.5487800240516663
0.3400000035762787,0.5477786660194397,0.5477786660194397
0.3409999907016754,0.5467747449874878,0.5467747449874878
0.34200000762939453,0.5457687973976135,0.5457687973976135
0.34299999475479126,0.5447664856910706,0.5447664856910706
0.3440000116825104,0.5437659025192261,0.5437659025192261
0.3449999988079071,0.5427622199058533,0.5427622199058533
0.34599998593330383,0.5417592525482178,0.5417592525482178
0.34700000286102295,0.5407593846321106,0.5407593846321106
0.3479999899864197,0.5397635698318481,0.5397635698318481
0.3490000069141388,0.5387709736824036,0.5387709736824036
0.3499999940395355,0.5377781987190247,0.5377781987190247
0.35100001096725464,0.5367826223373413,0.5367826223373413
0.35199999809265137,0.5357843041419983,0.5357843041419983
0.3529999852180481,0.5347926616668701,0.5347926616668701
0.3540000021457672,0.5338044166564941,0.5338044166564941
0.35499998927116394,0.5328184366226196,0.5328184366226196
0.35600000619888306,0.5318301916122437,0.5318301916122437
0.3569999933242798,0.530853807926178,0.530853807926178
0.3580000102519989,0.5298823714256287,0.5298823714256287
0.35899999737739563,0.5289111137390137,0.5289111137390137
0.36000001430511475,0.5279433727264404,0.5279433727264404
0.3610000014305115,0.5269737243652344,0.5269737243652344
0.3619999885559082,0.5260044932365417,0.5260044932365417
0.3630000054836273,0.525033712387085,0.525033712387085
0.36399999260902405,0.5240623950958252,0.5240623950958252
0.36500000953674316,0.5230978727340698,0.5230978727340698
0.3659999966621399,0.5221503973007202,0.5221503973007202
0.367000013589859,0.5212013125419617,0.5212013125419617
0.36800000071525574,0.5202520489692688,0.5202520489692688
0.36899998784065247,0.5193015336990356,0.5193015336990356
0.3700000047683716,0.5183486938476562,0.5183486938476562
0.3709999918937683,0.5173999071121216,0.5173999071121216
0.3720000088214874,0.5164520144462585,0.5164520144462585
0.37299999594688416,0.5155066847801208,0.5155066847801208
0.37400001287460327,0.5145592093467712,0.5145592093467712
0.375,0.5136099457740784,0.5136099457740784
0.37599998712539673,0.5126584768295288,0.5126584768295288
0.37700000405311584,0.5117084383964539,0.5117084383964539
0.3779999911785126,0.510765790939331,0.510765790939331
0.3790000081062317,0.5098299980163574,0.5098299980163574
0.3799999952316284,0.5088948607444763,0.5088948607444763
0.38100001215934753,0.5079566240310669,0.5079566240310669
0.38199999928474426,0.507016122341156,0.507016122341156
0.382999986410141,0.5060754418373108,0.5060754418373108
0.3840000033378601,0.5051336288452148,0.5051336288452148
0.38499999046325684,0.5041910409927368,0.5041910409927368
0.38600000739097595,0.503247082233429,0.503247082233429
0.3869999945163727,0.5023028254508972,0.5023028254508972
0.3880000114440918,0.5013603568077087,0.5013603568077087
0.3889999985694885,0.500424325466156,0.500424325466156
0.38999998569488525,0.4994863271713257,0.4994863271713257
0.39100000262260437,0.4985460042953491,0.4985460042953491
0.3919999897480011,0.4976203441619873,0.4976203441619873
0.3930000066757202,0.49669304490089417,0.49669304490089417
0.39399999380111694,0.4957638680934906,0.4957638680934906
0.39500001072883606,0.49483513832092285,0.49483513832092285
0.3959999978542328,0.49390867352485657,0.49390867352485657
0.3970000147819519,0.49297913908958435,0.49297913908958435
0.39800000190734863,0.4920486509799957,0.4920486509799957
0.39899998903274536,0.4911220967769623,0.4911220967769623
0.4000000059604645,0.4901934862136841,0.4901934862136841
0.4009999930858612,0.48926669359207153,0.48926669359207153
0.4020000100135803,0.4883415102958679,0.4883415102958679
0.40299999713897705,0.48741912841796875,0.48741912841796875
0.40400001406669617,0.48649653792381287,0.48649653792381287
0.4050000011920929,0.48557737469673157,0.48557737469673157
0.4059999883174896,0.484659343957901,0.484659343957901
0.40700000524520874,0.48373880982398987,0.48373880982398987
0.40799999237060547,0.48282378911972046,0.48282378911972046
0.4090000092983246,0.48190709948539734,0.48190709948539734
0.4099999964237213,0.4809873700141907,0.4809873700141907
0.41100001335144043,0.4800707995891571,0.4800707995891571
0.41200000047683716,0.47915181517601013,0.47915181517601013
0.4129999876022339,0.478229820728302,0.478229820728302
0.414000004529953,0.47730666399002075,0.47730666399002075
0.41499999165534973,0.4763820469379425,0.4763820469379425
0.41600000858306885,0.47545483708381653,0.47545483708381653
0.4169999957084656,0.4745265245437622,0.4745265245437622
0.4180000126361847,0.47359591722488403,0.47359591722488403
0.4189999997615814,0.4726642966270447,0.4726642966270447
0.41999998688697815,0.4717295467853546,0.4717295467853546
0.42100000381469727,0.47079190611839294,0.47079190611839294
0.421999990940094,0.46985185146331787,0.46985185146331787
0.4230000078678131,0.46890878677368164,0.46890878677368164
0.42399999499320984,0.46796342730522156,0.46796342730522156
0.42500001192092896,0.4670153260231018,0.4670153260231018
0.4259999990463257,0.46607881784439087,0.46607881784439087
0.4269999861717224,0.46513932943344116,0.46513932943344116
0.42800000309944153,0.4641966223716736,0.4641966223716736
0.42899999022483826,0.4632510840892792,0.4632510840892792
0.4300000071525574,0.4623028039932251,0.4623028039932251
0.4309999942779541,0.46135270595550537,0.46135270595550537
0.4320000112056732,0.46040281653404236,0.46040281653404236
0.43299999833106995,0.45945239067077637,0.45945239067077637
0.4339999854564667,0.4584989845752716,0.4584989845752716
0.4350000023841858,0.457545667886734,0.457545667886734
0.4359999895095825,0.4565933048725128,0.4565933048725128
0.43700000643730164,0.4556448459625244,0.4556448459625244
0.43799999356269836,0.45469778776168823,0.45469778776168823
0.4390000104904175,0.45374786853790283,0.45374786853790283
0.4399999976158142,0.45279526710510254,0.45279526710510254
0.4410000145435333,0.4518407881259918,0.4518407881259918
0.44200000166893005,0.4508851170539856,0.4508851170539856
0.4429999887943268,0.44992804527282715,0.44992804527282715
0.4440000057220459,0.44896867871284485,0.44896867871284485
0.4449999928474426,0.4480140507221222,0.4480140507221222
0.44600000977516174,0.4470568895339966,0.4470568895339966
0.44699999690055847,0.4461016058921814,0.4461016058921814
0.4480000138282776,0.44514667987823486,0.44514667987823486
0.4490000009536743,0.44419416785240173,0.44419416785240173
0.44999998807907104,0.4432384967803955,0.4432384967803955
0.45100000500679016,0.4422827661037445,0.4422827661037445
0.4519999921321869,0.4413285553455353,0.4413285553455353
0.453000009059906,0.44038382172584534,0.44038382172584534
0.45399999618530273,0.439452201128006,0.439452201128006
0.45500001311302185,0.43851783871650696,0.43851783871650696
0.4560000002384186,0.43758317828178406,0.43758317828178406
0.4569999873638153,0.43665260076522827,0.43665260076522827
0.4580000042915344,0.43572089076042175,0.43572089076042175
0.45899999141693115,0.4347885549068451,0.4347885549068451
0.46000000834465027,0.43385401368141174,0.43385401368141174
0.460999995470047,0.43291836977005005,0.43291836977005005
0.4620000123977661,0.43198350071907043,0.43198350071907043
0.46299999952316284,0.43104928731918335,0.43104928731918335
0.46399998664855957,0.43011903762817383,0.43011903762817383
0.4650000035762787,0.4291881322860718,0.4291881322860718
0.4659999907016754,0.4282553195953369,0.4282553195953369
0.46700000762939453,0.427335649728775,0.427335649728775
0.46799999475479126,0.426412969827652,0.426412969827652
0.4690000116825104,0.42548760771751404,0.42548760771751404
0.4699999988079071,0.42456483840942383,0.42456483840942383
0.47099998593330383,0.42363885045051575,0.42363885045051575
0.47200000286102295,0.42271897196769714,0.42271897196769714
0.4729999899864197,0.4218108355998993,0.4218108355998993
0.4740000069141388,0.4209042191505432,0.4209042191505432
0.4749999940395355,0.4199981689453125,0.4199981689453125
0.47600001096725464,0.4190906882286072,0.4190906882286072
0.47699999809265137,0.4181814193725586,0.4181814193725586
0.4779999852180481,0.4172702133655548,0.4172702133655548
0.4790000021457672,0.4163585305213928,0.4163585305213928
0.47999998927116394,0.41546735167503357,0.41546735167503357
0.48100000619888306,0.4145813286304474,0.4145813286304474
0.4819999933242798,0.41369736194610596,0.41369736194610596
0.4830000102519989,0.41281190514564514,0.41281190514564514
0.48399999737739563,0.411924809217453,0.411924809217453
0.48500001430511475,0.4110497534275055,0.4110497534275055
0.4860000014305115,0.41017600893974304,0.41017600893974304
0.4869999885559082,0.4092991352081299,0.4092991352081299
0.4880000054836273,0.4084315001964569,0.4084315001964569
0.48899999260902405,0.4075697660446167,0.4075697660446167
0.49000000953674316,0.4067060649394989,0.4067060649394989
0.4909999966621399,0.4058457612991333,0.4058457612991333
0.492000013589859,0.40498533844947815,0.40498533844947815
0.49300000071525574,0.40412575006484985,0.40412575006484985
0.49399998784065247,0.40326422452926636,0.40326422452926636
0.4950000047683716,0.4023996889591217,0.4023996889591217
0.4959999918937683,0.4015331566333771,0.4015331566333771
0.4970000088214874,0.4006649851799011,0.4006649851799011
0.49799999594688416,0.3997943103313446,0.3997943103313446
0.49900001287460327,0.3989257514476776,0.3989257514476776
0.5,0.39805418252944946,0.39805418252944946
0.5009999871253967,0.39718541502952576,0.39718541502952576
0.5019999742507935,0.39631542563438416,0.39631542563438416
0.503000020980835,0.3954481780529022,0.3954481780529022
0.5040000081062317,0.39457815885543823,0.39457815885543823
0.5049999952316284,0.39370790123939514,0.39370790123939514
0.5059999823570251,0.392861545085907,0.392861545085907
0.5070000290870667,0.3920127749443054,0.3920127749443054
0.5080000162124634,0.3911643326282501,0.3911643326282501
0.5090000033378601,0.39031633734703064,0.39031633734703064
0.5099999904632568,0.389469176530838,0.389469176530838
0.5109999775886536,0.38861867785453796,0.38861867785453796
0.5120000243186951,0.38776570558547974,0.38776570558547974
0.5130000114440918,0.38691455125808716,0.38691455125808716
0.5139999985694885,0.3860798478126526,0.3860798478126526
0.5149999856948853,0.3852458596229553,0.3852458596229553
0.515999972820282,0.38441577553749084,0.38441577553749084
0.5170000195503235,0.3835907578468323,0.3835907578468323
0.5180000066757202,0.3827662467956543,0.3827662467956543
0.5189999938011169,0.38194140791893005,0.38194140791893005
0.5199999809265137,0.38111984729766846,0.38111984729766846
0.5210000276565552,0.38029801845550537,0.38029801845550537
0.5220000147819519,0.379473477602005,0.379473477602005
0.5230000019073486,0.3786458373069763,0.3786458373069763
0.5239999890327454,0.37781596183776855,0.37781596183776855
0.5249999761581421,0.3769834339618683,0.3769834339618683
0.5260000228881836,0.37615349888801575,0.37615349888801575
0.5270000100135803,0.37534433603286743,0.37534433603286743
0.527999997138977,0.37453368306159973,0.37453368306159973
0.5289999842643738,0.37372907996177673,0.37372907996177673
0.5299999713897705,0.3729282021522522,0.3729282021522522
0.531000018119812,0.37212806940078735,0.37212806940078735
0.5320000052452087,0.37132498621940613,0.37132498621940613
0.5329999923706055,0.37051862478256226,0.37051862478256226
0.5339999794960022,0.3697117269039154,0.3697117269039154
0.5350000262260437,0.3689042925834656,0.3689042925834656
0.5360000133514404,0.3680935204029083,0.3680935204029083
0.5370000004768372,0.3672800362110138,0.3672800362110138
0.5379999876022339,0.3664649426937103,0.3664649426937103
0.5389999747276306,0.36565321683883667,0.36565321683883667
0.5400000214576721,0.3648422360420227,0.3648422360420227
0.5410000085830688,0.36403340101242065,0.36403340101242065
0.5419999957084656,0.3632226586341858,0.3632226586341858
0.5429999828338623,0.3624091148376465,0.3624091148376465
0.5440000295639038,0.3615947663784027,0.3615947663784027
0.5450000166893005,0.36077725887298584,0.36077725887298584
0.5460000038146973,0.3599587678909302,0.3599587678909302
0.546999990940094,0.35913699865341187,0.35913699865341187
0.5479999780654907,0.3583175539970398,0.3583175539970398
0.5490000247955322,0.35749679803848267,0.35749679803848267
0.550000011920929,0.35668227076530457,0.35668227076530457
0.5509999990463257,0.35586798191070557,0.35586798191070557
0.5519999861717224,0.35505133867263794,0.35505133867263794
0.5529999732971191,0.3542322814464569,0.3542322814464569
0.5540000200271606,0.3534131348133087,0.3534131348133087
0.5550000071525574,0.35259151458740234,0.35259151458740234
0.5559999942779541,0.3517666459083557,0.3517666459083557
0.5569999814033508,0.35094204545021057,0.35094204545021057
0.5580000281333923,0.35011565685272217,0.35011565685272217
0.5590000152587891,0.3492860794067383,0.3492860794067383
0.5600000023841858,0.34846213459968567,0.34846213459968567
0.5609999895095825,0.34763553738594055,0.34763553738594055
0.5619999766349792,0.34680619835853577,0.34680619835853577
0.5630000233650208,0.34597450494766235,0.34597450494766235
0.5640000104904175,0.3451438844203949,0.3451438844203949
0.5649999976158142,0.3443102538585663,0.3443102538585663
0.5659999847412109,0.3434746563434601,0.3434746563434601
0.5669999718666077,0.3426385521888733,0.3426385521888733
0.5680000185966492,0.341799259185791,0.341799259185791
0.5690000057220459,0.3409593105316162,0.3409593105316162
0.5699999928474426,0.34011656045913696,0.34011656045913696
0.5709999799728394,0.3392754793167114,0.3392754793167114
0.5720000267028809,0.3384362757205963,0.3384362757205963
0.5730000138282776,0.3375989496707916,0.3375989496707916
0.5740000009536743,0.33675912022590637,0.33675912022590637
0.574999988079071,0.3359188139438629,0.3359188139438629
0.5759999752044678,0.3350766599178314,0.3350766599178314
0.5770000219345093,0.33423346281051636,0.33423346281051636
0.578000009059906,0.3333893120288849,0.3333893120288849
0.5789999961853027,0.33254581689834595,0.33254581689834595
0.5799999833106995,0.331702321767807,0.331702321767807
0.5809999704360962,0.3308559060096741,0.3308559060096741
0.5820000171661377,0.3300060033798218,0.3300060033798218
0.5830000042915344,0.329154908657074,0.329154908657074
0.5839999914169312,0.3283003866672516,0.3283003866672516
0.5849999785423279,0.32744771242141724,0.32744771242141724
0.5860000252723694,0.3265927731990814,0.3265927731990814
0.5870000123977661,0.3257337808609009,0.3257337808609009
0.5879999995231628,0.3248753547668457,0.3248753547668457
0.5889999866485596,0.32401350140571594,0.32401350140571594
0.5899999737739563,0.32314836978912354,0.32314836978912354
0.5910000205039978,0.3222862482070923,0.3222862482070923
0.5920000076293945,0.3214218318462372,0.3214218318462372
0.5929999947547913,0.32055431604385376,0.32055431604385376
0.593999981880188,0.3196844458580017,0.3196844458580017
0.5950000286102295,0.3188129663467407,0.3188129663467407
0.5960000157356262,0.3179536461830139,0.3179536461830139
0.597000002861023,0.3170918822288513,0.3170918822288513
0.5979999899864197,0.3162263333797455,0.3162263333797455
0.5989999771118164,0.315359890460968,0.315359890460968
0.6000000238418579,0.3144984543323517,0.3144984543323517
0.6010000109672546,0.31363385915756226,0.31363385915756226
0.6019999980926514,0.3127676844596863,0.3127676844596863
0.6029999852180481,0.31190288066864014,0.31190288066864014
0.6039999723434448,0.31104111671447754,0.31104111671447754
0.6050000190734863,0.31017768383026123,0.31017768383026123
0.6060000061988831,0.3093152642250061,0.3093152642250061
0.6069999933242798,0.3084496259689331,0.3084496259689331
0.6079999804496765,0.30759263038635254,0.30759263038635254
0.609000027179718,0.3067375719547272,0.3067375719547272
0.6100000143051147,0.3058786690235138,0.3058786690235138
0.6110000014305115,0.30502331256866455,0.30502331256866455
0.6119999885559082,0.3041722774505615,0.3041722774505615
0.6129999756813049,0.30331823229789734,0.30331823229789734
0.6140000224113464,0.30246642231941223,0.30246642231941223
0.6150000095367432,0.3016160726547241,0.3016160726547241
0.6159999966621399,0.3007679581642151,0.3007679581642151
0.6169999837875366,0.2999213933944702,0.2999213933944702
0.6179999709129333,0.29907894134521484,0.29907894134521484
0.6190000176429749,0.29823264479637146,0.29823264479637146
0.6200000047683716,0.2973845303058624,0.2973845303058624
0.6209999918937683,0.2965429425239563,0.2965429425239563
0.621999979019165,0.2957177758216858,0.2957177758216858
0.6230000257492065,0.29488956928253174,0.29488956928253174
0.6240000128746033,0.2940627634525299,0.2940627634525299
0.625,0.29323479533195496,0.29323479533195496
0.6259999871253967,0.2924117147922516,0.2924117147922516
0.6269999742507935,0.2915874123573303,0.2915874123573303
0.628000020980835,0.29076001048088074,0.29076001048088074
0.6290000081062317,0.28993692994117737,0.28993692994117737
0.6299999952316284,0.2891142964363098,0.2891142964363098
0.6309999823570251,0.28830045461654663,0.28830045461654663
0.6320000290870667,0.28748399019241333,0.28748399019241333
0.6330000162124634,0.28668057918548584,0.28668057918548584
0.6340000033378601,0.2858785390853882,0.2858785390853882
0.6349999904632568,0.285077303647995,0.285077303647995
0.6359999775886536,0.28427204489707947,0.28427204489707947
0.6370000243186951,0.2834630310535431,0.2834630310535431
0.6380000114440918,0.28265079855918884,0.28265079855918884
0.6389999985694885,0.28183451294898987,0.28183451294898987
0.6399999856948853,0.28102168440818787,0.28102168440818787
0.640999972820282,0.2802140414714813,0.2802140414714813
0.6420000195503235,0.279405802488327,0.279405802488327
0.6430000066757202,0.2785932421684265,0.2785932421684265
0.6439999938011169,0.27777984738349915,0.27777984738349915
0.6449999809265137,0.27697405219078064,0.27697405219078064
0.6460000276565552,0.27618032693862915,0.27618032693862915
0.6470000147819519,0.27539193630218506,0.27539193630218506
0.6480000019073486,0.27460891008377075,0.27460891008377075
0.6489999890327454,0.27382153272628784,0.27382153272628784
0.6499999761581421,0.27303346991539,0.27303346991539
0.6510000228881836,0.2722434401512146,0.2722434401512146
0.6520000100135803,0.2714516222476959,0.2714516222476959
0.652999997138977,0.2706594169139862,0.2706594169139862
0.6539999842643738,0.2698645293712616,0.2698645293712616
0.6549999713897705,0.26907432079315186,0.26907432079315186
0.656000018119812,0.2682821750640869,0.2682821750640869
0.6570000052452087,0.2674872577190399,0.2674872577190399
0.6579999923706055,0.2667083740234375,0.2667083740234375
0.6589999794960022,0.26593199372291565,0.26593199372291565
0.6600000262260437,0.26515457034111023,0.26515457034111023
0.6610000133514404,0.2643815875053406,0.2643815875053406
0.6620000004768372,0.26360657811164856,0.26360657811164856
0.6629999876022339,0.26283130049705505,0.26283130049705505
0.6639999747276306,0.26205921173095703,0.26205921173095703
0.6650000214576721,0.26128262281417847,0.26128262281417847
0.6660000085830688,0.2605021595954895,0.2605021595954895
0.6669999957084656,0.2597246766090393,0.2597246766090393
0.6679999828338623,0.2589435577392578,0.2589435577392578
0.6690000295639038,0.2581605613231659,0.2581605613231659
0.6700000166893005,0.25737664103507996,0.25737664103507996
0.6710000038146973,0.25659874081611633,0.25659874081611633
0.671999990940094,0.2558176815509796,0.2558176815509796
0.6729999780654907,0.2550405263900757,0.2550405263900757
0.6740000247955322,0.2542590796947479,0.2542590796947479
0.675000011920929,0.2534852623939514,0.2534852623939514
0.6759999990463257,0.252716600894928,0.252716600894928
0.6769999861717224,0.2519514858722687,0.2519514858722687
0.6779999732971191,0.2511839270591736,0.2511839270591736
0.6790000200271606,0.2504139244556427,0.2504139244556427
0.6800000071525574,0.24963915348052979,0.24963915348052979
0.6809999942779541,0.24886906147003174,0.24886906147003174
0.6819999814033508,0.24810270965099335,0.24810270965099335
0.6830000281333923,0.24733571708202362,0.24733571708202362
0.6840000152587891,0.24656406044960022,0.24656406044960022
0.6850000023841858,0.24579638242721558,0.24579638242721558
0.6859999895095825,0.2450244426727295,0.2450244426727295
0.6869999766349792,0.24427150189876556,0.24427150189876556
0.6880000233650208,0.24351593852043152,0.24351593852043152
0.6890000104904175,0.2427569329738617,0.2427569329738617
0.6899999976158142,0.24199435114860535,0.24199435114860535
0.6909999847412109,0.2412276715040207,0.2412276715040207
0.6919999718666077,0.2404565066099167,0.2404565066099167
0.6930000185966492,0.23968738317489624,0.23968738317489624
0.6940000057220459,0.23891480267047882,0.23891480267047882
0.6949999928474426,0.2381378710269928,0.2381378710269928
0.6959999799728394,0.2373586893081665,0.2373586893081665
0.6970000267028809,0.23659294843673706,0.23659294843673706
0.6980000138282776,0.2358243763446808,0.2358243763446808
0.6990000009536743,0.23505854606628418,0.23505854606628418
0.699999988079071,0.2342909574508667,0.2342909574508667
0.7009999752044678,0.23353278636932373,0.23353278636932373
0.7020000219345093,0.2327740490436554,0.2327740490436554
0.703000009059906,0.2320169359445572,0.2320169359445572
0.7039999961853027,0.23126552999019623,0.23126552999019623
0.7049999833106995,0.23051345348358154,0.23051345348358154
0.7059999704360962,0.22975796461105347,0.22975796461105347
0.7070000171661377,0.22900383174419403,0.22900383174419403
0.7080000042915344,0.22824856638908386,0.22824856638908386
0.7089999914169312,0.22749026119709015,0.22749026119709015
0.7099999785423279,0.22672803699970245,0.22672803699970245
0.7110000252723694,0.22596414387226105,0.22596414387226105
0.7120000123977661,0.22519508004188538,0.22519508004188538
0.7129999995231628,0.22442267835140228,0.22442267835140228
0.7139999866485596,0.22364561259746552,0.22364561259746552
0.7149999737739563,0.22286370396614075,0.22286370396614075
0.7160000205039978,0.22208388149738312,0.22208388149738312
0.7170000076293945,0.22130082547664642,0.22130082547664642
0.7179999947547913,0.22051648795604706,0.22051648795604706
0.718999981880188,0.2197304666042328,0.2197304666042328
0.7200000286102295,0.21894434094429016,0.21894434094429016
0.7210000157356262,0.21815411746501923,0.21815411746501923
0.722000002861023,0.21735870838165283,0.21735870838165283
0.7229999899864197,0.2165602296590805,0.2165602296590805
0.7239999771118164,0.215762197971344,0.215762197971344
0.7250000238418579,0.21496352553367615,0.21496352553367615
0.7260000109672546,0.21416082978248596,0.21416082978248596
0.7269999980926514,0.21335576474666595,0.21335576474666595
0.7279999852180481,0.2125634253025055,0.2125634253025055
0.7289999723434448,0.21177713572978973,0.21177713572978973
0.7300000190734863,0.21099112927913666,0.21099112927913666
0.7310000061988831,0.21020711958408356,0.21020711958408356
0.7319999933242798,0.20943184196949005,0.20943184196949005
0.7329999804496765,0.2086578905582428,0.2086578905582428
0.734000027179718,0.20787827670574188,0.20787827670574188
0.7350000143051147,0.20709431171417236,0.20709431171417236
0.7360000014305115,0.20630484819412231,0.20630484819412231
0.7369999885559082,0.20550963282585144,0.20550963282585144
0.7379999756813049,0.20470911264419556,0.20470911264419556
0.7390000224113464,0.2039046734571457,0.2039046734571457
0.7400000095367432,0.20310969650745392,0.20310969650745392
0.7409999966621399,0.2023104578256607,0.2023104578256607
0.7419999837875366,0.20151621103286743,0.20151621103286743
0.7429999709129333,0.20071963965892792,0.20071963965892792
0.7440000176429749,0.1999211460351944,0.1999211460351944
0.7450000047683716,0.19911862909793854,0.19911862909793854
0.7459999918937683,0.19831225275993347,0.19831225275993347
0.746999979019165,0.19750849902629852,0.19750849902629852
0.7480000257492065,0.196699857711792,0.196699857711792
0.7490000128746033,0.1958853155374527,0.1958853155374527
0.75,0.1950807124376297,0.1950807124376297
0.7509999871253967,0.19428420066833496,0.19428420066833496
0.7519999742507935,0.19348521530628204,0.19348521530628204
0.753000020980835,0.1926959902048111,0.1926959902048111
0.7540000081062317,0.19190378487110138,0.19190378487110138
0.7549999952316284,0.19111517071723938,0.19111517071723938
0.7559999823570251,0.19032084941864014,0.19032084941864014
0.7570000290870667,0.18952448666095734,0.18952448666095734
0.7580000162124634,0.18872246146202087,0.18872246146202087
0.7590000033378601,0.18792188167572021,0.18792188167572021
0.7599999904632568,0.18712647259235382,0.18712647259235382
0.7609999775886536,0.18632590770721436,0.18632590770721436
0.7620000243186951,0.18552236258983612,0.18552236258983612
0.7630000114440918,0.18471507728099823,0.18471507728099823
0.7639999985694885,0.1839171200990677,0.1839171200990677
0.7649999856948853,0.18313197791576385,0.18313197791576385
0.765999972820282,0.18234148621559143,0.18234148621559143
0.7670000195503235,0.18154972791671753,0.18154972791671753
0.7680000066757202,0.18075159192085266,0.18075159192085266
0.7689999938011169,0.17995062470436096,0.17995062470436096
0.7699999809265137,0.17914460599422455,0.17914460599422455
0.7710000276565552,0.17833243310451508,0.17833243310451508
0.7720000147819519,0.1775170862674713,0.1775170862674713
0.7730000019073486,0.1767120063304901,0.1767120063304901
0.7739999890327454,0.1759035587310791,0.1759035587310791
0.7749999761581421,0.17508834600448608,0.17508834600448608
0.7760000228881836,0.17428161203861237,0.17428161203861237
0.7770000100135803,0.1734723299741745,0.1734723299741745
0.777999997138977,0.17266051471233368,0.17266051471233368
0.7789999842643738,0.17185117304325104,0.17185117304325104
0.7799999713897705,0.17103753983974457,0.17103753983974457
0.781000018119812,0.17022474110126495,0.17022474110126495
0.7820000052452087,0.16941224038600922,0.16941224038600922
0.7829999923706055,0.16859470307826996,0.16859470307826996
0.7839999794960022,0.16781184077262878,0.16781184077262878
0.7850000262260437,0.16702617704868317,0.16702617704868317
0.7860000133514404,0.1662367582321167,0.1662367582321167
0.7870000004768372,0.16544348001480103,0.16544348001480103
0.7879999876022339,0.16464568674564362,0.16464568674564362
0.7889999747276306,0.16386041045188904,0.16386041045188904
0.7900000214576721,0.16309112310409546,0.16309112310409546
0.7910000085830688,0.16231997311115265,0.16231997311115265
0.7919999957084656,0.1615467667579651,0.1615467667579651
0.7929999828338623,0.16077443957328796,0.16077443957328796
0.7940000295639038,0.15999621152877808,0.15999621152877808
0.7950000166893005,0.15922437608242035,0.15922437608242035
0.7960000038146973,0.15846996009349823,0.15846996009349823
0.796999990940094,0.1577082872390747,0.1577082872390747
0.7979999780654907,0.1569504737854004,0.1569504737854004
0.7990000247955322,0.1562061309814453,0.1562061309814453
0.800000011920929,0.15545740723609924,0.15545740723609924
0.8009999990463257,0.15470290184020996,0.15470290184020996
0.8019999861717224,0.15395057201385498,0.15395057201385498
0.8029999732971191,0.15319064259529114,0.15319064259529114
0.8040000200271606,0.15242865681648254,0.15242865681648254
0.8050000071525574,0.15166176855564117,0.15166176855564117
0.8059999942779541,0.15088947117328644,0.15088947117328644
0.8069999814033508,0.15010982751846313,0.15010982751846313
0.8080000281333923,0.14932683110237122,0.14932683110237122
0.8090000152587891,0.1485544741153717,0.1485544741153717
0.8100000023841858,0.1477941870689392,0.1477941870689392
0.8109999895095825,0.14704476296901703,0.14704476296901703
0.8119999766349792,0.14629147946834564,0.14629147946834564
0.8130000233650208,0.1455480009317398,0.1455480009317398
0.8140000104904175,0.14480090141296387,0.14480090141296387
0.8149999976158142,0.1440524309873581,0.1440524309873581
0.8159999847412109,0.14331761002540588,0.14331761002540588
0.8169999718666077,0.1425756812095642,0.1425756812095642
0.8180000185966492,0.14183220267295837,0.14183220267295837
0.8190000057220459,0.14108498394489288,0.14108498394489288
0.8199999928474426,0.1403539478778839,0.1403539478778839
0.8209999799728394,0.13962340354919434,0.13962340354919434
0.8220000267028809,0.1388917863368988,0.1388917863368988
0.8230000138282776,0.13815444707870483,0.13815444707870483
0.8240000009536743,0.1374172568321228,0.1374172568321228
0.824999988079071,0.13667362928390503,0.13667362928390503
0.8259999752044678,0.13592390716075897,0.13592390716075897
0.8270000219345093,0.13516728579998016,0.13516728579998016
0.828000009059906,0.13440652191638947,0.13440652191638947
0.8289999961853027,0.13365016877651215,0.13365016877651215
0.8299999833106995,0.13289548456668854,0.13289548456668854
0.8309999704360962,0.13213804364204407,0.13213804364204407
0.8320000171661377,0.1313725858926773,0.1313725858926773
0.8330000042915344,0.13060757517814636,0.13060757517814636
0.8339999914169312,0.1298341006040573,0.1298341006040573
0.8349999785423279,0.12905190885066986,0.12905190885066986
0.8360000252723694,0.12826064229011536,0.12826064229011536
0.8370000123977661,0.12748441100120544,0.12748441100120544
0.8379999995231628,0.12670643627643585,0.12670643627643585
0.8389999866485596,0.1259218007326126,0.1259218007326126
0.8399999737739563,0.12512856721878052,0.12512856721878052
0.8410000205039978,0.12433772534132004,0.12433772534132004
0.8420000076293945,0.12355250120162964,0.12355250120162964
0.8429999947547913,0.1227794885635376,0.1227794885635376
0.843999981880188,0.12200121581554413,0.12200121581554413
0.8450000286102295,0.12121408432722092,0.12121408432722092
0.8460000157356262,0.12043570727109909,0.12043570727109909
0.847000002861023,0.11965151131153107,0.11965151131153107
0.8479999899864197,0.11885803937911987,0.11885803937911987
0.8489999771118164,0.11807885766029358,0.11807885766029358
0.8500000238418579,0.11729514598846436,0.11729514598846436
0.8510000109672546,0.11650627851486206,0.11650627851486206
0.8519999980926514,0.11570955067873001,0.11570955067873001
0.8529999852180481,0.11492964625358582,0.11492964625358582
0.8539999723434448,0.11414089053869247,0.11414089053869247
0.8550000190734863,0.11334574967622757,0.11334574967622757
0.8560000061988831,0.11254188418388367,0.11254188418388367
0.8569999933242798,0.11173342913389206,0.11173342913389206
0.8579999804496765,0.11096034198999405,0.11096034198999405
0.859000027179718,0.11018359661102295,0.11018359661102295
0.8600000143051147,0.10939936339855194,0.10939936339855194
0.8610000014305115,0.10866184532642365,0.10866184532642365
0.8619999885559082,0.10791591554880142,0.10791591554880142
0.8629999756813049,0.10717473924160004,0.10717473924160004
0.8640000224113464,0.10643373429775238,0.10643373429775238
0.8650000095367432,0.10568512976169586,0.10568512976169586
0.8659999966621399,0.10493622720241547,0.10493622720241547
0.8669999837875366,0.10419843345880508,0.10419843345880508
0.8679999709129333,0.10347332805395126,0.10347332805395126
0.8690000176429749,0.10274920612573624,0.10274920612573624
0.8700000047683716,0.10202713310718536,0.10202713310718536
0.8709999918937683,0.10132395476102829,0.10132395476102829
0.871999979019165,0.100615955889225,0.100615955889225
0.8730000257492065,0.09989839047193527,0.09989839047193527
0.8740000128746033,0.09918765723705292,0.09918765723705292
0.875,0.09847211837768555,0.09847211837768555
0.8759999871253967,0.09774670004844666,0.09774670004844666
0.8769999742507935,0.09701655805110931,0.09701655805110931
0.878000020980835,0.09627872705459595,0.09627872705459595
0.8790000081062317,0.09554246068000793,0.09554246068000793
0.8799999952316284,0.09480759501457214,0.09480759501457214
0.8809999823570251,0.09406312555074692,0.09406312555074692
0.8820000290870667,0.0933135449886322,0.0933135449886322
0.8830000162124634,0.09256398677825928,0.09256398677825928
0.8840000033378601,0.09180525690317154,0.09180525690317154
0.8849999904632568,0.0910588800907135,0.0910588800907135
0.8859999775886536,0.09030673652887344,0.09030673652887344
0.8870000243186951,0.08954490721225739,0.08954490721225739
0.8880000114440918,0.08879482001066208,0.08879482001066208
0.8889999985694885,0.08803390711545944,0.08803390711545944
0.8899999856948853,0.08725971728563309,0.08725971728563309
0.890999972820282,0.08647625893354416,0.08647625893354416
0.8920000195503235,0.08569633960723877,0.08569633960723877
0.8930000066757202,0.08490782231092453,0.08490782231092453
0.8939999938011169,0.08411131054162979,0.08411131054162979
0.8949999809265137,0.08333656191825867,0.08333656191825867
0.8960000276565552,0.0825682207942009,0.0825682207942009
0.8970000147819519,0.0817866101861,0.0817866101861
0.8980000019073486,0.08099018782377243,0.08099018782377243
0.8989999890327454,0.08018070459365845,0.08018070459365845
0.8999999761581421,0.07935866713523865,0.07935866713523865
0.9010000228881836,0.07853667438030243,0.07853667438030243
0.9020000100135803,0.07771781086921692,0.07771781086921692
0.902999997138977,0.07689765840768814,0.07689765840768814
0.9039999842643738,0.07608461380004883,0.07608461380004883
0.9049999713897705,0.07530245184898376,0.07530245184898376
0.906000018119812,0.07452215999364853,0.07452215999364853
0.9070000052452087,0.07372841238975525,0.07372841238975525
0.9079999923706055,0.0729217529296875,0.0729217529296875
0.9089999794960022,0.07210471481084824,0.07210471481084824
0.9100000262260437,0.07127587497234344,0.07127587497234344
0.9110000133514404,0.07043545693159103,0.07043545693159103
0.9120000004768372,0.06960879266262054,0.06960879266262054
0.9129999876022339,0.06879084557294846,0.06879084557294846
0.9139999747276306,0.06797966361045837,0.06797966361045837
0.9150000214576721,0.06717164069414139,0.06717164069414139
0.9160000085830688,0.06635116040706635,0.06635116040706635
0.9169999957084656,0.0655156597495079,0.0655156597495079
0.9179999828338623,0.06470058858394623,0.06470058858394623
0.9190000295639038,0.06390830874443054,0.06390830874443054
0.9200000166893005,0.06313033401966095,0.06313033401966095
0.9210000038146973,0.06233755871653557,0.06233755871653557
0.921999990940094,0.06156305596232414,0.06156305596232414
0.9229999780654907,0.06082647666335106,0.06082647666335106
0.9240000247955322,0.06008835509419441,0.06008835509419441
0.925000011920929,0.059337060898542404,0.059337060898542404
0.9259999990463257,0.058597639203071594,0.058597639203071594
0.9269999861717224,0.05784182995557785,0.05784182995557785
0.9279999732971191,0.057081952691078186,0.057081952691078186
0.9290000200271606,0.05630403757095337,0.05630403757095337
0.9300000071525574,0.0555294044315815,0.0555294044315815
0.9309999942779541,0.054733023047447205,0.054733023047447205
0.9319999814033508,0.0539219044148922,0.0539219044148922
0.9330000281333923,0.05310967192053795,0.05310967192053795
0.9340000152587891,0.05227323994040489,0.05227323994040489
0.9350000023841858,0.05146223306655884,0.05146223306655884
0.9359999895095825,0.05067642405629158,0.05067642405629158
0.9369999766349792,0.04987465217709541,0.04987465217709541
0.9380000233650208,0.049052637070417404,0.049052637070417404
0.9390000104904175,0.04821571707725525,0.04821571707725525
0.9399999976158142,0.047370344400405884,0.047370344400405884
0.9409999847412109,0.046540096402168274,0.046540096402168274
0.9419999718666077,0.045704666525125504,0.045704666525125504
0.9430000185966492,0.04486795887351036,0.04486795887351036
0.9440000057220459,0.04404853284358978,0.04404853284358978
0.9449999928474426,0.04320814460515976,0.04320814460515976
0.9459999799728394,0.04234480485320091,0.04234480485320091
0.9470000267028809,0.04146556928753853,0.04146556928753853
0.9480000138282776,0.04058453440666199,0.04058453440666199
0.9490000009536743,0.03976578637957573,0.03976578637957573
0.949999988079071,0.038950804620981216,0.038950804620981216
0.9509999752044678,0.03810851275920868,0.03810851275920868
0.9520000219345093,0.037245213985443115,0.037245213985443115
0.953000009059906,0.036398399621248245,0.036398399621248245
0.9539999961853027,0.03551703318953514,0.03551703318953514
0.9549999833106995,0.03463109955191612,0.03463109955191612
0.9559999704360962,0.03370790183544159,0.03370790183544159
0.9570000171661377,0.03283914551138878,0.03283914551138878
0.9580000042915344,0.031940486282110214,0.031940486282110214
0.9589999914169312,0.03101947158575058,0.03101947158575058
0.9599999785423279,0.03017943538725376,0.03017943538725376
0.9610000252723694,0.0292985737323761,0.0292985737323761
0.9620000123977661,0.02844267711043358,0.02844267711043358
0.9629999995231628,0.027611233294010162,0.027611233294010162
0.9639999866485596,0.026848725974559784,0.026848725974559784
0.9649999737739563,0.02606089599430561,0.02606089599430561
0.9660000205039978,0.02525804005563259,0.02525804005563259
0.9670000076293945,0.024425627663731575,0.024425627663731575
0.9679999947547913,0.0235566608607769,0.0235566608607769
0.968999981880188,0.022704247385263443,0.022704247385263443
0.9700000286102295,0.021905753761529922,0.021905753761529922
0.9710000157356262,0.021072184666991234,0.021072184666991234
0.972000002861023,0.02032618410885334,0.02032618410885334
0.9729999899864197,0.01960737630724907,0.01960737630724907
0.9739999771118164,0.01895385980606079,0.01895385980606079
0.9750000238418579,0.018257997930049896,0.018257997930049896
0.9760000109672546,0.017575042322278023,0.017575042322278023
0.9769999980926514,0.01686893403530121,0.01686893403530121
0.9779999852180481,0.016109133139252663,0.016109133139252663
0.9789999723434448,0.015294001437723637,0.015294001437723637
0.9800000190734863,0.014427468180656433,0.014427468180656433
0.9810000061988831,0.013481291942298412,0.013481291942298412
0.9819999933242798,0.012509295716881752,0.012509295716881752
0.9829999804496765,0.011477365158498287,0.011477365158498287
0.984000027179718,0.010884707793593407,0.010884707793593407
0.9850000143051147,0.010359714739024639,0.010359714739024639
0.9860000014305115,0.009811446070671082,0.009811446070671082
0.9869999885559082,0.009295638650655746,0.009295638650655746
0.9879999756813049,0.008775077760219574,0.008775077760219574
0.9890000224113464,0.008348844945430756,0.008348844945430756
0.9900000095367432,0.007888302206993103,0.007888302206993103
0.9909999966621399,0.007413086015731096,0.007413086015731096
0.9919999837875366,0.006924957036972046,0.006924957036972046
0.9929999709129333,0.006382608320564032,0.006382608320564032
0.9940000176429749,0.005781420972198248,0.005781420972198248
0.9950000047683716,0.005120766814798117,0.005120766814798117
0.9959999918937683,0.0044417958706617355,0.0044417958706617355
0.996999979019165,0.0035525246057659388,0.0035525246057659388
0.9980000257492065,0.0026494194753468037,0.0026494194753468037
0.9990000128746033,0.0020587013568729162,0.0020587013568729162
1.0,0.001005590078420937,0.001005590078420937


==> plot_csvs/homosced_true_error_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.487
0.30000000000000004,0.487
0.4,0.487
0.5,0.487
0.6000000000000001,0.487
0.7000000000000001,0.487
0.8,0.487
0.9,1.0
1.0,1.0


==> plot_csvs/homosced_true_error_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.487
0.30000000000000004,0.487
0.4,0.487
0.5,0.487
0.6000000000000001,0.487
0.7000000000000001,0.487
0.8,0.487
0.9,1.0
1.0,1.0


==> plot_csvs/homosced_true_error_spearman.csv <==
rank_AE,rank_uncertainty
744,744
873,873
773,773
133,133
27,27
575,575
107,107
14,14
37,37
779,779
257,257
629,629
104,104
381,381
715,715
748,748
598,598
721,721
676,676
134,134
161,161
430,430
883,883
415,415
391,391
28,28
701,701
646,646
438,438
393,393
412,412
201,201
497,497
129,129
665,665
267,267
527,527
407,407
81,81
200,200
204,204
191,191
926,926
224,224
954,954
274,274
227,227
774,774
44,44
995,995
350,350
361,361
464,464
377,377
877,877
698,698
961,961
220,220
989,989
426,426
67,67
884,884
283,283
312,312
394,394
623,623
68,68
351,351
367,367
617,617
899,899
456,456
604,604
997,997
387,387
172,172
595,595
190,190
188,188
253,253
939,939
211,211
49,49
442,442
293,293
573,573
824,824
485,485
309,309
513,513
73,73
114,114
694,694
46,46
3,3
301,301
334,334
946,946
159,159
268,268
425,425
572,572
369,369
664,664
363,363
668,668
605,605
6,6
988,988
810,810
187,187
179,179
55,55
51,51
284,284
925,925
817,817
798,798
8,8
202,202
996,996
618,618
561,561
402,402
192,192
560,560
71,71
90,90
682,682
10,10
511,511
679,679
150,150
718,718
70,70
555,555
935,935
424,424
66,66
829,829
793,793
859,859
959,959
181,181
263,263
40,40
569,569
602,602
205,205
325,325
126,126
986,986
432,432
458,458
17,17
806,806
608,608
729,729
471,471
973,973
847,847
431,431
987,987
730,730
558,558
898,898
249,249
359,359
279,279
158,158
164,164
5,5
196,196
470,470
89,89
462,462
272,272
653,653
868,868
910,910
152,152
647,647
120,120
206,206
480,480
322,322
2,2
791,791
805,805
564,564
165,165
439,439
30,30
93,93
273,273
280,280
287,287
490,490
844,844
185,185
264,264
245,245
493,493
212,212
999,999
611,611
18,18
547,547
210,210
739,739
78,78
674,674
671,671
523,523
278,278
281,281
180,180
467,467
690,690
311,311
872,872
538,538
315,315
208,208
195,195
792,792
947,947
712,712
197,197
628,628
238,238
48,48
720,720
621,621
982,982
901,901
661,661
544,544
969,969
710,710
13,13
495,495
706,706
530,530
143,143
400,400
700,700
772,772
463,463
406,406
21,21
854,854
130,130
124,124
811,811
155,155
194,194
827,827
998,998
250,250
475,475
614,614
226,226
313,313
948,948
895,895
751,751
886,886
60,60
366,366
139,139
747,747
893,893
31,31
944,944
213,213
140,140
636,636
583,583
358,358
542,542
983,983
819,819
516,516
559,559
606,606
508,508
737,737
1,1
341,341
974,974
684,684
768,768
43,43
725,725
794,794
740,740
170,170
642,642
849,849
766,766
39,39
110,110
980,980
888,888
624,624
168,168
584,584
127,127
19,19
887,887
708,708
970,970
514,514
241,241
342,342
787,787
235,235
292,292
327,327
976,976
965,965
596,596
379,379
782,782
177,177
141,141
900,900
949,949
428,428
11,11
878,878
889,889
429,429
22,22
565,565
545,545
831,831
184,184
645,645
58,58
686,686
937,937
115,115
821,821
375,375
991,991
417,417
435,435
483,483
711,711
296,296
580,580
660,660
491,491
83,83
97,97
775,775
9,9
282,282
815,815
478,478
261,261
699,699
843,843
903,903
916,916
928,928
607,607
803,803
875,875
509,509
907,907
858,858
317,317
92,92
992,992
670,670
921,921
842,842
695,695
600,600
427,427
713,713
549,549
266,266
719,719
175,175
236,236
339,339
960,960
193,193
546,546
91,91
277,277
259,259
777,777
183,183
590,590
243,243
577,577
724,724
735,735
54,54
655,655
501,501
138,138
812,812
332,332
308,308
848,848
749,749
489,489
504,504
764,764
99,99
507,507
33,33
582,582
658,658
820,820
101,101
795,795
975,975
780,780
142,142
592,592
650,650
525,525
828,828
760,760
876,876
924,924
354,354
861,861
654,654
567,567
440,440
788,788
741,741
923,923
528,528
330,330
466,466
53,53
789,789
310,310
825,825
743,743
553,553
758,758
306,306
72,72
673,673
521,521
186,186
492,492
915,915
328,328
503,503
541,541
80,80
963,963
414,414
382,382
732,732
405,405
302,302
929,929
385,385
98,98
641,641
498,498
320,320
894,894
919,919
862,862
86,86
85,85
813,813
29,29
927,927
182,182
52,52
841,841
548,548
215,215
299,299
487,487
222,222
797,797
32,32
77,77
246,246
979,979
62,62
757,757
345,345
533,533
837,837
262,262
905,905
486,486
373,373
162,162
754,754
307,307
232,232
609,609
709,709
958,958
535,535
556,556
920,920
914,914
148,148
45,45
465,465
57,57
656,656
761,761
344,344
683,683
990,990
680,680
759,759
132,132
433,433
105,105
950,950
242,242
454,454
681,681
770,770
61,61
286,286
64,64
616,616
705,705
908,908
932,932
867,867
846,846
399,399
297,297
128,128
610,610
796,796
840,840
620,620
326,326
835,835
550,550
189,189
632,632
581,581
863,863
619,619
733,733
885,885
942,942
830,830
667,667
0,0
291,291
640,640
36,36
476,476
416,416
270,270
380,380
669,669
198,198
473,473
209,209
329,329
338,338
532,532
455,455
349,349
930,930
484,484
163,163
808,808
12,12
966,966
305,305
450,450
374,374
252,252
517,517
833,833
934,934
562,562
376,376
167,167
552,552
570,570
223,223
855,855
294,294
79,79
237,237
734,734
203,203
316,316
786,786
783,783
304,304
446,446
207,207
526,526
260,260
335,335
240,240
290,290
534,534
255,255
909,909
762,762
234,234
505,505
88,88
952,952
23,23
752,752
539,539
221,221
913,913
269,269
389,389
784,784
102,102
870,870
112,112
625,625
65,65
347,347
408,408
321,321
288,288
336,336
512,512
869,869
441,441
225,225
436,436
499,499
518,518
178,178
324,324
601,601
689,689
247,247
106,106
147,147
687,687
370,370
82,82
984,984
692,692
421,421
587,587
199,199
896,896
659,659
384,384
285,285
880,880
157,157
368,368
662,662
643,643
171,171
477,477
494,494
776,776
753,753
176,176
154,154
693,693
678,678
857,857
409,409
447,447
258,258
265,265
145,145
122,122
100,100
931,931
41,41
479,479
856,856
800,800
985,985
42,42
231,231
113,113
217,217
568,568
956,956
938,938
117,117
738,738
56,56
769,769
951,951
444,444
353,353
717,717
119,119
496,496
574,574
87,87
832,832
781,781
881,881
613,613
418,418
109,109
579,579
298,298
897,897
702,702
4,4
746,746
300,300
945,945
459,459
626,626
597,597
892,892
593,593
118,118
319,319
314,314
756,756
7,7
372,372
675,675
254,254
728,728
395,395
972,972
419,419
357,357
131,131
634,634
943,943
697,697
563,563
707,707
890,890
398,398
397,397
864,864
474,474
594,594
904,904
994,994
123,123
882,882
809,809
482,482
502,502
967,967
169,169
488,488
411,411
652,652
355,355
801,801
722,722
156,156
392,392
95,95
537,537
612,612
571,571
922,922
423,423
451,451
125,125
25,25
500,500
289,289
540,540
388,388
20,20
589,589
736,736
742,742
785,785
696,696
536,536
520,520
410,410
108,108
228,228
716,716
144,144
472,472
50,50
510,510
911,911
35,35
137,137
84,84
576,576
977,977
879,879
755,755
531,531
469,469
968,968
515,515
151,151
340,340
557,557
631,631
823,823
814,814
836,836
524,524
230,230
96,96
551,551
348,348
26,26
63,63
588,588
891,891
630,630
219,219
318,318
244,244
111,111
460,460
703,703
637,637
962,962
457,457
365,365
214,214
666,666
434,434
543,543
34,34
378,378
851,851
723,723
685,685
586,586
529,529
216,216
356,356
591,591
635,635
822,822
649,649
615,615
437,437
276,276
790,790
323,323
94,94
233,233
121,121
346,346
16,16
852,852
229,229
403,403
981,981
955,955
902,902
337,337
704,704
651,651
24,24
239,239
461,461
149,149
468,468
865,865
866,866
364,364
672,672
644,644
352,352
940,940
371,371
731,731
383,383
860,860
688,688
135,135
839,839
452,452
838,838
818,818
404,404
360,360
251,251
362,362
850,850
957,957
449,449
750,750
726,726
519,519
906,906
401,401
917,917
941,941
566,566
445,445
745,745
657,657
912,912
826,826
853,853
727,727
47,47
603,603
146,146
386,386
15,15
303,303
174,174
816,816
422,422
116,116
918,918
993,993
333,333
166,166
691,691
978,978
218,218
874,874
443,443
633,633
971,971
648,648
248,248
807,807
802,802
804,804
638,638
834,834
69,69
38,38
953,953
639,639
74,74
413,413
765,765
663,663
799,799
933,933
331,331
871,871
75,75
76,76
153,153
964,964
771,771
453,453
59,59
767,767
136,136
173,173
554,554
677,677
627,627
390,390
275,275
578,578
522,522
481,481
295,295
160,160
420,420
778,778
763,763
256,256
714,714
599,599
506,506
845,845
343,343
622,622
448,448
585,585
396,396
936,936
103,103
271,271


==> plot_csvs/multimodal_ause_true_std.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9974043965339661,0.9990461468696594
0.003000000026077032,0.994846522808075,0.9986670017242432
0.004000000189989805,0.992330014705658,0.9992721676826477
0.004999999888241291,0.9899498820304871,1.0001407861709595
0.006000000052154064,0.98758465051651,1.0006059408187866
0.007000000216066837,0.9852221012115479,1.000510811805725
0.00800000037997961,0.9829503297805786,0.9997351169586182
0.008999999612569809,0.9807211756706238,0.9998950362205505
0.009999999776482582,0.9785046577453613,1.000786304473877
0.010999999940395355,0.9763113260269165,1.0015901327133179
0.012000000104308128,0.9741395115852356,1.0016226768493652
0.013000000268220901,0.9719655513763428,1.0015060901641846
0.014000000432133675,0.9697872400283813,1.0023990869522095
0.014999999664723873,0.9676085710525513,1.0018913745880127
0.01600000075995922,0.965490460395813,1.0024034976959229
0.017000000923871994,0.9633957743644714,1.0032548904418945
0.017999999225139618,0.961323618888855,1.002255916595459
0.01899999938905239,0.9592493772506714,1.0017220973968506
0.019999999552965164,0.9571869969367981,1.0015182495117188
0.020999999716877937,0.9551234245300293,1.0015119314193726
0.02199999988079071,0.9530585408210754,1.001097559928894
0.023000000044703484,0.9510188102722168,1.0012692213058472
0.024000000208616257,0.9489887952804565,1.0016212463378906
0.02500000037252903,0.9469943642616272,1.0026119947433472
0.026000000536441803,0.9450001120567322,1.0030269622802734
0.027000000700354576,0.9430323243141174,1.002612829208374
0.02800000086426735,0.9410772323608398,1.0030169486999512
0.028999999165534973,0.9391350746154785,1.0022252798080444
0.029999999329447746,0.9372094869613647,1.0028045177459717
0.03099999949336052,0.9352902173995972,1.0014289617538452
0.03200000151991844,0.9333776831626892,1.0012903213500977
0.032999999821186066,0.9314641356468201,1.0004053115844727
0.03400000184774399,0.9295501112937927,0.99991774559021
0.03500000014901161,0.9276503324508667,0.9981367588043213
0.035999998450279236,0.9257529973983765,0.9989579319953918
0.03700000047683716,0.9238564968109131,0.9997538924217224
0.03799999877810478,0.9219828248023987,0.9998390078544617
0.039000000804662704,0.9201134443283081,1.000780701637268
0.03999999910593033,0.9182864427566528,1.0015807151794434
0.04100000113248825,0.9164646863937378,1.0020270347595215
0.041999999433755875,0.9146449565887451,1.0022988319396973
0.0430000014603138,0.912855327129364,1.0016766786575317
0.04399999976158142,0.9111188054084778,1.0020835399627686
0.04500000178813934,0.9093855023384094,1.0030547380447388
0.04600000008940697,0.9076558351516724,1.0038145780563354
0.04699999839067459,0.9059742093086243,1.0044490098953247
0.04800000041723251,0.9042976498603821,1.0047378540039062
0.04899999871850014,0.9026176929473877,1.003392219543457
0.05000000074505806,0.9009517431259155,1.003968358039856
0.050999999046325684,0.899302065372467,1.0041639804840088
0.052000001072883606,0.8976501822471619,1.0051709413528442
0.05299999937415123,0.8960066437721252,1.0060982704162598
0.05400000140070915,0.8943755030632019,1.0056767463684082
0.054999999701976776,0.8927524089813232,1.0058248043060303
0.0560000017285347,0.8911373615264893,1.0056339502334595
0.05700000002980232,0.8895250558853149,1.0059367418289185
0.057999998331069946,0.8879113793373108,1.0064899921417236
0.05900000035762787,0.8863376379013062,1.0071194171905518
0.05999999865889549,0.8847742080688477,1.0077660083770752
0.061000000685453415,0.8832138776779175,1.0080015659332275
0.06199999898672104,0.8816653490066528,1.0085866451263428
0.06300000101327896,0.8801190257072449,1.0083844661712646
0.06400000303983688,0.8785802721977234,1.0093474388122559
0.06499999761581421,0.8770394921302795,1.0087796449661255
0.06599999964237213,0.8755151033401489,1.0087162256240845
0.06700000166893005,0.8739902377128601,1.0059492588043213
0.06800000369548798,0.8724751472473145,1.0053095817565918
0.0689999982714653,0.8709586262702942,1.0053187608718872
0.07000000029802322,0.8694414496421814,1.0051952600479126
0.07100000232458115,0.8679239153862,1.0056242942810059
0.07199999690055847,0.8664183020591736,1.0059447288513184
0.0729999989271164,0.8649271130561829,1.0046679973602295
0.07400000095367432,0.8634403944015503,1.0036537647247314
0.07500000298023224,0.8619510531425476,1.002416729927063
0.07599999755620956,0.8604635000228882,1.0001988410949707
0.07699999958276749,0.8590020537376404,0.9997231364250183
0.07800000160932541,0.8575544953346252,1.000726342201233
0.07900000363588333,0.8561050891876221,1.0015583038330078
0.07999999821186066,0.8546560406684875,1.002272367477417
0.08100000023841858,0.8532096147537231,1.0028750896453857
0.0820000022649765,0.8517729640007019,1.0018054246902466
0.08299999684095383,0.8503373265266418,1.00198233127594
0.08399999886751175,0.8489142060279846,1.0022337436676025
0.08500000089406967,0.8474945425987244,1.0031718015670776
0.0860000029206276,0.8460719585418701,1.0039833784103394
0.08699999749660492,0.8446701765060425,1.0033844709396362
0.08799999952316284,0.8432719707489014,1.0017411708831787
0.08900000154972076,0.8418791890144348,1.0007649660110474
0.09000000357627869,0.8404921889305115,1.000020980834961
0.09099999815225601,0.8391128182411194,1.0005967617034912
0.09200000017881393,0.837731122970581,1.0012766122817993
0.09300000220537186,0.8363526463508606,1.001624584197998
0.09399999678134918,0.8349781632423401,1.002434492111206
0.0949999988079071,0.8336180448532104,1.0018309354782104
0.09600000083446503,0.8322669863700867,1.0026391744613647
0.09700000286102295,0.8309227228164673,1.0028635263442993
0.09799999743700027,0.8295792937278748,1.0037665367126465
0.0989999994635582,0.8282361626625061,1.0036076307296753
0.10000000149011612,0.8268956542015076,1.003516435623169
0.10100000351667404,0.8255602121353149,1.0011626482009888
0.10199999809265137,0.8242276906967163,1.0000789165496826
0.10300000011920929,0.8229023814201355,0.9991844892501831
0.10400000214576721,0.8215805292129517,0.999765157699585
0.10499999672174454,0.8202646374702454,0.999800980091095
0.10599999874830246,0.8189605474472046,0.99850994348526
0.10700000077486038,0.8176553845405579,0.9983352422714233
0.1080000028014183,0.8163478970527649,0.9988480806350708
0.10899999737739563,0.8150485754013062,0.9990721940994263
0.10999999940395355,0.813747763633728,1.0001287460327148
0.11100000143051147,0.8124468922615051,1.000253438949585
0.1120000034570694,0.8111541867256165,1.0008105039596558
0.11299999803304672,0.8098685145378113,0.9997545480728149
0.11400000005960464,0.8085809350013733,1.0008163452148438
0.11500000208616257,0.8072973489761353,1.000788688659668
0.11599999666213989,0.8060120344161987,1.0004817247390747
0.11699999868869781,0.8047283887863159,1.0008538961410522
0.11800000071525574,0.8034443259239197,1.0015453100204468
0.11900000274181366,0.8021621704101562,0.9998967051506042
0.11999999731779099,0.8008887767791748,0.9994299411773682
0.12099999934434891,0.7996139526367188,1.0003470182418823
0.12200000137090683,0.7983416318893433,0.9996345043182373
0.12300000339746475,0.7970828413963318,1.0000923871994019
0.12399999797344208,0.7958225011825562,1.0011781454086304
0.125,0.7945648431777954,1.0019844770431519
0.12600000202655792,0.7933106422424316,1.001707673072815
0.12700000405311584,0.792055606842041,1.0028191804885864
0.12800000607967377,0.7907983064651489,1.002493977546692
0.1289999932050705,0.7895416617393494,1.0022186040878296
0.12999999523162842,0.7882928252220154,1.003197431564331
0.13099999725818634,0.787051796913147,1.0026605129241943
0.13199999928474426,0.7858150005340576,1.0026047229766846
0.13300000131130219,0.7845797538757324,1.0035425424575806
0.1340000033378601,0.7833421230316162,1.0020443201065063
0.13500000536441803,0.7821021676063538,0.9997610449790955
0.13600000739097595,0.7808681726455688,1.0005782842636108
0.13699999451637268,0.7796362638473511,1.0014989376068115
0.1379999965429306,0.7784057855606079,1.0021322965621948
0.13899999856948853,0.7771724462509155,1.001673698425293
0.14000000059604645,0.7759463787078857,1.0009686946868896
0.14100000262260437,0.7747252583503723,0.998704731464386
0.1420000046491623,0.7735016942024231,0.9991843104362488
0.14300000667572021,0.7722800374031067,1.0001543760299683
0.14399999380111694,0.7710655331611633,1.001152753829956
0.14499999582767487,0.7698507308959961,1.0002248287200928
0.1459999978542328,0.7686421275138855,1.0007202625274658
0.1469999998807907,0.7674384117126465,1.0010195970535278
0.14800000190734863,0.7662332653999329,1.0017421245574951
0.14900000393390656,0.7650469541549683,1.0020040273666382
0.15000000596046448,0.7638607621192932,1.002319097518921
0.1509999930858612,0.7626721858978271,1.0011789798736572
0.15199999511241913,0.7614825963973999,1.0004947185516357
0.15299999713897705,0.7602925896644592,1.0013948678970337
0.15399999916553497,0.7591032981872559,1.001634955406189
0.1550000011920929,0.7579201459884644,1.0025449991226196
0.15600000321865082,0.7567386031150818,1.0023752450942993
0.15700000524520874,0.7555642127990723,1.0014172792434692
0.15800000727176666,0.7543873190879822,1.0021332502365112
0.1589999943971634,0.753212571144104,1.0022884607315063
0.1599999964237213,0.7520390152931213,1.0033994913101196
0.16099999845027924,0.7508699893951416,1.0019623041152954
0.16200000047683716,0.7496993541717529,1.0013514757156372
0.16300000250339508,0.7485325336456299,1.0012743473052979
0.164000004529953,0.7473650574684143,1.0018569231033325
0.16500000655651093,0.7461983561515808,1.0014679431915283
0.16599999368190765,0.7450364828109741,1.0024197101593018
0.16699999570846558,0.743872344493866,1.0020594596862793
0.1679999977350235,0.7427111268043518,1.0022410154342651
0.16899999976158142,0.7415485978126526,1.001562237739563
0.17000000178813934,0.7403849363327026,1.0021567344665527
0.17100000381469727,0.7392191290855408,1.0015705823898315
0.1720000058412552,0.738050639629364,1.0017820596694946
0.17299999296665192,0.736879289150238,1.0024890899658203
0.17399999499320984,0.735706627368927,1.0036042928695679
0.17499999701976776,0.7345382571220398,1.0030728578567505
0.17599999904632568,0.7333683371543884,1.0037662982940674
0.1770000010728836,0.7321963310241699,1.0019892454147339
0.17800000309944153,0.7310373783111572,1.0016204118728638
0.17900000512599945,0.7298810482025146,1.0025348663330078
0.18000000715255737,0.7287254929542542,1.0008095502853394
0.1809999942779541,0.7275741696357727,1.001328468322754
0.18199999630451202,0.7264205813407898,1.0013929605484009
0.18299999833106995,0.7252679467201233,1.001893162727356
0.18400000035762787,0.7241145968437195,1.0027891397476196
0.1850000023841858,0.7229598760604858,1.001984715461731
0.1860000044107437,0.7218035459518433,1.003045678138733
0.18700000643730164,0.7206466197967529,1.0041627883911133
0.18799999356269836,0.7194889187812805,1.003324270248413
0.1889999955892563,0.718328595161438,1.003028392791748
0.1899999976158142,0.7171685695648193,1.00370454788208
0.19099999964237213,0.7160083055496216,1.0034445524215698
0.19200000166893005,0.7148486971855164,1.0033024549484253
0.19300000369548798,0.7136911749839783,1.0036559104919434
0.1940000057220459,0.7125336527824402,1.003823161125183
0.19499999284744263,0.7113797068595886,1.0027234554290771
0.19599999487400055,0.7102360129356384,1.002781629562378
0.19699999690055847,0.7090961933135986,1.0029754638671875
0.1979999989271164,0.7079609632492065,1.0039945840835571
0.19900000095367432,0.7068243026733398,1.004148006439209
0.20000000298023224,0.7056849002838135,1.0053762197494507
0.20100000500679016,0.7045514583587646,1.005638837814331
0.20200000703334808,0.7034159302711487,1.0045480728149414
0.2029999941587448,0.702277660369873,1.0044933557510376
0.20399999618530273,0.7011403441429138,1.004135012626648
0.20499999821186066,0.7000076174736023,1.0048736333847046
0.20600000023841858,0.6988738775253296,1.004791021347046
0.2070000022649765,0.6977407932281494,1.0045372247695923
0.20800000429153442,0.6966052055358887,1.0047581195831299
0.20900000631809235,0.6954751014709473,1.0036232471466064
0.20999999344348907,0.6943466067314148,1.0037251710891724
0.210999995470047,0.6932174563407898,1.0047842264175415
0.21199999749660492,0.6920909285545349,1.0053881406784058
0.21299999952316284,0.6909627914428711,1.0060646533966064
0.21400000154972076,0.6898360252380371,1.0059831142425537
0.2150000035762787,0.6887201070785522,1.0032206773757935
0.2160000056028366,0.6876211762428284,1.0023914575576782
0.21699999272823334,0.6865212917327881,1.0015363693237305
0.21799999475479126,0.6854186058044434,1.0025912523269653
0.21899999678134918,0.684313178062439,1.0022481679916382
0.2199999988079071,0.6832057237625122,0.9992600679397583
0.22100000083446503,0.6821034550666809,1.0002734661102295
0.22200000286102295,0.6810011267662048,1.0009722709655762
0.22300000488758087,0.6799070835113525,1.001831293106079
0.2240000069141388,0.6788139939308167,1.0020194053649902
0.22499999403953552,0.6777216196060181,1.001163125038147
0.22599999606609344,0.6766314506530762,1.0021469593048096
0.22699999809265137,0.6755402684211731,1.003003478050232
0.2280000001192093,0.6744505167007446,1.001234531402588
0.2290000021457672,0.6733624339103699,1.0019123554229736
0.23000000417232513,0.6722722053527832,1.003069281578064
0.23100000619888306,0.6711811423301697,1.003936767578125
0.23199999332427979,0.6700892448425293,1.0050427913665771
0.2329999953508377,0.6689965128898621,1.00394868850708
0.23399999737739563,0.6679059863090515,1.0052313804626465
0.23499999940395355,0.6668156981468201,1.0056941509246826
0.23600000143051147,0.6657248735427856,1.0047762393951416
0.2370000034570694,0.6646430492401123,1.0046175718307495
0.23800000548362732,0.663559079170227,1.004120111465454
0.23899999260902405,0.6624762415885925,1.0047991275787354
0.23999999463558197,0.6613916158676147,1.0035545825958252
0.2409999966621399,0.6603070497512817,1.0033628940582275
0.24199999868869781,0.6592223048210144,1.0020838975906372
0.24300000071525574,0.6581501364707947,1.002428650856018
0.24400000274181366,0.657077431678772,1.0016226768493652
0.24500000476837158,0.6560140252113342,0.9997556209564209
0.2460000067949295,0.6549500226974487,0.9995899200439453
0.24699999392032623,0.6538962721824646,0.9975953102111816
0.24799999594688416,0.6528405547142029,0.9983447194099426
0.24899999797344208,0.65179044008255,0.998172402381897
0.25,0.6507380604743958,0.9985412955284119
0.25099998712539673,0.6496860384941101,0.9997490048408508
0.25200000405311584,0.6486318707466125,0.999668538570404
0.2529999911785126,0.6475750803947449,1.0002702474594116
0.2540000081062317,0.6465158462524414,1.000888466835022
0.2549999952316284,0.6454548835754395,1.0010405778884888
0.25600001215934753,0.6443950533866882,1.000526785850525
0.25699999928474426,0.6433421969413757,1.000483751296997
0.257999986410141,0.6422946453094482,1.0010570287704468
0.2590000033378601,0.6412451863288879,0.9988629221916199
0.25999999046325684,0.6401982307434082,0.998407781124115
0.26100000739097595,0.6391489505767822,0.9986757040023804
0.2619999945163727,0.6380999684333801,0.9979297518730164
0.2630000114440918,0.6370499134063721,0.9990318417549133
0.2639999985694885,0.6359995007514954,1.0001527070999146
0.26499998569488525,0.6349508762359619,1.0005407333374023
0.26600000262260437,0.6338998079299927,0.9982613921165466
0.2669999897480011,0.6328462958335876,0.9991192817687988
0.2680000066757202,0.6317908763885498,0.9984914660453796
0.26899999380111694,0.6307342052459717,0.9978170990943909
0.27000001072883606,0.6296777129173279,0.9979169964790344
0.2709999978542328,0.6286185383796692,0.9981263875961304
0.2720000147819519,0.6275628209114075,0.9968926906585693
0.27300000190734863,0.6265053153038025,0.9971808195114136
0.27399998903274536,0.6254502534866333,0.9977064728736877
0.2750000059604645,0.6243950724601746,0.9980918765068054
0.2759999930858612,0.6233415007591248,0.9971017241477966
0.2770000100135803,0.6222874522209167,0.9967018365859985
0.27799999713897705,0.6212328672409058,0.9977353811264038
0.27900001406669617,0.6201761364936829,0.996214747428894
0.2800000011920929,0.6191171407699585,0.9960539937019348
0.2809999883174896,0.6180559992790222,0.9967359900474548
0.28200000524520874,0.6169964075088501,0.9978525638580322
0.28299999237060547,0.6159372329711914,0.9967051148414612
0.2840000092983246,0.6148881316184998,0.9977664351463318
0.2849999964237213,0.6138389110565186,0.9984054565429688
0.28600001335144043,0.6127879619598389,0.9969845414161682
0.28700000047683716,0.6117355227470398,0.998123288154602
0.2879999876022339,0.6106863021850586,0.9980982542037964
0.289000004529953,0.6096399426460266,0.9962870478630066
0.28999999165534973,0.6086047291755676,0.9972677826881409
0.29100000858306885,0.607572615146637,0.9963914155960083
0.2919999957084656,0.606545090675354,0.9962403178215027
0.2930000126361847,0.6055150032043457,0.9969070553779602
0.2939999997615814,0.6044848561286926,0.9971616268157959
0.29499998688697815,0.6034595966339111,0.9972862601280212
0.29600000381469727,0.6024331450462341,0.9976460337638855
0.296999990940094,0.6014105081558228,0.9983450770378113
0.2980000078678131,0.6004047989845276,0.9965171217918396
0.29899999499320984,0.5994002223014832,0.9976238012313843
0.30000001192092896,0.5983940958976746,0.9987296462059021
0.3009999990463257,0.5973875522613525,0.9999606013298035
0.3019999861717224,0.5963850617408752,1.000301480293274
0.30300000309944153,0.5953853130340576,1.0009106397628784
0.30399999022483826,0.5943865776062012,1.0002681016921997
0.3050000071525574,0.5933853387832642,0.999517560005188
0.3059999942779541,0.5923829674720764,0.9995068907737732
0.3070000112056732,0.5913809537887573,0.9966268539428711
0.30799999833106995,0.5903770327568054,0.9977445602416992
0.3089999854564667,0.589370846748352,0.9986792802810669
0.3100000023841858,0.5883617997169495,0.9985104203224182
0.3109999895095825,0.5873509049415588,0.9988166689872742
0.31200000643730164,0.5863370895385742,0.9988695383071899
0.31299999356269836,0.5853204727172852,1.0001018047332764
0.3140000104904175,0.5843199491500854,1.0014317035675049
0.3149999976158142,0.5833169221878052,1.0020184516906738
0.3160000145435333,0.5823132395744324,1.0020458698272705
0.31700000166893005,0.5813140273094177,1.0022895336151123
0.3179999887943268,0.5803132653236389,1.0036677122116089
0.3190000057220459,0.5793103575706482,1.0048178434371948
0.3199999928474426,0.5783137083053589,1.0048190355300903
0.32100000977516174,0.5773161053657532,1.0058563947677612
0.32199999690055847,0.5763241648674011,1.0059444904327393
0.3230000138282776,0.5753328204154968,1.0073391199111938
0.3240000009536743,0.5743448734283447,1.0087552070617676
0.32499998807907104,0.5733550190925598,1.005770206451416
0.32600000500679016,0.5723631978034973,1.0055427551269531
0.3269999921321869,0.5713685750961304,1.004155158996582
0.328000009059906,0.570371150970459,1.0051100254058838
0.32899999618530273,0.5693858861923218,1.0047717094421387
0.33000001311302185,0.5684033632278442,1.0050489902496338
0.3310000002384186,0.5674319863319397,1.004507064819336
0.3319999873638153,0.5664650797843933,1.0045465230941772
0.3330000042915344,0.5655032992362976,1.0055392980575562
0.33399999141693115,0.5645421147346497,1.0064120292663574
0.33500000834465027,0.5635784864425659,1.0032322406768799
0.335999995470047,0.5626123547554016,1.0030306577682495
0.3370000123977661,0.5616493225097656,1.0039011240005493
0.33799999952316284,0.5606837868690491,1.005098581314087
0.33899998664855957,0.5597206950187683,1.0045560598373413
0.3400000035762787,0.5587623119354248,1.005977749824524
0.3409999907016754,0.5578015446662903,1.007062554359436
0.34200000762939453,0.5568435192108154,1.0075316429138184
0.34299999475479126,0.5558870434761047,1.0090430974960327
0.3440000116825104,0.5549280643463135,1.0084434747695923
0.3449999988079071,0.5539714694023132,1.0083086490631104
0.34599998593330383,0.5530152916908264,1.0087076425552368
0.34700000286102295,0.5520607233047485,1.0082752704620361
0.3479999899864197,0.551108181476593,1.006326675415039
0.3490000069141388,0.5501535534858704,1.0073786973953247
0.3499999940395355,0.5492059588432312,1.0072121620178223
0.35100001096725464,0.548263669013977,1.0075656175613403
0.35199999809265137,0.5473206043243408,1.0074760913848877
0.3529999852180481,0.54637610912323,1.0080209970474243
0.3540000021457672,0.5454358458518982,1.008305311203003
0.35499998927116394,0.5444980263710022,1.0079069137573242
0.35600000619888306,0.5435575246810913,1.0077409744262695
0.3569999933242798,0.5426169633865356,1.0076028108596802
0.3580000102519989,0.5416768789291382,1.0085523128509521
0.35899999737739563,0.5407356023788452,1.0095807313919067
0.36000001430511475,0.5397947430610657,1.0093250274658203
0.3610000014305115,0.5388607382774353,1.009191870689392
0.3619999885559082,0.5379243493080139,1.0092355012893677
0.3630000054836273,0.5369873046875,1.010454535484314
0.36399999260902405,0.5360589623451233,1.009354591369629
0.36500000953674316,0.5351282954216003,1.0074148178100586
0.3659999966621399,0.5341954827308655,1.0080119371414185
0.367000013589859,0.5332620143890381,1.0069048404693604
0.36800000071525574,0.5323274731636047,1.0082275867462158
0.36899998784065247,0.5313907861709595,1.0072585344314575
0.3700000047683716,0.5304573178291321,1.0080807209014893
0.3709999918937683,0.5295209884643555,1.008711338043213
0.3720000088214874,0.5285842418670654,1.008182406425476
0.37299999594688416,0.5276451110839844,1.0070170164108276
0.37400001287460327,0.5267054438591003,1.0069416761398315
0.375,0.5257644653320312,1.0082619190216064
0.37599998712539673,0.5248211026191711,1.006736397743225
0.37700000405311584,0.5238754153251648,1.0054441690444946
0.3779999911785126,0.522926926612854,1.0057321786880493
0.3790000081062317,0.5219792723655701,1.0061978101730347
0.3799999952316284,0.521028995513916,1.0048269033432007
0.38100001215934753,0.5200797915458679,1.0052908658981323
0.38199999928474426,0.5191285610198975,1.00532066822052
0.382999986410141,0.5181760191917419,1.0046608448028564
0.3840000033378601,0.5172275304794312,1.0046427249908447
0.38499999046325684,0.5162805318832397,1.0057175159454346
0.38600000739097595,0.5153364539146423,1.0054811239242554
0.3869999945163727,0.5143896341323853,1.003100872039795
0.3880000114440918,0.5134419798851013,1.0041731595993042
0.3889999985694885,0.5124913454055786,1.004951000213623
0.38999998569488525,0.5115380883216858,1.0037763118743896
0.39100000262260437,0.510582447052002,1.000303864479065
0.3919999897480011,0.5096339583396912,1.0004937648773193
0.3930000066757202,0.5086864233016968,1.001308560371399
0.39399999380111694,0.5077428221702576,1.001497507095337
0.39500001072883606,0.5067967772483826,1.0010281801223755
0.3959999978542328,0.5058531165122986,1.0013742446899414
0.3970000147819519,0.5049181580543518,0.9998106956481934
0.39800000190734863,0.503980815410614,0.998795747756958
0.39899998903274536,0.5030418634414673,0.9993890523910522
0.4000000059604645,0.5021016001701355,0.9976556897163391
0.4009999930858612,0.5011618137359619,0.9990195035934448
0.4020000100135803,0.5002193450927734,0.997586727142334
0.40299999713897705,0.4992748498916626,0.9981676936149597
0.40400001406669617,0.4983351230621338,0.9975228905677795
0.4050000011920929,0.4973926842212677,0.9991754293441772
0.4059999883174896,0.4964497983455658,0.9969525337219238
0.40700000524520874,0.49551069736480713,0.9982253909111023
0.40799999237060547,0.494568794965744,0.9987515211105347
0.4090000092983246,0.49362868070602417,0.9980095028877258
0.4099999964237213,0.49268656969070435,0.9975225925445557
0.41100001335144043,0.4917449951171875,0.997986912727356
0.41200000047683716,0.49080419540405273,0.9980116486549377
0.4129999876022339,0.4898682236671448,0.9980171918869019
0.414000004529953,0.488930344581604,0.9980942010879517
0.41499999165534973,0.4879925549030304,0.9993368983268738
0.41600000858306885,0.48705872893333435,1.0007587671279907
0.4169999957084656,0.48612460494041443,0.9970785975456238
0.4180000126361847,0.48518723249435425,0.9938222169876099
0.4189999997615814,0.4842487573623657,0.9940570592880249
0.41999998688697815,0.483315110206604,0.9935336112976074
0.42100000381469727,0.4823805093765259,0.9938135743141174
0.421999990940094,0.4814547896385193,0.9923036694526672
0.4230000078678131,0.4805300533771515,0.9929401278495789
0.42399999499320984,0.47960221767425537,0.9925707578659058
0.42500001192092896,0.47867894172668457,0.989382803440094
0.4259999990463257,0.4777553975582123,0.9896535277366638
0.4269999861717224,0.4768321216106415,0.98674076795578
0.42800000309944153,0.4759070575237274,0.9873799681663513
0.42899999022483826,0.4749787151813507,0.9861823320388794
0.4300000071525574,0.4740523099899292,0.9875782132148743
0.4309999942779541,0.473125159740448,0.9864157438278198
0.4320000112056732,0.4722006320953369,0.9877294301986694
0.43299999833106995,0.4712772071361542,0.988750696182251
0.4339999854564667,0.47035112977027893,0.9886162281036377
0.4350000023841858,0.46942469477653503,0.9862081408500671
0.4359999895095825,0.46849721670150757,0.987024188041687
0.43700000643730164,0.46757811307907104,0.9850269556045532
0.43799999356269836,0.4666557312011719,0.9831823706626892
0.4390000104904175,0.46573615074157715,0.9838871359825134
0.4399999976158142,0.4648137092590332,0.9822112917900085
0.4410000145435333,0.46389129757881165,0.9837483763694763
0.44200000166893005,0.46297135949134827,0.984682559967041
0.4429999887943268,0.46206361055374146,0.9858475923538208
0.4440000057220459,0.4611559212207794,0.9832355380058289
0.4449999928474426,0.4602545201778412,0.9820494651794434
0.44600000977516174,0.4593602120876312,0.9809575080871582
0.44699999690055847,0.4584638178348541,0.9812489748001099
0.4480000138282776,0.4575699269771576,0.9819670915603638
0.4490000009536743,0.45667722821235657,0.9825870394706726
0.44999998807907104,0.4557846188545227,0.9825429916381836
0.45100000500679016,0.4548889398574829,0.9811782240867615
0.4519999921321869,0.45399215817451477,0.9819731116294861
0.453000009059906,0.45309409499168396,0.9832268357276917
0.45399999618530273,0.45219942927360535,0.9837111830711365
0.45500001311302185,0.4513023793697357,0.9827266335487366
0.4560000002384186,0.4504030644893646,0.9826209545135498
0.4569999873638153,0.4495149552822113,0.9811652898788452
0.4580000042915344,0.44862648844718933,0.9825618267059326
0.45899999141693115,0.44774800539016724,0.9838141202926636
0.46000000834465027,0.4468696117401123,0.9841426014900208
0.460999995470047,0.4459911584854126,0.982036828994751
0.4620000123977661,0.44511571526527405,0.9815967082977295
0.46299999952316284,0.44424179196357727,0.9822400212287903
0.46399998664855957,0.44337591528892517,0.9836173057556152
0.4650000035762787,0.4425068199634552,0.9847738146781921
0.4659999907016754,0.4416396915912628,0.985988438129425
0.46700000762939453,0.4407710134983063,0.9837263822555542
0.46799999475479126,0.43990013003349304,0.9853540062904358
0.4690000116825104,0.43905001878738403,0.9857011437416077
0.4699999988079071,0.438202440738678,0.9866529703140259
0.47099998593330383,0.43735483288764954,0.9873818159103394
0.47200000286102295,0.4365054965019226,0.9888136386871338
0.4729999899864197,0.4356532096862793,0.9882486462593079
0.4740000069141388,0.43479812145233154,0.9871829152107239
0.4749999940395355,0.43394193053245544,0.9879816174507141
0.47600001096725464,0.43308332562446594,0.9837791323661804
0.47699999809265137,0.4322240352630615,0.9799647927284241
0.4779999852180481,0.43136200308799744,0.9807373881340027
0.4790000021457672,0.43050074577331543,0.9813804626464844
0.47999998927116394,0.4296513795852661,0.9831255078315735
0.48100000619888306,0.42880168557167053,0.9825847148895264
0.4819999933242798,0.42794960737228394,0.9831286072731018
0.4830000102519989,0.42709872126579285,0.983794629573822
0.48399999737739563,0.4262484610080719,0.9840524196624756
0.48500001430511475,0.4253970682621002,0.9844813942909241
0.4860000014305115,0.4245491623878479,0.985410213470459
0.4869999885559082,0.4237074553966522,0.9868183732032776
0.4880000054836273,0.42286550998687744,0.9881718158721924
0.48899999260902405,0.4220297038555145,0.9876745343208313
0.49000000953674316,0.42119118571281433,0.9867482781410217
0.4909999966621399,0.4203512966632843,0.9858611822128296
0.492000013589859,0.41951119899749756,0.9848267436027527
0.49300000071525574,0.41866984963417053,0.9851835370063782
0.49399998784065247,0.4178290069103241,0.9860469698905945
0.4950000047683716,0.4169858694076538,0.9861867427825928
0.4959999918937683,0.41614580154418945,0.9838356971740723
0.4970000088214874,0.41530588269233704,0.9838165640830994
0.49799999594688416,0.4144708812236786,0.9854080677032471
0.49900001287460327,0.4136355519294739,0.9867650866508484
0.5,0.41279807686805725,0.9882051348686218
0.5009999871253967,0.41195791959762573,0.9891923069953918
0.5019999742507935,0.4111177921295166,0.9879850745201111
0.503000020980835,0.4102747440338135,0.9875946044921875
0.5040000081062317,0.4094286561012268,0.9884136915206909
0.5049999952316284,0.4085818827152252,0.9869235157966614
0.5059999823570251,0.40773680806159973,0.9876194000244141
0.5070000290870667,0.4068896174430847,0.986918568611145
0.5080000162124634,0.4060395359992981,0.987302303314209
0.5090000033378601,0.405190110206604,0.9877212643623352
0.5099999904632568,0.404339998960495,0.9883623719215393
0.5109999775886536,0.4034877419471741,0.9898055195808411
0.5120000243186951,0.40263715386390686,0.988283634185791
0.5130000114440918,0.40178465843200684,0.9899579286575317
0.5139999985694885,0.40092986822128296,0.9896936416625977
0.5149999856948853,0.4000716507434845,0.9898592233657837
0.515999972820282,0.3992123007774353,0.9907491207122803
0.5170000195503235,0.39835262298583984,0.9913737177848816
0.5180000066757202,0.3975083827972412,0.9901597499847412
0.5189999938011169,0.39666593074798584,0.9893816113471985
0.5199999809265137,0.3958258628845215,0.9899565577507019
0.5210000276565552,0.39498353004455566,0.9891945123672485
0.5220000147819519,0.39413854479789734,0.9876940846443176
0.5230000019073486,0.3932916224002838,0.9887601733207703
0.5239999890327454,0.3924432694911957,0.9846813082695007
0.5249999761581421,0.39159172773361206,0.9863829016685486
0.5260000228881836,0.3907410204410553,0.9830528497695923
0.5270000100135803,0.3898877501487732,0.9846808314323425
0.527999997138977,0.38903698325157166,0.984592080116272
0.5289999842643738,0.3881840407848358,0.9834319949150085
0.5299999713897705,0.38733595609664917,0.9814376831054688
0.531000018119812,0.38648509979248047,0.9817665219306946
0.5320000052452087,0.3856307566165924,0.9837918877601624
0.5329999923706055,0.38477444648742676,0.9828661680221558
0.5339999794960022,0.38391754031181335,0.9833264350891113
0.5350000262260437,0.38306519389152527,0.984279215335846
0.5360000133514404,0.38221415877342224,0.9838297963142395
0.5370000004768372,0.3813598155975342,0.9833498001098633
0.5379999876022339,0.3805020749568939,0.9850748777389526
0.5389999747276306,0.37964287400245667,0.9833183884620667
0.5400000214576721,0.378792941570282,0.9806897044181824
0.5410000085830688,0.3779471218585968,0.981513500213623
0.5419999957084656,0.3771023750305176,0.98180091381073
0.5429999828338623,0.3762601912021637,0.9831156134605408
0.5440000295639038,0.37541455030441284,0.9792171120643616
0.5450000166893005,0.374567449092865,0.9742569327354431
0.5460000038146973,0.37372004985809326,0.9703355431556702
0.546999990940094,0.3728697896003723,0.9719061851501465
0.5479999780654907,0.3720211386680603,0.9725040793418884
0.5490000247955322,0.37117165327072144,0.9708583354949951
0.550000011920929,0.3703244626522064,0.9721415042877197
0.5509999990463257,0.36948180198669434,0.9721968173980713
0.5519999861717224,0.36864107847213745,0.9739137291908264
0.5529999732971191,0.3678009808063507,0.9753952622413635
0.5540000200271606,0.36696019768714905,0.9762055277824402
0.5550000071525574,0.36612093448638916,0.9768590331077576
0.5559999942779541,0.3652787506580353,0.9785448908805847
0.5569999814033508,0.3644477427005768,0.9789567589759827
0.5580000281333923,0.36361390352249146,0.9801176190376282
0.5590000152587891,0.3627822697162628,0.9784708023071289
0.5600000023841858,0.3619483709335327,0.9804791212081909
0.5609999895095825,0.3611137270927429,0.9802062511444092
0.5619999766349792,0.360288143157959,0.9821915030479431
0.5630000233650208,0.3594643175601959,0.9833041429519653
0.5640000104904175,0.35863763093948364,0.9791265726089478
0.5649999976158142,0.35780948400497437,0.9805559515953064
0.5659999847412109,0.35697880387306213,0.975642204284668
0.5669999718666077,0.35614630579948425,0.9751046895980835
0.5680000185966492,0.3553107678890228,0.9734109044075012
0.5690000057220459,0.354471892118454,0.9741668105125427
0.5699999928474426,0.3536303639411926,0.9721902012825012
0.5709999799728394,0.35278624296188354,0.9723925590515137
0.5720000267028809,0.3519393503665924,0.9715453386306763
0.5730000138282776,0.3510921895503998,0.9721636176109314
0.5740000009536743,0.35024505853652954,0.9727621078491211
0.574999988079071,0.34939488768577576,0.9728147387504578
0.5759999752044678,0.3485427498817444,0.9726234674453735
0.5770000219345093,0.3476952910423279,0.9736427068710327
0.578000009059906,0.34684598445892334,0.9741033911705017
0.5789999961853027,0.3460066020488739,0.9732228517532349
0.5799999833106995,0.3451650142669678,0.9722410440444946
0.5809999704360962,0.3443251848220825,0.9725988507270813
0.5820000171661377,0.3435015082359314,0.9738316535949707
0.5830000042915344,0.3426762521266937,0.9751319885253906
0.5839999914169312,0.34184733033180237,0.9750282168388367
0.5849999785423279,0.3410194516181946,0.9758840799331665
0.5860000252723694,0.34018996357917786,0.9773254990577698
0.5870000123977661,0.3393576741218567,0.9771950244903564
0.5879999995231628,0.3385312259197235,0.9749170541763306
0.5889999866485596,0.3377193808555603,0.9757883548736572
0.5899999737739563,0.33690735697746277,0.9781094789505005
0.5910000205039978,0.336094468832016,0.9789539575576782
0.5920000076293945,0.33528462052345276,0.9803086519241333
0.5929999947547913,0.3344717025756836,0.97981858253479
0.593999981880188,0.3336785137653351,0.9805348515510559
0.5950000286102295,0.33288851380348206,0.9803627729415894
0.5960000157356262,0.33209964632987976,0.980913519859314
0.597000002861023,0.33131086826324463,0.9826114773750305
0.5979999899864197,0.3305196166038513,0.9832651615142822
0.5989999771118164,0.3297259509563446,0.9815586805343628
0.6000000238418579,0.3289321959018707,0.9756689667701721
0.6010000109672546,0.3281373977661133,0.976272463798523
0.6019999980926514,0.32734066247940063,0.9747059941291809
0.6029999852180481,0.32654231786727905,0.9736536741256714
0.6039999723434448,0.3257465064525604,0.974844753742218
0.6050000190734863,0.3249487578868866,0.9772043824195862
0.6060000061988831,0.3241516947746277,0.9726259708404541
0.6069999933242798,0.32335299253463745,0.9748416543006897
0.6079999804496765,0.3225516974925995,0.973477840423584
0.609000027179718,0.3217465877532959,0.975495457649231
0.6100000143051147,0.3209386467933655,0.9719609022140503
0.6110000014305115,0.3201320469379425,0.9717833995819092
0.6119999885559082,0.3193223476409912,0.9720025658607483
0.6129999756813049,0.3185167610645294,0.9737247824668884
0.6140000224113464,0.3177127540111542,0.9760686159133911
0.6150000095367432,0.3169083595275879,0.97258460521698
0.6159999966621399,0.3161015212535858,0.973955512046814
0.6169999837875366,0.3152986168861389,0.973215639591217
0.6179999709129333,0.3144955635070801,0.9747236371040344
0.6190000176429749,0.31369441747665405,0.9736150503158569
0.6200000047683716,0.3128899335861206,0.9759423136711121
0.6209999918937683,0.3120843768119812,0.972588837146759
0.621999979019165,0.31127870082855225,0.9730646014213562
0.6230000257492065,0.310472697019577,0.9719576239585876
0.6240000128746033,0.3096631169319153,0.9701405763626099
0.625,0.3088509142398834,0.9648038744926453
0.6259999871253967,0.3080345392227173,0.9663190245628357
0.6269999742507935,0.30721843242645264,0.9675306677818298
0.628000020980835,0.30639979243278503,0.9701003432273865
0.6290000081062317,0.3055775463581085,0.9679312109947205
0.6299999952316284,0.30475491285324097,0.9673435091972351
0.6309999823570251,0.3039317727088928,0.9676280617713928
0.6320000290870667,0.30311262607574463,0.9687575101852417
0.6330000162124634,0.3022908866405487,0.9695775508880615
0.6340000033378601,0.30147483944892883,0.9712201952934265
0.6349999904632568,0.3006582260131836,0.9721933603286743
0.6359999775886536,0.2998409569263458,0.9717679619789124
0.6370000243186951,0.29902178049087524,0.9713818430900574
0.6380000114440918,0.29819920659065247,0.9662191867828369
0.6389999985694885,0.29738712310791016,0.9682831168174744
0.6399999856948853,0.2965812683105469,0.963212251663208
0.640999972820282,0.2957710325717926,0.963299036026001
0.6420000195503235,0.2949596345424652,0.962115466594696
0.6430000066757202,0.2941446602344513,0.9635706543922424
0.6439999938011169,0.2933298349380493,0.9650463461875916
0.6449999809265137,0.29251256585121155,0.9664697647094727
0.6460000276565552,0.2916910648345947,0.9660717844963074
0.6470000147819519,0.29087522625923157,0.9672584533691406
0.6480000019073486,0.2900655269622803,0.9681627750396729
0.6489999890327454,0.28925344347953796,0.9678217172622681
0.6499999761581421,0.28843849897384644,0.9702780246734619
0.6510000228881836,0.2876195013523102,0.9677888751029968
0.6520000100135803,0.2867974638938904,0.9696732759475708
0.652999997138977,0.28597137331962585,0.9709041118621826
0.6539999842643738,0.2851436138153076,0.9679363965988159
0.6549999713897705,0.28432637453079224,0.9685370326042175
0.656000018119812,0.28350576758384705,0.9711988568305969
0.6570000052452087,0.28268158435821533,0.9734256863594055
0.6579999923706055,0.2818596363067627,0.9713079929351807
0.6589999794960022,0.28103959560394287,0.9697462320327759
0.6600000262260437,0.28022655844688416,0.9693779945373535
0.6610000133514404,0.27941545844078064,0.9659073352813721
0.6620000004768372,0.278603196144104,0.9664331674575806
0.6629999876022339,0.27778783440589905,0.9685636758804321
0.6639999747276306,0.27697741985321045,0.9683687090873718
0.6650000214576721,0.27616602182388306,0.9711006283760071
0.6660000085830688,0.2753562331199646,0.9736658930778503
0.6669999957084656,0.2745459973812103,0.973302960395813
0.6679999828338623,0.27373430132865906,0.9753969311714172
0.6690000295639038,0.2729186415672302,0.9699543714523315
0.6700000166893005,0.2721060514450073,0.9709888100624084
0.6710000038146973,0.271290123462677,0.9637405276298523
0.671999990940094,0.2704719007015228,0.96269291639328
0.6729999780654907,0.2696489989757538,0.9651710987091064
0.6740000247955322,0.26882147789001465,0.9619801640510559
0.675000011920929,0.26799166202545166,0.9645219445228577
0.6759999990463257,0.26715943217277527,0.9655814170837402
0.6769999861717224,0.26632583141326904,0.9625915288925171
0.6779999732971191,0.2655048966407776,0.9624678492546082
0.6790000200271606,0.2646889090538025,0.9653409123420715
0.6800000071525574,0.26386821269989014,0.964210033416748
0.6809999942779541,0.2630517780780792,0.9637393355369568
0.6819999814033508,0.2622314393520355,0.9650232791900635
0.6830000281333923,0.26140743494033813,0.9677383899688721
0.6840000152587891,0.260587215423584,0.9664230346679688
0.6850000023841858,0.2597862482070923,0.9686773419380188
0.6859999895095825,0.25898197293281555,0.9669463038444519
0.6869999766349792,0.2581798732280731,0.9662866592407227
0.6880000233650208,0.257377028465271,0.9646201133728027
0.6890000104904175,0.25657397508621216,0.9631784558296204
0.6899999976158142,0.25576701760292053,0.9645665287971497
0.6909999847412109,0.254959374666214,0.9630261063575745
0.6919999718666077,0.2541484832763672,0.9649380445480347
0.6930000185966492,0.25333380699157715,0.962529718875885
0.6940000057220459,0.25251394510269165,0.9603488445281982
0.6949999928474426,0.2516888380050659,0.9625208973884583
0.6959999799728394,0.25085896253585815,0.9599465727806091
0.6970000267028809,0.2500368058681488,0.9611690044403076
0.6980000138282776,0.24921205639839172,0.9600974321365356
0.6990000009536743,0.24839022755622864,0.9612714648246765
0.699999988079071,0.2475714236497879,0.960175096988678
0.7009999752044678,0.2467479556798935,0.9537374973297119
0.7020000219345093,0.24592606723308563,0.9543863534927368
0.703000009059906,0.24511227011680603,0.9528648257255554
0.7039999961853027,0.24429911375045776,0.950477659702301
0.7049999833106995,0.24348336458206177,0.9485605359077454
0.7059999704360962,0.2426672875881195,0.9485812783241272
0.7070000171661377,0.24185927212238312,0.9420745372772217
0.7080000042915344,0.24105201661586761,0.9423317909240723
0.7089999914169312,0.24024009704589844,0.9425348043441772
0.7099999785423279,0.2394229620695114,0.9444665908813477
0.7110000252723694,0.2386014312505722,0.9441627264022827
0.7120000123977661,0.23777852952480316,0.9416109919548035
0.7129999995231628,0.2369515746831894,0.9431277513504028
0.7139999866485596,0.23613132536411285,0.9459366798400879
0.7149999737739563,0.2353198081254959,0.9410896897315979
0.7160000205039978,0.23450703918933868,0.9384300708770752
0.7170000076293945,0.23369643092155457,0.9410620331764221
0.7179999947547913,0.23288962244987488,0.939082145690918
0.718999981880188,0.23207880556583405,0.941127359867096
0.7200000286102295,0.2312726080417633,0.9413696527481079
0.7210000157356262,0.2304612547159195,0.941497802734375
0.722000002861023,0.2296445518732071,0.9359583258628845
0.7229999899864197,0.22882409393787384,0.9384896755218506
0.7239999771118164,0.22800371050834656,0.9320282936096191
0.7250000238418579,0.22717803716659546,0.9324247241020203
0.7260000109672546,0.22634796798229218,0.9323369264602661
0.7269999980926514,0.22551366686820984,0.9309779405593872
0.7279999852180481,0.22467437386512756,0.9293837547302246
0.7289999723434448,0.22383512556552887,0.9291375875473022
0.7300000190734863,0.22298993170261383,0.9280322790145874
0.7310000061988831,0.22215735912322998,0.9294102191925049
0.7319999933242798,0.22132034599781036,0.9320445656776428
0.7329999804496765,0.2204863280057907,0.9333392977714539
0.734000027179718,0.21965989470481873,0.9325743317604065
0.7350000143051147,0.21883061528205872,0.9360719919204712
0.7360000014305115,0.21799719333648682,0.9351615905761719
0.7369999885559082,0.21716852486133575,0.9308137893676758
0.7379999756813049,0.21634705364704132,0.9327322244644165
0.7390000224113464,0.2155272513628006,0.9299428462982178
0.7400000095367432,0.21470199525356293,0.9306093454360962
0.7409999966621399,0.21387268602848053,0.9287751317024231
0.7419999837875366,0.21304155886173248,0.9266331195831299
0.7429999709129333,0.2122151404619217,0.9240968227386475
0.7440000176429749,0.21138682961463928,0.9220524430274963
0.7450000047683716,0.2105528563261032,0.9248188138008118
0.7459999918937683,0.20971277356147766,0.9281759858131409
0.746999979019165,0.20887161791324615,0.9316972494125366
0.7480000257492065,0.20805160701274872,0.9269718527793884
0.7490000128746033,0.20722563564777374,0.925931453704834
0.75,0.20640325546264648,0.9293434023857117
0.7509999871253967,0.20558510720729828,0.9290220737457275
0.7519999742507935,0.20476914942264557,0.9271187782287598
0.753000020980835,0.2039509117603302,0.9282265901565552
0.7540000081062317,0.20315782725811005,0.9288328289985657
0.7549999952316284,0.20236323773860931,0.9274351000785828
0.7559999823570251,0.20156249403953552,0.9311556220054626
0.7570000290870667,0.20075847208499908,0.9305397272109985
0.7580000162124634,0.1999506801366806,0.925704300403595
0.7590000033378601,0.1991378366947174,0.9277562499046326
0.7599999904632568,0.1983223557472229,0.9296887516975403
0.7609999775886536,0.1975013166666031,0.9329826235771179
0.7620000243186951,0.19668667018413544,0.9357470273971558
0.7630000114440918,0.1958731859922409,0.9390203356742859
0.7639999985694885,0.19507481157779694,0.933539628982544
0.7649999856948853,0.1942697912454605,0.9354712963104248
0.765999972820282,0.19345946609973907,0.9345847964286804
0.7670000195503235,0.19265083968639374,0.9307764172554016
0.7680000066757202,0.19184505939483643,0.9336195588111877
0.7689999938011169,0.1910354495048523,0.9306964874267578
0.7699999809265137,0.19022755324840546,0.9328591227531433
0.7710000276565552,0.18941530585289001,0.9259936809539795
0.7720000147819519,0.1886092722415924,0.920888364315033
0.7730000019073486,0.18780389428138733,0.9159080982208252
0.7739999890327454,0.18700750172138214,0.9173514246940613
0.7749999761581421,0.18621216714382172,0.919809877872467
0.7760000228881836,0.18542319536209106,0.921816885471344
0.7770000100135803,0.18462984263896942,0.9230801463127136
0.777999997138977,0.18383169174194336,0.925245463848114
0.7789999842643738,0.183027446269989,0.9168522953987122
0.7799999713897705,0.18221867084503174,0.9164797067642212
0.781000018119812,0.18140378594398499,0.919598400592804
0.7820000052452087,0.18060681223869324,0.9100974202156067
0.7829999923706055,0.17982546985149384,0.9079423546791077
0.7839999794960022,0.17903752624988556,0.9071993231773376
0.7850000262260437,0.1782539337873459,0.8949634432792664
0.7860000133514404,0.17746499180793762,0.8986278772354126
0.7870000004768372,0.17667847871780396,0.8967792391777039
0.7879999876022339,0.17589376866817474,0.8956921696662903
0.7889999747276306,0.1751074641942978,0.8996097445487976
0.7900000214576721,0.1743191033601761,0.9004077315330505
0.7910000085830688,0.17353381216526031,0.8999959826469421
0.7919999957084656,0.1727609932422638,0.9038419723510742
0.7929999828338623,0.17198139429092407,0.9078462719917297
0.7940000295639038,0.1711956411600113,0.904568612575531
0.7950000166893005,0.17041152715682983,0.9008934497833252
0.7960000038146973,0.16964974999427795,0.904289186000824
0.796999990940094,0.16888709366321564,0.9011583924293518
0.7979999780654907,0.16814087331295013,0.8974806666374207
0.7990000247955322,0.16741059720516205,0.8981473445892334
0.800000011920929,0.16670045256614685,0.8982064723968506
0.8009999990463257,0.16598331928253174,0.8983423113822937
0.8019999861717224,0.1652889996767044,0.9017931222915649
0.8029999732971191,0.16458944976329803,0.9044587016105652
0.8040000200271606,0.16388283669948578,0.9077892303466797
0.8050000071525574,0.16319137811660767,0.9051931500434875
0.8059999942779541,0.16249486804008484,0.9079729318618774
0.8069999814033508,0.16179735958576202,0.9035079479217529
0.8080000281333923,0.16109785437583923,0.9080588221549988
0.8090000152587891,0.16039668023586273,0.9052942991256714
0.8100000023841858,0.15969224274158478,0.8979941606521606
0.8109999895095825,0.15898042917251587,0.8997607827186584
0.8119999766349792,0.15826116502285004,0.8909701108932495
0.8130000233650208,0.15754537284374237,0.8945314884185791
0.8140000104904175,0.15682353079319,0.8972558379173279
0.8149999976158142,0.1560969352722168,0.8990442752838135
0.8159999847412109,0.15537315607070923,0.9014860987663269
0.8169999718666077,0.15468750894069672,0.8931801915168762
0.8180000185966492,0.15399621427059174,0.8899096250534058
0.8190000057220459,0.15331830084323883,0.8918073177337646
0.8199999928474426,0.15264050662517548,0.8942055702209473
0.8209999799728394,0.15196716785430908,0.8921464085578918
0.8220000267028809,0.15129487216472626,0.8872978091239929
0.8230000138282776,0.15061506628990173,0.8772982358932495
0.8240000009536743,0.14993830025196075,0.875989556312561
0.824999988079071,0.14925646781921387,0.8773403763771057
0.8259999752044678,0.14856700599193573,0.8801533579826355
0.8270000219345093,0.1478787511587143,0.8835060596466064
0.828000009059906,0.14718644320964813,0.8803954124450684
0.8289999961853027,0.14648927748203278,0.881617546081543
0.8299999833106995,0.14578773081302643,0.8777096271514893
0.8309999704360962,0.14508454501628876,0.8780606389045715
0.8320000171661377,0.1443791389465332,0.8776442408561707
0.8330000042915344,0.14366716146469116,0.8725959658622742
0.8339999914169312,0.14296084642410278,0.868783175945282
0.8349999785423279,0.14225244522094727,0.8708558082580566
0.8360000252723694,0.14153650403022766,0.8732463121414185
0.8370000123977661,0.14083096385002136,0.871487557888031
0.8379999995231628,0.14011766016483307,0.8689336180686951
0.8389999866485596,0.13941434025764465,0.868610680103302
0.8399999737739563,0.13872815668582916,0.8688457608222961
0.8410000205039978,0.13803619146347046,0.8690704107284546
0.8420000076293945,0.13734251260757446,0.859371542930603
0.8429999947547913,0.13664712011814117,0.8582379221916199
0.843999981880188,0.1359485238790512,0.8569629788398743
0.8450000286102295,0.1352473646402359,0.8605846166610718
0.8460000157356262,0.13453786075115204,0.8657779693603516
0.847000002861023,0.13383568823337555,0.8713597655296326
0.8479999899864197,0.1331363320350647,0.8752651214599609
0.8489999771118164,0.13244053721427917,0.8731759786605835
0.8500000238418579,0.13173691928386688,0.8748334646224976
0.8510000109672546,0.1310339719057083,0.8746325373649597
0.8519999980926514,0.13033108413219452,0.8733863234519958
0.8529999852180481,0.12963221967220306,0.8776172399520874
0.8539999723434448,0.12893345952033997,0.8767069578170776
0.8550000190734863,0.12822605669498444,0.8725359439849854
0.8560000061988831,0.12750902771949768,0.8767157793045044
0.8569999933242798,0.1267838329076767,0.8801857233047485
0.8579999804496765,0.12604950368404388,0.8741483092308044
0.859000027179718,0.12530574202537537,0.8784936666488647
0.8600000143051147,0.12455301731824875,0.8827274441719055
0.8610000014305115,0.12379710376262665,0.8853837251663208
0.8619999885559082,0.12303336709737778,0.8827548027038574
0.8629999756813049,0.12226259708404541,0.8753657341003418
0.8640000224113464,0.12150095403194427,0.8770395517349243
0.8650000095367432,0.12075593322515488,0.8734897971153259
0.8659999966621399,0.12000268697738647,0.8714322447776794
0.8669999837875366,0.11924127489328384,0.8692263960838318
0.8679999709129333,0.11847300827503204,0.8738041520118713
0.8690000176429749,0.11769799143075943,0.8649384379386902
0.8700000047683716,0.11692000180482864,0.8505186438560486
0.8709999918937683,0.11613290756940842,0.8539854288101196
0.871999979019165,0.11533496528863907,0.8445805907249451
0.8730000257492065,0.11453922837972641,0.841469407081604
0.8740000128746033,0.11375728249549866,0.8469150066375732
0.875,0.11296694725751877,0.8520387411117554
0.8759999871253967,0.1121775433421135,0.8549151420593262
0.8769999742507935,0.11137767881155014,0.8517413139343262
0.878000020980835,0.11057573556900024,0.8581557869911194
0.8790000081062317,0.10977037996053696,0.8574734330177307
0.8799999952316284,0.10896994173526764,0.8591917753219604
0.8809999823570251,0.10816402733325958,0.8640824556350708
0.8820000290870667,0.10734884440898895,0.8531107902526855
0.8830000162124634,0.10651988536119461,0.8455275297164917
0.8840000033378601,0.10567915439605713,0.8481226563453674
0.8849999904632568,0.10482481122016907,0.8541073799133301
0.8859999775886536,0.10398565232753754,0.8534168601036072
0.8870000243186951,0.10313203930854797,0.8453976511955261
0.8880000114440918,0.10232077538967133,0.8445425629615784
0.8889999985694885,0.10150240361690521,0.8343387842178345
0.8899999856948853,0.10068432986736298,0.8338180184364319
0.890999972820282,0.09986383467912674,0.8366579413414001
0.8920000195503235,0.0990443155169487,0.8422291874885559
0.8930000066757202,0.09821485728025436,0.8490386605262756
0.8939999938011169,0.09737991541624069,0.8435231447219849
0.8949999809265137,0.09655692428350449,0.8503851294517517
0.8960000276565552,0.09571870416402817,0.8482204079627991
0.8970000147819519,0.09486439824104309,0.8540184497833252
0.8980000019073486,0.0939938873052597,0.8506395220756531
0.8989999890327454,0.09311232715845108,0.8528059124946594
0.8999999761581421,0.09221911430358887,0.8390451073646545
0.9010000228881836,0.09131558984518051,0.8290200233459473
0.9020000100135803,0.0904153361916542,0.8113865256309509
0.902999997138977,0.08950690925121307,0.8185060620307922
0.9039999842643738,0.08861920982599258,0.8044149875640869
0.9049999713897705,0.08772225677967072,0.807930052280426
0.906000018119812,0.08682461827993393,0.7969667315483093
0.9070000052452087,0.08592722564935684,0.8053290247917175
0.9079999923706055,0.08502665907144547,0.7896164655685425
0.9089999794960022,0.0841294378042221,0.7883465886116028
0.9100000262260437,0.08321713656187057,0.7794431447982788
0.9110000133514404,0.08228481560945511,0.7819393277168274
0.9120000004768372,0.08133406937122345,0.7861323356628418
0.9129999876022339,0.0803874060511589,0.7867642641067505
0.9139999747276306,0.07951032370328903,0.789951503276825
0.9150000214576721,0.07864537835121155,0.7933238744735718
0.9160000085830688,0.0777646079659462,0.7978225350379944
0.9169999957084656,0.07689163833856583,0.8031790256500244
0.9179999828338623,0.07601215690374374,0.7956543564796448
0.9190000295639038,0.07511148601770401,0.8009353280067444
0.9200000166893005,0.0741896703839302,0.7931066751480103
0.9210000038146973,0.07329824566841125,0.7928294539451599
0.921999990940094,0.07239511609077454,0.7861257195472717
0.9229999780654907,0.07148965448141098,0.7947186827659607
0.9240000247955322,0.07061054557561874,0.7914570569992065
0.925000011920929,0.06973297148942947,0.7925085425376892
0.9259999990463257,0.0688352882862091,0.7995513677597046
0.9269999861717224,0.06791441887617111,0.80461585521698
0.9279999732971191,0.06700773537158966,0.8040707111358643
0.9290000200271606,0.06608609855175018,0.8063819408416748
0.9300000071525574,0.06524031609296799,0.813139796257019
0.9309999942779541,0.06443753093481064,0.8165519833564758
0.9319999814033508,0.06362899392843246,0.8266436457633972
0.9330000281333923,0.06279774755239487,0.8203191161155701
0.9340000152587891,0.06199393421411514,0.8234196901321411
0.9350000023841858,0.06117241457104683,0.8285359144210815
0.9359999895095825,0.06032665818929672,0.8367009162902832
0.9369999766349792,0.05945872142910957,0.8202486038208008
0.9380000233650208,0.0585981160402298,0.8033217191696167
0.9390000104904175,0.057740844786167145,0.8060347437858582
0.9399999976158142,0.05688577890396118,0.8156879544258118
0.9409999847412109,0.05602312088012695,0.7944598197937012
0.9419999718666077,0.055157024413347244,0.8047977089881897
0.9430000185966492,0.05426657199859619,0.8080580234527588
0.9440000057220459,0.0533592626452446,0.7863139510154724
0.9449999928474426,0.05242546647787094,0.780541718006134
0.9459999799728394,0.05153120681643486,0.7614084482192993
0.9470000267028809,0.05064031109213829,0.7712059020996094
0.9480000138282776,0.04978056624531746,0.7700780034065247
0.9490000009536743,0.04893071949481964,0.7781408429145813
0.949999988079071,0.04805173724889755,0.778007447719574
0.9509999752044678,0.04715709760785103,0.7799538969993591
0.9520000219345093,0.04622690752148628,0.7618405818939209
0.953000009059906,0.04537973925471306,0.7766450047492981
0.9539999961853027,0.044506411999464035,0.7186187505722046
0.9549999833106995,0.0437287911772728,0.7243942022323608
0.9559999704360962,0.04297187924385071,0.7216476798057556
0.9570000171661377,0.04227262735366821,0.7209294438362122
0.9580000042915344,0.04154212772846222,0.7301316857337952
0.9589999914169312,0.04081231355667114,0.746779203414917
0.9599999785423279,0.040077559649944305,0.7646326422691345
0.9610000252723694,0.039341576397418976,0.7770572304725647
0.9620000123977661,0.03858732059597969,0.7519471049308777
0.9629999995231628,0.03781638294458389,0.7554869651794434
0.9639999866485596,0.03703636676073074,0.774300754070282
0.9649999737739563,0.036254674196243286,0.7800468802452087
0.9660000205039978,0.035439591854810715,0.7933151125907898
0.9670000076293945,0.03463616967201233,0.7946034073829651
0.9679999947547913,0.03383490443229675,0.8180662989616394
0.968999981880188,0.03300568461418152,0.8363747596740723
0.9700000286102295,0.032155126333236694,0.8418281078338623
0.9710000157356262,0.03129731863737106,0.81319659948349
0.972000002861023,0.03038480505347252,0.8163849711418152
0.9729999899864197,0.02946297451853752,0.8435345888137817
0.9739999771118164,0.02849387563765049,0.8147937655448914
0.9750000238418579,0.027619509026408195,0.8397040963172913
0.9760000109672546,0.02670791931450367,0.8426645994186401
0.9769999980926514,0.025729434564709663,0.8002005815505981
0.9779999852180481,0.024733902886509895,0.8257162570953369
0.9789999723434448,0.02365097403526306,0.8401612639427185
0.9800000190734863,0.022502686828374863,0.8782221674919128
0.9810000061988831,0.021583739668130875,0.8388645648956299
0.9819999933242798,0.020593028515577316,0.8261167407035828
0.9829999804496765,0.019662074744701385,0.8676905035972595
0.984000027179718,0.01878402568399906,0.7993905544281006
0.9850000143051147,0.017848573625087738,0.8210468888282776
0.9860000014305115,0.016917089000344276,0.8627963662147522
0.9869999885559082,0.015915798023343086,0.9140315055847168
0.9879999756813049,0.014808845706284046,0.9313070774078369
0.9890000224113464,0.013942219316959381,0.9122226238250732
0.9900000095367432,0.013227119110524654,0.8100623488426208
0.9909999966621399,0.012512204237282276,0.8646694421768188
0.9919999837875366,0.0116440923884511,0.7908216714859009
0.9929999709129333,0.0105891153216362,0.7491387128829956
0.9940000176429749,0.009830753318965435,0.7750298976898193
0.9950000047683716,0.009004365652799606,0.8277928829193115
0.9959999918937683,0.008192683570086956,0.8508653044700623
0.996999979019165,0.00708924513310194,0.8427474498748779
0.9980000257492065,0.005817605182528496,1.0418860912322998
0.9990000128746033,0.004186259116977453,1.2706832885742188
1.0,0.0022013981360942125,1.4210028648376465


==> plot_csvs/multimodal_dataset.csv <==
train_x,train_y
0.7067161798477173,0.2460734248161316
0.5220324993133545,1.515188455581665
0.03286285698413849,-0.503568172454834
0.04875745251774788,1.4717682600021362
0.3308064341545105,1.0380873680114746
0.33580949902534485,-0.007703007198870182
0.2780209183692932,0.2673490643501282
0.38677501678466797,1.2058180570602417
0.3788427412509918,-0.2598618268966675
0.5061574578285217,1.4826518297195435
0.6247860193252563,-0.08877759426832199
0.16555553674697876,1.0631624460220337
0.6792693138122559,0.9825542569160461
0.07300339639186859,1.4069207906723022
0.7003391981124878,0.8687800168991089
0.8685253262519836,-0.15859265625476837
0.41132715344429016,1.2787282466888428
0.4456225037574768,1.416797161102295
0.41955965757369995,-0.4178165793418884
0.7563782930374146,0.5419178009033203
0.9571940898895264,1.5005136728286743
0.49254703521728516,-0.6645833253860474
0.2883225083351135,0.712698221206665
0.5005537867546082,1.5318925380706787
0.19729666411876678,0.2792627215385437
0.6100128293037415,-0.22922860085964203
0.005090656690299511,1.4470040798187256
0.39031192660331726,1.2308837175369263
0.521081268787384,-0.4977571964263916
0.742671549320221,0.43708038330078125
0.35978278517723083,1.2046613693237305
0.9305575489997864,1.5079671144485474
0.44199156761169434,-0.47362416982650757
0.6060022711753845,-0.19679197669029236
0.032035306096076965,-0.6122295260429382
0.4290981590747833,1.4383554458618164
0.06940077990293503,-0.4714702069759369
0.822212815284729,0.9175124764442444
0.9012546539306641,1.2236024141311646
0.6794851422309875,0.03470222279429436
0.41382959485054016,-0.34914928674697876
0.5976033806800842,1.278807520866394
0.33855947852134705,-0.05416213348507881
0.7534583806991577,0.4782884120941162
0.3851875066757202,1.2021160125732422
0.04347635433077812,1.5524355173110962
0.851435124874115,1.096109390258789
0.1587514579296112,1.0065518617630005
0.1318899393081665,-0.22154255211353302
0.8686426281929016,1.1582496166229248
0.04942985624074936,-0.4111784100532532
0.6676713228225708,-0.08895844221115112
0.47582533955574036,1.3767074346542358
0.9554264545440674,1.4537262916564941
0.9229287505149841,1.2769043445587158
0.4983012080192566,1.5047106742858887
0.6230958104133606,1.204881191253662
0.500120222568512,-0.5276021957397461
0.7594972252845764,0.4622171223163605
0.5301900506019592,1.5338245630264282
0.5467644333839417,-0.46156802773475647
0.07614192366600037,1.4898474216461182
0.08224261552095413,1.4047147035598755
0.680260956287384,0.8720239400863647
0.04084111005067825,-0.53316330909729
0.3869498670101166,-0.3239142894744873
0.9673704504966736,1.4965540170669556
0.812170147895813,0.9338883757591248
0.6891190409660339,0.9361690878868103
0.8219998478889465,0.9080327749252319
0.4998040199279785,-0.567736804485321
0.6745399832725525,0.10231564193964005
0.6727021932601929,0.9777314066886902
0.026685593649744987,1.5348318815231323
0.39830833673477173,1.2704062461853027
0.6212524175643921,-0.2938905954360962
0.40833041071891785,1.3467907905578613
0.3993437588214874,1.2824974060058594
0.35848718881607056,1.1359224319458008
0.9154121279716492,-0.3076027035713196
0.7425986528396606,0.47142139077186584
0.8843675851821899,-0.3547075092792511
0.4749276340007782,1.5365427732467651
0.5793673396110535,1.3181859254837036
0.5341323018074036,1.464751124382019
0.046134740114212036,-0.4808289408683777
0.6754230856895447,0.934512734413147
0.18921923637390137,0.8478243947029114
0.37936723232269287,-0.19687585532665253
0.43331456184387207,1.3780124187469482
0.4771467447280884,1.3656035661697388
0.21055233478546143,0.7053664326667786
0.7515383362770081,0.4680408835411072
0.1905500590801239,0.9624077081680298
0.4945533275604248,1.5461149215698242
0.404706209897995,1.3080955743789673
0.18720343708992004,0.09392937272787094
0.372410386800766,1.150458812713623
0.43734732270240784,1.4252560138702393
0.5917932391166687,1.312061071395874
0.500777542591095,-0.4617663025856018
0.11167630553245544,-0.2921845614910126
0.6481359601020813,1.0929754972457886
0.7788072824478149,0.3088970482349396
0.11860311776399612,-0.21817423403263092
0.545042097568512,1.4099425077438354
0.8637437224388123,-0.16076281666755676
0.047019585967063904,-0.5612668395042419
0.7008064985275269,0.11137539148330688
0.5136208534240723,-0.4258149266242981
0.15383130311965942,-0.008610108867287636
0.9185192584991455,-0.24709756672382355
0.8750823736190796,1.143743634223938
0.3039674758911133,0.09224038571119308
0.2900174558162689,0.7652414441108704
0.21593661606311798,0.2546575963497162
0.5803781151771545,1.3871519565582275
0.23392035067081451,0.6003671884536743
0.6357156038284302,1.23809015750885
0.45445260405540466,1.499650239944458
0.36187946796417236,-0.16991473734378815
0.1724662184715271,0.0870593935251236
0.38395410776138306,1.2886995077133179
0.05139681324362755,-0.4895215928554535
0.34914425015449524,1.2487789392471313
0.195856511592865,0.8350516557693481
0.4294959008693695,1.4607497453689575
0.9790674448013306,1.5855830907821655
0.13110092282295227,-0.1624237596988678
0.4118351638317108,1.3231831789016724
0.7000892162322998,0.23217596113681793
0.1555279791355133,-0.07083606719970703
0.7881582975387573,0.7593958973884583
0.4944688677787781,-0.4393548369407654
0.12833794951438904,1.1833581924438477
0.9262305498123169,-0.33829134702682495
0.8463906645774841,1.0634621381759644
0.6495217084884644,1.0980682373046875
0.3080868124961853,0.8683029413223267
0.7082245349884033,0.14868557453155518
0.10428036749362946,-0.305088609457016
0.8259236216545105,1.0400511026382446
0.40699127316474915,-0.33911529183387756
0.4669286906719208,-0.4406154453754425
0.2056766301393509,0.7477468252182007
0.5677590370178223,-0.3226574659347534
0.959229052066803,-0.5091611742973328
0.9339305758476257,-0.3995349705219269
0.1363784223794937,1.2113003730773926
0.9476351141929626,1.4308823347091675
0.551565408706665,-0.4585961699485779
0.053706925362348557,-0.4560488164424896
0.520594596862793,-0.48809507489204407
0.9134140610694885,-0.32937154173851013
0.7029561996459961,0.24789804220199585
0.031159479171037674,-0.5027409195899963
0.16265621781349182,-0.05236087366938591
0.5704507827758789,-0.4014025628566742
0.7981740832328796,0.18647001683712006
0.3849983811378479,-0.3058280944824219
0.19190384447574615,0.12943929433822632
0.3526017367839813,1.1064708232879639
0.20979061722755432,0.19934551417827606
0.5542064905166626,1.4260178804397583
0.36106741428375244,1.1691255569458008
0.19618481397628784,0.173261821269989
0.06510292738676071,1.3506020307540894
0.838191032409668,0.004508044570684433
0.6212661862373352,1.3075462579727173
0.18709541857242584,0.915376603603363
0.44834139943122864,-0.3877617120742798
0.36714887619018555,-0.1333741694688797
0.8559300303459167,-0.22054968774318695
0.28138837218284607,0.6570401191711426
0.3822021782398224,-0.2242499738931656
0.049431756138801575,-0.5005443096160889
0.6312263607978821,1.1434904336929321
0.6685702800750732,1.0363824367523193
0.09753809124231339,1.3216625452041626
0.08986927568912506,1.4083009958267212
0.14054016768932343,1.1457592248916626
0.37200868129730225,1.190317988395691
0.09116540849208832,1.3124215602874756
0.973651111125946,1.5128509998321533
0.7493115663528442,0.4513905346393585
0.5333468317985535,1.4852553606033325
0.0605442151427269,1.4658411741256714
0.7366775870323181,0.3777258098125458
0.5253713130950928,-0.6015074849128723
0.7553339004516602,0.543377161026001
0.6461373567581177,-0.10443596541881561
0.5677766799926758,-0.4885128140449524
0.6703340411186218,0.9756880402565002
0.8768596053123474,1.2820380926132202
0.31111833453178406,0.8839492797851562
0.5452973246574402,-0.44147852063179016
0.6711297631263733,-0.0846588984131813
0.24659551680088043,0.5488854646682739
0.23565945029258728,0.4016988277435303
0.8344730734825134,0.020901815965771675
0.006743774749338627,-0.6234726905822754
0.9153906106948853,1.3609765768051147
0.5873799324035645,-0.339682400226593
0.363578736782074,1.1666004657745361
0.19873109459877014,0.2184414267539978
0.6864634156227112,0.10162355750799179
0.5738814473152161,-0.35779255628585815
0.35468098521232605,-0.10534800589084625
0.903503954410553,1.3020110130310059
0.5722999572753906,1.4095042943954468
0.9674182534217834,-0.4635467231273651
0.14619283378124237,1.0545570850372314
0.9043071269989014,-0.3520790934562683
0.8524752259254456,-0.06302998214960098
0.904424250125885,1.4048227071762085
0.49906864762306213,-0.4773671329021454
0.027725717052817345,1.4592070579528809
0.19348761439323425,0.8587689399719238
0.07250843942165375,1.3622303009033203
0.6591126918792725,1.0159261226654053
0.9197373986244202,1.4643007516860962
0.0852225199341774,1.2837587594985962
0.5331857204437256,1.4925252199172974
0.9247775673866272,-0.48429614305496216
0.4850304126739502,-0.5255832076072693
0.4883839786052704,-0.4631277620792389
0.1936948150396347,0.888329803943634
0.012200397439301014,1.6017736196517944
0.5844793319702148,1.3560577630996704
0.02275424636900425,-0.5736467838287354
0.525962233543396,1.4395636320114136
0.43474459648132324,1.415289282798767
0.37938493490219116,1.255768060684204
0.7793038487434387,0.7295222282409668
0.13663148880004883,1.1151785850524902
0.23357608914375305,0.6248506903648376
0.32071343064308167,0.9699993133544922
0.6923748254776001,0.9516505002975464
0.29164132475852966,0.23167374730110168
0.9186908006668091,-0.2982974350452423
0.2956428527832031,0.8439306616783142
0.2446579784154892,0.4514867067337036
0.6717552542686462,1.05949866771698
0.7297902703285217,0.591087818145752
0.003052138490602374,1.4852731227874756
0.41629981994628906,1.2931543588638306
0.7408987283706665,0.5001879334449768
0.5280028581619263,1.5335851907730103
0.3267786204814911,-0.009289850480854511
0.018708452582359314,1.5364935398101807
0.45269545912742615,-0.542346715927124
0.9725087285041809,1.4540863037109375
0.8542517423629761,-0.027257336303591728
0.04444137215614319,1.4827461242675781
0.10677392035722733,1.2622497081756592
0.6096322536468506,-0.3393930196762085
0.8618418574333191,1.1353754997253418
0.2871112525463104,0.3376658856868744
0.49450984597206116,1.5956087112426758
0.5088841319084167,1.6016744375228882
0.7659200429916382,0.4213135540485382
0.6887176632881165,0.08538415282964706
0.05725526064634323,-0.46650537848472595
0.21138527989387512,0.7549868822097778
0.9244908094406128,-0.383405476808548
0.6302659511566162,1.253402829170227
0.749884307384491,0.5956114530563354
0.03165486454963684,1.5857563018798828
0.8449819087982178,0.9701091051101685
0.04432252049446106,-0.4629572629928589
0.28793179988861084,0.32242944836616516
0.07132437080144882,1.3385071754455566
0.1805359423160553,0.8776566982269287
0.7445687651634216,0.5269500613212585
0.7219998836517334,0.371578186750412
0.26137858629226685,0.540826678276062
0.4509052038192749,-0.40172624588012695
0.3237999975681305,0.0720074325799942
0.3911797106266022,-0.36344659328460693
0.869448721408844,1.1830439567565918
0.2841212749481201,0.745087206363678
0.7584335207939148,0.45626935362815857
0.7072939276695251,0.3352411985397339
0.8801295757293701,-0.1681477129459381
0.015947705134749413,-0.4553196132183075
0.01921781525015831,1.4318256378173828
0.8604652285575867,1.1536990404129028
0.6428365707397461,-0.2186853587627411
0.16265426576137543,-0.1417257934808731
0.8494763374328613,1.0047703981399536
0.3461305499076843,-0.0699496939778328
0.3827149569988251,1.239057183265686
0.402078241109848,-0.35151514410972595
0.3193013370037079,0.10854402929544449
0.9621086120605469,-0.47899168729782104
0.5840245485305786,1.367616891860962
0.36859869956970215,1.2114380598068237
0.9228628277778625,-0.4586643576622009
0.7753345966339111,0.3593794107437134
0.537494957447052,1.4818259477615356
0.3986104130744934,-0.24905362725257874
0.9580539464950562,1.4682273864746094
0.5023587346076965,1.5186219215393066
0.13466094434261322,1.1663144826889038
0.8464651703834534,-0.06554465740919113
0.3422263562679291,0.9934627413749695
0.13608326017856598,1.0801678895950317
0.6029947400093079,1.3349010944366455
0.10815339535474777,-0.21463492512702942
0.12613162398338318,1.2652888298034668
0.8606228232383728,1.205484390258789
0.7568478584289551,0.4680313467979431
0.8309442400932312,1.0910618305206299
0.6967828273773193,0.15034480392932892
0.15514761209487915,1.007293939590454
0.35723620653152466,-0.027237670496106148
0.09902764856815338,-0.33041641116142273
0.3018823564052582,0.15435992181301117
0.6353989243507385,-0.13791616261005402
0.8423929214477539,-0.13386303186416626
0.4191192090511322,-0.38191214203834534
0.36703264713287354,1.150837779045105
0.07408192753791809,1.3850971460342407
0.7192491888999939,0.7169500589370728
0.3511757552623749,1.0540066957473755
0.3737393915653229,1.1458302736282349
0.47537991404533386,1.4778739213943481
0.6837905645370483,0.9253882765769958
0.22372572124004364,0.7667901515960693
0.32600679993629456,0.08855178207159042
0.4879431426525116,-0.4528200328350067
0.8223569393157959,0.9392064213752747
0.6860002279281616,0.10368870943784714
0.5899257063865662,-0.336184561252594
0.6089136004447937,-0.34519490599632263
0.2869218587875366,0.6601108312606812
0.8889512419700623,-0.22469562292099
0.01652163825929165,-0.4859924018383026
0.2980097234249115,0.8041405081748962
0.0893944799900055,1.4217010736465454
0.8322288393974304,1.0165622234344482
0.07430172711610794,-0.4485311806201935
0.2927250862121582,0.7429423928260803
0.5509967803955078,1.5084302425384521
0.21337607502937317,0.22046653926372528
0.17059926688671112,0.9438013434410095
0.5521675944328308,-0.2912837564945221
0.9316789507865906,1.4513216018676758
0.8295677900314331,0.9704257845878601
0.9777296185493469,1.448594331741333
0.10980814695358276,-0.21479900181293488
0.8079841732978821,0.9135128855705261
0.011361871846020222,-0.49266305565834045
0.13309352099895477,-0.11569967120885849
0.11439818143844604,-0.27324405312538147
0.8763405680656433,-0.18303170800209045
0.8859167098999023,1.1891335248947144
0.5810440182685852,1.4328597784042358
0.2942619323730469,0.7459487915039062
0.6081738471984863,1.2427278757095337
0.06957118213176727,-0.38607847690582275
0.008667957969009876,1.553585171699524
0.07477758824825287,1.3737953901290894
0.7890163064002991,0.20768329501152039
0.5939144492149353,-0.3488346338272095
0.9286475777626038,-0.45358821749687195
0.4005775451660156,-0.3131158947944641
0.5157197713851929,-0.5673764944076538
0.6929556131362915,0.7758640050888062
0.9202865362167358,1.3965247869491577
0.6079514622688293,-0.26581835746765137
0.016689535230398178,-0.39589783549308777
0.46293336153030396,1.350504755973816
0.9944980144500732,-0.476972371339798
0.37361404299736023,1.2229117155075073
0.8957604169845581,1.3820712566375732
0.7628941535949707,0.385506272315979
0.195680633187294,0.11375965923070908
0.3334008455276489,-0.013413815759122372
0.39013227820396423,-0.34843680262565613
0.23533393442630768,0.37542659044265747
0.9574035406112671,-0.3995650112628937
0.1665326952934265,0.07126513868570328
0.3399185240268707,0.07056450843811035
0.3069789409637451,0.9004326462745667
0.06108739599585533,-0.3988744914531708
0.5206174254417419,-0.5881395936012268
0.623870313167572,-0.148174449801445
0.06894388049840927,-0.4652998447418213
0.14396917819976807,-0.017455289140343666
0.32814598083496094,0.0507490299642086
0.9200224876403809,-0.3672669231891632
0.351696640253067,1.126375675201416
0.4652866721153259,1.462037444114685
0.3067620098590851,0.8910807371139526
0.8601729869842529,1.1286488771438599
0.09713087975978851,-0.32288607954978943
0.1441044956445694,-0.15758731961250305
0.9752578735351562,-0.523169994354248
0.5336005091667175,-0.4637488126754761
0.5758717656135559,-0.4107204079627991
0.6189692616462708,1.2347772121429443
0.8877723813056946,-0.34606778621673584
0.14292775094509125,-0.1101163700222969
0.5783729553222656,1.4432059526443481
0.734226405620575,0.42943739891052246
0.12125112861394882,-0.3010390102863312
0.5328861474990845,1.567507028579712
0.6952770352363586,0.7983394265174866
0.2696675956249237,0.3587154150009155
0.256722629070282,0.5238568782806396
0.8402491211891174,1.0419331789016724
0.6159652471542358,1.2645773887634277
0.2467285394668579,0.6018065214157104
0.7525988817214966,0.5652899742126465
0.971017062664032,-0.4728144705295563
0.5903447270393372,1.3962384462356567
0.771411120891571,0.3623943328857422
0.34055736660957336,1.1007450819015503
0.37514591217041016,1.2134093046188354
0.7785346508026123,0.6302605867385864
0.7074885368347168,0.237140491604805
0.09265438467264175,-0.3107698857784271
0.6752387881278992,0.2342974841594696
0.866936206817627,-0.19179654121398926
0.9298151135444641,1.3835657835006714
0.008662587963044643,1.5623109340667725
0.2747896611690521,0.6449366807937622
0.671088695526123,0.9615554809570312
0.8063905239105225,0.16647586226463318
0.41918325424194336,-0.3597310483455658
0.16035178303718567,0.9966799020767212
0.6024878025054932,1.276282548904419
0.07688611000776291,-0.3852378726005554
0.724529504776001,0.3470360338687897
0.7878019213676453,0.2745923697948456
0.929871678352356,1.3699183464050293
0.46477922797203064,1.5357778072357178
0.6085532903671265,1.3591957092285156
0.5930060148239136,-0.40118923783302307
0.9109989404678345,-0.43250855803489685
0.5925815105438232,1.3421216011047363
0.4309614598751068,1.4117189645767212
0.41029104590415955,1.3624008893966675
0.41789817810058594,-0.3602772355079651
0.5157259106636047,-0.43878477811813354
0.6224053502082825,1.2792689800262451
0.5656794309616089,-0.3883937895298004
0.5269654989242554,-0.4926247298717499
0.7239193320274353,0.5655893683433533
0.1080072894692421,-0.25229400396347046
0.5211340188980103,-0.440531462430954
0.03304646909236908,1.4930840730667114
0.8347355723381042,0.008591478690505028
0.569197416305542,-0.38651570677757263
0.5139754414558411,-0.4178285300731659
0.6133605241775513,-0.3019244372844696
0.48639795184135437,-0.5788320302963257
0.4784231185913086,1.433240532875061
0.1880289912223816,0.8307808637619019
0.8902028203010559,-0.2827315330505371
0.8445538878440857,0.9289052486419678
0.8065125942230225,0.8667638301849365
0.2832891643047333,0.32538631558418274
0.6803136467933655,0.900611937046051
0.8354085683822632,0.006962745916098356
0.7421301603317261,0.41534993052482605
0.22657430171966553,0.2983272969722748
0.04741773009300232,1.4562113285064697
0.007991774007678032,-0.45537009835243225
0.6066871285438538,-0.3543270528316498
0.43858951330184937,-0.5742416977882385
0.924124538898468,-0.48753678798675537
0.08480039983987808,-0.45172446966171265
0.8115144371986389,0.8359735608100891
0.12115926295518875,1.327791452407837
0.7586694359779358,0.5684213638305664
0.7100737690925598,0.21088510751724243
0.3974888324737549,1.287076711654663
0.27587100863456726,0.6432919502258301
0.03377149999141693,-0.4184369146823883
0.14488257467746735,-0.13585583865642548
0.49347391724586487,1.5282337665557861
0.11643210798501968,-0.2308313101530075
0.6525655388832092,1.152109146118164
0.4143090546131134,1.3843064308166504
0.8893405199050903,1.196480631828308
0.019338158890604973,1.5236510038375854
0.8291626572608948,0.08845476061105728
0.42942285537719727,1.4249234199523926
0.3135834038257599,0.8737214803695679
0.15686547756195068,1.01875901222229
0.023381702601909637,1.5092850923538208
0.07361204922199249,1.3307862281799316
0.2825894355773926,0.7009984254837036
0.09373719990253448,-0.3438427150249481
0.08056461811065674,-0.31344857811927795
0.2460397183895111,0.46894457936286926
0.7519937753677368,0.5189071893692017
0.9571642875671387,-0.4648641347885132
0.5509371161460876,1.488653540611267
0.5075796246528625,-0.5633247494697571
0.77287358045578,0.6495844721794128
0.4647549092769623,1.4820071458816528
0.49132320284843445,-0.5371518135070801
0.48660698533058167,1.5517147779464722
0.9139142632484436,1.4622822999954224
0.44861504435539246,1.4860962629318237
0.4940365254878998,1.4768643379211426
0.3562951982021332,1.1662753820419312
0.8789552450180054,-0.24035482108592987
0.42956459522247314,1.37125563621521
0.7297378778457642,0.352567583322525
0.4615260660648346,1.522383451461792
0.7224366068840027,0.3941091001033783
0.43022170662879944,-0.42025694251060486
0.9562205672264099,1.446534276008606
0.15331029891967773,1.0165963172912598
0.5397486686706543,1.5588306188583374
0.8707914352416992,1.2112536430358887
0.3024655282497406,0.1928657591342926
0.37912362813949585,-0.23304881155490875
0.12748131155967712,-0.16820748150348663
0.8642286658287048,1.2702971696853638
0.5451149940490723,1.4405677318572998
0.4124504625797272,1.2865216732025146
0.6597660779953003,1.0726414918899536
0.56024569272995,1.475332498550415
0.670647919178009,1.0212733745574951
0.24400590360164642,0.5305671691894531
0.5865141749382019,1.4059371948242188
0.5001891255378723,-0.5208424925804138
0.36043256521224976,-0.03229769319295883
0.43988871574401855,1.42887282371521
0.5834681987762451,1.356797456741333
0.3316184878349304,0.9653660655021667
0.23503339290618896,0.4060462415218353
0.3478716015815735,-0.05130021274089813
0.5849387645721436,1.2838950157165527
0.3817330598831177,1.2211021184921265
0.4728327691555023,-0.3991979658603668
0.47667932510375977,1.4889286756515503
0.05782029777765274,-0.397919625043869
0.7221896648406982,0.24876457452774048
0.14389154314994812,-0.11013900488615036
0.19391083717346191,0.841630220413208
0.3633917570114136,-0.08468736708164215
0.9450598359107971,-0.4526166021823883
0.8505332469940186,1.1470248699188232
0.015066705644130707,-0.45116767287254333
0.6608439087867737,1.0709528923034668
0.8351553082466125,0.8912432193756104
0.868182897567749,-0.13844650983810425
0.968392014503479,-0.48739051818847656
0.12174952775239944,1.1951346397399902
0.031140161678195,-0.4580977261066437
0.9248673319816589,-0.3635311722755432
0.9512102603912354,-0.392758309841156
0.03282134234905243,-0.522315502166748
0.3754177689552307,-0.1735055148601532
0.7252676486968994,0.7007458209991455
0.6619829535484314,-0.028172405436635017
0.7219018936157227,0.709637463092804
0.5205591320991516,-0.5343930125236511
0.2075304538011551,0.6681253910064697
0.8789437413215637,-0.21603073179721832
0.8044769763946533,0.8868988156318665
0.05314384773373604,1.4061328172683716
0.21335193514823914,0.22359634935855865
0.26721635460853577,0.600060760974884
0.3174501955509186,0.1919645071029663
0.952500581741333,1.4345790147781372
0.6909226179122925,0.9009954333305359
0.9289839267730713,1.4327634572982788
0.5283018946647644,1.4669896364212036
0.981134295463562,-0.4674776792526245
0.4063279330730438,-0.2959994673728943
0.7000933289527893,0.8119171261787415
0.7564097046852112,0.4673154950141907
0.9293914437294006,-0.4247538149356842
0.6055827736854553,-0.30882498621940613
0.29027438163757324,0.791292667388916
0.6599456667900085,1.027342677116394
0.1567322462797165,-0.004990900866687298
0.21761904656887054,0.6851457953453064
0.24274605512619019,0.5272067785263062
0.8090388774871826,0.7991354465484619
0.5626893639564514,-0.39149874448776245
0.48958122730255127,-0.5821241140365601
0.5582868456840515,1.388142466545105
0.578224778175354,1.4656919240951538
0.033989593386650085,-0.5424199104309082
0.6062819361686707,1.286577582359314
0.015066578984260559,-0.49929946660995483
0.23900844156742096,0.4055567979812622
0.2231370508670807,0.6454252004623413
0.8060176372528076,0.15760676562786102
0.22140777111053467,0.34004300832748413
0.5119506120681763,1.4409822225570679
0.43607965111732483,-0.3856087028980255
0.18254593014717102,0.9530113935470581
0.4862423241138458,1.5530036687850952
0.28185755014419556,0.33053499460220337
0.5592126846313477,-0.39775002002716064
0.18576671183109283,0.11147351562976837
0.5816401839256287,1.3219237327575684
0.0012216073228046298,1.4357025623321533
0.05320892855525017,-0.47332438826560974
0.31384041905403137,0.8823443055152893
0.9017317295074463,1.3117738962173462
0.6396908760070801,-0.12457428872585297
0.8086084723472595,0.8003321886062622
0.2725445628166199,0.5536177158355713
0.24494020640850067,0.5312463045120239
0.23222249746322632,0.4734553098678589
0.7834522128105164,0.303700715303421
0.8457386493682861,1.0985016822814941
0.5727705359458923,-0.3476994037628174
0.05564139410853386,1.4279670715332031
0.40456274151802063,-0.29314354062080383
0.9367398023605347,-0.4505614638328552
0.6373350024223328,-0.1129533052444458
0.8192249536514282,0.084553062915802
0.49149876832962036,-0.4499521255493164
0.9272245764732361,-0.384220153093338
0.06915406882762909,-0.4897219240665436
0.5815649628639221,1.3975937366485596
0.018159421160817146,-0.4274665117263794
0.33559855818748474,0.04363452270627022
0.47384727001190186,1.5849963426589966
0.1158699318766594,-0.3002292513847351
0.9166157245635986,-0.32999753952026367
0.01574360765516758,1.5666537284851074
0.5846914052963257,-0.3219374120235443
0.6692910194396973,0.05956762656569481
0.7123655676841736,0.7013972997665405
0.3846122920513153,-0.23921389877796173
0.40395593643188477,1.3365012407302856
0.674587607383728,0.8997728228569031
0.3032318949699402,0.20234088599681854
0.7892473340034485,0.2429317981004715
0.9164920449256897,1.2725722789764404
0.7885727286338806,0.24036696553230286
0.3490452170372009,-0.09169743210077286
0.3345714211463928,-0.031108640134334564
0.39480552077293396,1.288002371788025
0.8669952154159546,1.1340771913528442
0.48494526743888855,1.5380150079727173
0.202032208442688,0.2617146372795105
0.8978668451309204,1.3470383882522583
0.5479840040206909,-0.4069412052631378
0.5434790253639221,1.5175361633300781
0.4173603951931,-0.48089611530303955
0.8237974643707275,0.016358263790607452
0.628703773021698,-0.15096834301948547
0.8519414663314819,1.06113862991333
0.18780964612960815,0.024911221116781235
0.7643969058990479,0.5706292390823364
0.5889025926589966,-0.3580394685268402
0.5688415169715881,1.3928648233413696
0.2839588522911072,0.7071799635887146
0.9468323588371277,1.4849178791046143
0.5155420303344727,-0.45720985531806946
0.8738945722579956,-0.13844279944896698
0.0464647002518177,-0.45744767785072327
0.11314206570386887,1.1257867813110352
0.5923193693161011,1.2404508590698242
0.6605601906776428,-0.051219288259744644
0.6127274632453918,1.1830135583877563
0.7391725182533264,0.43121758103370667
0.2552361488342285,0.5632742047309875
0.8740808963775635,-0.18955150246620178
0.6229210495948792,-0.2315407246351242
0.526720404624939,1.4755560159683228
0.39550817012786865,1.3069617748260498
0.1920226812362671,0.09162789583206177
0.49226680397987366,-0.4768584072589874
0.33403635025024414,1.0199880599975586
0.32389700412750244,0.053277388215065
0.5887699127197266,1.4051867723464966
0.6342581510543823,1.1338473558425903
0.2967942953109741,0.8406873941421509
0.777290403842926,0.38902097940444946
0.2722891569137573,0.6709869503974915
0.4686792194843292,-0.5711358189582825
0.5499732494354248,-0.48227396607398987
0.977031409740448,-0.5253447890281677
0.6774770021438599,0.1105710044503212
0.8937005400657654,-0.2569954991340637
0.6046470999717712,-0.3253576159477234
0.19961455464363098,0.8024700284004211
0.3692066967487335,-0.19482950866222382
0.15206287801265717,1.0063852071762085
0.729966938495636,0.31076836585998535
0.5795713067054749,-0.39415237307548523
0.5599655508995056,-0.4448838233947754
0.3465334475040436,1.0825644731521606
0.1977124810218811,0.862466037273407
0.6217976212501526,-0.17235687375068665
0.4785618782043457,-0.47906044125556946
0.623594343662262,-0.26674097776412964
0.9847599267959595,1.4716829061508179
0.6927812695503235,0.7668532729148865
0.8528728485107422,-0.09023668617010117
0.05838003382086754,1.4143909215927124
0.5472317337989807,-0.42434486746788025
0.39062702655792236,1.2729747295379639
0.9969497323036194,1.5655096769332886
0.3755112290382385,-0.2725541889667511
0.18106400966644287,0.12471228837966919
0.726085901260376,0.32425224781036377
0.9801850914955139,1.4962763786315918
0.6346448659896851,-0.10106799006462097
0.9740156531333923,-0.5202671885490417
0.799075722694397,0.25449323654174805
0.45947518944740295,-0.4971839487552643
0.0770241990685463,-0.3841480314731598
0.4105755686759949,1.427815556526184
0.31357038021087646,0.8718847632408142
0.024562934413552284,-0.42063844203948975
0.1674545854330063,0.961112380027771
0.5778970122337341,1.4160780906677246
0.22211900353431702,0.2998952269554138
0.07019062340259552,-0.4274790287017822
0.19239936769008636,0.8348882794380188
0.4767056703567505,-0.4848075211048126
0.7068088054656982,0.7259635329246521
0.5509195327758789,1.3995511531829834
0.8875830173492432,-0.15178169310092926
0.5038691163063049,-0.5695607662200928
0.7116126418113708,0.3003344237804413
0.896047830581665,1.2913894653320312
0.4106479585170746,-0.3478866517543793
0.8445349335670471,-0.13748814165592194
0.9486266374588013,1.5346733331680298
0.18800969421863556,0.16823320090770721
0.7607883214950562,0.4556122422218323
0.0023886931594461203,-0.44391483068466187
0.2622445523738861,0.4662513732910156
0.9963369965553284,-0.4164835810661316
0.5777422785758972,-0.3808455169200897
0.400378942489624,1.3074041604995728
0.08500261604785919,1.3905377388000488
0.008613432757556438,1.4937362670898438
0.6415215730667114,1.1062453985214233
0.8356887698173523,-0.0041731265373528
0.059466682374477386,1.495296835899353
0.015973947942256927,1.423630952835083
0.015465511940419674,-0.5223143100738525
0.9460093379020691,-0.49865034222602844
0.37863320112228394,1.2268842458724976
0.4605666399002075,-0.4259602427482605
0.4792831540107727,-0.5041391253471375
0.6326940059661865,-0.15932172536849976
0.989263653755188,-0.4349813461303711
0.44405969977378845,1.494141936302185
0.8326225280761719,-0.1796914041042328
0.13032953441143036,-0.23268535733222961
0.28947827219963074,0.8305187821388245
0.4633137583732605,-0.4729059338569641
0.6509342789649963,-0.09014472365379333
0.6982195973396301,0.7913473844528198
0.16580846905708313,-0.06587713956832886
0.699057936668396,0.12320619076490402
0.3144531846046448,0.057530149817466736
0.665339469909668,1.0233564376831055
0.7800158262252808,0.64810711145401
0.5305967330932617,1.4913803339004517
0.7861897349357605,0.7333765029907227
0.680762767791748,0.9359918832778931
0.2883898615837097,0.2644166946411133
0.22923502326011658,0.6188353300094604
0.01263505406677723,-0.5396575331687927
0.7012852430343628,0.8226425647735596
0.32840248942375183,1.1041795015335083
0.16779637336730957,0.9340241551399231
0.3295901119709015,0.020144173875451088
0.43183761835098267,-0.4492635130882263
0.3051936626434326,0.16529883444309235
0.0017433257307857275,-0.6083276867866516
0.7678074836730957,0.403867244720459
0.9056597948074341,1.299869179725647
0.4954686164855957,-0.5072188973426819
0.8637088537216187,1.1650406122207642
0.21981236338615417,0.2673780024051666
0.4767685830593109,1.5041035413742065
0.0887121707201004,-0.37679407000541687
0.20422515273094177,0.7380763292312622
0.09025928378105164,1.4190062284469604
0.41042980551719666,1.3264575004577637
0.6452827453613281,-0.05714252591133118
0.4186457693576813,-0.4527139663696289
0.43653908371925354,1.3838832378387451
0.12122564017772675,-0.27930885553359985
0.9754180312156677,-0.5213459134101868
0.292305588722229,0.7471829056739807
0.04083120450377464,-0.43081772327423096
0.6239122152328491,-0.20641499757766724
0.7432524561882019,0.4363720118999481
0.6908661723136902,0.8435999155044556
0.23285819590091705,0.48923397064208984
0.7946378588676453,0.7548947334289551
0.6854860186576843,0.07894721627235413
0.9011077284812927,-0.35389822721481323
0.47913819551467896,1.5108246803283691
0.4175739884376526,-0.34290239214897156
0.3040578365325928,0.860113263130188
0.3739764392375946,1.1592819690704346
0.6543875336647034,-0.05507102236151695
0.13243721425533295,-0.08408661931753159
0.9801398515701294,-0.48601093888282776
0.5168368220329285,-0.6137920022010803
0.22674287855625153,0.24227434396743774
0.3324498236179352,0.07349580526351929
0.8593072891235352,-0.13666526973247528
0.7524123787879944,0.5755928158760071
0.3474443554878235,-0.17348246276378632
0.8192906975746155,0.015881506726145744
0.5868314504623413,-0.34839925169944763
0.642598569393158,-0.12014909833669662
0.7758449912071228,0.25983354449272156
0.5937756299972534,-0.2271185666322708
0.2701626121997833,0.4004715085029602
0.16605737805366516,1.0269548892974854
0.39522218704223633,-0.2914142608642578
0.883607804775238,-0.32932204008102417
0.910712718963623,1.368992567062378
0.21982534229755402,0.24672193825244904
0.9656856060028076,-0.4431499242782593
0.3501051962375641,-0.050496019423007965
0.26017263531684875,0.5154526829719543
0.02671527862548828,1.6037921905517578
0.30218106508255005,0.25814780592918396
0.9668490290641785,1.4711637496948242
0.7273040413856506,0.684179961681366
0.04497362673282623,-0.4612272083759308
0.44294771552085876,-0.4723464250564575
0.46336957812309265,1.4541159868240356
0.11473691463470459,1.1711103916168213
0.364337295293808,-0.24814125895500183
0.7502219080924988,0.5235779881477356
0.16007979214191437,1.0364482402801514
0.9404008984565735,1.4323891401290894
0.860935389995575,-0.11955620348453522
0.9122386574745178,-0.3766222596168518
0.6394163966178894,-0.0935511663556099
0.2858205735683441,0.2850031852722168
0.31568723917007446,0.8565050363540649
0.7600330114364624,0.6043149828910828
0.9526323080062866,1.533690094947815
0.7528232932090759,0.4850994050502777
0.3651118278503418,1.094364881515503
0.6566675901412964,0.9608719944953918
0.22541242837905884,0.44161805510520935
0.07335173338651657,-0.4195672869682312
0.5892769694328308,-0.3657761216163635
0.17585454881191254,-0.05531521514058113
0.1120954379439354,1.3042443990707397
0.7774804830551147,0.5823363661766052
0.8437663316726685,-0.0021075860131531954
0.5435559153556824,-0.44605937600135803
0.6401421427726746,-0.14118096232414246
0.4309242069721222,1.402185082435608
0.27556219696998596,0.6451889872550964
0.34480538964271545,1.052973985671997
0.971752941608429,-0.4387210011482239
0.7830782532691956,0.2549600899219513
0.7905811071395874,0.7767136096954346
0.9397972822189331,-0.41335156559944153
0.29880619049072266,0.7353638410568237
0.5993642210960388,1.2644327878952026
0.5841920971870422,1.4118818044662476
0.2197285294532776,0.721588671207428
0.8063892722129822,0.11046382784843445
0.004735537339001894,1.4582566022872925
0.7319560050964355,0.6391326785087585
0.8774237632751465,1.2552428245544434
0.6651561260223389,-0.02645243890583515
0.9160909652709961,1.407820701599121
0.06700697541236877,1.4294105768203735
0.5730500221252441,-0.4620801508426666
0.6034755110740662,1.3381726741790771
0.9196485280990601,-0.350951224565506
0.8154239058494568,0.841912567615509
0.6114489436149597,-0.2759006917476654
0.5893796682357788,-0.3416025638580322
0.8049845695495605,0.9001135230064392
0.224302738904953,0.33468735218048096
0.9041387438774109,1.3595788478851318
0.09065039455890656,-0.3004402220249176
0.5841072797775269,-0.3202502131462097
0.9781481623649597,-0.4944145083427429
0.9192003011703491,-0.43031013011932373
0.8971022963523865,1.321763515472412
0.7829963564872742,0.2996319532394409
0.22348515689373016,0.6339404582977295
0.40138083696365356,1.273579478263855
0.947365403175354,-0.49424493312835693
0.49321219325065613,1.5733716487884521
0.09505058825016022,-0.2965680658817291
0.3880012333393097,1.3178653717041016
0.47942522168159485,-0.5106101036071777
0.5019022226333618,1.4797557592391968
0.2610875070095062,0.5272942781448364
0.9027273654937744,-0.379635751247406
0.10346237570047379,1.3114571571350098
0.6667186617851257,0.05257450416684151
0.8864477872848511,1.3485302925109863
0.16321656107902527,-0.07310627400875092
0.9224902391433716,-0.46015432476997375
0.5588358640670776,1.422408103942871
0.5047309994697571,-0.4907841682434082
0.9275650978088379,1.4395018815994263
0.32308128476142883,0.061144717037677765
0.8086044192314148,0.13093769550323486
0.1782727837562561,0.014664257876574993
0.14576196670532227,-0.15500491857528687
0.33795878291130066,0.06137131527066231
0.6512469053268433,-0.023990541696548462
0.8662790656089783,-0.10378768295049667
0.5329047441482544,-0.37199944257736206
0.5700348019599915,1.3627386093139648
0.5701752305030823,-0.47751083970069885
0.8154158592224121,1.005410075187683
0.484563410282135,1.5269556045532227
0.12013940513134003,1.1363390684127808
0.8561190366744995,1.1052370071411133
0.2735401690006256,0.40901196002960205
0.8964688777923584,-0.2713334262371063
0.9338295459747314,1.4947363138198853
0.7353556156158447,0.3035724461078644
0.8103055357933044,0.9503118395805359
0.3094092607498169,0.8081331849098206
0.20776747167110443,0.7357534170150757
0.36925172805786133,-0.1503298580646515
0.08626154810190201,-0.35758477449417114
0.42169511318206787,1.337751030921936
0.42771804332733154,1.4205670356750488
0.6912557482719421,0.16465510427951813
0.5063412189483643,1.4121984243392944
0.31521543860435486,0.9152043461799622
0.7672777771949768,0.40676137804985046
0.6601464152336121,-0.0319083146750927
0.12693679332733154,-0.16801439225673676
0.9486032724380493,1.413649082183838
0.5990861654281616,1.2316335439682007
0.7494465112686157,0.5336211323738098
0.12844736874103546,-0.15107199549674988
0.7629172205924988,0.3856379985809326
0.344473272562027,1.081503987312317
0.4337560534477234,-0.4074057936668396
0.6846571564674377,0.1331067681312561
0.03542714938521385,-0.47731995582580566
0.8285524845123291,1.1192830801010132
0.10295123606920242,-0.29640060663223267
0.07121095061302185,1.459704041481018
0.5074062347412109,1.5887728929519653
0.5531883239746094,-0.3670941889286041
0.47355490922927856,-0.4627642333507538
0.7134144902229309,0.6977536082267761
0.995589017868042,-0.5266363024711609
0.029719293117523193,1.4592599868774414
0.33764466643333435,1.0252922773361206
0.5566812753677368,-0.5535576343536377
0.12289772927761078,-0.30792632699012756
0.6686359643936157,-0.02199477143585682
0.7515237331390381,0.5227789282798767
0.11197905987501144,1.3039488792419434
0.09367037564516068,1.248619556427002
0.18612200021743774,0.05026871711015701
0.10397757589817047,-0.3293339014053345
0.09933541715145111,1.3283138275146484
0.9528800249099731,1.4715601205825806
0.27023422718048096,0.5947194695472717
0.7640261054039001,0.5614209175109863
0.41945880651474,1.3739056587219238
0.9744309186935425,-0.4414389431476593
0.8910350799560547,-0.3534436821937561
0.7262256145477295,0.6878486275672913
0.416733056306839,-0.44876375794410706
0.7698204517364502,0.3857112228870392
0.6035934090614319,-0.24113304913043976
0.61480712890625,-0.2243824154138565
0.05284975841641426,1.392430305480957
0.8051965236663818,0.8075759410858154
0.8169640302658081,0.8961817622184753
0.03836970776319504,-0.46756869554519653
0.87221360206604,1.2470430135726929
0.9376755356788635,-0.5170639753341675
0.8783880472183228,1.2984601259231567
0.22885861992835999,0.3699548542499542
0.1484377682209015,1.0294948816299438
0.16051697731018066,0.953258216381073
0.4743495285511017,1.5026015043258667
0.4922182857990265,-0.5025013089179993
0.5654675364494324,-0.35173383355140686
0.20647984743118286,0.30223220586776733
0.13205212354660034,-0.2263326793909073
0.3871919512748718,1.2785673141479492
0.4221416711807251,-0.37194758653640747
0.4489857256412506,-0.45428696274757385
0.8017159700393677,0.8557095527648926
0.46072515845298767,1.5952296257019043
0.8603120446205139,1.10341215133667
0.9569240212440491,1.4198168516159058
0.3289031982421875,1.0534117221832275
0.9567398428916931,1.3470618724822998
0.2649936079978943,0.4829188585281372
0.78085857629776,0.6774482727050781
0.5963082313537598,1.283068299293518
0.8623078465461731,-0.1440613865852356
0.7744296789169312,0.6726061105728149
0.045240677893161774,1.472446084022522
0.5897051692008972,1.4065982103347778
0.1091078445315361,1.294508695602417
0.7227139472961426,0.2598378658294678
0.008075471967458725,1.4903624057769775
0.5942302942276001,1.2991200685501099
0.26837342977523804,0.6262621283531189
0.8014746904373169,0.2338753640651703
0.37598273158073425,-0.22061368823051453
0.3052804172039032,0.19726936519145966
0.031838174909353256,1.4713523387908936
0.9723013639450073,1.5881907939910889
0.6625975966453552,-0.051208820194005966
0.1475275307893753,1.096509337425232
0.6580193638801575,1.0328353643417358
0.565890908241272,1.313813328742981
0.8054510951042175,0.9001447558403015
0.7365679740905762,0.5977107882499695
0.27034303545951843,0.38620448112487793
0.9046496748924255,1.3122206926345825
0.8911980986595154,-0.3437175750732422
0.5497835278511047,1.4557956457138062
0.6676941514015198,0.00953153520822525
0.3019491732120514,0.0358256995677948
0.18176250159740448,0.9315952062606812
0.40820467472076416,1.41745924949646
0.5355448126792908,1.4250929355621338
0.4007878601551056,1.3473076820373535
0.8435713052749634,1.1609123945236206
0.9354470372200012,1.4858999252319336
0.3143042027950287,0.1918550282716751
0.41659021377563477,-0.46867629885673523
0.21670936048030853,0.7302253842353821
0.7020562291145325,0.7552182078361511
0.09751149266958237,-0.3260457515716553
0.08282731473445892,1.3635215759277344
0.9924744963645935,1.4603979587554932
0.04941757768392563,-0.5167875289916992
0.07876241952180862,1.3998337984085083
0.4446375370025635,-0.4903251528739929
0.19780100882053375,0.1704910546541214
0.2625106871128082,0.33958321809768677
0.21008944511413574,0.2540011405944824
0.37513917684555054,1.21773362159729
0.0675477534532547,1.4167041778564453
0.44355615973472595,1.43464994430542
0.04697715863585472,-0.39345380663871765
0.2917998433113098,0.8457663059234619
0.5260224938392639,1.470571756362915
0.54628986120224,-0.4589180052280426
0.9481385946273804,1.486438274383545
0.719273030757904,0.7606481909751892
0.8807910680770874,-0.1986796110868454
0.16951395571231842,0.9425630569458008
0.4773704707622528,1.4232925176620483
0.09765174984931946,-0.28772178292274475
0.15909159183502197,1.064700722694397
0.8897458910942078,1.3088302612304688
0.845459520816803,-0.03622650355100632
0.13508188724517822,1.2333427667617798
0.5081450939178467,1.4563441276550293
0.7278576493263245,0.35258913040161133
0.8865532875061035,-0.21750298142433167
0.47378718852996826,-0.4364067614078522
0.9844937324523926,-0.5523725748062134
0.6860145330429077,0.9169468879699707
0.1392766237258911,1.2024325132369995
0.8535120487213135,-0.034321561455726624
0.24441152811050415,0.6135480999946594
0.19248323142528534,0.7779327034950256
0.630071222782135,1.276169776916504
0.2500460743904114,0.4482569396495819
0.40622684359550476,-0.35087624192237854
0.8456352949142456,-0.02218455821275711
0.4676121175289154,1.4503693580627441
0.3313928246498108,0.991663932800293
0.7147745490074158,0.2926802635192871
0.781143069267273,0.2966902256011963
0.025985443964600563,1.4475622177124023
0.9821560978889465,1.4793286323547363
0.9649806618690491,-0.403798371553421
0.8800982236862183,1.203863501548767
0.02586788684129715,1.4521187543869019
0.34950965642929077,-0.025214776396751404
0.862621545791626,1.1967058181762695
0.8461516499519348,-0.05869569256901741
0.951448917388916,-0.506893515586853
0.6324907541275024,-0.2295275628566742
0.3942089378833771,1.1890212297439575
0.31191372871398926,0.8424820303916931
0.32186806201934814,0.9273666739463806
0.7465094923973083,0.42238205671310425
0.02261132374405861,1.5319759845733643
0.3907030522823334,-0.3209277391433716
0.5918527245521545,-0.3386634588241577
0.3754395842552185,1.211472749710083
0.8664505481719971,-0.25126758217811584
0.27437061071395874,0.6727437376976013
0.3295567035675049,0.9978291988372803
0.20969368517398834,0.1989108920097351
0.06862913817167282,1.3988051414489746
0.7799086570739746,0.6250266432762146
0.3164060413837433,0.10030697286128998
0.2852444052696228,0.7129703164100647
0.04707513377070427,-0.3808155655860901
0.7842749357223511,0.3403456509113312
0.7523899674415588,0.5663273334503174
0.5383843779563904,1.3914953470230103
0.901091992855072,-0.24316997826099396
0.9841336607933044,-0.4861549139022827
0.18434415757656097,1.0486260652542114
0.8043438792228699,0.12552042305469513
0.15026305615901947,-0.01579151675105095
0.8848482966423035,-0.2465757578611374
0.10213232040405273,1.32723867893219
0.8981224298477173,-0.32684803009033203
0.5499095916748047,1.487105369567871
0.9452306628227234,1.4949451684951782
0.7054094076156616,0.7908138036727905
0.8448540568351746,1.0871117115020752
0.061446964740753174,-0.4203138053417206
0.15463195741176605,1.0217621326446533
0.1761922836303711,1.1128244400024414
0.06438016146421432,-0.4014890789985657
0.8793895244598389,1.2978307008743286
0.9211494326591492,1.4773904085159302
0.3713265657424927,1.2660170793533325
0.6653461456298828,-0.04258706420660019
0.06776540726423264,1.4164882898330688
0.8771102428436279,1.1219139099121094
0.5706345438957214,1.3832435607910156
0.6676998138427734,0.10691443830728531
0.7993435859680176,0.17502571642398834
0.7429547905921936,0.43933698534965515
0.9296184778213501,-0.4922809302806854
0.9029179215431213,-0.3963574171066284
0.853335440158844,-0.17753005027770996
0.6730384826660156,0.08473004400730133
0.24335041642189026,0.4635046124458313
0.6441465020179749,1.1851117610931396
0.2788296341896057,0.7640845775604248
0.31200313568115234,0.08379558473825455
0.5577815175056458,-0.5000280737876892
0.8011875152587891,0.24373704195022583
0.09545242041349411,-0.2899835705757141
0.9590736627578735,-0.4717465043067932
0.544821560382843,1.4846482276916504
0.1550329327583313,-0.1515030413866043
0.8623401522636414,-0.1620788276195526
0.6349263787269592,1.1717140674591064
0.17928186058998108,1.0592236518859863
0.943231463432312,1.3346176147460938
0.2810763418674469,0.6788599491119385
0.39217260479927063,-0.3364379107952118
0.7491400241851807,0.3908754885196686
0.6558482050895691,1.041642189025879
0.8945410251617432,1.31913423538208
0.9811329245567322,1.4419069290161133
0.5684622526168823,1.4611951112747192
0.6307629346847534,-0.22163282334804535
0.30793747305870056,0.17768225073814392
0.22898569703102112,0.3296143710613251
0.6236962080001831,1.1437621116638184
0.7503703832626343,0.5425344705581665
0.5848017334938049,-0.3668423891067505
0.050863951444625854,1.407472848892212
0.932475745677948,1.387520670890808
0.8004010915756226,0.8396158814430237
0.3209633231163025,0.9438603520393372
0.9108300805091858,1.288129448890686
0.0005178338033147156,-0.453678160905838
0.40426111221313477,1.4054028987884521
0.4523298740386963,-0.4505051374435425
0.0952354222536087,-0.2649363875389099
0.2477128654718399,0.5865582823753357
0.12563049793243408,1.151403546333313
0.7804126143455505,0.4228939116001129
0.6314454674720764,-0.2281161993741989
0.7862411141395569,0.6871134638786316
0.39626559615135193,1.264782190322876
0.5336736440658569,-0.4337456524372101
0.28359249234199524,0.6979694962501526
0.8328196406364441,0.059972140938043594
0.7933595180511475,0.7427719235420227
0.5690144896507263,1.3636891841888428
0.8330414295196533,0.9934725165367126
0.28742629289627075,0.6694089770317078
0.04179231449961662,-0.48078078031539917
0.24547363817691803,0.509392261505127
0.40667495131492615,-0.3763110339641571
0.043624382466077805,1.4771567583084106
0.6894180774688721,0.04948480799794197
0.3832223117351532,-0.2634779214859009
0.94899582862854,1.523934245109558
0.1771400421857834,0.8462709188461304
0.07792823761701584,-0.43360868096351624
0.6462959051132202,-0.18745870888233185
0.8763114809989929,1.2226706743240356
0.6173276305198669,-0.23328693211078644
0.9753223061561584,1.4938665628433228
0.9057748913764954,1.324927568435669
0.4580526351928711,1.4829723834991455
0.2486177682876587,0.5153473615646362
0.9269113540649414,-0.4490617513656616
0.6264223456382751,-0.22568315267562866
0.2641518712043762,0.33937379717826843
0.2505118250846863,0.5033100843429565
0.5461385846138,-0.44318345189094543
0.5824739336967468,-0.3579709827899933
0.10549296438694,-0.35683873295783997
0.5587900876998901,1.4561383724212646
0.9224150776863098,1.3427770137786865
0.4048938751220703,1.254151463508606
0.82972252368927,0.9411177039146423
0.42155784368515015,-0.2804911732673645
0.11147788166999817,-0.3254311680793762
0.7795907855033875,0.7327649593353271
0.8591728210449219,-0.19239839911460876
0.8034941554069519,0.7929650545120239
0.7199845910072327,0.7249765992164612
0.5291861891746521,1.4814555644989014
0.8461862802505493,1.0557305812835693
0.6716910600662231,0.9776924252510071
0.20727801322937012,0.21812677383422852
0.7844497561454773,0.2819504737854004
0.42498403787612915,-0.3682871460914612
0.25312861800193787,0.5176389217376709
0.6179905533790588,-0.2738741636276245
0.6171517968177795,1.2247778177261353
0.9936702847480774,-0.5767350792884827
0.6595596075057983,0.9771072864532471
0.14099496603012085,1.0764062404632568
0.2540006637573242,0.5086691379547119
0.1655949056148529,0.9677542448043823
0.5292108654975891,-0.41586872935295105
0.10820027440786362,1.2060341835021973
0.2971642017364502,0.7737124562263489
0.7494786381721497,0.5098462700843811
0.8370129466056824,0.020532289519906044
0.9890400171279907,-0.4488496780395508
0.007558770477771759,-0.44358786940574646
0.8517122268676758,-0.0578930489718914
0.24327117204666138,0.4601060450077057
0.655041515827179,1.0671192407608032
0.5970467925071716,1.281803846359253
0.7399528622627258,0.47546231746673584
0.561278223991394,1.344356656074524
0.7305510640144348,0.6583840250968933
0.8396406769752502,0.005824517924338579
0.2728803753852844,0.33892783522605896
0.4715873599052429,-0.4528815448284149
0.1318332999944687,1.1526466608047485
0.27043843269348145,0.3951704800128937
0.5095449686050415,1.4830501079559326
0.02017567865550518,-0.4518219530582428
0.12866723537445068,-0.17753563821315765
0.8507333993911743,-0.04339749738574028
0.7614046931266785,0.5074439644813538
0.44893479347229004,1.4862192869186401
0.042759690433740616,-0.4924238920211792
0.6738502383232117,0.9589138031005859
0.1896260529756546,0.8614746928215027
0.5151354670524597,1.4434670209884644
0.8330006003379822,1.0729320049285889
0.7366085052490234,0.4609435498714447
0.6858375072479248,0.907932460308075
0.30567383766174316,0.7811121940612793
0.28518062829971313,0.700588583946228
0.8049631118774414,0.1465626358985901
0.3906715214252472,-0.27757135033607483
0.7208234071731567,0.6450390219688416
0.20745530724525452,0.7683489322662354
0.05185500159859657,1.517712950706482
0.8659994602203369,1.1273002624511719
0.015453243628144264,-0.4661211371421814
0.11657674610614777,1.2120519876480103
0.32317158579826355,-0.10064499080181122
0.1920774132013321,0.05603789910674095
0.9754267334938049,-0.5617691278457642
0.2482208013534546,0.524569571018219
0.5412874817848206,1.4945218563079834
0.9220895767211914,-0.4039098620414734
0.7195698618888855,0.3705441653728485
0.3749193549156189,1.2215510606765747
0.40027913451194763,1.274279236793518
0.8297102451324463,0.9281260967254639
0.4570157527923584,-0.47977715730667114
0.8762818574905396,1.1319047212600708
0.773263692855835,0.690627932548523
0.5819675922393799,-0.3452186584472656
0.6700253486633301,0.040130410343408585
0.33663803339004517,-0.0037210348527878523
0.45550674200057983,-0.526437520980835
0.7266871929168701,0.6300446391105652
0.8159502148628235,0.8881540894508362
0.5050953030586243,-0.5086483359336853
0.6598021388053894,1.0353564023971558
0.8769071102142334,1.2869830131530762
0.5948132872581482,1.3564409017562866
0.5149574875831604,1.5839923620224
0.7703762650489807,0.6241211891174316
0.13995395600795746,1.1151055097579956
0.5548807382583618,1.3758740425109863
0.408863365650177,1.3694744110107422
0.6352609992027283,-0.14228883385658264
0.13503135740756989,-0.21721011400222778
0.031087156385183334,-0.5410270094871521
0.20016126334667206,0.25253480672836304
0.8611745238304138,1.198380708694458
0.7397365570068359,0.36068207025527954
0.12810556590557098,1.1722016334533691
0.19557474553585052,0.8797826766967773
0.4943201243877411,-0.5358890295028687
0.2222619354724884,0.34885817766189575
0.9205353856086731,1.3417840003967285
0.3927367031574249,-0.3247268795967102
0.23434674739837646,0.6075505614280701
0.7030235528945923,0.22624699771404266
0.7496927976608276,0.44056668877601624
0.9212578535079956,1.3992061614990234
0.4007689356803894,-0.36358872056007385
0.743971049785614,0.5731056332588196
0.8153910040855408,0.061244603246450424
0.021727297455072403,-0.4828542172908783
0.7717230319976807,0.2146790325641632
0.2911544442176819,0.7717041373252869
0.4217683970928192,1.4456241130828857
0.7682163119316101,0.6729227900505066
0.8905462026596069,1.276426911354065
0.48221254348754883,1.4430233240127563
0.06392114609479904,-0.4356672763824463
0.4109242558479309,-0.38494253158569336
0.08336712419986725,-0.297370970249176
0.02510812319815159,-0.5556648373603821
0.07908669114112854,-0.48256915807724
0.12288226932287216,1.199487328529358
0.2056824415922165,0.8289963006973267
0.1106904074549675,1.322824478149414
0.14888432621955872,-0.1189190223813057
0.9507284760475159,1.3990278244018555
0.29927387833595276,0.2670930027961731
0.8158693313598633,0.1603821963071823
0.045786768198013306,-0.44843167066574097
0.9983136653900146,-0.5228080153465271
0.26819759607315063,0.6000113487243652
0.9448769688606262,1.434230923652649
0.5344632267951965,-0.4705270826816559
0.3960230052471161,1.3398181200027466
0.5875722765922546,1.4155099391937256
0.1498226821422577,-0.11321600526571274
0.10814552754163742,1.2972224950790405
0.23292502760887146,0.6530866622924805
0.9776944518089294,1.4790840148925781
0.3916293978691101,1.246862530708313
0.9776760339736938,1.5696420669555664
0.8090903759002686,0.8751757144927979
0.02124199829995632,-0.44113361835479736
0.4589329957962036,1.567287564277649
0.9057002663612366,1.302130103111267
0.39274927973747253,1.2292366027832031
0.8827750086784363,1.22506582736969
0.058735448867082596,1.4093152284622192
0.22090965509414673,0.278849333524704
0.40802237391471863,-0.3731183409690857
0.14100110530853271,-0.1913999766111374
0.8461281061172485,1.09470796585083
0.7296877503395081,0.548556923866272
0.77012699842453,0.5779228806495667
0.7956122756004333,0.7316524982452393
0.21621790528297424,0.6872888803482056
0.1256847232580185,1.1841001510620117
0.9807823300361633,1.5299925804138184
0.4506288468837738,1.4595608711242676
0.8898252844810486,1.2497183084487915
0.7158772349357605,0.711564302444458
0.6796919107437134,0.8784878253936768
0.9675151705741882,-0.4418236017227173
0.2975640594959259,0.2069554328918457
0.36112335324287415,1.188719630241394
0.4630679488182068,1.442029595375061
0.9755932092666626,1.4591103792190552
0.8441354036331177,0.06082341820001602
0.01764051429927349,1.5466773509979248
0.9987083077430725,1.5005674362182617
0.43508005142211914,-0.3555452525615692
0.638510525226593,1.1976673603057861
0.7821985483169556,0.31163808703422546
0.9565232992172241,-0.4771294593811035
0.2714402377605438,0.7017890810966492
0.918112576007843,1.3254356384277344
0.35960134863853455,1.0692250728607178
0.48485249280929565,-0.5242957472801208
0.15144489705562592,-0.07585909217596054
0.904729425907135,-0.3261113464832306
0.16018138825893402,0.9948089122772217
0.6477749347686768,1.149116039276123
0.5401598811149597,1.4858801364898682
0.9392572045326233,-0.463480681180954
0.8966655135154724,-0.21838347613811493
0.4045872688293457,-0.35513976216316223
0.2371160387992859,0.39974233508110046
0.7014631032943726,0.881479799747467
0.7174255847930908,0.7001649141311646
0.17597071826457977,0.15330491960048676
0.9937114119529724,1.5015270709991455
0.7608341574668884,0.5466426610946655
0.8704662322998047,1.275801658630371
0.45923757553100586,-0.46568557620048523
0.5785161852836609,1.4094876050949097
0.20099592208862305,0.8059245347976685
0.5507282614707947,1.4534471035003662
0.8553211688995361,-0.005824829451739788
0.20127597451210022,0.8489372134208679
0.5417576432228088,-0.45756277441978455
0.47724246978759766,1.5239171981811523
0.757596492767334,0.582663893699646
0.039742060005664825,1.5232175588607788
0.4079001843929291,-0.3895730972290039
0.032296497374773026,1.483123540878296
0.7060304284095764,0.14360074698925018
0.022634079679846764,1.5040793418884277
0.02859530597925186,-0.37779542803764343
0.4886920154094696,-0.5428993701934814
0.8498374819755554,1.0443276166915894
0.2553725242614746,0.39869844913482666
0.934333086013794,1.3956798315048218
0.7818666696548462,0.3571707308292389
0.6233885288238525,-0.23508287966251373
0.3139968812465668,0.10757569223642349
0.6460855007171631,1.1473966836929321
0.38594692945480347,1.276190996170044
0.22857651114463806,0.5134357810020447
0.48949098587036133,1.4382954835891724
0.3515253961086273,-0.197366401553154
0.20413681864738464,0.7453404664993286
0.7935912609100342,0.8066863417625427
0.706659734249115,0.2933329939842224
0.6218550801277161,1.2512234449386597
0.10092474520206451,-0.2849177122116089
0.4657904803752899,-0.49821358919143677
0.2513240575790405,0.5211117267608643
0.17716637253761292,0.8912808299064636
0.18691185116767883,0.7629285454750061
0.14596067368984222,-0.05514772981405258
0.3446921110153198,-0.013424529694020748
0.48713210225105286,1.4942634105682373
0.5992660522460938,-0.2754800617694855
0.007864432409405708,-0.49952682852745056
0.08716987073421478,1.3330676555633545
0.8600871562957764,-0.1418413668870926
0.6092869639396667,-0.24946029484272003
0.4457685649394989,-0.4764993488788605
0.2314959019422531,0.6589756011962891
0.355979859828949,-0.11217296868562698
0.5686663389205933,-0.45539170503616333
0.09537331014871597,-0.3305211663246155
0.4044000208377838,1.3355634212493896
0.6278216242790222,1.2491029500961304
0.2676885724067688,0.6048595309257507
0.8597798943519592,-0.2008875012397766
0.7169972062110901,0.26720157265663147
0.15074844658374786,1.2197808027267456
0.4682018458843231,1.4763565063476562
0.7891881465911865,0.2764814794063568
0.16349416971206665,0.9654750227928162
0.7008488178253174,0.19731557369232178
0.8042566180229187,0.1402033120393753
0.043125662952661514,1.5381219387054443
0.5369767546653748,-0.5429172515869141
0.7182839512825012,0.7990390062332153
0.007030763663351536,1.6101585626602173
0.7157841920852661,0.38981592655181885
0.2739335000514984,0.2836761772632599
0.761039674282074,0.6172861456871033
0.8022282719612122,0.23099501430988312
0.800075352191925,0.7901260852813721
0.7534262537956238,0.6164741516113281
0.9846999645233154,-0.49632203578948975
0.33051589131355286,0.049848269671201706
0.4629001319408417,1.4413938522338867
0.8157804012298584,0.09360431879758835
0.34533801674842834,-0.0047059678472578526
0.31405800580978394,0.12605489790439606
0.5654193758964539,-0.4113259017467499
0.8901728987693787,1.319108486175537
0.5905211567878723,-0.3197903335094452
0.15348638594150543,1.062472939491272
0.7784203290939331,0.3283732235431671
0.7039237022399902,0.2576727867126465
0.4537018835544586,1.480493187904358
0.7295712232589722,0.6627538204193115
0.9972690939903259,1.6187214851379395
0.5857831239700317,-0.3528847396373749
0.02365024946630001,1.5645643472671509
0.7004209160804749,0.1471192091703415
0.18968723714351654,0.13064812123775482
0.2376796454191208,0.4177275598049164
0.9126570224761963,-0.3406314551830292
0.8783884048461914,1.1833724975585938
0.1307198703289032,1.148267388343811
0.9441059231758118,1.5338910818099976
0.7803619503974915,0.3136504292488098
0.6381769776344299,1.1416734457015991
0.904457151889801,-0.3652699589729309
0.8315509557723999,0.9833759665489197
0.5114836096763611,1.4845560789108276
0.03774514049291611,1.4859702587127686
0.6883659362792969,0.08026638627052307
0.18017296493053436,0.8408376574516296
0.9214157462120056,1.3459370136260986
0.9436571002006531,-0.4515484571456909
0.9336434006690979,-0.5100587010383606
0.04373551160097122,-0.4660061299800873
0.6224402785301208,-0.20514729619026184
0.06604611128568649,-0.40775686502456665
0.7423998713493347,0.5760402083396912
0.5361682176589966,1.4829516410827637
0.4298458695411682,-0.4416262209415436
0.8940223455429077,-0.2355637401342392
0.3949660062789917,-0.35465726256370544
0.4884306788444519,1.4550602436065674
0.19959335029125214,0.8024033308029175
0.42328158020973206,-0.41023504734039307
0.22825537621974945,0.3630385994911194
0.790699303150177,0.3512251079082489
0.08829118311405182,1.3435211181640625
0.1768600046634674,0.8970290422439575
0.9663323760032654,-0.41200801730155945
0.9069189429283142,1.3817424774169922
0.05132532864809036,1.538582444190979
0.9234477281570435,1.2998393774032593
0.823248565196991,0.049179498106241226
0.9717363119125366,1.460017204284668
0.7528093457221985,0.3681020736694336
0.07189870625734329,-0.3925071358680725
0.8921055793762207,-0.3324166238307953
0.29211902618408203,0.7151455879211426
0.6206505298614502,1.2218300104141235
0.023844394832849503,1.481339693069458
0.2806372046470642,0.21833369135856628
0.7650667428970337,0.5771090388298035
0.5105095505714417,1.5534671545028687
0.02854509837925434,-0.5337650179862976
0.8533216118812561,-0.0682661384344101
0.22911861538887024,0.6878612637519836
0.5620337724685669,1.397383689880371
0.7102715373039246,0.2479514479637146
0.9730976223945618,-0.399129182100296
0.7443174123764038,0.5026462078094482
0.34231334924697876,1.045648217201233
0.9540092945098877,-0.3683057129383087
0.5277715921401978,1.4880198240280151
0.9987034797668457,-0.45671796798706055
0.1103711798787117,-0.2980688810348511
0.7603610754013062,0.511947512626648
0.9453731775283813,-0.44022542238235474
0.39490628242492676,-0.35087907314300537
0.725482165813446,0.3817425072193146
0.2629016935825348,0.5076534152030945
0.06769886612892151,1.3833599090576172
0.13080072402954102,-0.25518590211868286
0.9731459617614746,1.4798613786697388
0.855014979839325,1.1345412731170654
0.4391230642795563,1.405120849609375
0.282768577337265,0.274693101644516
0.026376372203230858,-0.46625667810440063
0.7522812485694885,0.5990899801254272
0.047948431223630905,1.4868741035461426
0.9872286319732666,-0.503326416015625
0.9880870580673218,-0.4847099184989929
0.3120455741882324,0.8530802130699158
0.8110048174858093,0.08354700356721878
0.22652320563793182,0.29131290316581726
0.014766564592719078,1.533212661743164
0.044697921723127365,-0.39252158999443054
0.827154815196991,0.08558343350887299
0.05426698550581932,-0.4510370194911957
0.325774610042572,-0.010876350104808807
0.9874407649040222,1.4810538291931152
0.5876990556716919,-0.3856801986694336
0.7922532558441162,0.7335943579673767
0.18408136069774628,0.9081960320472717
0.49941739439964294,-0.5051106810569763
0.046569835394620895,1.4213306903839111
0.2515828013420105,0.5389983654022217
0.6013065576553345,-0.23503360152244568
0.3224107623100281,0.05389220267534256
0.5352015495300293,-0.40019965171813965
0.8277009129524231,0.9600618481636047
0.4412611126899719,-0.4640985131263733
0.44929563999176025,-0.42208442091941833
0.7024291753768921,0.8237555027008057
0.05041071027517319,1.3835103511810303
0.9853945970535278,1.4847992658615112
0.8430035710334778,0.012016436085104942
0.03674052655696869,-0.36190909147262573
0.6845435500144958,1.0273245573043823
0.06714469194412231,1.3349312543869019
0.12116215378046036,-0.28779539465904236
0.5103673338890076,-0.5063645243644714
0.7744250893592834,0.3604121208190918
0.40890222787857056,-0.2884536385536194
0.8036041259765625,0.7883889675140381
0.07900968939065933,-0.4339968264102936
0.2140110284090042,0.319820374250412
0.3599781095981598,-0.1514211744070053
0.06611186265945435,1.4221436977386475
0.7665522694587708,0.43791207671165466
0.6722532510757446,0.018283464014530182
0.27519142627716064,0.6204935908317566
0.9566056132316589,1.5616148710250854
0.5025233030319214,1.5079700946807861
0.3721611499786377,1.229943871498108
0.45892953872680664,-0.45709899067878723
0.6241415143013,1.2143560647964478
0.302145391702652,0.1782558709383011
0.5514536499977112,1.4399304389953613
0.636999785900116,-0.23894155025482178
0.9719336032867432,1.5248348712921143
0.8421539664268494,-0.06629059463739395
0.8320634365081787,0.01274009421467781
0.6275637745857239,-0.18361179530620575
0.1951204389333725,0.0272775050252676
0.8690657615661621,-0.16010677814483643
0.1098209023475647,-0.284885436296463
0.30535486340522766,0.8386197090148926
0.7530255317687988,0.4280058443546295
0.38125771284103394,1.209713339805603
0.6669588088989258,1.0029869079589844
0.19366268813610077,0.19428719580173492
0.31447064876556396,0.8653888702392578
0.8855966329574585,-0.3124054968357086
0.7407297492027283,0.5520177483558655
0.9737409949302673,1.5340313911437988
0.02039092220366001,1.542497158050537
0.7549635171890259,0.4131164848804474
0.7883734107017517,0.6464478373527527
0.23696595430374146,0.5142120122909546
0.052064258605241776,-0.4805508553981781
0.4611656069755554,1.4095957279205322
0.5010452270507812,1.493971824645996
0.8422098159790039,1.041977882385254
0.9128419756889343,-0.3845227062702179
0.24972891807556152,0.4392436742782593
0.8261669874191284,0.04249275103211403
0.801567554473877,0.2072434276342392
0.6300561428070068,-0.22101402282714844
0.7283455729484558,0.6324911713600159
0.049045659601688385,-0.5468360781669617
0.20329821109771729,0.7730860710144043
0.6632838249206543,-0.08160004764795303
0.402995765209198,-0.32849475741386414
0.5126779675483704,1.479838490486145
0.45212018489837646,1.419324278831482
0.007792782038450241,-0.5723628401756287
0.6709661483764648,0.9266929626464844
0.4314102530479431,-0.4235070049762726
0.046456899493932724,1.4194146394729614
0.526640772819519,-0.4838531017303467
0.33525100350379944,0.9451780915260315
0.48001182079315186,-0.46829652786254883
0.5420982241630554,1.4477393627166748
0.0411682166159153,-0.39943912625312805
0.7264900803565979,0.40005502104759216
0.31564271450042725,0.11423292011022568
0.24377453327178955,0.4816250503063202
0.7265925407409668,0.3459645211696625
0.8867355585098267,-0.2690172493457794
0.2905319631099701,0.7873023152351379
0.2531057298183441,0.5456475019454956
0.9043294787406921,-0.295491486787796
0.273336261510849,0.30832135677337646
0.09115161001682281,1.3388547897338867
0.7200589776039124,0.31748005747795105
0.45245444774627686,1.468359112739563
0.4962238669395447,1.4486753940582275
0.7523342967033386,0.5174716711044312
0.5944232940673828,1.3347233533859253
0.829180121421814,-0.046650275588035583
0.19667081534862518,0.8180810213088989
0.6307783126831055,1.1787430047988892
0.7450743913650513,0.5326862335205078
0.25041070580482483,0.3834788501262665
0.9115807414054871,-0.4170692563056946
0.17473846673965454,0.9230806231498718
0.04127174988389015,-0.4374694228172302
0.35118135809898376,1.0297099351882935
0.7838494181632996,0.788407564163208
0.06210796535015106,-0.5249282121658325
0.5483295321464539,-0.39709576964378357
0.47880515456199646,-0.48426708579063416
0.0184587761759758,-0.5102831125259399
0.5449931621551514,-0.4762844443321228
0.382905513048172,-0.17291218042373657
0.012099644169211388,1.4946753978729248
0.7822645306587219,0.667372465133667
0.48907962441444397,-0.4743283689022064
0.3486168682575226,1.070080280303955
0.09087267518043518,1.2757002115249634
0.5518139004707336,-0.47915953397750854
0.45044922828674316,-0.374338835477829
0.04967170208692551,-0.5591039061546326
0.08162475377321243,-0.3306299149990082
0.6715479493141174,0.08882646262645721
0.4379294514656067,-0.45177584886550903
0.6480526328086853,1.1264574527740479
0.08984308689832687,-0.32303324341773987
0.08512508869171143,1.2894021272659302
0.8343250155448914,1.0533428192138672
0.9686794877052307,1.5308297872543335
0.3790481388568878,1.241773247718811
0.5172597169876099,-0.539800226688385
0.09057840704917908,-0.3846575617790222
0.4680373966693878,-0.5223648548126221
0.21383985877037048,0.36245977878570557
0.8678922653198242,1.2314506769180298
0.49491947889328003,-0.5131388902664185
0.4298490285873413,1.3952381610870361
0.507248044013977,1.4741917848587036
0.11941495537757874,1.206150770187378
0.18788973987102509,0.8084552884101868
0.37109240889549255,-0.21173366904258728
0.5609413385391235,-0.40792426466941833
0.9866183996200562,-0.5851340293884277
0.4641060531139374,1.4683637619018555
0.1740162968635559,0.017854807898402214
0.3676854372024536,-0.23059652745723724
0.6903976202011108,0.16329322755336761
0.6774775385856628,0.9002279043197632
0.1865360289812088,0.09624408185482025
0.9783763885498047,-0.5222564935684204
0.49595847725868225,-0.5609448552131653
0.24525167047977448,0.49719443917274475
0.6553048491477966,1.0649279356002808
0.6748377680778503,0.05787263810634613
0.6695798635482788,0.9811848402023315
0.5686482191085815,1.4650771617889404
0.8294777274131775,1.0086426734924316
0.17566387355327606,0.04082633554935455
0.32119467854499817,-0.0029056838247925043
0.6475919485092163,1.1549913883209229
0.9951969385147095,1.5684763193130493
0.05050290748476982,1.4786920547485352
0.22921566665172577,0.5560479164123535
0.5182861685752869,-0.5035816431045532
0.2393365055322647,0.4385359287261963
0.035040922462940216,-0.3994446396827698
0.7338310480117798,0.39733922481536865
0.2946913540363312,0.744847297668457
0.4422640800476074,-0.5148464441299438
0.366038054227829,1.1948413848876953
0.8341596126556396,0.9883466362953186
0.10426852107048035,-0.2662183344364166
0.9129272699356079,-0.30468735098838806
0.5017275810241699,-0.49098125100135803
0.14455337822437286,1.1345090866088867
0.48290929198265076,-0.4465090334415436
0.7519734501838684,0.4701119363307953
0.5175259709358215,-0.4663558602333069
0.17261630296707153,0.05381372570991516
0.8713554739952087,-0.24745526909828186
0.5858087539672852,-0.45845267176628113
0.4156630337238312,1.3141319751739502
0.906273365020752,1.332460880279541
0.7826835513114929,0.17171548306941986
0.8155338764190674,0.07631509006023407
0.9308449029922485,1.4352761507034302
0.08951952308416367,-0.3869115710258484
0.5429960489273071,-0.4988704323768616
0.4033414125442505,-0.3047163486480713
0.21448849141597748,0.7638087868690491
0.5804846286773682,1.3738058805465698
0.9529014825820923,1.505283236503601
0.15553507208824158,1.0845131874084473
0.9738172292709351,-0.4035080671310425
0.5030216574668884,-0.46586576104164124
0.7845894694328308,0.2708209156990051
0.4617915749549866,1.4444071054458618
0.22135882079601288,0.685154139995575
0.7527683973312378,0.47074979543685913
0.5689384341239929,1.435683012008667
0.05235875025391579,-0.4870983958244324
0.9475306868553162,1.4178513288497925
0.41493281722068787,-0.36370599269866943
0.16808468103408813,0.044710155576467514
0.9473393559455872,-0.48677942156791687
0.08081445097923279,1.5095887184143066
0.7643551826477051,0.43384888768196106
0.9924607276916504,1.55998694896698
0.7764403223991394,0.2804734706878662
0.19721700251102448,0.13825424015522003
0.9516556859016418,1.4162557125091553
0.8272916078567505,0.9332146048545837
0.9491312503814697,-0.40591108798980713
0.6454970240592957,-0.07867227494716644
0.21274098753929138,0.6908715963363647
0.7741521000862122,0.3012843430042267
0.8047165870666504,0.8835567831993103
0.03077756054699421,-0.47053685784339905
0.9781585931777954,1.5429402589797974
0.8107280731201172,0.11801143735647202
0.9831509590148926,1.506558895111084
0.022171564400196075,-0.5143930912017822
0.6629379391670227,-0.09310819953680038
0.7730919122695923,0.3845045864582062
0.4201688766479492,1.4092670679092407
0.8892529606819153,1.2191566228866577
0.049356602132320404,1.4241737127304077
0.7226680517196655,0.30817922949790955
0.4713326692581177,1.4671653509140015
0.29107892513275146,0.7836393713951111
0.17214594781398773,0.9980749487876892
0.8325805068016052,0.9866965413093567
0.8567390441894531,-0.05389272794127464
0.017041919752955437,1.5620403289794922
0.025393009185791016,-0.5060871839523315
0.3130718171596527,0.1746959239244461
0.01436516921967268,1.5715855360031128
0.2158466875553131,0.7306375503540039
0.8879071474075317,1.305528998374939
0.9955628514289856,-0.4566256105899811
0.18860794603824615,0.06474792957305908
0.18938042223453522,0.15222124755382538
0.6211158037185669,1.204633116722107
0.3592683672904968,1.1155918836593628
0.3910554349422455,-0.2777865529060364
0.9083366990089417,-0.40247753262519836
0.9514423608779907,-0.4037645757198334
0.9259142279624939,-0.45730119943618774
0.8403530120849609,-0.11117879301309586
0.6430041790008545,-0.108873650431633
0.46107184886932373,1.4153426885604858
0.13149620592594147,1.0995086431503296
0.7218819260597229,0.6947776079177856
0.8275697231292725,0.9573448300361633
0.5223327279090881,1.430263638496399
0.36098000407218933,1.2230758666992188
0.8981883525848389,1.2838934659957886
0.9673247933387756,1.4773342609405518
0.8243077397346497,0.8378195762634277
0.48397478461265564,-0.4949045777320862
0.1560460478067398,-0.03130828216671944
0.8393211364746094,1.06969153881073
0.04420509189367294,-0.4674072563648224
0.25327274203300476,0.47694429755210876
0.4941333830356598,-0.5280712246894836
0.09349208325147629,-0.30837419629096985
0.990450918674469,-0.4934305250644684
0.9860601425170898,1.5479382276535034
0.8955422639846802,1.3072577714920044
0.47781071066856384,1.4890527725219727
0.036147959530353546,1.4544566869735718
0.24394293129444122,0.458322137594223
0.78907710313797,0.3233281373977661
0.804267942905426,0.7811529636383057
0.8051294684410095,0.8044595718383789
0.16450850665569305,1.0314387083053589
0.6661516427993774,1.0410763025283813
0.9174559712409973,1.4305262565612793
0.44467902183532715,-0.39125943183898926
0.7387286424636841,0.5572521090507507
0.8840182423591614,-0.2277500033378601
0.8321790099143982,1.056193470954895
0.3573514223098755,1.054836392402649
0.972719132900238,1.569206714630127
0.10744186490774155,1.2327090501785278
0.8917168974876404,1.184882402420044
0.5542795062065125,-0.35559698939323425
0.8362090587615967,-0.04409416392445564
0.6605991721153259,-0.0539272204041481
0.8160294890403748,0.04888475313782692
0.6993506550788879,0.7994228601455688
0.41603270173072815,-0.2317604124546051
0.9536937475204468,1.4581114053726196
0.5991531610488892,1.309409737586975
0.8217189311981201,0.11343871057033539
0.8066833019256592,0.2124151885509491
0.35022425651550293,1.019555687904358
0.20893654227256775,0.2436736524105072
0.46772301197052,-0.5179166793823242
0.8821577429771423,-0.32821422815322876
0.841198205947876,1.022840976715088
0.06484631448984146,1.4494602680206299
0.2604481279850006,0.5092301964759827
0.9269075393676758,-0.38525813817977905
0.4818418622016907,1.3381221294403076
0.7633460164070129,0.6112728118896484
0.8870971202850342,-0.2735390067100525
0.30668017268180847,0.7600316405296326
0.49961015582084656,1.5397937297821045
0.3819471299648285,-0.2666037380695343
0.8275861144065857,0.06715814024209976
0.9373120069503784,1.4431843757629395
0.8235586285591125,0.0436142161488533
0.4359816908836365,1.3930784463882446
0.613243579864502,1.1880217790603638
0.869866132736206,-0.25784894824028015
0.09338875114917755,-0.3262796401977539
0.5097498297691345,-0.5251076817512512
0.3209432065486908,0.03268285468220711
0.8683463931083679,-0.24362249672412872
0.719508945941925,0.26339060068130493
0.0003406435716897249,1.5783191919326782
0.9479221701622009,1.543213129043579
0.9626063108444214,1.4033702611923218
0.8586539626121521,1.072977900505066
0.10707942396402359,-0.23030900955200195
0.2167072296142578,0.25207388401031494
0.21616177260875702,0.7335416674613953
0.030120547860860825,-0.47412022948265076
0.5059249401092529,1.5579818487167358
0.9014200568199158,-0.3020768165588379
0.8114742636680603,0.14628031849861145
0.8319228291511536,1.09327232837677
0.8166635036468506,0.9474577307701111
0.3619862198829651,-0.11209935694932938
0.21225188672542572,0.13827240467071533
0.24179241061210632,0.698051393032074
0.357602596282959,-0.12515436112880707
0.4170319736003876,1.478291630744934
0.5434089303016663,1.287888765335083
0.8788228631019592,1.11385178565979
0.7523443698883057,0.5648208260536194
0.16693897545337677,0.03444972261786461
0.2829006314277649,0.2897479832172394
0.10146951675415039,1.2963857650756836
0.7466990351676941,0.4976821541786194
0.28086379170417786,0.3752291202545166
0.13121846318244934,1.1724509000778198
0.43354201316833496,-0.37161505222320557
0.5432778596878052,1.4343624114990234
0.16237883269786835,-0.04565119743347168
0.15445418655872345,0.982031524181366
0.6569620370864868,-0.05668634548783302
0.6026510000228882,1.3199129104614258
0.3939361274242401,1.2551794052124023
0.9191169142723083,-0.39853817224502563
0.06148151680827141,1.5223385095596313
0.7383105158805847,0.45567700266838074
0.5112730264663696,-0.5747358798980713
0.3063987195491791,0.18866698443889618
0.7727646231651306,0.628793478012085
0.39187705516815186,-0.2271801233291626
0.7436021566390991,0.5489407181739807
0.9176567792892456,1.3930726051330566
0.9649715423583984,-0.4128730595111847
0.35223597288131714,-0.05156818777322769
0.858735203742981,1.042601466178894
0.7958671450614929,0.18505898118019104
0.5570438504219055,-0.39037975668907166
0.7062653303146362,0.7730985879898071
0.7953949570655823,0.7668672204017639
0.21351276338100433,0.33123287558555603
0.668655276298523,0.9526274800300598
0.9574344754219055,-0.4158364236354828
0.9957813620567322,1.4945038557052612
0.2962660491466522,0.8888787627220154
0.3118879795074463,0.1667032092809677
0.43943795561790466,-0.43103331327438354
0.5077226758003235,-0.46906906366348267
0.12049540877342224,-0.2364465892314911
0.19843237102031708,0.2503703236579895
0.16377727687358856,0.03545978292822838
0.8110005855560303,0.11429307609796524
0.3773420453071594,1.2534220218658447
0.3847830593585968,-0.26041027903556824
0.9664215445518494,1.4169347286224365
0.8691726326942444,-0.06047765165567398
0.21639485657215118,0.7285488843917847
0.9489697813987732,-0.46859613060951233
0.2184663712978363,0.2038506120443344
0.6918519139289856,0.1897895485162735
0.3753589987754822,1.2055832147598267
0.5541425943374634,1.5075409412384033
0.32799383997917175,0.9008207321166992
0.2522726356983185,0.45440369844436646
0.585634708404541,1.3238744735717773
0.6674932837486267,-0.04382368177175522
0.5199392437934875,-0.47747427225112915
0.31259024143218994,0.05327204242348671
0.2771647572517395,0.7125471234321594
0.3070559799671173,0.7933583855628967
0.09898868203163147,1.3098634481430054
0.35798338055610657,-0.1040232926607132
0.4036666750907898,1.315238356590271
0.8247969150543213,0.9114704728126526
0.2010623663663864,0.7919632196426392
0.06982983648777008,-0.39177995920181274


==> plot_csvs/multimodal_ece_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.105
0.2,0.211
0.30000000000000004,0.302
0.4,0.413
0.5,0.518
0.6000000000000001,0.616
0.7000000000000001,0.71
0.8,0.807
0.9,0.906
1.0,1.0


==> plot_csvs/multimodal_ks_true_std.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.105
0.2,0.211
0.30000000000000004,0.302
0.4,0.413
0.5,0.518
0.6000000000000001,0.616
0.7000000000000001,0.71
0.8,0.807
0.9,0.906
1.0,1.0


==> plot_csvs/multimodal_spearman_true_std.csv <==
rank_AE,rank_uncertainty
906,672
560,657
967,658
704,659
190,660
1,661
634,662
589,663
423,664
626,665
394,666
754,667
599,668
468,669
635,670
829,671
910,656
320,673
978,674
802,675
677,676
283,677
355,678
20,679
939,680
992,681
688,682
561,683
684,684
281,685
293,686
630,687
21,641
26,626
717,627
4,628
618,629
793,630
497,631
911,632
907,633
614,634
177,635
313,636
362,637
674,638
483,639
30,640
787,688
422,642
847,643
470,644
368,645
615,646
800,647
974,648
945,649
280,650
702,651
621,652
845,653
427,654
991,655
692,735
734,720
700,721
126,722
335,723
331,724
725,725
153,726
354,727
982,728
340,729
880,730
106,731
471,732
584,733
259,734
451,719
670,736
465,737
533,738
984,739
110,740
425,741
710,742
582,743
328,744
452,745
682,746
383,747
241,748
39,749
832,704
81,689
820,690
376,691
194,692
32,693
798,694
159,695
120,696
652,697
82,698
869,699
396,700
309,701
462,702
227,703
877,625
286,705
79,706
671,707
855,708
532,709
611,710
334,711
458,712
954,713
371,714
491,715
436,716
6,717
818,718
605,547
679,532
912,533
654,534
956,535
25,536
108,537
925,538
610,539
99,540
107,541
136,542
851,543
703,544
185,545
564,546
44,531
370,548
440,549
367,550
641,551
934,552
647,553
265,554
123,555
442,556
431,557
225,558
204,559
130,560
698,561
659,562
994,516
554,501
603,502
67,503
478,504
972,505
548,506
844,507
539,508
258,509
170,510
666,511
731,512
157,513
551,514
266,515
633,563
577,517
242,518
473,519
311,520
583,521
714,522
559,523
989,524
361,525
834,526
531,527
3,528
562,529
169,530
459,610
188,595
810,596
282,597
899,598
517,599
721,600
117,601
23,602
794,603
135,604
158,605
943,606
854,607
628,608
58,609
636,594
727,611
434,612
151,613
128,614
426,615
430,616
11,617
210,618
264,619
207,620
740,621
48,622
645,623
98,624
779,579
63,564
570,565
891,566
738,567
601,568
129,569
961,570
78,571
902,572
604,573
550,574
758,575
864,576
884,577
252,578
447,750
518,580
530,581
289,582
857,583
341,584
789,585
797,586
49,587
499,588
344,589
347,590
536,591
224,592
745,593
741,922
348,907
389,908
484,909
10,910
730,911
752,912
7,913
919,914
586,915
761,916
481,917
575,918
409,919
951,920
315,921
567,906
952,923
791,924
528,925
263,926
656,927
639,928
404,929
457,930
357,931
435,932
762,933
524,934
950,935
662,936
345,937
152,891
585,876
849,877
690,878
569,879
381,880
253,881
508,882
580,883
428,884
822,885
303,886
187,887
349,888
722,889
418,890
37,938
547,892
172,893
860,894
0,895
742,896
803,897
881,898
64,899
295,900
202,901
94,902
171,903
487,904
678,905
743,985
546,970
968,971
493,972
625,973
114,974
509,975
221,976
206,977
382,978
904,979
339,980
91,981
872,982
122,983
299,984
767,969
942,986
711,987
525,988
142,989
948,990
163,991
92,992
963,993
975,994
746,995
926,996
500,997
596,998
529,999
182,954
629,939
663,940
366,941
726,942
87,943
104,944
476,945
179,946
449,947
841,948
146,949
658,950
924,951
453,952
155,953
571,875
897,955
474,956
284,957
319,958
29,959
186,960
866,961
895,962
273,963
317,964
36,965
363,966
723,967
853,968
71,797
960,782
651,783
755,784
631,785
759,786
981,787
229,788
557,789
234,790
987,791
41,792
696,793
753,794
655,795
131,796
728,781
174,798
519,799
568,800
145,801
196,802
839,803
178,804
543,805
775,806
947,807
715,808
192,809
406,810
592,811
54,812
321,766
962,751
687,752
515,753
290,754
835,755
643,756
852,757
251,758
249,759
766,760
828,761
669,762
2,763
175,764
859,765
771,813
272,767
732,768
661,769
825,770
80,771
216,772
770,773
214,774
401,775
70,776
140,777
809,778
350,779
685,780
407,860
246,845
359,846
744,847
617,848
445,849
806,850
414,851
365,852
111,853
448,854
61,855
627,856
637,857
917,858
811,859
892,844
940,861
105,862
156,863
608,864
681,865
873,866
260,867
56,868
591,869
446,870
813,871
836,872
644,873
346,874
72,829
96,814
995,815
199,816
785,817
393,818
850,819
837,820
441,821
298,822
310,823
84,824
141,825
164,826
134,827
736,828
113,500
513,830
356,831
14,832
147,833
763,834
932,835
53,836
217,837
469,838
814,839
386,840
504,841
646,842
236,843
503,172
322,157
231,158
27,159
261,160
336,161
729,162
74,163
397,164
638,165
865,166
173,167
489,168
433,169
238,170
964,171
352,156
886,173
400,174
606,175
498,176
937,177
395,178
885,179
660,180
203,181
773,182
607,183
795,184
201,185
90,186
296,187
705,141
556,126
936,127
748,128
830,129
112,130
162,131
369,132
505,133
384,134
75,135
875,136
709,137
716,138
707,139
888,140
22,188
856,142
512,143
475,144
769,145
243,146
398,147
931,148
95,149
302,150
333,151
12,152
45,153
28,154
245,155
213,235
616,220
160,221
244,222
928,223
275,224
565,225
979,226
24,227
101,228
144,229
324,230
922,231
553,232
211,233
119,234
760,219
292,236
817,237
757,238
883,239
88,240
993,241
501,242
138,243
796,244
733,245
438,246
812,247
463,248
768,249
33,204
516,189
93,190
555,191
223,192
55,193
494,194
278,195
623,196
380,197
388,198
699,199
675,200
588,201
307,202
946,203
46,125
990,205
338,206
997,207
50,208
62,209
846,210
115,211
949,212
520,213
649,214
65,215
958,216
976,217
51,218
97,47
57,32
332,33
402,34
831,35
657,36
274,37
664,38
411,39
420,40
959,41
408,42
619,43
329,44
8,45
923,46
750,31
439,48
308,49
416,50
209,51
541,52
300,53
18,54
668,55
507,56
540,57
31,58
970,59
921,60
751,61
842,62
965,16
351,1
908,2
558,3
871,4
360,5
325,6
697,7
233,8
387,9
870,10
777,11
403,12
132,13
927,14
15,15
466,63
168,17
534,18
405,19
297,20
718,21
545,22
724,23
790,24
176,25
523,26
52,27
391,28
291,29
590,30
247,110
200,95
896,96
467,97
68,98
184,99
506,100
390,101
894,102
60,103
620,104
237,105
490,106
930,107
479,108
969,109
719,94
492,111
977,112
838,113
772,114
85,115
35,116
765,117
824,118
542,119
5,120
826,121
929,122
13,123
342,124
624,79
191,64
89,65
419,66
973,67
764,68
953,69
784,70
804,71
456,72
788,73
593,74
16,75
353,76
318,77
323,78
916,250
938,80
287,81
212,82
905,83
602,84
874,85
672,86
563,87
739,88
737,89
248,90
598,91
166,92
701,93
267,422
903,407
482,408
103,409
913,410
77,411
167,412
464,413
373,414
915,415
552,416
985,417
486,418
526,419
76,420
876,421
330,406
998,423
510,424
799,425
165,426
971,427
495,428
889,429
139,430
102,431
326,432
665,433
816,434
279,435
594,436
312,437
514,391
83,376
183,377
257,378
488,379
827,380
914,381
443,382
613,383
148,384
843,385
364,386
747,387
805,388
276,389
455,390
576,438
197,392
413,393
116,394
683,395
38,396
285,397
900,398
149,399
609,400
226,401
378,402
783,403
472,404
612,405
890,485
918,470
676,471
432,472
642,473
808,474
228,475
377,476
254,477
882,478
485,479
878,480
999,481
686,482
901,483
421,484
823,469
848,486
776,487
40,488
43,489
69,490
858,491
205,492
511,493
840,494
143,495
833,496
34,497
549,498
898,499
712,454
632,439
522,440
708,441
337,442
316,443
600,444
137,445
966,446
450,447
868,448
304,449
454,450
218,451
124,452
578,453
774,375
648,455
944,456
694,457
424,458
689,459
193,460
215,461
374,462
680,463
219,464
392,465
735,466
720,467
399,468
255,297
73,282
544,283
385,284
756,285
815,286
154,287
980,288
294,289
17,290
270,291
198,292
417,293
343,294
47,295
444,296
415,281
305,298
327,299
262,300
706,301
941,302
983,303
121,304
235,305
673,306
667,307
195,308
538,309
650,310
572,311
535,312
920,266
653,251
573,252
66,253
587,254
220,255
133,256
909,257
269,258
996,259
301,260
713,261
161,262
691,263
271,264
127,265
867,313
496,267
581,268
695,269
42,270
786,271
749,272
59,273
109,274
358,275
118,276
597,277
461,278
792,279
189,280
879,360
314,345
222,346
781,347
429,348
502,349
412,350
477,351
527,352
150,353
288,354
208,355
480,356
935,357
410,358
256,359
574,344
595,361
819,362
693,363
86,364
230,365
521,366
250,367
372,368
933,369
537,370
861,371
863,372
988,373
801,374
566,329
955,314
780,315
232,316
957,317
887,318
893,319
239,320
821,321
375,322
782,323
460,324
180,325
100,326
579,327
19,328
268,0
778,330
125,331
306,332
9,333
240,334
379,335
181,336
862,337
437,338
807,339
986,340
640,341
622,342
277,343


==> plot_csvs/multimodal_true_error_ause.csv <==
fraction,oracle,sparsification
0.0010000000474974513,1.0,1.0
0.0020000000949949026,0.9974043965339661,0.9974043965339661
0.003000000026077032,0.994846522808075,0.994846522808075
0.004000000189989805,0.992330014705658,0.992330014705658
0.004999999888241291,0.9899498820304871,0.9899498820304871
0.006000000052154064,0.98758465051651,0.98758465051651
0.007000000216066837,0.9852221012115479,0.9852221012115479
0.00800000037997961,0.9829503297805786,0.9829503297805786
0.008999999612569809,0.9807211756706238,0.9807211756706238
0.009999999776482582,0.9785046577453613,0.9785046577453613
0.010999999940395355,0.9763113260269165,0.9763113260269165
0.012000000104308128,0.9741395115852356,0.9741395115852356
0.013000000268220901,0.9719655513763428,0.9719655513763428
0.014000000432133675,0.9697872400283813,0.9697872400283813
0.014999999664723873,0.9676085710525513,0.9676085710525513
0.01600000075995922,0.965490460395813,0.965490460395813
0.017000000923871994,0.9633957743644714,0.9633957743644714
0.017999999225139618,0.961323618888855,0.961323618888855
0.01899999938905239,0.9592493772506714,0.9592493772506714
0.019999999552965164,0.9571869969367981,0.9571869969367981
0.020999999716877937,0.9551234245300293,0.9551234245300293
0.02199999988079071,0.9530585408210754,0.9530585408210754
0.023000000044703484,0.9510188102722168,0.9510188102722168
0.024000000208616257,0.9489887952804565,0.9489887952804565
0.02500000037252903,0.9469943642616272,0.9469943642616272
0.026000000536441803,0.9450001120567322,0.9450001120567322
0.027000000700354576,0.9430323243141174,0.9430323243141174
0.02800000086426735,0.9410772323608398,0.9410772323608398
0.028999999165534973,0.9391350746154785,0.9391350746154785
0.029999999329447746,0.9372094869613647,0.9372094869613647
0.03099999949336052,0.9352902173995972,0.9352902173995972
0.03200000151991844,0.9333776831626892,0.9333776831626892
0.032999999821186066,0.9314641356468201,0.9314641356468201
0.03400000184774399,0.9295501112937927,0.9295501112937927
0.03500000014901161,0.9276503324508667,0.9276503324508667
0.035999998450279236,0.9257529973983765,0.9257529973983765
0.03700000047683716,0.9238564968109131,0.9238564968109131
0.03799999877810478,0.9219828248023987,0.9219828248023987
0.039000000804662704,0.9201134443283081,0.9201134443283081
0.03999999910593033,0.9182864427566528,0.9182864427566528
0.04100000113248825,0.9164646863937378,0.9164646863937378
0.041999999433755875,0.9146449565887451,0.9146449565887451
0.0430000014603138,0.912855327129364,0.912855327129364
0.04399999976158142,0.9111188054084778,0.9111188054084778
0.04500000178813934,0.9093855023384094,0.9093855023384094
0.04600000008940697,0.9076558351516724,0.9076558351516724
0.04699999839067459,0.9059742093086243,0.9059742093086243
0.04800000041723251,0.9042976498603821,0.9042976498603821
0.04899999871850014,0.9026176929473877,0.9026176929473877
0.05000000074505806,0.9009517431259155,0.9009517431259155
0.050999999046325684,0.899302065372467,0.899302065372467
0.052000001072883606,0.8976501822471619,0.8976501822471619
0.05299999937415123,0.8960066437721252,0.8960066437721252
0.05400000140070915,0.8943755030632019,0.8943755030632019
0.054999999701976776,0.8927524089813232,0.8927524089813232
0.0560000017285347,0.8911373615264893,0.8911373615264893
0.05700000002980232,0.8895250558853149,0.8895250558853149
0.057999998331069946,0.8879113793373108,0.8879113793373108
0.05900000035762787,0.8863376379013062,0.8863376379013062
0.05999999865889549,0.8847742080688477,0.8847742080688477
0.061000000685453415,0.8832138776779175,0.8832138776779175
0.06199999898672104,0.8816653490066528,0.8816653490066528
0.06300000101327896,0.8801190257072449,0.8801190257072449
0.06400000303983688,0.8785802721977234,0.8785802721977234
0.06499999761581421,0.8770394921302795,0.8770394921302795
0.06599999964237213,0.8755151033401489,0.8755151033401489
0.06700000166893005,0.8739902377128601,0.8739902377128601
0.06800000369548798,0.8724751472473145,0.8724751472473145
0.0689999982714653,0.8709586262702942,0.8709586262702942
0.07000000029802322,0.8694414496421814,0.8694414496421814
0.07100000232458115,0.8679239153862,0.8679239153862
0.07199999690055847,0.8664183020591736,0.8664183020591736
0.0729999989271164,0.8649271130561829,0.8649271130561829
0.07400000095367432,0.8634403944015503,0.8634403944015503
0.07500000298023224,0.8619510531425476,0.8619510531425476
0.07599999755620956,0.8604635000228882,0.8604635000228882
0.07699999958276749,0.8590020537376404,0.8590020537376404
0.07800000160932541,0.8575544953346252,0.8575544953346252
0.07900000363588333,0.8561050891876221,0.8561050891876221
0.07999999821186066,0.8546560406684875,0.8546560406684875
0.08100000023841858,0.8532096147537231,0.8532096147537231
0.0820000022649765,0.8517729640007019,0.8517729640007019
0.08299999684095383,0.8503373265266418,0.8503373265266418
0.08399999886751175,0.8489142060279846,0.8489142060279846
0.08500000089406967,0.8474945425987244,0.8474945425987244
0.0860000029206276,0.8460719585418701,0.8460719585418701
0.08699999749660492,0.8446701765060425,0.8446701765060425
0.08799999952316284,0.8432719707489014,0.8432719707489014
0.08900000154972076,0.8418791890144348,0.8418791890144348
0.09000000357627869,0.8404921889305115,0.8404921889305115
0.09099999815225601,0.8391128182411194,0.8391128182411194
0.09200000017881393,0.837731122970581,0.837731122970581
0.09300000220537186,0.8363526463508606,0.8363526463508606
0.09399999678134918,0.8349781632423401,0.8349781632423401
0.0949999988079071,0.8336180448532104,0.8336180448532104
0.09600000083446503,0.8322669863700867,0.8322669863700867
0.09700000286102295,0.8309227228164673,0.8309227228164673
0.09799999743700027,0.8295792937278748,0.8295792937278748
0.0989999994635582,0.8282361626625061,0.8282361626625061
0.10000000149011612,0.8268956542015076,0.8268956542015076
0.10100000351667404,0.8255602121353149,0.8255602121353149
0.10199999809265137,0.8242276906967163,0.8242276906967163
0.10300000011920929,0.8229023814201355,0.8229023814201355
0.10400000214576721,0.8215805292129517,0.8215805292129517
0.10499999672174454,0.8202646374702454,0.8202646374702454
0.10599999874830246,0.8189605474472046,0.8189605474472046
0.10700000077486038,0.8176553845405579,0.8176553845405579
0.1080000028014183,0.8163478970527649,0.8163478970527649
0.10899999737739563,0.8150485754013062,0.8150485754013062
0.10999999940395355,0.813747763633728,0.813747763633728
0.11100000143051147,0.8124468922615051,0.8124468922615051
0.1120000034570694,0.8111541867256165,0.8111541867256165
0.11299999803304672,0.8098685145378113,0.8098685145378113
0.11400000005960464,0.8085809350013733,0.8085809350013733
0.11500000208616257,0.8072973489761353,0.8072973489761353
0.11599999666213989,0.8060120344161987,0.8060120344161987
0.11699999868869781,0.8047283887863159,0.8047283887863159
0.11800000071525574,0.8034443259239197,0.8034443259239197
0.11900000274181366,0.8021621704101562,0.8021621704101562
0.11999999731779099,0.8008887767791748,0.8008887767791748
0.12099999934434891,0.7996139526367188,0.7996139526367188
0.12200000137090683,0.7983416318893433,0.7983416318893433
0.12300000339746475,0.7970828413963318,0.7970828413963318
0.12399999797344208,0.7958225011825562,0.7958225011825562
0.125,0.7945648431777954,0.7945648431777954
0.12600000202655792,0.7933106422424316,0.7933106422424316
0.12700000405311584,0.792055606842041,0.792055606842041
0.12800000607967377,0.7907983064651489,0.7907983064651489
0.1289999932050705,0.7895416617393494,0.7895416617393494
0.12999999523162842,0.7882928252220154,0.7882928252220154
0.13099999725818634,0.787051796913147,0.787051796913147
0.13199999928474426,0.7858150005340576,0.7858150005340576
0.13300000131130219,0.7845797538757324,0.7845797538757324
0.1340000033378601,0.7833421230316162,0.7833421230316162
0.13500000536441803,0.7821021676063538,0.7821021676063538
0.13600000739097595,0.7808681726455688,0.7808681726455688
0.13699999451637268,0.7796362638473511,0.7796362638473511
0.1379999965429306,0.7784057855606079,0.7784057855606079
0.13899999856948853,0.7771724462509155,0.7771724462509155
0.14000000059604645,0.7759463787078857,0.7759463787078857
0.14100000262260437,0.7747252583503723,0.7747252583503723
0.1420000046491623,0.7735016942024231,0.7735016942024231
0.14300000667572021,0.7722800374031067,0.7722800374031067
0.14399999380111694,0.7710655331611633,0.7710655331611633
0.14499999582767487,0.7698507308959961,0.7698507308959961
0.1459999978542328,0.7686421275138855,0.7686421275138855
0.1469999998807907,0.7674384117126465,0.7674384117126465
0.14800000190734863,0.7662332653999329,0.7662332653999329
0.14900000393390656,0.7650469541549683,0.7650469541549683
0.15000000596046448,0.7638607621192932,0.7638607621192932
0.1509999930858612,0.7626721858978271,0.7626721858978271
0.15199999511241913,0.7614825963973999,0.7614825963973999
0.15299999713897705,0.7602925896644592,0.7602925896644592
0.15399999916553497,0.7591032981872559,0.7591032981872559
0.1550000011920929,0.7579201459884644,0.7579201459884644
0.15600000321865082,0.7567386031150818,0.7567386031150818
0.15700000524520874,0.7555642127990723,0.7555642127990723
0.15800000727176666,0.7543873190879822,0.7543873190879822
0.1589999943971634,0.753212571144104,0.753212571144104
0.1599999964237213,0.7520390152931213,0.7520390152931213
0.16099999845027924,0.7508699893951416,0.7508699893951416
0.16200000047683716,0.7496993541717529,0.7496993541717529
0.16300000250339508,0.7485325336456299,0.7485325336456299
0.164000004529953,0.7473650574684143,0.7473650574684143
0.16500000655651093,0.7461983561515808,0.7461983561515808
0.16599999368190765,0.7450364828109741,0.7450364828109741
0.16699999570846558,0.743872344493866,0.743872344493866
0.1679999977350235,0.7427111268043518,0.7427111268043518
0.16899999976158142,0.7415485978126526,0.7415485978126526
0.17000000178813934,0.7403849363327026,0.7403849363327026
0.17100000381469727,0.7392191290855408,0.7392191290855408
0.1720000058412552,0.738050639629364,0.738050639629364
0.17299999296665192,0.736879289150238,0.736879289150238
0.17399999499320984,0.735706627368927,0.735706627368927
0.17499999701976776,0.7345382571220398,0.7345382571220398
0.17599999904632568,0.7333683371543884,0.7333683371543884
0.1770000010728836,0.7321963310241699,0.7321963310241699
0.17800000309944153,0.7310373783111572,0.7310373783111572
0.17900000512599945,0.7298810482025146,0.7298810482025146
0.18000000715255737,0.7287254929542542,0.7287254929542542
0.1809999942779541,0.7275741696357727,0.7275741696357727
0.18199999630451202,0.7264205813407898,0.7264205813407898
0.18299999833106995,0.7252679467201233,0.7252679467201233
0.18400000035762787,0.7241145968437195,0.7241145968437195
0.1850000023841858,0.7229598760604858,0.7229598760604858
0.1860000044107437,0.7218035459518433,0.7218035459518433
0.18700000643730164,0.7206466197967529,0.7206466197967529
0.18799999356269836,0.7194889187812805,0.7194889187812805
0.1889999955892563,0.718328595161438,0.718328595161438
0.1899999976158142,0.7171685695648193,0.7171685695648193
0.19099999964237213,0.7160083055496216,0.7160083055496216
0.19200000166893005,0.7148486971855164,0.7148486971855164
0.19300000369548798,0.7136911749839783,0.7136911749839783
0.1940000057220459,0.7125336527824402,0.7125336527824402
0.19499999284744263,0.7113797068595886,0.7113797068595886
0.19599999487400055,0.7102360129356384,0.7102360129356384
0.19699999690055847,0.7090961933135986,0.7090961933135986
0.1979999989271164,0.7079609632492065,0.7079609632492065
0.19900000095367432,0.7068243026733398,0.7068243026733398
0.20000000298023224,0.7056849002838135,0.7056849002838135
0.20100000500679016,0.7045514583587646,0.7045514583587646
0.20200000703334808,0.7034159302711487,0.7034159302711487
0.2029999941587448,0.702277660369873,0.702277660369873
0.20399999618530273,0.7011403441429138,0.7011403441429138
0.20499999821186066,0.7000076174736023,0.7000076174736023
0.20600000023841858,0.6988738775253296,0.6988738775253296
0.2070000022649765,0.6977407932281494,0.6977407932281494
0.20800000429153442,0.6966052055358887,0.6966052055358887
0.20900000631809235,0.6954751014709473,0.6954751014709473
0.20999999344348907,0.6943466067314148,0.6943466067314148
0.210999995470047,0.6932174563407898,0.6932174563407898
0.21199999749660492,0.6920909285545349,0.6920909285545349
0.21299999952316284,0.6909627914428711,0.6909627914428711
0.21400000154972076,0.6898360252380371,0.6898360252380371
0.2150000035762787,0.6887201070785522,0.6887201070785522
0.2160000056028366,0.6876211762428284,0.6876211762428284
0.21699999272823334,0.6865212917327881,0.6865212917327881
0.21799999475479126,0.6854186058044434,0.6854186058044434
0.21899999678134918,0.684313178062439,0.684313178062439
0.2199999988079071,0.6832057237625122,0.6832057237625122
0.22100000083446503,0.6821034550666809,0.6821034550666809
0.22200000286102295,0.6810011267662048,0.6810011267662048
0.22300000488758087,0.6799070835113525,0.6799070835113525
0.2240000069141388,0.6788139939308167,0.6788139939308167
0.22499999403953552,0.6777216196060181,0.6777216196060181
0.22599999606609344,0.6766314506530762,0.6766314506530762
0.22699999809265137,0.6755402684211731,0.6755402684211731
0.2280000001192093,0.6744505167007446,0.6744505167007446
0.2290000021457672,0.6733624339103699,0.6733624339103699
0.23000000417232513,0.6722722053527832,0.6722722053527832
0.23100000619888306,0.6711811423301697,0.6711811423301697
0.23199999332427979,0.6700892448425293,0.6700892448425293
0.2329999953508377,0.6689965128898621,0.6689965128898621
0.23399999737739563,0.6679059863090515,0.6679059863090515
0.23499999940395355,0.6668156981468201,0.6668156981468201
0.23600000143051147,0.6657248735427856,0.6657248735427856
0.2370000034570694,0.6646430492401123,0.6646430492401123
0.23800000548362732,0.663559079170227,0.663559079170227
0.23899999260902405,0.6624762415885925,0.6624762415885925
0.23999999463558197,0.6613916158676147,0.6613916158676147
0.2409999966621399,0.6603070497512817,0.6603070497512817
0.24199999868869781,0.6592223048210144,0.6592223048210144
0.24300000071525574,0.6581501364707947,0.6581501364707947
0.24400000274181366,0.657077431678772,0.657077431678772
0.24500000476837158,0.6560140252113342,0.6560140252113342
0.2460000067949295,0.6549500226974487,0.6549500226974487
0.24699999392032623,0.6538962721824646,0.6538962721824646
0.24799999594688416,0.6528405547142029,0.6528405547142029
0.24899999797344208,0.65179044008255,0.65179044008255
0.25,0.6507380604743958,0.6507380604743958
0.25099998712539673,0.6496860384941101,0.6496860384941101
0.25200000405311584,0.6486318707466125,0.6486318707466125
0.2529999911785126,0.6475750803947449,0.6475750803947449
0.2540000081062317,0.6465158462524414,0.6465158462524414
0.2549999952316284,0.6454548835754395,0.6454548835754395
0.25600001215934753,0.6443950533866882,0.6443950533866882
0.25699999928474426,0.6433421969413757,0.6433421969413757
0.257999986410141,0.6422946453094482,0.6422946453094482
0.2590000033378601,0.6412451863288879,0.6412451863288879
0.25999999046325684,0.6401982307434082,0.6401982307434082
0.26100000739097595,0.6391489505767822,0.6391489505767822
0.2619999945163727,0.6380999684333801,0.6380999684333801
0.2630000114440918,0.6370499134063721,0.6370499134063721
0.2639999985694885,0.6359995007514954,0.6359995007514954
0.26499998569488525,0.6349508762359619,0.6349508762359619
0.26600000262260437,0.6338998079299927,0.6338998079299927
0.2669999897480011,0.6328462958335876,0.6328462958335876
0.2680000066757202,0.6317908763885498,0.6317908763885498
0.26899999380111694,0.6307342052459717,0.6307342052459717
0.27000001072883606,0.6296777129173279,0.6296777129173279
0.2709999978542328,0.6286185383796692,0.6286185383796692
0.2720000147819519,0.6275628209114075,0.6275628209114075
0.27300000190734863,0.6265053153038025,0.6265053153038025
0.27399998903274536,0.6254502534866333,0.6254502534866333
0.2750000059604645,0.6243950724601746,0.6243950724601746
0.2759999930858612,0.6233415007591248,0.6233415007591248
0.2770000100135803,0.6222874522209167,0.6222874522209167
0.27799999713897705,0.6212328672409058,0.6212328672409058
0.27900001406669617,0.6201761364936829,0.6201761364936829
0.2800000011920929,0.6191171407699585,0.6191171407699585
0.2809999883174896,0.6180559992790222,0.6180559992790222
0.28200000524520874,0.6169964075088501,0.6169964075088501
0.28299999237060547,0.6159372329711914,0.6159372329711914
0.2840000092983246,0.6148881316184998,0.6148881316184998
0.2849999964237213,0.6138389110565186,0.6138389110565186
0.28600001335144043,0.6127879619598389,0.6127879619598389
0.28700000047683716,0.6117355227470398,0.6117355227470398
0.2879999876022339,0.6106863021850586,0.6106863021850586
0.289000004529953,0.6096399426460266,0.6096399426460266
0.28999999165534973,0.6086047291755676,0.6086047291755676
0.29100000858306885,0.607572615146637,0.607572615146637
0.2919999957084656,0.606545090675354,0.606545090675354
0.2930000126361847,0.6055150032043457,0.6055150032043457
0.2939999997615814,0.6044848561286926,0.6044848561286926
0.29499998688697815,0.6034595966339111,0.6034595966339111
0.29600000381469727,0.6024331450462341,0.6024331450462341
0.296999990940094,0.6014105081558228,0.6014105081558228
0.2980000078678131,0.6004047989845276,0.6004047989845276
0.29899999499320984,0.5994002223014832,0.5994002223014832
0.30000001192092896,0.5983940958976746,0.5983940958976746
0.3009999990463257,0.5973875522613525,0.5973875522613525
0.3019999861717224,0.5963850617408752,0.5963850617408752
0.30300000309944153,0.5953853130340576,0.5953853130340576
0.30399999022483826,0.5943865776062012,0.5943865776062012
0.3050000071525574,0.5933853387832642,0.5933853387832642
0.3059999942779541,0.5923829674720764,0.5923829674720764
0.3070000112056732,0.5913809537887573,0.5913809537887573
0.30799999833106995,0.5903770327568054,0.5903770327568054
0.3089999854564667,0.589370846748352,0.589370846748352
0.3100000023841858,0.5883617997169495,0.5883617997169495
0.3109999895095825,0.5873509049415588,0.5873509049415588
0.31200000643730164,0.5863370895385742,0.5863370895385742
0.31299999356269836,0.5853204727172852,0.5853204727172852
0.3140000104904175,0.5843199491500854,0.5843199491500854
0.3149999976158142,0.5833169221878052,0.5833169221878052
0.3160000145435333,0.5823132395744324,0.5823132395744324
0.31700000166893005,0.5813140273094177,0.5813140273094177
0.3179999887943268,0.5803132653236389,0.5803132653236389
0.3190000057220459,0.5793103575706482,0.5793103575706482
0.3199999928474426,0.5783137083053589,0.5783137083053589
0.32100000977516174,0.5773161053657532,0.5773161053657532
0.32199999690055847,0.5763241648674011,0.5763241648674011
0.3230000138282776,0.5753328204154968,0.5753328204154968
0.3240000009536743,0.5743448734283447,0.5743448734283447
0.32499998807907104,0.5733550190925598,0.5733550190925598
0.32600000500679016,0.5723631978034973,0.5723631978034973
0.3269999921321869,0.5713685750961304,0.5713685750961304
0.328000009059906,0.570371150970459,0.570371150970459
0.32899999618530273,0.5693858861923218,0.5693858861923218
0.33000001311302185,0.5684033632278442,0.5684033632278442
0.3310000002384186,0.5674319863319397,0.5674319863319397
0.3319999873638153,0.5664650797843933,0.5664650797843933
0.3330000042915344,0.5655032992362976,0.5655032992362976
0.33399999141693115,0.5645421147346497,0.5645421147346497
0.33500000834465027,0.5635784864425659,0.5635784864425659
0.335999995470047,0.5626123547554016,0.5626123547554016
0.3370000123977661,0.5616493225097656,0.5616493225097656
0.33799999952316284,0.5606837868690491,0.5606837868690491
0.33899998664855957,0.5597206950187683,0.5597206950187683
0.3400000035762787,0.5587623119354248,0.5587623119354248
0.3409999907016754,0.5578015446662903,0.5578015446662903
0.34200000762939453,0.5568435192108154,0.5568435192108154
0.34299999475479126,0.5558870434761047,0.5558870434761047
0.3440000116825104,0.5549280643463135,0.5549280643463135
0.3449999988079071,0.5539714694023132,0.5539714694023132
0.34599998593330383,0.5530152916908264,0.5530152916908264
0.34700000286102295,0.5520607233047485,0.5520607233047485
0.3479999899864197,0.551108181476593,0.551108181476593
0.3490000069141388,0.5501535534858704,0.5501535534858704
0.3499999940395355,0.5492059588432312,0.5492059588432312
0.35100001096725464,0.548263669013977,0.548263669013977
0.35199999809265137,0.5473206043243408,0.5473206043243408
0.3529999852180481,0.54637610912323,0.54637610912323
0.3540000021457672,0.5454358458518982,0.5454358458518982
0.35499998927116394,0.5444980263710022,0.5444980263710022
0.35600000619888306,0.5435575246810913,0.5435575246810913
0.3569999933242798,0.5426169633865356,0.5426169633865356
0.3580000102519989,0.5416768789291382,0.5416768789291382
0.35899999737739563,0.5407356023788452,0.5407356023788452
0.36000001430511475,0.5397947430610657,0.5397947430610657
0.3610000014305115,0.5388607382774353,0.5388607382774353
0.3619999885559082,0.5379243493080139,0.5379243493080139
0.3630000054836273,0.5369873046875,0.5369873046875
0.36399999260902405,0.5360589623451233,0.5360589623451233
0.36500000953674316,0.5351282954216003,0.5351282954216003
0.3659999966621399,0.5341954827308655,0.5341954827308655
0.367000013589859,0.5332620143890381,0.5332620143890381
0.36800000071525574,0.5323274731636047,0.5323274731636047
0.36899998784065247,0.5313907861709595,0.5313907861709595
0.3700000047683716,0.5304573178291321,0.5304573178291321
0.3709999918937683,0.5295209884643555,0.5295209884643555
0.3720000088214874,0.5285842418670654,0.5285842418670654
0.37299999594688416,0.5276451110839844,0.5276451110839844
0.37400001287460327,0.5267054438591003,0.5267054438591003
0.375,0.5257644653320312,0.5257644653320312
0.37599998712539673,0.5248211026191711,0.5248211026191711
0.37700000405311584,0.5238754153251648,0.5238754153251648
0.3779999911785126,0.522926926612854,0.522926926612854
0.3790000081062317,0.5219792723655701,0.5219792723655701
0.3799999952316284,0.521028995513916,0.521028995513916
0.38100001215934753,0.5200797915458679,0.5200797915458679
0.38199999928474426,0.5191285610198975,0.5191285610198975
0.382999986410141,0.5181760191917419,0.5181760191917419
0.3840000033378601,0.5172275304794312,0.5172275304794312
0.38499999046325684,0.5162805318832397,0.5162805318832397
0.38600000739097595,0.5153364539146423,0.5153364539146423
0.3869999945163727,0.5143896341323853,0.5143896341323853
0.3880000114440918,0.5134419798851013,0.5134419798851013
0.3889999985694885,0.5124913454055786,0.5124913454055786
0.38999998569488525,0.5115380883216858,0.5115380883216858
0.39100000262260437,0.510582447052002,0.510582447052002
0.3919999897480011,0.5096339583396912,0.5096339583396912
0.3930000066757202,0.5086864233016968,0.5086864233016968
0.39399999380111694,0.5077428221702576,0.5077428221702576
0.39500001072883606,0.5067967772483826,0.5067967772483826
0.3959999978542328,0.5058531165122986,0.5058531165122986
0.3970000147819519,0.5049181580543518,0.5049181580543518
0.39800000190734863,0.503980815410614,0.503980815410614
0.39899998903274536,0.5030418634414673,0.5030418634414673
0.4000000059604645,0.5021016001701355,0.5021016001701355
0.4009999930858612,0.5011618137359619,0.5011618137359619
0.4020000100135803,0.5002193450927734,0.5002193450927734
0.40299999713897705,0.4992748498916626,0.4992748498916626
0.40400001406669617,0.4983351230621338,0.4983351230621338
0.4050000011920929,0.4973926842212677,0.4973926842212677
0.4059999883174896,0.4964497983455658,0.4964497983455658
0.40700000524520874,0.49551069736480713,0.49551069736480713
0.40799999237060547,0.494568794965744,0.494568794965744
0.4090000092983246,0.49362868070602417,0.49362868070602417
0.4099999964237213,0.49268656969070435,0.49268656969070435
0.41100001335144043,0.4917449951171875,0.4917449951171875
0.41200000047683716,0.49080419540405273,0.49080419540405273
0.4129999876022339,0.4898682236671448,0.4898682236671448
0.414000004529953,0.488930344581604,0.488930344581604
0.41499999165534973,0.4879925549030304,0.4879925549030304
0.41600000858306885,0.48705872893333435,0.48705872893333435
0.4169999957084656,0.48612460494041443,0.48612460494041443
0.4180000126361847,0.48518723249435425,0.48518723249435425
0.4189999997615814,0.4842487573623657,0.4842487573623657
0.41999998688697815,0.483315110206604,0.483315110206604
0.42100000381469727,0.4823805093765259,0.4823805093765259
0.421999990940094,0.4814547896385193,0.4814547896385193
0.4230000078678131,0.4805300533771515,0.4805300533771515
0.42399999499320984,0.47960221767425537,0.47960221767425537
0.42500001192092896,0.47867894172668457,0.47867894172668457
0.4259999990463257,0.4777553975582123,0.4777553975582123
0.4269999861717224,0.4768321216106415,0.4768321216106415
0.42800000309944153,0.4759070575237274,0.4759070575237274
0.42899999022483826,0.4749787151813507,0.4749787151813507
0.4300000071525574,0.4740523099899292,0.4740523099899292
0.4309999942779541,0.473125159740448,0.473125159740448
0.4320000112056732,0.4722006320953369,0.4722006320953369
0.43299999833106995,0.4712772071361542,0.4712772071361542
0.4339999854564667,0.47035112977027893,0.47035112977027893
0.4350000023841858,0.46942469477653503,0.46942469477653503
0.4359999895095825,0.46849721670150757,0.46849721670150757
0.43700000643730164,0.46757811307907104,0.46757811307907104
0.43799999356269836,0.4666557312011719,0.4666557312011719
0.4390000104904175,0.46573615074157715,0.46573615074157715
0.4399999976158142,0.4648137092590332,0.4648137092590332
0.4410000145435333,0.46389129757881165,0.46389129757881165
0.44200000166893005,0.46297135949134827,0.46297135949134827
0.4429999887943268,0.46206361055374146,0.46206361055374146
0.4440000057220459,0.4611559212207794,0.4611559212207794
0.4449999928474426,0.4602545201778412,0.4602545201778412
0.44600000977516174,0.4593602120876312,0.4593602120876312
0.44699999690055847,0.4584638178348541,0.4584638178348541
0.4480000138282776,0.4575699269771576,0.4575699269771576
0.4490000009536743,0.45667722821235657,0.45667722821235657
0.44999998807907104,0.4557846188545227,0.4557846188545227
0.45100000500679016,0.4548889398574829,0.4548889398574829
0.4519999921321869,0.45399215817451477,0.45399215817451477
0.453000009059906,0.45309409499168396,0.45309409499168396
0.45399999618530273,0.45219942927360535,0.45219942927360535
0.45500001311302185,0.4513023793697357,0.4513023793697357
0.4560000002384186,0.4504030644893646,0.4504030644893646
0.4569999873638153,0.4495149552822113,0.4495149552822113
0.4580000042915344,0.44862648844718933,0.44862648844718933
0.45899999141693115,0.44774800539016724,0.44774800539016724
0.46000000834465027,0.4468696117401123,0.4468696117401123
0.460999995470047,0.4459911584854126,0.4459911584854126
0.4620000123977661,0.44511571526527405,0.44511571526527405
0.46299999952316284,0.44424179196357727,0.44424179196357727
0.46399998664855957,0.44337591528892517,0.44337591528892517
0.4650000035762787,0.4425068199634552,0.4425068199634552
0.4659999907016754,0.4416396915912628,0.4416396915912628
0.46700000762939453,0.4407710134983063,0.4407710134983063
0.46799999475479126,0.43990013003349304,0.43990013003349304
0.4690000116825104,0.43905001878738403,0.43905001878738403
0.4699999988079071,0.438202440738678,0.438202440738678
0.47099998593330383,0.43735483288764954,0.43735483288764954
0.47200000286102295,0.4365054965019226,0.4365054965019226
0.4729999899864197,0.4356532096862793,0.4356532096862793
0.4740000069141388,0.43479812145233154,0.43479812145233154
0.4749999940395355,0.43394193053245544,0.43394193053245544
0.47600001096725464,0.43308332562446594,0.43308332562446594
0.47699999809265137,0.4322240352630615,0.4322240352630615
0.4779999852180481,0.43136200308799744,0.43136200308799744
0.4790000021457672,0.43050074577331543,0.43050074577331543
0.47999998927116394,0.4296513795852661,0.4296513795852661
0.48100000619888306,0.42880168557167053,0.42880168557167053
0.4819999933242798,0.42794960737228394,0.42794960737228394
0.4830000102519989,0.42709872126579285,0.42709872126579285
0.48399999737739563,0.4262484610080719,0.4262484610080719
0.48500001430511475,0.4253970682621002,0.4253970682621002
0.4860000014305115,0.4245491623878479,0.4245491623878479
0.4869999885559082,0.4237074553966522,0.4237074553966522
0.4880000054836273,0.42286550998687744,0.42286550998687744
0.48899999260902405,0.4220297038555145,0.4220297038555145
0.49000000953674316,0.42119118571281433,0.42119118571281433
0.4909999966621399,0.4203512966632843,0.4203512966632843
0.492000013589859,0.41951119899749756,0.41951119899749756
0.49300000071525574,0.41866984963417053,0.41866984963417053
0.49399998784065247,0.4178290069103241,0.4178290069103241
0.4950000047683716,0.4169858694076538,0.4169858694076538
0.4959999918937683,0.41614580154418945,0.41614580154418945
0.4970000088214874,0.41530588269233704,0.41530588269233704
0.49799999594688416,0.4144708812236786,0.4144708812236786
0.49900001287460327,0.4136355519294739,0.4136355519294739
0.5,0.41279807686805725,0.41279807686805725
0.5009999871253967,0.41195791959762573,0.41195791959762573
0.5019999742507935,0.4111177921295166,0.4111177921295166
0.503000020980835,0.4102747440338135,0.4102747440338135
0.5040000081062317,0.4094286561012268,0.4094286561012268
0.5049999952316284,0.4085818827152252,0.4085818827152252
0.5059999823570251,0.40773680806159973,0.40773680806159973
0.5070000290870667,0.4068896174430847,0.4068896174430847
0.5080000162124634,0.4060395359992981,0.4060395359992981
0.5090000033378601,0.405190110206604,0.405190110206604
0.5099999904632568,0.404339998960495,0.404339998960495
0.5109999775886536,0.4034877419471741,0.4034877419471741
0.5120000243186951,0.40263715386390686,0.40263715386390686
0.5130000114440918,0.40178465843200684,0.40178465843200684
0.5139999985694885,0.40092986822128296,0.40092986822128296
0.5149999856948853,0.4000716507434845,0.4000716507434845
0.515999972820282,0.3992123007774353,0.3992123007774353
0.5170000195503235,0.39835262298583984,0.39835262298583984
0.5180000066757202,0.3975083827972412,0.3975083827972412
0.5189999938011169,0.39666593074798584,0.39666593074798584
0.5199999809265137,0.3958258628845215,0.3958258628845215
0.5210000276565552,0.39498353004455566,0.39498353004455566
0.5220000147819519,0.39413854479789734,0.39413854479789734
0.5230000019073486,0.3932916224002838,0.3932916224002838
0.5239999890327454,0.3924432694911957,0.3924432694911957
0.5249999761581421,0.39159172773361206,0.39159172773361206
0.5260000228881836,0.3907410204410553,0.3907410204410553
0.5270000100135803,0.3898877501487732,0.3898877501487732
0.527999997138977,0.38903698325157166,0.38903698325157166
0.5289999842643738,0.3881840407848358,0.3881840407848358
0.5299999713897705,0.38733595609664917,0.38733595609664917
0.531000018119812,0.38648509979248047,0.38648509979248047
0.5320000052452087,0.3856307566165924,0.3856307566165924
0.5329999923706055,0.38477444648742676,0.38477444648742676
0.5339999794960022,0.38391754031181335,0.38391754031181335
0.5350000262260437,0.38306519389152527,0.38306519389152527
0.5360000133514404,0.38221415877342224,0.38221415877342224
0.5370000004768372,0.3813598155975342,0.3813598155975342
0.5379999876022339,0.3805020749568939,0.3805020749568939
0.5389999747276306,0.37964287400245667,0.37964287400245667
0.5400000214576721,0.378792941570282,0.378792941570282
0.5410000085830688,0.3779471218585968,0.3779471218585968
0.5419999957084656,0.3771023750305176,0.3771023750305176
0.5429999828338623,0.3762601912021637,0.3762601912021637
0.5440000295639038,0.37541455030441284,0.37541455030441284
0.5450000166893005,0.374567449092865,0.374567449092865
0.5460000038146973,0.37372004985809326,0.37372004985809326
0.546999990940094,0.3728697896003723,0.3728697896003723
0.5479999780654907,0.3720211386680603,0.3720211386680603
0.5490000247955322,0.37117165327072144,0.37117165327072144
0.550000011920929,0.3703244626522064,0.3703244626522064
0.5509999990463257,0.36948180198669434,0.36948180198669434
0.5519999861717224,0.36864107847213745,0.36864107847213745
0.5529999732971191,0.3678009808063507,0.3678009808063507
0.5540000200271606,0.36696019768714905,0.36696019768714905
0.5550000071525574,0.36612093448638916,0.36612093448638916
0.5559999942779541,0.3652787506580353,0.3652787506580353
0.5569999814033508,0.3644477427005768,0.3644477427005768
0.5580000281333923,0.36361390352249146,0.36361390352249146
0.5590000152587891,0.3627822697162628,0.3627822697162628
0.5600000023841858,0.3619483709335327,0.3619483709335327
0.5609999895095825,0.3611137270927429,0.3611137270927429
0.5619999766349792,0.360288143157959,0.360288143157959
0.5630000233650208,0.3594643175601959,0.3594643175601959
0.5640000104904175,0.35863763093948364,0.35863763093948364
0.5649999976158142,0.35780948400497437,0.35780948400497437
0.5659999847412109,0.35697880387306213,0.35697880387306213
0.5669999718666077,0.35614630579948425,0.35614630579948425
0.5680000185966492,0.3553107678890228,0.3553107678890228
0.5690000057220459,0.354471892118454,0.354471892118454
0.5699999928474426,0.3536303639411926,0.3536303639411926
0.5709999799728394,0.35278624296188354,0.35278624296188354
0.5720000267028809,0.3519393503665924,0.3519393503665924
0.5730000138282776,0.3510921895503998,0.3510921895503998
0.5740000009536743,0.35024505853652954,0.35024505853652954
0.574999988079071,0.34939488768577576,0.34939488768577576
0.5759999752044678,0.3485427498817444,0.3485427498817444
0.5770000219345093,0.3476952910423279,0.3476952910423279
0.578000009059906,0.34684598445892334,0.34684598445892334
0.5789999961853027,0.3460066020488739,0.3460066020488739
0.5799999833106995,0.3451650142669678,0.3451650142669678
0.5809999704360962,0.3443251848220825,0.3443251848220825
0.5820000171661377,0.3435015082359314,0.3435015082359314
0.5830000042915344,0.3426762521266937,0.3426762521266937
0.5839999914169312,0.34184733033180237,0.34184733033180237
0.5849999785423279,0.3410194516181946,0.3410194516181946
0.5860000252723694,0.34018996357917786,0.34018996357917786
0.5870000123977661,0.3393576741218567,0.3393576741218567
0.5879999995231628,0.3385312259197235,0.3385312259197235
0.5889999866485596,0.3377193808555603,0.3377193808555603
0.5899999737739563,0.33690735697746277,0.33690735697746277
0.5910000205039978,0.336094468832016,0.336094468832016
0.5920000076293945,0.33528462052345276,0.33528462052345276
0.5929999947547913,0.3344717025756836,0.3344717025756836
0.593999981880188,0.3336785137653351,0.3336785137653351
0.5950000286102295,0.33288851380348206,0.33288851380348206
0.5960000157356262,0.33209964632987976,0.33209964632987976
0.597000002861023,0.33131086826324463,0.33131086826324463
0.5979999899864197,0.3305196166038513,0.3305196166038513
0.5989999771118164,0.3297259509563446,0.3297259509563446
0.6000000238418579,0.3289321959018707,0.3289321959018707
0.6010000109672546,0.3281373977661133,0.3281373977661133
0.6019999980926514,0.32734066247940063,0.32734066247940063
0.6029999852180481,0.32654231786727905,0.32654231786727905
0.6039999723434448,0.3257465064525604,0.3257465064525604
0.6050000190734863,0.3249487578868866,0.3249487578868866
0.6060000061988831,0.3241516947746277,0.3241516947746277
0.6069999933242798,0.32335299253463745,0.32335299253463745
0.6079999804496765,0.3225516974925995,0.3225516974925995
0.609000027179718,0.3217465877532959,0.3217465877532959
0.6100000143051147,0.3209386467933655,0.3209386467933655
0.6110000014305115,0.3201320469379425,0.3201320469379425
0.6119999885559082,0.3193223476409912,0.3193223476409912
0.6129999756813049,0.3185167610645294,0.3185167610645294
0.6140000224113464,0.3177127540111542,0.3177127540111542
0.6150000095367432,0.3169083595275879,0.3169083595275879
0.6159999966621399,0.3161015212535858,0.3161015212535858
0.6169999837875366,0.3152986168861389,0.3152986168861389
0.6179999709129333,0.3144955635070801,0.3144955635070801
0.6190000176429749,0.31369441747665405,0.31369441747665405
0.6200000047683716,0.3128899335861206,0.3128899335861206
0.6209999918937683,0.3120843768119812,0.3120843768119812
0.621999979019165,0.31127870082855225,0.31127870082855225
0.6230000257492065,0.310472697019577,0.310472697019577
0.6240000128746033,0.3096631169319153,0.3096631169319153
0.625,0.3088509142398834,0.3088509142398834
0.6259999871253967,0.3080345392227173,0.3080345392227173
0.6269999742507935,0.30721843242645264,0.30721843242645264
0.628000020980835,0.30639979243278503,0.30639979243278503
0.6290000081062317,0.3055775463581085,0.3055775463581085
0.6299999952316284,0.30475491285324097,0.30475491285324097
0.6309999823570251,0.3039317727088928,0.3039317727088928
0.6320000290870667,0.30311262607574463,0.30311262607574463
0.6330000162124634,0.3022908866405487,0.3022908866405487
0.6340000033378601,0.30147483944892883,0.30147483944892883
0.6349999904632568,0.3006582260131836,0.3006582260131836
0.6359999775886536,0.2998409569263458,0.2998409569263458
0.6370000243186951,0.29902178049087524,0.29902178049087524
0.6380000114440918,0.29819920659065247,0.29819920659065247
0.6389999985694885,0.29738712310791016,0.29738712310791016
0.6399999856948853,0.2965812683105469,0.2965812683105469
0.640999972820282,0.2957710325717926,0.2957710325717926
0.6420000195503235,0.2949596345424652,0.2949596345424652
0.6430000066757202,0.2941446602344513,0.2941446602344513
0.6439999938011169,0.2933298349380493,0.2933298349380493
0.6449999809265137,0.29251256585121155,0.29251256585121155
0.6460000276565552,0.2916910648345947,0.2916910648345947
0.6470000147819519,0.29087522625923157,0.29087522625923157
0.6480000019073486,0.2900655269622803,0.2900655269622803
0.6489999890327454,0.28925344347953796,0.28925344347953796
0.6499999761581421,0.28843849897384644,0.28843849897384644
0.6510000228881836,0.2876195013523102,0.2876195013523102
0.6520000100135803,0.2867974638938904,0.2867974638938904
0.652999997138977,0.28597137331962585,0.28597137331962585
0.6539999842643738,0.2851436138153076,0.2851436138153076
0.6549999713897705,0.28432637453079224,0.28432637453079224
0.656000018119812,0.28350576758384705,0.28350576758384705
0.6570000052452087,0.28268158435821533,0.28268158435821533
0.6579999923706055,0.2818596363067627,0.2818596363067627
0.6589999794960022,0.28103959560394287,0.28103959560394287
0.6600000262260437,0.28022655844688416,0.28022655844688416
0.6610000133514404,0.27941545844078064,0.27941545844078064
0.6620000004768372,0.278603196144104,0.278603196144104
0.6629999876022339,0.27778783440589905,0.27778783440589905
0.6639999747276306,0.27697741985321045,0.27697741985321045
0.6650000214576721,0.27616602182388306,0.27616602182388306
0.6660000085830688,0.2753562331199646,0.2753562331199646
0.6669999957084656,0.2745459973812103,0.2745459973812103
0.6679999828338623,0.27373430132865906,0.27373430132865906
0.6690000295639038,0.2729186415672302,0.2729186415672302
0.6700000166893005,0.2721060514450073,0.2721060514450073
0.6710000038146973,0.271290123462677,0.271290123462677
0.671999990940094,0.2704719007015228,0.2704719007015228
0.6729999780654907,0.2696489989757538,0.2696489989757538
0.6740000247955322,0.26882147789001465,0.26882147789001465
0.675000011920929,0.26799166202545166,0.26799166202545166
0.6759999990463257,0.26715943217277527,0.26715943217277527
0.6769999861717224,0.26632583141326904,0.26632583141326904
0.6779999732971191,0.2655048966407776,0.2655048966407776
0.6790000200271606,0.2646889090538025,0.2646889090538025
0.6800000071525574,0.26386821269989014,0.26386821269989014
0.6809999942779541,0.2630517780780792,0.2630517780780792
0.6819999814033508,0.2622314393520355,0.2622314393520355
0.6830000281333923,0.26140743494033813,0.26140743494033813
0.6840000152587891,0.260587215423584,0.260587215423584
0.6850000023841858,0.2597862482070923,0.2597862482070923
0.6859999895095825,0.25898197293281555,0.25898197293281555
0.6869999766349792,0.2581798732280731,0.2581798732280731
0.6880000233650208,0.257377028465271,0.257377028465271
0.6890000104904175,0.25657397508621216,0.25657397508621216
0.6899999976158142,0.25576701760292053,0.25576701760292053
0.6909999847412109,0.254959374666214,0.254959374666214
0.6919999718666077,0.2541484832763672,0.2541484832763672
0.6930000185966492,0.25333380699157715,0.25333380699157715
0.6940000057220459,0.25251394510269165,0.25251394510269165
0.6949999928474426,0.2516888380050659,0.2516888380050659
0.6959999799728394,0.25085896253585815,0.25085896253585815
0.6970000267028809,0.2500368058681488,0.2500368058681488
0.6980000138282776,0.24921205639839172,0.24921205639839172
0.6990000009536743,0.24839022755622864,0.24839022755622864
0.699999988079071,0.2475714236497879,0.2475714236497879
0.7009999752044678,0.2467479556798935,0.2467479556798935
0.7020000219345093,0.24592606723308563,0.24592606723308563
0.703000009059906,0.24511227011680603,0.24511227011680603
0.7039999961853027,0.24429911375045776,0.24429911375045776
0.7049999833106995,0.24348336458206177,0.24348336458206177
0.7059999704360962,0.2426672875881195,0.2426672875881195
0.7070000171661377,0.24185927212238312,0.24185927212238312
0.7080000042915344,0.24105201661586761,0.24105201661586761
0.7089999914169312,0.24024009704589844,0.24024009704589844
0.7099999785423279,0.2394229620695114,0.2394229620695114
0.7110000252723694,0.2386014312505722,0.2386014312505722
0.7120000123977661,0.23777852952480316,0.23777852952480316
0.7129999995231628,0.2369515746831894,0.2369515746831894
0.7139999866485596,0.23613132536411285,0.23613132536411285
0.7149999737739563,0.2353198081254959,0.2353198081254959
0.7160000205039978,0.23450703918933868,0.23450703918933868
0.7170000076293945,0.23369643092155457,0.23369643092155457
0.7179999947547913,0.23288962244987488,0.23288962244987488
0.718999981880188,0.23207880556583405,0.23207880556583405
0.7200000286102295,0.2312726080417633,0.2312726080417633
0.7210000157356262,0.2304612547159195,0.2304612547159195
0.722000002861023,0.2296445518732071,0.2296445518732071
0.7229999899864197,0.22882409393787384,0.22882409393787384
0.7239999771118164,0.22800371050834656,0.22800371050834656
0.7250000238418579,0.22717803716659546,0.22717803716659546
0.7260000109672546,0.22634796798229218,0.22634796798229218
0.7269999980926514,0.22551366686820984,0.22551366686820984
0.7279999852180481,0.22467437386512756,0.22467437386512756
0.7289999723434448,0.22383512556552887,0.22383512556552887
0.7300000190734863,0.22298993170261383,0.22298993170261383
0.7310000061988831,0.22215735912322998,0.22215735912322998
0.7319999933242798,0.22132034599781036,0.22132034599781036
0.7329999804496765,0.2204863280057907,0.2204863280057907
0.734000027179718,0.21965989470481873,0.21965989470481873
0.7350000143051147,0.21883061528205872,0.21883061528205872
0.7360000014305115,0.21799719333648682,0.21799719333648682
0.7369999885559082,0.21716852486133575,0.21716852486133575
0.7379999756813049,0.21634705364704132,0.21634705364704132
0.7390000224113464,0.2155272513628006,0.2155272513628006
0.7400000095367432,0.21470199525356293,0.21470199525356293
0.7409999966621399,0.21387268602848053,0.21387268602848053
0.7419999837875366,0.21304155886173248,0.21304155886173248
0.7429999709129333,0.2122151404619217,0.2122151404619217
0.7440000176429749,0.21138682961463928,0.21138682961463928
0.7450000047683716,0.2105528563261032,0.2105528563261032
0.7459999918937683,0.20971277356147766,0.20971277356147766
0.746999979019165,0.20887161791324615,0.20887161791324615
0.7480000257492065,0.20805160701274872,0.20805160701274872
0.7490000128746033,0.20722563564777374,0.20722563564777374
0.75,0.20640325546264648,0.20640325546264648
0.7509999871253967,0.20558510720729828,0.20558510720729828
0.7519999742507935,0.20476914942264557,0.20476914942264557
0.753000020980835,0.2039509117603302,0.2039509117603302
0.7540000081062317,0.20315782725811005,0.20315782725811005
0.7549999952316284,0.20236323773860931,0.20236323773860931
0.7559999823570251,0.20156249403953552,0.20156249403953552
0.7570000290870667,0.20075847208499908,0.20075847208499908
0.7580000162124634,0.1999506801366806,0.1999506801366806
0.7590000033378601,0.1991378366947174,0.1991378366947174
0.7599999904632568,0.1983223557472229,0.1983223557472229
0.7609999775886536,0.1975013166666031,0.1975013166666031
0.7620000243186951,0.19668667018413544,0.19668667018413544
0.7630000114440918,0.1958731859922409,0.1958731859922409
0.7639999985694885,0.19507481157779694,0.19507481157779694
0.7649999856948853,0.1942697912454605,0.1942697912454605
0.765999972820282,0.19345946609973907,0.19345946609973907
0.7670000195503235,0.19265083968639374,0.19265083968639374
0.7680000066757202,0.19184505939483643,0.19184505939483643
0.7689999938011169,0.1910354495048523,0.1910354495048523
0.7699999809265137,0.19022755324840546,0.19022755324840546
0.7710000276565552,0.18941530585289001,0.18941530585289001
0.7720000147819519,0.1886092722415924,0.1886092722415924
0.7730000019073486,0.18780389428138733,0.18780389428138733
0.7739999890327454,0.18700750172138214,0.18700750172138214
0.7749999761581421,0.18621216714382172,0.18621216714382172
0.7760000228881836,0.18542319536209106,0.18542319536209106
0.7770000100135803,0.18462984263896942,0.18462984263896942
0.777999997138977,0.18383169174194336,0.18383169174194336
0.7789999842643738,0.183027446269989,0.183027446269989
0.7799999713897705,0.18221867084503174,0.18221867084503174
0.781000018119812,0.18140378594398499,0.18140378594398499
0.7820000052452087,0.18060681223869324,0.18060681223869324
0.7829999923706055,0.17982546985149384,0.17982546985149384
0.7839999794960022,0.17903752624988556,0.17903752624988556
0.7850000262260437,0.1782539337873459,0.1782539337873459
0.7860000133514404,0.17746499180793762,0.17746499180793762
0.7870000004768372,0.17667847871780396,0.17667847871780396
0.7879999876022339,0.17589376866817474,0.17589376866817474
0.7889999747276306,0.1751074641942978,0.1751074641942978
0.7900000214576721,0.1743191033601761,0.1743191033601761
0.7910000085830688,0.17353381216526031,0.17353381216526031
0.7919999957084656,0.1727609932422638,0.1727609932422638
0.7929999828338623,0.17198139429092407,0.17198139429092407
0.7940000295639038,0.1711956411600113,0.1711956411600113
0.7950000166893005,0.17041152715682983,0.17041152715682983
0.7960000038146973,0.16964974999427795,0.16964974999427795
0.796999990940094,0.16888709366321564,0.16888709366321564
0.7979999780654907,0.16814087331295013,0.16814087331295013
0.7990000247955322,0.16741059720516205,0.16741059720516205
0.800000011920929,0.16670045256614685,0.16670045256614685
0.8009999990463257,0.16598331928253174,0.16598331928253174
0.8019999861717224,0.1652889996767044,0.1652889996767044
0.8029999732971191,0.16458944976329803,0.16458944976329803
0.8040000200271606,0.16388283669948578,0.16388283669948578
0.8050000071525574,0.16319137811660767,0.16319137811660767
0.8059999942779541,0.16249486804008484,0.16249486804008484
0.8069999814033508,0.16179735958576202,0.16179735958576202
0.8080000281333923,0.16109785437583923,0.16109785437583923
0.8090000152587891,0.16039668023586273,0.16039668023586273
0.8100000023841858,0.15969224274158478,0.15969224274158478
0.8109999895095825,0.15898042917251587,0.15898042917251587
0.8119999766349792,0.15826116502285004,0.15826116502285004
0.8130000233650208,0.15754537284374237,0.15754537284374237
0.8140000104904175,0.15682353079319,0.15682353079319
0.8149999976158142,0.1560969352722168,0.1560969352722168
0.8159999847412109,0.15537315607070923,0.15537315607070923
0.8169999718666077,0.15468750894069672,0.15468750894069672
0.8180000185966492,0.15399621427059174,0.15399621427059174
0.8190000057220459,0.15331830084323883,0.15331830084323883
0.8199999928474426,0.15264050662517548,0.15264050662517548
0.8209999799728394,0.15196716785430908,0.15196716785430908
0.8220000267028809,0.15129487216472626,0.15129487216472626
0.8230000138282776,0.15061506628990173,0.15061506628990173
0.8240000009536743,0.14993830025196075,0.14993830025196075
0.824999988079071,0.14925646781921387,0.14925646781921387
0.8259999752044678,0.14856700599193573,0.14856700599193573
0.8270000219345093,0.1478787511587143,0.1478787511587143
0.828000009059906,0.14718644320964813,0.14718644320964813
0.8289999961853027,0.14648927748203278,0.14648927748203278
0.8299999833106995,0.14578773081302643,0.14578773081302643
0.8309999704360962,0.14508454501628876,0.14508454501628876
0.8320000171661377,0.1443791389465332,0.1443791389465332
0.8330000042915344,0.14366716146469116,0.14366716146469116
0.8339999914169312,0.14296084642410278,0.14296084642410278
0.8349999785423279,0.14225244522094727,0.14225244522094727
0.8360000252723694,0.14153650403022766,0.14153650403022766
0.8370000123977661,0.14083096385002136,0.14083096385002136
0.8379999995231628,0.14011766016483307,0.14011766016483307
0.8389999866485596,0.13941434025764465,0.13941434025764465
0.8399999737739563,0.13872815668582916,0.13872815668582916
0.8410000205039978,0.13803619146347046,0.13803619146347046
0.8420000076293945,0.13734251260757446,0.13734251260757446
0.8429999947547913,0.13664712011814117,0.13664712011814117
0.843999981880188,0.1359485238790512,0.1359485238790512
0.8450000286102295,0.1352473646402359,0.1352473646402359
0.8460000157356262,0.13453786075115204,0.13453786075115204
0.847000002861023,0.13383568823337555,0.13383568823337555
0.8479999899864197,0.1331363320350647,0.1331363320350647
0.8489999771118164,0.13244053721427917,0.13244053721427917
0.8500000238418579,0.13173691928386688,0.13173691928386688
0.8510000109672546,0.1310339719057083,0.1310339719057083
0.8519999980926514,0.13033108413219452,0.13033108413219452
0.8529999852180481,0.12963221967220306,0.12963221967220306
0.8539999723434448,0.12893345952033997,0.12893345952033997
0.8550000190734863,0.12822605669498444,0.12822605669498444
0.8560000061988831,0.12750902771949768,0.12750902771949768
0.8569999933242798,0.1267838329076767,0.1267838329076767
0.8579999804496765,0.12604950368404388,0.12604950368404388
0.859000027179718,0.12530574202537537,0.12530574202537537
0.8600000143051147,0.12455301731824875,0.12455301731824875
0.8610000014305115,0.12379710376262665,0.12379710376262665
0.8619999885559082,0.12303336709737778,0.12303336709737778
0.8629999756813049,0.12226259708404541,0.12226259708404541
0.8640000224113464,0.12150095403194427,0.12150095403194427
0.8650000095367432,0.12075593322515488,0.12075593322515488
0.8659999966621399,0.12000268697738647,0.12000268697738647
0.8669999837875366,0.11924127489328384,0.11924127489328384
0.8679999709129333,0.11847300827503204,0.11847300827503204
0.8690000176429749,0.11769799143075943,0.11769799143075943
0.8700000047683716,0.11692000180482864,0.11692000180482864
0.8709999918937683,0.11613290756940842,0.11613290756940842
0.871999979019165,0.11533496528863907,0.11533496528863907
0.8730000257492065,0.11453922837972641,0.11453922837972641
0.8740000128746033,0.11375728249549866,0.11375728249549866
0.875,0.11296694725751877,0.11296694725751877
0.8759999871253967,0.1121775433421135,0.1121775433421135
0.8769999742507935,0.11137767881155014,0.11137767881155014
0.878000020980835,0.11057573556900024,0.11057573556900024
0.8790000081062317,0.10977037996053696,0.10977037996053696
0.8799999952316284,0.10896994173526764,0.10896994173526764
0.8809999823570251,0.10816402733325958,0.10816402733325958
0.8820000290870667,0.10734884440898895,0.10734884440898895
0.8830000162124634,0.10651988536119461,0.10651988536119461
0.8840000033378601,0.10567915439605713,0.10567915439605713
0.8849999904632568,0.10482481122016907,0.10482481122016907
0.8859999775886536,0.10398565232753754,0.10398565232753754
0.8870000243186951,0.10313203930854797,0.10313203930854797
0.8880000114440918,0.10232077538967133,0.10232077538967133
0.8889999985694885,0.10150240361690521,0.10150240361690521
0.8899999856948853,0.10068432986736298,0.10068432986736298
0.890999972820282,0.09986383467912674,0.09986383467912674
0.8920000195503235,0.0990443155169487,0.0990443155169487
0.8930000066757202,0.09821485728025436,0.09821485728025436
0.8939999938011169,0.09737991541624069,0.09737991541624069
0.8949999809265137,0.09655692428350449,0.09655692428350449
0.8960000276565552,0.09571870416402817,0.09571870416402817
0.8970000147819519,0.09486439824104309,0.09486439824104309
0.8980000019073486,0.0939938873052597,0.0939938873052597
0.8989999890327454,0.09311232715845108,0.09311232715845108
0.8999999761581421,0.09221911430358887,0.09221911430358887
0.9010000228881836,0.09131558984518051,0.09131558984518051
0.9020000100135803,0.0904153361916542,0.0904153361916542
0.902999997138977,0.08950690925121307,0.08950690925121307
0.9039999842643738,0.08861920982599258,0.08861920982599258
0.9049999713897705,0.08772225677967072,0.08772225677967072
0.906000018119812,0.08682461827993393,0.08682461827993393
0.9070000052452087,0.08592722564935684,0.08592722564935684
0.9079999923706055,0.08502665907144547,0.08502665907144547
0.9089999794960022,0.0841294378042221,0.0841294378042221
0.9100000262260437,0.08321713656187057,0.08321713656187057
0.9110000133514404,0.08228481560945511,0.08228481560945511
0.9120000004768372,0.08133406937122345,0.08133406937122345
0.9129999876022339,0.0803874060511589,0.0803874060511589
0.9139999747276306,0.07951032370328903,0.07951032370328903
0.9150000214576721,0.07864537835121155,0.07864537835121155
0.9160000085830688,0.0777646079659462,0.0777646079659462
0.9169999957084656,0.07689163833856583,0.07689163833856583
0.9179999828338623,0.07601215690374374,0.07601215690374374
0.9190000295639038,0.07511148601770401,0.07511148601770401
0.9200000166893005,0.0741896703839302,0.0741896703839302
0.9210000038146973,0.07329824566841125,0.07329824566841125
0.921999990940094,0.07239511609077454,0.07239511609077454
0.9229999780654907,0.07148965448141098,0.07148965448141098
0.9240000247955322,0.07061054557561874,0.07061054557561874
0.925000011920929,0.06973297148942947,0.06973297148942947
0.9259999990463257,0.0688352882862091,0.0688352882862091
0.9269999861717224,0.06791441887617111,0.06791441887617111
0.9279999732971191,0.06700773537158966,0.06700773537158966
0.9290000200271606,0.06608609855175018,0.06608609855175018
0.9300000071525574,0.06524031609296799,0.06524031609296799
0.9309999942779541,0.06443753093481064,0.06443753093481064
0.9319999814033508,0.06362899392843246,0.06362899392843246
0.9330000281333923,0.06279774755239487,0.06279774755239487
0.9340000152587891,0.06199393421411514,0.06199393421411514
0.9350000023841858,0.06117241457104683,0.06117241457104683
0.9359999895095825,0.06032665818929672,0.06032665818929672
0.9369999766349792,0.05945872142910957,0.05945872142910957
0.9380000233650208,0.0585981160402298,0.0585981160402298
0.9390000104904175,0.057740844786167145,0.057740844786167145
0.9399999976158142,0.05688577890396118,0.05688577890396118
0.9409999847412109,0.05602312088012695,0.05602312088012695
0.9419999718666077,0.055157024413347244,0.055157024413347244
0.9430000185966492,0.05426657199859619,0.05426657199859619
0.9440000057220459,0.0533592626452446,0.0533592626452446
0.9449999928474426,0.05242546647787094,0.05242546647787094
0.9459999799728394,0.05153120681643486,0.05153120681643486
0.9470000267028809,0.05064031109213829,0.05064031109213829
0.9480000138282776,0.04978056624531746,0.04978056624531746
0.9490000009536743,0.04893071949481964,0.04893071949481964
0.949999988079071,0.04805173724889755,0.04805173724889755
0.9509999752044678,0.04715709760785103,0.04715709760785103
0.9520000219345093,0.04622690752148628,0.04622690752148628
0.953000009059906,0.04537973925471306,0.04537973925471306
0.9539999961853027,0.044506411999464035,0.044506411999464035
0.9549999833106995,0.0437287911772728,0.0437287911772728
0.9559999704360962,0.04297187924385071,0.04297187924385071
0.9570000171661377,0.04227262735366821,0.04227262735366821
0.9580000042915344,0.04154212772846222,0.04154212772846222
0.9589999914169312,0.04081231355667114,0.04081231355667114
0.9599999785423279,0.040077559649944305,0.040077559649944305
0.9610000252723694,0.039341576397418976,0.039341576397418976
0.9620000123977661,0.03858732059597969,0.03858732059597969
0.9629999995231628,0.03781638294458389,0.03781638294458389
0.9639999866485596,0.03703636676073074,0.03703636676073074
0.9649999737739563,0.036254674196243286,0.036254674196243286
0.9660000205039978,0.035439591854810715,0.035439591854810715
0.9670000076293945,0.03463616967201233,0.03463616967201233
0.9679999947547913,0.03383490443229675,0.03383490443229675
0.968999981880188,0.03300568461418152,0.03300568461418152
0.9700000286102295,0.032155126333236694,0.032155126333236694
0.9710000157356262,0.03129731863737106,0.03129731863737106
0.972000002861023,0.03038480505347252,0.03038480505347252
0.9729999899864197,0.02946297451853752,0.02946297451853752
0.9739999771118164,0.02849387563765049,0.02849387563765049
0.9750000238418579,0.027619509026408195,0.027619509026408195
0.9760000109672546,0.02670791931450367,0.02670791931450367
0.9769999980926514,0.025729434564709663,0.025729434564709663
0.9779999852180481,0.024733902886509895,0.024733902886509895
0.9789999723434448,0.02365097403526306,0.02365097403526306
0.9800000190734863,0.022502686828374863,0.022502686828374863
0.9810000061988831,0.021583739668130875,0.021583739668130875
0.9819999933242798,0.020593028515577316,0.020593028515577316
0.9829999804496765,0.019662074744701385,0.019662074744701385
0.984000027179718,0.01878402568399906,0.01878402568399906
0.9850000143051147,0.017848573625087738,0.017848573625087738
0.9860000014305115,0.016917089000344276,0.016917089000344276
0.9869999885559082,0.015915798023343086,0.015915798023343086
0.9879999756813049,0.014808845706284046,0.014808845706284046
0.9890000224113464,0.013942219316959381,0.013942219316959381
0.9900000095367432,0.013227119110524654,0.013227119110524654
0.9909999966621399,0.012512204237282276,0.012512204237282276
0.9919999837875366,0.0116440923884511,0.0116440923884511
0.9929999709129333,0.0105891153216362,0.0105891153216362
0.9940000176429749,0.009830753318965435,0.009830753318965435
0.9950000047683716,0.009004365652799606,0.009004365652799606
0.9959999918937683,0.008192683570086956,0.008192683570086956
0.996999979019165,0.00708924513310194,0.00708924513310194
0.9980000257492065,0.005817605182528496,0.005817605182528496
0.9990000128746033,0.004186259116977453,0.004186259116977453
1.0,0.0022013981360942125,0.0022013981360942125


==> plot_csvs/multimodal_true_error_ece.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.518
0.30000000000000004,0.518
0.4,0.518
0.5,0.518
0.6000000000000001,0.518
0.7000000000000001,0.518
0.8,0.518
0.9,1.0
1.0,1.0


==> plot_csvs/multimodal_true_error_ks.csv <==
intervals,ecdfs
0.0,0.0
0.1,0.0
0.2,0.518
0.30000000000000004,0.518
0.4,0.518
0.5,0.518
0.6000000000000001,0.518
0.7000000000000001,0.518
0.8,0.518
0.9,1.0
1.0,1.0


==> plot_csvs/multimodal_true_error_spearman.csv <==
rank_AE,rank_uncertainty
906,906
560,560
967,967
704,704
190,190
1,1
634,634
589,589
423,423
626,626
394,394
754,754
599,599
468,468
635,635
829,829
910,910
320,320
978,978
802,802
677,677
283,283
355,355
20,20
939,939
992,992
688,688
561,561
684,684
281,281
293,293
630,630
21,21
26,26
717,717
4,4
618,618
793,793
497,497
911,911
907,907
614,614
177,177
313,313
362,362
674,674
483,483
30,30
787,787
422,422
847,847
470,470
368,368
615,615
800,800
974,974
945,945
280,280
702,702
621,621
845,845
427,427
991,991
692,692
734,734
700,700
126,126
335,335
331,331
725,725
153,153
354,354
982,982
340,340
880,880
106,106
471,471
584,584
259,259
451,451
670,670
465,465
533,533
984,984
110,110
425,425
710,710
582,582
328,328
452,452
682,682
383,383
241,241
39,39
832,832
81,81
820,820
376,376
194,194
32,32
798,798
159,159
120,120
652,652
82,82
869,869
396,396
309,309
462,462
227,227
877,877
286,286
79,79
671,671
855,855
532,532
611,611
334,334
458,458
954,954
371,371
491,491
436,436
6,6
818,818
605,605
679,679
912,912
654,654
956,956
25,25
108,108
925,925
610,610
99,99
107,107
136,136
851,851
703,703
185,185
564,564
44,44
370,370
440,440
367,367
641,641
934,934
647,647
265,265
123,123
442,442
431,431
225,225
204,204
130,130
698,698
659,659
994,994
554,554
603,603
67,67
478,478
972,972
548,548
844,844
539,539
258,258
170,170
666,666
731,731
157,157
551,551
266,266
633,633
577,577
242,242
473,473
311,311
583,583
714,714
559,559
989,989
361,361
834,834
531,531
3,3
562,562
169,169
459,459
188,188
810,810
282,282
899,899
517,517
721,721
117,117
23,23
794,794
135,135
158,158
943,943
854,854
628,628
58,58
636,636
727,727
434,434
151,151
128,128
426,426
430,430
11,11
210,210
264,264
207,207
740,740
48,48
645,645
98,98
779,779
63,63
570,570
891,891
738,738
601,601
129,129
961,961
78,78
902,902
604,604
550,550
758,758
864,864
884,884
252,252
447,447
518,518
530,530
289,289
857,857
341,341
789,789
797,797
49,49
499,499
344,344
347,347
536,536
224,224
745,745
741,741
348,348
389,389
484,484
10,10
730,730
752,752
7,7
919,919
586,586
761,761
481,481
575,575
409,409
951,951
315,315
567,567
952,952
791,791
528,528
263,263
656,656
639,639
404,404
457,457
357,357
435,435
762,762
524,524
950,950
662,662
345,345
152,152
585,585
849,849
690,690
569,569
381,381
253,253
508,508
580,580
428,428
822,822
303,303
187,187
349,349
722,722
418,418
37,37
547,547
172,172
860,860
0,0
742,742
803,803
881,881
64,64
295,295
202,202
94,94
171,171
487,487
678,678
743,743
546,546
968,968
493,493
625,625
114,114
509,509
221,221
206,206
382,382
904,904
339,339
91,91
872,872
122,122
299,299
767,767
942,942
711,711
525,525
142,142
948,948
163,163
92,92
963,963
975,975
746,746
926,926
500,500
596,596
529,529
182,182
629,629
663,663
366,366
726,726
87,87
104,104
476,476
179,179
449,449
841,841
146,146
658,658
924,924
453,453
155,155
571,571
897,897
474,474
284,284
319,319
29,29
186,186
866,866
895,895
273,273
317,317
36,36
363,363
723,723
853,853
71,71
960,960
651,651
755,755
631,631
759,759
981,981
229,229
557,557
234,234
987,987
41,41
696,696
753,753
655,655
131,131
728,728
174,174
519,519
568,568
145,145
196,196
839,839
178,178
543,543
775,775
947,947
715,715
192,192
406,406
592,592
54,54
321,321
962,962
687,687
515,515
290,290
835,835
643,643
852,852
251,251
249,249
766,766
828,828
669,669
2,2
175,175
859,859
771,771
272,272
732,732
661,661
825,825
80,80
216,216
770,770
214,214
401,401
70,70
140,140
809,809
350,350
685,685
407,407
246,246
359,359
744,744
617,617
445,445
806,806
414,414
365,365
111,111
448,448
61,61
627,627
637,637
917,917
811,811
892,892
940,940
105,105
156,156
608,608
681,681
873,873
260,260
56,56
591,591
446,446
813,813
836,836
644,644
346,346
72,72
96,96
995,995
199,199
785,785
393,393
850,850
837,837
441,441
298,298
310,310
84,84
141,141
164,164
134,134
736,736
113,113
513,513
356,356
14,14
147,147
763,763
932,932
53,53
217,217
469,469
814,814
386,386
504,504
646,646
236,236
503,503
322,322
231,231
27,27
261,261
336,336
729,729
74,74
397,397
638,638
865,865
173,173
489,489
433,433
238,238
964,964
352,352
886,886
400,400
606,606
498,498
937,937
395,395
885,885
660,660
203,203
773,773
607,607
795,795
201,201
90,90
296,296
705,705
556,556
936,936
748,748
830,830
112,112
162,162
369,369
505,505
384,384
75,75
875,875
709,709
716,716
707,707
888,888
22,22
856,856
512,512
475,475
769,769
243,243
398,398
931,931
95,95
302,302
333,333
12,12
45,45
28,28
245,245
213,213
616,616
160,160
244,244
928,928
275,275
565,565
979,979
24,24
101,101
144,144
324,324
922,922
553,553
211,211
119,119
760,760
292,292
817,817
757,757
883,883
88,88
993,993
501,501
138,138
796,796
733,733
438,438
812,812
463,463
768,768
33,33
516,516
93,93
555,555
223,223
55,55
494,494
278,278
623,623
380,380
388,388
699,699
675,675
588,588
307,307
946,946
46,46
990,990
338,338
997,997
50,50
62,62
846,846
115,115
949,949
520,520
649,649
65,65
958,958
976,976
51,51
97,97
57,57
332,332
402,402
831,831
657,657
274,274
664,664
411,411
420,420
959,959
408,408
619,619
329,329
8,8
923,923
750,750
439,439
308,308
416,416
209,209
541,541
300,300
18,18
668,668
507,507
540,540
31,31
970,970
921,921
751,751
842,842
965,965
351,351
908,908
558,558
871,871
360,360
325,325
697,697
233,233
387,387
870,870
777,777
403,403
132,132
927,927
15,15
466,466
168,168
534,534
405,405
297,297
718,718
545,545
724,724
790,790
176,176
523,523
52,52
391,391
291,291
590,590
247,247
200,200
896,896
467,467
68,68
184,184
506,506
390,390
894,894
60,60
620,620
237,237
490,490
930,930
479,479
969,969
719,719
492,492
977,977
838,838
772,772
85,85
35,35
765,765
824,824
542,542
5,5
826,826
929,929
13,13
342,342
624,624
191,191
89,89
419,419
973,973
764,764
953,953
784,784
804,804
456,456
788,788
593,593
16,16
353,353
318,318
323,323
916,916
938,938
287,287
212,212
905,905
602,602
874,874
672,672
563,563
739,739
737,737
248,248
598,598
166,166
701,701
267,267
903,903
482,482
103,103
913,913
77,77
167,167
464,464
373,373
915,915
552,552
985,985
486,486
526,526
76,76
876,876
330,330
998,998
510,510
799,799
165,165
971,971
495,495
889,889
139,139
102,102
326,326
665,665
816,816
279,279
594,594
312,312
514,514
83,83
183,183
257,257
488,488
827,827
914,914
443,443
613,613
148,148
843,843
364,364
747,747
805,805
276,276
455,455
576,576
197,197
413,413
116,116
683,683
38,38
285,285
900,900
149,149
609,609
226,226
378,378
783,783
472,472
612,612
890,890
918,918
676,676
432,432
642,642
808,808
228,228
377,377
254,254
882,882
485,485
878,878
999,999
686,686
901,901
421,421
823,823
848,848
776,776
40,40
43,43
69,69
858,858
205,205
511,511
840,840
143,143
833,833
34,34
549,549
898,898
712,712
632,632
522,522
708,708
337,337
316,316
600,600
137,137
966,966
450,450
868,868
304,304
454,454
218,218
124,124
578,578
774,774
648,648
944,944
694,694
424,424
689,689
193,193
215,215
374,374
680,680
219,219
392,392
735,735
720,720
399,399
255,255
73,73
544,544
385,385
756,756
815,815
154,154
980,980
294,294
17,17
270,270
198,198
417,417
343,343
47,47
444,444
415,415
305,305
327,327
262,262
706,706
941,941
983,983
121,121
235,235
673,673
667,667
195,195
538,538
650,650
572,572
535,535
920,920
653,653
573,573
66,66
587,587
220,220
133,133
909,909
269,269
996,996
301,301
713,713
161,161
691,691
271,271
127,127
867,867
496,496
581,581
695,695
42,42
786,786
749,749
59,59
109,109
358,358
118,118
597,597
461,461
792,792
189,189
879,879
314,314
222,222
781,781
429,429
502,502
412,412
477,477
527,527
150,150
288,288
208,208
480,480
935,935
410,410
256,256
574,574
595,595
819,819
693,693
86,86
230,230
521,521
250,250
372,372
933,933
537,537
861,861
863,863
988,988
801,801
566,566
955,955
780,780
232,232
957,957
887,887
893,893
239,239
821,821
375,375
782,782
460,460
180,180
100,100
579,579
19,19
268,268
778,778
125,125
306,306
9,9
240,240
379,379
181,181
862,862
437,437
807,807
986,986
640,640
622,622
277,277


==> plot_csvs/subset_size_experiment.csv <==
test_size,ause,spearman,nll,ece,mse
8,0.22534729540348053,-0.380952388048172,-1.1598458290100098,0.04937500000000001,0.034995682537555695
16,0.35959070920944214,-0.17647060751914978,-1.3208726644515991,0.03210937500000001,0.02263839915394783
32,0.21186061203479767,0.2470674365758896,-1.2675451040267944,0.0013476562500000012,0.03405783325433731
64,0.27086809277534485,0.18182234466075897,-1.013313889503479,0.0020263671875000015,0.05893385410308838
128,0.21664899587631226,0.19105933606624603,-1.080991268157959,0.001213378906250001,0.07581459730863571
256,0.21002937853336334,0.0465395413339138,-1.0694197416305542,0.0006707763671875008,0.08194012194871902
512,0.20654569566249847,0.035507574677467346,-1.0542292594909668,0.00041503906250000053,0.08501280844211578
1024,0.2047756314277649,-0.037799105048179626,-1.0942165851593018,0.0006546020507812507,0.07858481258153915
2048,0.20493687689304352,0.010809164494276047,-1.089287281036377,0.000483765602111817,0.07872768491506577
4096,0.21040984988212585,0.010526022873818874,-1.091336965560913,0.0003685820102691654,0.07872486859560013
8192,0.21719053387641907,-0.016488870605826378,-1.0691882371902466,0.0003861537575721744,0.07973019033670425
16384,0.21710310876369476,-0.017630159854888916,-1.0597984790802002,0.0003333721309900288,0.0806751400232315
32768,0.21647441387176514,0.007295816205441952,-1.0582032203674316,0.0003434440866112713,0.08064939826726913
65536,0.21795867383480072,0.004358939826488495,-1.0623984336853027,0.00035936059895902916,0.0801159217953682


==> plot_csvs/test_size_experiment.csv <==
test_size,mean_ause,std_ause,mean_spearman,std_spearman,mean_nll,std_nll,mean_ece,std_ece,mean_mse,std_mse
8,0.13932834126986562,0.10058465171559826,0.2269047481007874,0.36155141989084755,-1.3064326924085616,0.21455817855182566,0.028481250000000003,0.027292005325506963,0.06954879130702465,0.04379389511651092
16,0.18034964464604855,0.07908788416733169,0.041647063849959524,0.2644436015410266,-1.355857062935829,0.13741238766847827,0.015140625000000003,0.01284678625151783,0.07477177999913692,0.029768225096785214
32,0.19696320578455925,0.0493007527641705,0.01759530759882182,0.19718633544745431,-1.1283905172348023,0.10982903123020442,0.005278320312500001,0.004615418587461792,0.0727580089494586,0.02305573779848201
64,0.20687803775072097,0.036776568118660105,-0.0017348900850629435,0.12334611439810894,-1.0929211282730102,0.07822878990751778,0.003662792968750001,0.003943972944919342,0.08049959495663643,0.017942121946811877
128,0.21192148566246033,0.026178195570827602,0.012250332140829413,0.08608716994631638,-1.0732963156700135,0.05577198442664131,0.0015283325195312508,0.0012954320635562588,0.08023009017109871,0.011392782173027548
256,0.21350880458950997,0.01726795302099007,0.003994271177798509,0.05432807969540845,-1.072828652858734,0.03728826858914906,0.0012338134765625007,0.0011385572491264713,0.07987486604601145,0.008499591825705295
512,0.21651448979973792,0.013841004149048439,0.0066431734990328555,0.043573042120434606,-1.0645701229572295,0.031021560356404135,0.0005877532958984378,0.0005016884637149063,0.080282459333539,0.006644332345363339
1024,0.214603511095047,0.008975235308903755,0.0052298952502314935,0.031013564421308235,-1.0633606374263764,0.020198316493387037,0.0005437458038330083,0.0003738313598609089,0.08040369801223278,0.004275230947369877
2048,0.21557936266064645,0.0057593250180940445,0.00019133710862661245,0.02373887703409108,-1.062458803653717,0.014318075678962053,0.0004131426811218266,0.0002361577016622971,0.08034669347107411,0.003005190588263691
4096,0.21628787338733674,0.004096349938909146,0.0010757123259827494,0.01568665437032353,-1.0620203042030334,0.010291573331432425,0.0003842677950859073,0.00019728070775797441,0.08034584917128086,0.0023110336442949894
8192,0.216541927754879,0.003167953615692103,0.0006768236038624309,0.011339528511345053,-1.062282987833023,0.007133432219170759,0.000354092684388161,0.00011931303017844393,0.08021029390394688,0.0014850833970606397
16384,0.21651801690459252,0.002639973000186126,-0.0006585443658696021,0.007990555376246171,-1.0614944291114807,0.004904124120605648,0.0003529454529285435,8.17515698970826e-05,0.0803927281498909,0.0010103056274794102
32768,0.21661630168557167,0.0017011820755037136,-0.00018123779642337468,0.005554310362462755,-1.06125941157341,0.003606936074652313,0.00033292922135442544,5.7101748207398186e-05,0.08040321588516236,0.0008026949776913318
65536,0.21651417300105094,0.001193293540499832,0.0007035862771226676,0.003868903890091927,-1.0619473457336426,0.0024053129538825,0.000336524455621839,3.775828467832529e-05,0.08027522668242454,0.0004987619560480691


==> tikz/main-figure10_contourtmp0.dat <==
6.620594831474591e-6 -6.654599905014038e-1 -4.837921142578125e0 -4.837921142578125e0
5.2637699991464615e-2 -6.654599905014038e-1 -1.00228271484375e1 -1.00228271484375e1
1.0526878386735916e-1 -6.654599905014038e-1 -1.736602783203125e1 -1.736602783203125e1
1.578998565673828e-1 -6.654599905014038e-1 -2.767474365234375e1 -2.767474365234375e1
2.1053093671798706e-1 -6.654599905014038e-1 -3.821136474609375e1 -3.821136474609375e1
2.631620168685913e-1 -6.654599905014038e-1 -4.116716003417969e1 -4.116716003417969e1
3.1579309701919556e-1 -6.654599905014038e-1 -3.0100357055664062e1 -3.0100357055664062e1
3.684241771697998e-1 -6.654599905014038e-1 -2.1263534545898438e1 -2.1263534545898438e1
4.2105525732040405e-1 -6.654599905014038e-1 -1.2733596801757812e1 -1.2733596801757812e1
4.736863374710083e-1 -6.654599905014038e-1 -6.47186279296875e0 -6.47186279296875e0
5.263174176216125e-1 -6.654599905014038e-1 -8.522857666015625e0 -8.522857666015625e0
5.789484977722168e-1 -6.654599905014038e-1 -1.4722808837890625e1 -1.4722808837890625e1
6.31579577922821e-1 -6.654599905014038e-1 -1.975811767578125e1 -1.975811767578125e1
6.842106580734253e-1 -6.654599905014038e-1 -2.7436004638671875e1 -2.7436004638671875e1
7.368417382240295e-1 -6.654599905014038e-1 -4.0420989990234375e1 -4.0420989990234375e1
7.894728183746338e-1 -6.654599905014038e-1 -4.0456878662109375e1 -4.0456878662109375e1
8.42103898525238e-1 -6.654599905014038e-1 -3.253643798828125e1 -3.253643798828125e1
8.947349786758423e-1 -6.654599905014038e-1 -1.8612335205078125e1 -1.8612335205078125e1
9.473660588264465e-1 -6.654599905014038e-1 -9.256378173828125e0 -9.256378173828125e0
9.999971389770508e-1 -6.654599905014038e-1 -6.522796630859375e0 -6.522796630859375e0

6.620594831474591e-6 -5.426644086837769e-1 -2.6898193359375e-1 -2.6898193359375e-1
5.2637699991464615e-2 -5.426644086837769e-1 -2.1224517822265625e0 -2.1224517822265625e0
1.0526878386735916e-1 -5.426644086837769e-1 -9.41748046875e0 -9.41748046875e0
1.578998565673828e-1 -5.426644086837769e-1 -2.2293899536132812e1 -2.2293899536132812e1
2.1053093671798706e-1 -5.426644086837769e-1 -3.57940673828125e1 -3.57940673828125e1
2.631620168685913e-1 -5.426644086837769e-1 -3.924812316894531e1 -3.924812316894531e1
3.1579309701919556e-1 -5.426644086837769e-1 -2.6074935913085938e1 -2.6074935913085938e1
3.684241771697998e-1 -5.426644086837769e-1 -1.4862808227539062e1 -1.4862808227539062e1
4.2105525732040405e-1 -5.426644086837769e-1 -4.3890838623046875e0 -4.3890838623046875e0
4.736863374710083e-1 -5.426644086837769e-1 -6.64306640625e-1 -6.64306640625e-1
5.263174176216125e-1 -5.426644086837769e-1 -2.637847900390625e0 -2.637847900390625e0
5.789484977722168e-1 -5.426644086837769e-1 -6.591217041015625e0 -6.591217041015625e0
6.31579577922821e-1 -5.426644086837769e-1 -1.343572998046875e1 -1.343572998046875e1
6.842106580734253e-1 -5.426644086837769e-1 -2.24429931640625e1 -2.24429931640625e1
7.368417382240295e-1 -5.426644086837769e-1 -3.6836029052734375e1 -3.6836029052734375e1
7.894728183746338e-1 -5.426644086837769e-1 -3.7447479248046875e1 -3.7447479248046875e1
8.42103898525238e-1 -5.426644086837769e-1 -2.6517303466796875e1 -2.6517303466796875e1
8.947349786758423e-1 -5.426644086837769e-1 -1.0867950439453125e1 -1.0867950439453125e1
9.473660588264465e-1 -5.426644086837769e-1 -1.904937744140625e0 -1.904937744140625e0
9.999971389770508e-1 -5.426644086837769e-1 -1.40655517578125e-1 -1.40655517578125e-1

6.620594831474591e-6 -4.198688566684723e-1 -1.621063232421875e0 -1.621063232421875e0
5.2637699991464615e-2 -4.198688566684723e-1 -8.570098876953125e-1 -8.570098876953125e-1
1.0526878386735916e-1 -4.198688566684723e-1 -3.6809234619140625e0 -3.6809234619140625e0
1.578998565673828e-1 -4.198688566684723e-1 -1.5867050170898438e1 -1.5867050170898438e1
2.1053093671798706e-1 -4.198688566684723e-1 -3.0515914916992188e1 -3.0515914916992188e1
2.631620168685913e-1 -4.198688566684723e-1 -3.604301452636719e1 -3.604301452636719e1
3.1579309701919556e-1 -4.198688566684723e-1 -2.0786270141601562e1 -2.0786270141601562e1
3.684241771697998e-1 -4.198688566684723e-1 -8.4451904296875e0 -8.4451904296875e0
4.2105525732040405e-1 -4.198688566684723e-1 -4.00054931640625e-1 -4.00054931640625e-1
4.736863374710083e-1 -4.198688566684723e-1 -1.88134765625e0 -1.88134765625e0
5.263174176216125e-1 -4.198688566684723e-1 -3.211944580078125e0 -3.211944580078125e0
5.789484977722168e-1 -4.198688566684723e-1 -2.568450927734375e0 -2.568450927734375e0
6.31579577922821e-1 -4.198688566684723e-1 -8.369140625e0 -8.369140625e0
6.842106580734253e-1 -4.198688566684723e-1 -1.74876708984375e1 -1.74876708984375e1
7.368417382240295e-1 -4.198688566684723e-1 -3.2692596435546875e1 -3.2692596435546875e1
7.894728183746338e-1 -4.198688566684723e-1 -3.3365692138671875e1 -3.3365692138671875e1
8.42103898525238e-1 -4.198688566684723e-1 -1.9664306640625e1 -1.9664306640625e1
8.947349786758423e-1 -4.198688566684723e-1 -4.692047119140625e0 -4.692047119140625e0
9.473660588264465e-1 -4.198688566684723e-1 -3.53790283203125e-1 -3.53790283203125e-1
9.999971389770508e-1 -4.198688566684723e-1 -2.052886962890625e0 -2.052886962890625e0

6.620594831474591e-6 -2.9707327485084534e-1 -7.991943359375e0 -7.991943359375e0
5.2637699991464615e-2 -2.9707327485084534e-1 -4.637359619140625e0 -4.637359619140625e0
1.0526878386735916e-1 -2.9707327485084534e-1 -6.402740478515625e-1 -6.402740478515625e-1
1.578998565673828e-1 -2.9707327485084534e-1 -9.612930297851562e0 -9.612930297851562e0
2.1053093671798706e-1 -2.9707327485084534e-1 -2.3763229370117188e1 -2.3763229370117188e1
2.631620168685913e-1 -2.9707327485084534e-1 -2.8504501342773438e1 -2.8504501342773438e1
3.1579309701919556e-1 -2.9707327485084534e-1 -1.4308853149414062e1 -1.4308853149414062e1
3.684241771697998e-1 -2.9707327485084534e-1 -3.2002716064453125e0 -3.2002716064453125e0
4.2105525732040405e-1 -2.9707327485084534e-1 -2.4669342041015625e0 -2.4669342041015625e0
4.736863374710083e-1 -2.9707327485084534e-1 -6.90087890625e0 -6.90087890625e0
5.263174176216125e-1 -2.9707327485084534e-1 -7.440338134765625e0 -7.440338134765625e0
5.789484977722168e-1 -2.9707327485084534e-1 -3.9381103515625e0 -3.9381103515625e0
6.31579577922821e-1 -2.9707327485084534e-1 -3.6243896484375e0 -3.6243896484375e0
6.842106580734253e-1 -2.9707327485084534e-1 -1.102001953125e1 -1.102001953125e1
7.368417382240295e-1 -2.9707327485084534e-1 -2.5830291748046875e1 -2.5830291748046875e1
7.894728183746338e-1 -2.9707327485084534e-1 -2.4396697998046875e1 -2.4396697998046875e1
8.42103898525238e-1 -2.9707327485084534e-1 -1.029815673828125e1 -1.029815673828125e1
8.947349786758423e-1 -2.9707327485084534e-1 -9.87823486328125e-1 -9.87823486328125e-1
9.473660588264465e-1 -2.9707327485084534e-1 -4.0689697265625e0 -4.0689697265625e0
9.999971389770508e-1 -2.9707327485084534e-1 -8.11993408203125e0 -8.11993408203125e0

6.620594831474591e-6 -1.7427770793437958e-1 -1.5034011840820312e1 -1.5034011840820312e1
5.2637699991464615e-2 -1.7427770793437958e-1 -1.0595443725585938e1 -1.0595443725585938e1
1.0526878386735916e-1 -1.7427770793437958e-1 -4.010467529296875e0 -4.010467529296875e0
1.578998565673828e-1 -1.7427770793437958e-1 -4.1356658935546875e0 -4.1356658935546875e0
2.1053093671798706e-1 -1.7427770793437958e-1 -1.657891845703125e1 -1.657891845703125e1
2.631620168685913e-1 -1.7427770793437958e-1 -2.19005126953125e1 -2.19005126953125e1
3.1579309701919556e-1 -1.7427770793437958e-1 -7.9304962158203125e0 -7.9304962158203125e0
3.684241771697998e-1 -1.7427770793437958e-1 -2.979736328125e-1 -2.979736328125e-1
4.2105525732040405e-1 -1.7427770793437958e-1 -7.261199951171875e0 -7.261199951171875e0
4.736863374710083e-1 -1.7427770793437958e-1 -1.171173095703125e1 -1.171173095703125e1
5.263174176216125e-1 -1.7427770793437958e-1 -1.1473724365234375e1 -1.1473724365234375e1
5.789484977722168e-1 -1.7427770793437958e-1 -7.849884033203125e0 -7.849884033203125e0
6.31579577922821e-1 -1.7427770793437958e-1 -1.165802001953125e0 -1.165802001953125e0
6.842106580734253e-1 -1.7427770793437958e-1 -6.9346923828125e0 -6.9346923828125e0
7.368417382240295e-1 -1.7427770793437958e-1 -1.925103759765625e1 -1.925103759765625e1
7.894728183746338e-1 -1.7427770793437958e-1 -1.527325439453125e1 -1.527325439453125e1
8.42103898525238e-1 -1.7427770793437958e-1 -3.52606201171875e0 -3.52606201171875e0
8.947349786758423e-1 -1.7427770793437958e-1 -4.412689208984375e0 -4.412689208984375e0
9.473660588264465e-1 -1.7427770793437958e-1 -9.364471435546875e0 -9.364471435546875e0
9.999971389770508e-1 -1.7427770793437958e-1 -1.5261322021484375e1 -1.5261322021484375e1

6.620594831474591e-6 -5.148214474320412e-2 -2.1493560791015625e1 -2.1493560791015625e1
5.2637699991464615e-2 -5.148214474320412e-2 -1.5640106201171875e1 -1.5640106201171875e1
1.0526878386735916e-1 -5.148214474320412e-2 -7.8652191162109375e0 -7.8652191162109375e0
1.578998565673828e-1 -5.148214474320412e-2 -3.802947998046875e-1 -3.802947998046875e-1
2.1053093671798706e-1 -5.148214474320412e-2 -1.04422607421875e1 -1.04422607421875e1
2.631620168685913e-1 -5.148214474320412e-2 -1.4445571899414062e1 -1.4445571899414062e1
3.1579309701919556e-1 -5.148214474320412e-2 -3.458465576171875e0 -3.458465576171875e0
3.684241771697998e-1 -5.148214474320412e-2 -3.7012176513671875e0 -3.7012176513671875e0
4.2105525732040405e-1 -5.148214474320412e-2 -1.3426773071289062e1 -1.3426773071289062e1
4.736863374710083e-1 -5.148214474320412e-2 -1.7883941650390625e1 -1.7883941650390625e1
5.263174176216125e-1 -5.148214474320412e-2 -1.730914306640625e1 -1.730914306640625e1
5.789484977722168e-1 -5.148214474320412e-2 -1.269390869140625e1 -1.269390869140625e1
6.31579577922821e-1 -5.148214474320412e-2 -5.314666748046875e0 -5.314666748046875e0
6.842106580734253e-1 -5.148214474320412e-2 -2.61181640625e0 -2.61181640625e0
7.368417382240295e-1 -5.148214474320412e-2 -1.195562744140625e1 -1.195562744140625e1
7.894728183746338e-1 -5.148214474320412e-2 -9.16143798828125e0 -9.16143798828125e0
8.42103898525238e-1 -5.148214474320412e-2 -1.0570068359375e0 -1.0570068359375e0
8.947349786758423e-1 -5.148214474320412e-2 -8.706390380859375e0 -8.706390380859375e0
9.473660588264465e-1 -5.148214474320412e-2 -1.5397613525390625e1 -1.5397613525390625e1
9.999971389770508e-1 -5.148214474320412e-2 -2.1359710693359375e1 -2.1359710693359375e1

6.620594831474591e-6 7.131342589855194e-2 -2.6128341674804688e1 -2.6128341674804688e1
5.2637699991464615e-2 7.131342589855194e-2 -2.0877395629882812e1 -2.0877395629882812e1
1.0526878386735916e-1 7.131342589855194e-2 -1.269696044921875e1 -1.269696044921875e1
1.578998565673828e-1 7.131342589855194e-2 -3.6223907470703125e0 -3.6223907470703125e0
2.1053093671798706e-1 7.131342589855194e-2 -5.27764892578125e0 -5.27764892578125e0
2.631620168685913e-1 7.131342589855194e-2 -9.339385986328125e0 -9.339385986328125e0
3.1579309701919556e-1 7.131342589855194e-2 -5.358428955078125e-1 -5.358428955078125e-1
3.684241771697998e-1 7.131342589855194e-2 -8.668167114257812e0 -8.668167114257812e0
4.2105525732040405e-1 7.131342589855194e-2 -1.9904953002929688e1 -1.9904953002929688e1
4.736863374710083e-1 7.131342589855194e-2 -2.5534347534179688e1 -2.5534347534179688e1
5.263174176216125e-1 7.131342589855194e-2 -2.4831710815429688e1 -2.4831710815429688e1
5.789484977722168e-1 7.131342589855194e-2 -1.9721343994140625e1 -1.9721343994140625e1
6.31579577922821e-1 7.131342589855194e-2 -9.1268310546875e0 -9.1268310546875e0
6.842106580734253e-1 7.131342589855194e-2 -7.7276611328125e-1 -7.7276611328125e-1
7.368417382240295e-1 7.131342589855194e-2 -8.162200927734375e0 -8.162200927734375e0
7.894728183746338e-1 7.131342589855194e-2 -4.755401611328125e0 -4.755401611328125e0
8.42103898525238e-1 7.131342589855194e-2 -4.079803466796875e0 -4.079803466796875e0
8.947349786758423e-1 7.131342589855194e-2 -1.278936767578125e1 -1.278936767578125e1
9.473660588264465e-1 7.131342589855194e-2 -1.9666900634765625e1 -1.9666900634765625e1
9.999971389770508e-1 7.131342589855194e-2 -2.8867767333984375e1 -2.8867767333984375e1

6.620594831474591e-6 1.941089928150177e-1 -3.1665359497070312e1 -3.1665359497070312e1
5.2637699991464615e-2 1.941089928150177e-1 -2.7567123413085938e1 -2.7567123413085938e1
1.0526878386735916e-1 1.941089928150177e-1 -1.9435256958007812e1 -1.9435256958007812e1
1.578998565673828e-1 1.941089928150177e-1 -8.37908935546875e0 -8.37908935546875e0
2.1053093671798706e-1 1.941089928150177e-1 -9.10430908203125e-1 -9.10430908203125e-1
2.631620168685913e-1 1.941089928150177e-1 -5.9103546142578125e0 -5.9103546142578125e0
3.1579309701919556e-1 1.941089928150177e-1 -1.7725372314453125e0 -1.7725372314453125e0
3.684241771697998e-1 1.941089928150177e-1 -1.3320587158203125e1 -1.3320587158203125e1
4.2105525732040405e-1 1.941089928150177e-1 -2.6096786499023438e1 -2.6096786499023438e1
4.736863374710083e-1 1.941089928150177e-1 -3.3923065185546875e1 -3.3923065185546875e1
5.263174176216125e-1 1.941089928150177e-1 -3.341773986816406e1 -3.341773986816406e1
5.789484977722168e-1 1.941089928150177e-1 -2.5266265869140625e1 -2.5266265869140625e1
6.31579577922821e-1 1.941089928150177e-1 -1.4037139892578125e1 -1.4037139892578125e1
6.842106580734253e-1 1.941089928150177e-1 -2.674591064453125e0 -2.674591064453125e0
7.368417382240295e-1 1.941089928150177e-1 -4.930328369140625e0 -4.930328369140625e0
7.894728183746338e-1 1.941089928150177e-1 -9.1595458984375e-1 -9.1595458984375e-1
8.42103898525238e-1 1.941089928150177e-1 -7.85516357421875e0 -7.85516357421875e0
8.947349786758423e-1 1.941089928150177e-1 -1.6412750244140625e1 -1.6412750244140625e1
9.473660588264465e-1 1.941089928150177e-1 -2.42841796875e1 -2.42841796875e1
9.999971389770508e-1 1.941089928150177e-1 -3.570025634765625e1 -3.570025634765625e1

6.620594831474591e-6 3.1690457463264465e-1 -3.8203590393066406e1 -3.8203590393066406e1
5.2637699991464615e-2 3.1690457463264465e-1 -3.2217559814453125e1 -3.2217559814453125e1
1.0526878386735916e-1 3.1690457463264465e-1 -2.2969146728515625e1 -2.2969146728515625e1
1.578998565673828e-1 3.1690457463264465e-1 -1.2731369018554688e1 -1.2731369018554688e1
2.1053093671798706e-1 3.1690457463264465e-1 -1.3262481689453125e0 -1.3262481689453125e0
2.631620168685913e-1 3.1690457463264465e-1 -2.3024444580078125e0 -2.3024444580078125e0
3.1579309701919556e-1 3.1690457463264465e-1 -4.9745025634765625e0 -4.9745025634765625e0
3.684241771697998e-1 3.1690457463264465e-1 -1.801837158203125e1 -1.801837158203125e1
4.2105525732040405e-1 3.1690457463264465e-1 -3.257331848144531e1 -3.257331848144531e1
4.736863374710083e-1 3.1690457463264465e-1 -4.068305969238281e1 -4.068305969238281e1
5.263174176216125e-1 3.1690457463264465e-1 -3.9074371337890625e1 -3.9074371337890625e1
5.789484977722168e-1 3.1690457463264465e-1 -3.023065185546875e1 -3.023065185546875e1
6.31579577922821e-1 3.1690457463264465e-1 -1.839990234375e1 -1.839990234375e1
6.842106580734253e-1 3.1690457463264465e-1 -5.70599365234375e0 -5.70599365234375e0
7.368417382240295e-1 3.1690457463264465e-1 -1.861419677734375e0 -1.861419677734375e0
7.894728183746338e-1 3.1690457463264465e-1 -1.63458251953125e0 -1.63458251953125e0
8.42103898525238e-1 3.1690457463264465e-1 -1.0943206787109375e1 -1.0943206787109375e1
8.947349786758423e-1 3.1690457463264465e-1 -1.9943572998046875e1 -1.9943572998046875e1
9.473660588264465e-1 3.1690457463264465e-1 -3.0269622802734375e1 -3.0269622802734375e1
9.999971389770508e-1 3.1690457463264465e-1 -4.0846923828125e1 -4.0846923828125e1

6.620594831474591e-6 4.397001266479492e-1 -3.822187042236328e1 -3.822187042236328e1
5.2637699991464615e-2 4.397001266479492e-1 -3.262092590332031e1 -3.262092590332031e1
1.0526878386735916e-1 4.397001266479492e-1 -2.3840194702148438e1 -2.3840194702148438e1
1.578998565673828e-1 4.397001266479492e-1 -1.4038848876953125e1 -1.4038848876953125e1
2.1053093671798706e-1 4.397001266479492e-1 -4.6233062744140625e0 -4.6233062744140625e0
2.631620168685913e-1 4.397001266479492e-1 -8.193817138671875e-1 -8.193817138671875e-1
3.1579309701919556e-1 4.397001266479492e-1 -7.4138641357421875e0 -7.4138641357421875e0
3.684241771697998e-1 4.397001266479492e-1 -2.0709136962890625e1 -2.0709136962890625e1
4.2105525732040405e-1 4.397001266479492e-1 -3.664671325683594e1 -3.664671325683594e1
4.736863374710083e-1 4.397001266479492e-1 -4.394938659667969e1 -4.394938659667969e1
5.263174176216125e-1 4.397001266479492e-1 -4.144630432128906e1 -4.144630432128906e1
5.789484977722168e-1 4.397001266479492e-1 -3.247007751464844e1 -3.247007751464844e1
6.31579577922821e-1 4.397001266479492e-1 -2.1061279296875e1 -2.1061279296875e1
6.842106580734253e-1 4.397001266479492e-1 -8.235595703125e0 -8.235595703125e0
7.368417382240295e-1 4.397001266479492e-1 -9.21112060546875e-1 -9.21112060546875e-1
7.894728183746338e-1 4.397001266479492e-1 -4.647064208984375e0 -4.647064208984375e0
8.42103898525238e-1 4.397001266479492e-1 -1.34700927734375e1 -1.34700927734375e1
8.947349786758423e-1 4.397001266479492e-1 -2.4769805908203125e1 -2.4769805908203125e1
9.473660588264465e-1 4.397001266479492e-1 -3.4895538330078125e1 -3.4895538330078125e1
9.999971389770508e-1 4.397001266479492e-1 -4.4126953125e1 -4.4126953125e1

6.620594831474591e-6 5.624957084655762e-1 -3.746074676513672e1 -3.746074676513672e1
5.2637699991464615e-2 5.624957084655762e-1 -3.2149505615234375e1 -3.2149505615234375e1
1.0526878386735916e-1 5.624957084655762e-1 -2.3615371704101562e1 -2.3615371704101562e1
1.578998565673828e-1 5.624957084655762e-1 -1.4110137939453125e1 -1.4110137939453125e1
2.1053093671798706e-1 5.624957084655762e-1 -4.688934326171875e0 -4.688934326171875e0
2.631620168685913e-1 5.624957084655762e-1 -8.516693115234375e-1 -8.516693115234375e-1
3.1579309701919556e-1 5.624957084655762e-1 -7.839202880859375e0 -7.839202880859375e0
3.684241771697998e-1 5.624957084655762e-1 -2.0930160522460938e1 -2.0930160522460938e1
4.2105525732040405e-1 5.624957084655762e-1 -3.5778778076171875e1 -3.5778778076171875e1
4.736863374710083e-1 5.624957084655762e-1 -4.269227600097656e1 -4.269227600097656e1
5.263174176216125e-1 5.624957084655762e-1 -4.001533508300781e1 -4.001533508300781e1
5.789484977722168e-1 5.624957084655762e-1 -3.1976058959960938e1 -3.1976058959960938e1
6.31579577922821e-1 5.624957084655762e-1 -2.091851806640625e1 -2.091851806640625e1
6.842106580734253e-1 5.624957084655762e-1 -7.963409423828125e0 -7.963409423828125e0
7.368417382240295e-1 5.624957084655762e-1 -1.034149169921875e0 -1.034149169921875e0
7.894728183746338e-1 5.624957084655762e-1 -4.9700927734375e0 -4.9700927734375e0
8.42103898525238e-1 5.624957084655762e-1 -1.568524169921875e1 -1.568524169921875e1
8.947349786758423e-1 5.624957084655762e-1 -2.68372802734375e1 -2.68372802734375e1
9.473660588264465e-1 5.624957084655762e-1 -3.6320281982421875e1 -3.6320281982421875e1
9.999971389770508e-1 5.624957084655762e-1 -4.5433013916015625e1 -4.5433013916015625e1

6.620594831474591e-6 6.852912902832031e-1 -3.610582733154297e1 -3.610582733154297e1
5.2637699991464615e-2 6.852912902832031e-1 -3.0976776123046875e1 -3.0976776123046875e1
1.0526878386735916e-1 6.852912902832031e-1 -2.2035720825195312e1 -2.2035720825195312e1
1.578998565673828e-1 6.852912902832031e-1 -1.1177825927734375e1 -1.1177825927734375e1
2.1053093671798706e-1 6.852912902832031e-1 -1.8350067138671875e0 -1.8350067138671875e0
2.631620168685913e-1 6.852912902832031e-1 -3.55426025390625e0 -3.55426025390625e0
3.1579309701919556e-1 6.852912902832031e-1 -5.5926971435546875e0 -5.5926971435546875e0
3.684241771697998e-1 6.852912902832031e-1 -1.8901626586914062e1 -1.8901626586914062e1
4.2105525732040405e-1 6.852912902832031e-1 -3.0773086547851562e1 -3.0773086547851562e1
4.736863374710083e-1 6.852912902832031e-1 -3.721629333496094e1 -3.721629333496094e1
5.263174176216125e-1 6.852912902832031e-1 -3.571453857421875e1 -3.571453857421875e1
5.789484977722168e-1 6.852912902832031e-1 -2.7998016357421875e1 -2.7998016357421875e1
6.31579577922821e-1 6.852912902832031e-1 -1.81973876953125e1 -1.81973876953125e1
6.842106580734253e-1 6.852912902832031e-1 -5.1856689453125e0 -5.1856689453125e0
7.368417382240295e-1 6.852912902832031e-1 -2.608856201171875e0 -2.608856201171875e0
7.894728183746338e-1 6.852912902832031e-1 -1.914825439453125e0 -1.914825439453125e0
8.42103898525238e-1 6.852912902832031e-1 -1.348248291015625e1 -1.348248291015625e1
8.947349786758423e-1 6.852912902832031e-1 -2.3688720703125e1 -2.3688720703125e1
9.473660588264465e-1 6.852912902832031e-1 -3.2535736083984375e1 -3.2535736083984375e1
9.999971389770508e-1 6.852912902832031e-1 -4.2109619140625e1 -4.2109619140625e1

6.620594831474591e-6 8.080868124961853e-1 -3.384453582763672e1 -3.384453582763672e1
5.2637699991464615e-2 8.080868124961853e-1 -2.913629150390625e1 -2.913629150390625e1
1.0526878386735916e-1 8.080868124961853e-1 -1.9436538696289062e1 -1.9436538696289062e1
1.578998565673828e-1 8.080868124961853e-1 -8.55694580078125e0 -8.55694580078125e0
2.1053093671798706e-1 8.080868124961853e-1 -1.9218597412109375e0 -1.9218597412109375e0
2.631620168685913e-1 8.080868124961853e-1 -6.7664947509765625e0 -6.7664947509765625e0
3.1579309701919556e-1 8.080868124961853e-1 -2.6264190673828125e0 -2.6264190673828125e0
3.684241771697998e-1 8.080868124961853e-1 -1.4859664916992188e1 -1.4859664916992188e1
4.2105525732040405e-1 8.080868124961853e-1 -2.4349029541015625e1 -2.4349029541015625e1
4.736863374710083e-1 8.080868124961853e-1 -2.9969528198242188e1 -2.9969528198242188e1
5.263174176216125e-1 8.080868124961853e-1 -3.0310806274414062e1 -3.0310806274414062e1
5.789484977722168e-1 8.080868124961853e-1 -2.313995361328125e1 -2.313995361328125e1
6.31579577922821e-1 8.080868124961853e-1 -1.319561767578125e1 -1.319561767578125e1
6.842106580734253e-1 8.080868124961853e-1 -2.36346435546875e0 -2.36346435546875e0
7.368417382240295e-1 8.080868124961853e-1 -4.640411376953125e0 -4.640411376953125e0
7.894728183746338e-1 8.080868124961853e-1 -1.47119140625e0 -1.47119140625e0
8.42103898525238e-1 8.080868124961853e-1 -8.85498046875e0 -8.85498046875e0
8.947349786758423e-1 8.080868124961853e-1 -1.9165252685546875e1 -1.9165252685546875e1
9.473660588264465e-1 8.080868124961853e-1 -2.78797607421875e1 -2.78797607421875e1
9.999971389770508e-1 8.080868124961853e-1 -3.7492950439453125e1 -3.7492950439453125e1

6.620594831474591e-6 9.308823943138123e-1 -2.9990264892578125e1 -2.9990264892578125e1
5.2637699991464615e-2 9.308823943138123e-1 -2.434918212890625e1 -2.434918212890625e1
1.0526878386735916e-1 9.308823943138123e-1 -1.4849441528320312e1 -1.4849441528320312e1
1.578998565673828e-1 9.308823943138123e-1 -4.5804901123046875e0 -4.5804901123046875e0
2.1053093671798706e-1 9.308823943138123e-1 -6.1935272216796875e0 -6.1935272216796875e0
2.631620168685913e-1 9.308823943138123e-1 -1.060699462890625e1 -1.060699462890625e1
3.1579309701919556e-1 9.308823943138123e-1 -2.1042022705078125e0 -2.1042022705078125e0
3.684241771697998e-1 9.308823943138123e-1 -9.157760620117188e0 -9.157760620117188e0
4.2105525732040405e-1 9.308823943138123e-1 -1.8119003295898438e1 -1.8119003295898438e1
4.736863374710083e-1 9.308823943138123e-1 -2.3751754760742188e1 -2.3751754760742188e1
5.263174176216125e-1 9.308823943138123e-1 -2.4347488403320312e1 -2.4347488403320312e1
5.789484977722168e-1 9.308823943138123e-1 -1.8383636474609375e1 -1.8383636474609375e1
6.31579577922821e-1 9.308823943138123e-1 -8.19879150390625e0 -8.19879150390625e0
6.842106580734253e-1 9.308823943138123e-1 -1.366546630859375e0 -1.366546630859375e0
7.368417382240295e-1 9.308823943138123e-1 -8.81817626953125e0 -8.81817626953125e0
7.894728183746338e-1 9.308823943138123e-1 -5.98358154296875e0 -5.98358154296875e0
8.42103898525238e-1 9.308823943138123e-1 -3.77099609375e0 -3.77099609375e0
8.947349786758423e-1 9.308823943138123e-1 -1.4461212158203125e1 -1.4461212158203125e1
9.473660588264465e-1 9.308823943138123e-1 -2.38255615234375e1 -2.38255615234375e1
9.999971389770508e-1 9.308823943138123e-1 -3.2980865478515625e1 -3.2980865478515625e1

6.620594831474591e-6 1.053678035736084e0 -2.4075668334960938e1 -2.4075668334960938e1
5.2637699991464615e-2 1.053678035736084e0 -1.7924331665039062e1 -1.7924331665039062e1
1.0526878386735916e-1 1.053678035736084e0 -9.205307006835938e0 -9.205307006835938e0
1.578998565673828e-1 1.053678035736084e0 -1.3743743896484375e0 -1.3743743896484375e0
2.1053093671798706e-1 1.053678035736084e0 -1.0075454711914062e1 -1.0075454711914062e1
2.631620168685913e-1 1.053678035736084e0 -1.6391067504882812e1 -1.6391067504882812e1
3.1579309701919556e-1 1.053678035736084e0 -4.9829559326171875e0 -4.9829559326171875e0
3.684241771697998e-1 1.053678035736084e0 -3.8857574462890625e0 -3.8857574462890625e0
4.2105525732040405e-1 1.053678035736084e0 -1.3456375122070312e1 -1.3456375122070312e1
4.736863374710083e-1 1.053678035736084e0 -1.9184341430664062e1 -1.9184341430664062e1
5.263174176216125e-1 1.053678035736084e0 -1.8300994873046875e1 -1.8300994873046875e1
5.789484977722168e-1 1.053678035736084e0 -1.2471649169921875e1 -1.2471649169921875e1
6.31579577922821e-1 1.053678035736084e0 -4.013092041015625e0 -4.013092041015625e0
6.842106580734253e-1 1.053678035736084e0 -3.36871337890625e0 -3.36871337890625e0
7.368417382240295e-1 1.053678035736084e0 -1.3684539794921875e1 -1.3684539794921875e1
7.894728183746338e-1 1.053678035736084e0 -1.0045562744140625e1 -1.0045562744140625e1
8.42103898525238e-1 1.053678035736084e0 -5.70556640625e-1 -5.70556640625e-1
8.947349786758423e-1 1.053678035736084e0 -8.585296630859375e0 -8.585296630859375e0
9.473660588264465e-1 1.053678035736084e0 -1.79493408203125e1 -1.79493408203125e1
9.999971389770508e-1 1.053678035736084e0 -2.6578338623046875e1 -2.6578338623046875e1

6.620594831474591e-6 1.1764734983444214e0 -1.6826751708984375e1 -1.6826751708984375e1
5.2637699991464615e-2 1.1764734983444214e0 -1.1110427856445312e1 -1.1110427856445312e1
1.0526878386735916e-1 1.1764734983444214e0 -3.8233642578125e0 -3.8233642578125e0
1.578998565673828e-1 1.1764734983444214e0 -4.6453857421875e0 -4.6453857421875e0
2.1053093671798706e-1 1.1764734983444214e0 -1.5063949584960938e1 -1.5063949584960938e1
2.631620168685913e-1 1.1764734983444214e0 -2.0951492309570312e1 -2.0951492309570312e1
3.1579309701919556e-1 1.1764734983444214e0 -8.085586547851562e0 -8.085586547851562e0
3.684241771697998e-1 1.1764734983444214e0 -1.9138336181640625e0 -1.9138336181640625e0
4.2105525732040405e-1 1.1764734983444214e0 -7.394866943359375e0 -7.394866943359375e0
4.736863374710083e-1 1.1764734983444214e0 -1.325640869140625e1 -1.325640869140625e1
5.263174176216125e-1 1.1764734983444214e0 -1.1287353515625e1 -1.1287353515625e1
5.789484977722168e-1 1.1764734983444214e0 -5.966094970703125e0 -5.966094970703125e0
6.31579577922821e-1 1.1764734983444214e0 -5.4486083984375e-1 -5.4486083984375e-1
6.842106580734253e-1 1.1764734983444214e0 -6.284088134765625e0 -6.284088134765625e0
7.368417382240295e-1 1.1764734983444214e0 -1.9531890869140625e1 -1.9531890869140625e1
7.894728183746338e-1 1.1764734983444214e0 -1.5942230224609375e1 -1.5942230224609375e1
8.42103898525238e-1 1.1764734983444214e0 -4.0596923828125e0 -4.0596923828125e0
8.947349786758423e-1 1.1764734983444214e0 -3.190826416015625e0 -3.190826416015625e0
9.473660588264465e-1 1.1764734983444214e0 -1.117669677734375e1 -1.117669677734375e1
9.999971389770508e-1 1.1764734983444214e0 -1.9332794189453125e1 -1.9332794189453125e1

6.620594831474591e-6 1.2992690801620483e0 -1.0591217041015625e1 -1.0591217041015625e1
5.2637699991464615e-2 1.2992690801620483e0 -5.8548126220703125e0 -5.8548126220703125e0
1.0526878386735916e-1 1.2992690801620483e0 -9.3359375e-1 -9.3359375e-1
1.578998565673828e-1 1.2992690801620483e0 -8.22314453125e0 -8.22314453125e0
2.1053093671798706e-1 1.2992690801620483e0 -1.9197067260742188e1 -1.9197067260742188e1
2.631620168685913e-1 1.2992690801620483e0 -2.4961090087890625e1 -2.4961090087890625e1
3.1579309701919556e-1 1.2992690801620483e0 -1.1755157470703125e1 -1.1755157470703125e1
3.684241771697998e-1 1.2992690801620483e0 -3.7454986572265625e0 -3.7454986572265625e0
4.2105525732040405e-1 1.2992690801620483e0 -2.387725830078125e0 -2.387725830078125e0
4.736863374710083e-1 1.2992690801620483e0 -6.19732666015625e0 -6.19732666015625e0
5.263174176216125e-1 1.2992690801620483e0 -5.98895263671875e0 -5.98895263671875e0
5.789484977722168e-1 1.2992690801620483e0 -1.69097900390625e0 -1.69097900390625e0
6.31579577922821e-1 1.2992690801620483e0 -2.86468505859375e0 -2.86468505859375e0
6.842106580734253e-1 1.2992690801620483e0 -1.1353302001953125e1 -1.1353302001953125e1
7.368417382240295e-1 1.2992690801620483e0 -2.6461761474609375e1 -2.6461761474609375e1
7.894728183746338e-1 1.2992690801620483e0 -2.1867706298828125e1 -2.1867706298828125e1
8.42103898525238e-1 1.2992690801620483e0 -9.300750732421875e0 -9.300750732421875e0
8.947349786758423e-1 1.2992690801620483e0 -6.30828857421875e-1 -6.30828857421875e-1
9.473660588264465e-1 1.2992690801620483e0 -6.294921875e0 -6.294921875e0
9.999971389770508e-1 1.2992690801620483e0 -1.3421142578125e1 -1.3421142578125e1

6.620594831474591e-6 1.4220646619796753e0 -4.7278900146484375e0 -4.7278900146484375e0
5.2637699991464615e-2 1.4220646619796753e0 -1.0286865234375e0 -1.0286865234375e0
1.0526878386735916e-1 1.4220646619796753e0 -4.27325439453125e0 -4.27325439453125e0
1.578998565673828e-1 1.4220646619796753e0 -1.4176239013671875e1 -1.4176239013671875e1
2.1053093671798706e-1 1.4220646619796753e0 -2.3084640502929688e1 -2.3084640502929688e1
2.631620168685913e-1 1.4220646619796753e0 -2.8524887084960938e1 -2.8524887084960938e1
3.1579309701919556e-1 1.4220646619796753e0 -1.7099746704101562e1 -1.7099746704101562e1
3.684241771697998e-1 1.4220646619796753e0 -9.645248413085938e0 -9.645248413085938e0
4.2105525732040405e-1 1.4220646619796753e0 -1.9744873046875e0 -1.9744873046875e0
4.736863374710083e-1 1.4220646619796753e0 -1.9205322265625e0 -1.9205322265625e0
5.263174176216125e-1 1.4220646619796753e0 -9.8773193359375e-1 -9.8773193359375e-1
5.789484977722168e-1 1.4220646619796753e0 -3.54217529296875e-1 -3.54217529296875e-1
6.31579577922821e-1 1.4220646619796753e0 -6.795623779296875e0 -6.795623779296875e0
6.842106580734253e-1 1.4220646619796753e0 -1.596221923828125e1 -1.596221923828125e1
7.368417382240295e-1 1.4220646619796753e0 -3.1715484619140625e1 -3.1715484619140625e1
7.894728183746338e-1 1.4220646619796753e0 -2.9695953369140625e1 -2.9695953369140625e1
8.42103898525238e-1 1.4220646619796753e0 -1.714874267578125e1 -1.714874267578125e1
8.947349786758423e-1 1.4220646619796753e0 -3.422088623046875e0 -3.422088623046875e0
9.473660588264465e-1 1.4220646619796753e0 -2.1678466796875e0 -2.1678466796875e0
9.999971389770508e-1 1.4220646619796753e0 -8.5533447265625e0 -8.5533447265625e0

6.620594831474591e-6 1.5448602437973022e0 -3.875457763671875e0 -3.875457763671875e0
5.2637699991464615e-2 1.5448602437973022e0 -2.4571990966796875e0 -2.4571990966796875e0
1.0526878386735916e-1 1.5448602437973022e0 -1.061651611328125e1 -1.061651611328125e1
1.578998565673828e-1 1.5448602437973022e0 -1.9541641235351562e1 -1.9541641235351562e1
2.1053093671798706e-1 1.5448602437973022e0 -2.7871261596679688e1 -2.7871261596679688e1
2.631620168685913e-1 1.5448602437973022e0 -3.2552459716796875e1 -3.2552459716796875e1
3.1579309701919556e-1 1.5448602437973022e0 -2.2673202514648438e1 -2.2673202514648438e1
3.684241771697998e-1 1.5448602437973022e0 -1.5254806518554688e1 -1.5254806518554688e1
4.2105525732040405e-1 1.5448602437973022e0 -7.642974853515625e0 -7.642974853515625e0
4.736863374710083e-1 1.5448602437973022e0 -1.70501708984375e0 -1.70501708984375e0
5.263174176216125e-1 1.5448602437973022e0 -6.69464111328125e-1 -6.69464111328125e-1
5.789484977722168e-1 1.5448602437973022e0 -4.308685302734375e0 -4.308685302734375e0
6.31579577922821e-1 1.5448602437973022e0 -1.2279998779296875e1 -1.2279998779296875e1
6.842106580734253e-1 1.5448602437973022e0 -2.115997314453125e1 -2.115997314453125e1
7.368417382240295e-1 1.5448602437973022e0 -3.6633880615234375e1 -3.6633880615234375e1
7.894728183746338e-1 1.5448602437973022e0 -3.8466033935546875e1 -3.8466033935546875e1
8.42103898525238e-1 1.5448602437973022e0 -2.634259033203125e1 -2.634259033203125e1
8.947349786758423e-1 1.5448602437973022e0 -1.2493560791015625e1 -1.2493560791015625e1
9.473660588264465e-1 1.5448602437973022e0 -4.160614013671875e0 -4.160614013671875e0
9.999971389770508e-1 1.5448602437973022e0 -7.047027587890625e0 -7.047027587890625e0

6.620594831474591e-6 1.6676558256149292e0 -8.1898193359375e0 -8.1898193359375e0
5.2637699991464615e-2 1.6676558256149292e0 -9.992385864257812e0 -9.992385864257812e0
1.0526878386735916e-1 1.6676558256149292e0 -1.8841201782226562e1 -1.8841201782226562e1
1.578998565673828e-1 1.6676558256149292e0 -2.4180618286132812e1 -2.4180618286132812e1
2.1053093671798706e-1 1.6676558256149292e0 -3.0949447631835938e1 -3.0949447631835938e1
2.631620168685913e-1 1.6676558256149292e0 -3.572184753417969e1 -3.572184753417969e1
3.1579309701919556e-1 1.6676558256149292e0 -2.6126907348632812e1 -2.6126907348632812e1
3.684241771697998e-1 1.6676558256149292e0 -2.0885009765625e1 -2.0885009765625e1
4.2105525732040405e-1 1.6676558256149292e0 -1.64976806640625e1 -1.64976806640625e1
4.736863374710083e-1 1.6676558256149292e0 -9.49676513671875e0 -9.49676513671875e0
5.263174176216125e-1 1.6676558256149292e0 -7.634674072265625e0 -7.634674072265625e0
5.789484977722168e-1 1.6676558256149292e0 -1.0729705810546875e1 -1.0729705810546875e1
6.31579577922821e-1 1.6676558256149292e0 -1.840313720703125e1 -1.840313720703125e1
6.842106580734253e-1 1.6676558256149292e0 -2.8717529296875e1 -2.8717529296875e1
7.368417382240295e-1 1.6676558256149292e0 -4.4964202880859375e1 -4.4964202880859375e1
7.894728183746338e-1 1.6676558256149292e0 -4.7906494140625e1 -4.7906494140625e1
8.42103898525238e-1 1.6676558256149292e0 -4.004742431640625e1 -4.004742431640625e1
8.947349786758423e-1 1.6676558256149292e0 -2.5673187255859375e1 -2.5673187255859375e1
9.473660588264465e-1 1.6676558256149292e0 -1.29749755859375e1 -1.29749755859375e1
9.999971389770508e-1 1.6676558256149292e0 -1.119781494140625e1 -1.119781494140625e1


==> tikz/main-figure11_contourtmp0.dat <==
4.634416200133273e-6 -7.271972894668579e-1 -4.9997100830078125e1 -4.9997100830078125e1
5.263586714863777e-2 -7.271972894668579e-1 -3.2926910400390625e1 -3.2926910400390625e1
1.0526710003614426e-1 -7.271972894668579e-1 -2.0914764404296875e1 -2.0914764404296875e1
1.5789832174777985e-1 -7.271972894668579e-1 -2.7689559936523438e1 -2.7689559936523438e1
2.1052956581115723e-1 -7.271972894668579e-1 -2.4523265838623047e1 -2.4523265838623047e1
2.631607949733734e-1 -7.271972894668579e-1 -1.132632064819336e1 -1.132632064819336e1
3.157920241355896e-1 -7.271972894668579e-1 -1.7942092895507812e1 -1.7942092895507812e1
3.684232532978058e-1 -7.271972894668579e-1 -2.3660396575927734e1 -2.3660396575927734e1
4.21054482460022e-1 -7.271972894668579e-1 -2.3520021438598633e1 -2.3520021438598633e1
4.7368571162223816e-1 -7.271972894668579e-1 -2.4700267791748047e1 -2.4700267791748047e1
5.263169407844543e-1 -7.271972894668579e-1 -2.516454315185547e1 -2.516454315185547e1
5.789481997489929e-1 -7.271972894668579e-1 -2.5927349090576172e1 -2.5927349090576172e1
6.315793991088867e-1 -7.271972894668579e-1 -3.0333110809326172e1 -3.0333110809326172e1
6.842106580734253e-1 -7.271972894668579e-1 -2.7686927795410156e1 -2.7686927795410156e1
7.368418574333191e-1 -7.271972894668579e-1 -2.1137863159179688e1 -2.1137863159179688e1
7.894731163978577e-1 -7.271972894668579e-1 -3.702132797241211e1 -3.702132797241211e1
8.421043157577515e-1 -7.271972894668579e-1 -3.211346435546875e1 -3.211346435546875e1
8.9473557472229e-1 -7.271972894668579e-1 -2.6070877075195312e1 -2.6070877075195312e1
9.473667740821838e-1 -7.271972894668579e-1 -3.0246841430664062e1 -3.0246841430664062e1
9.999980330467224e-1 -7.271972894668579e-1 -3.390704345703125e1 -3.390704345703125e1

4.634416200133273e-6 -5.984379649162292e-1 -4.59644775390625e1 -4.59644775390625e1
5.263586714863777e-2 -5.984379649162292e-1 -2.9486724853515625e1 -2.9486724853515625e1
1.0526710003614426e-1 -5.984379649162292e-1 -1.762481689453125e1 -1.762481689453125e1
1.5789832174777985e-1 -5.984379649162292e-1 -2.291417694091797e1 -2.291417694091797e1
2.1052956581115723e-1 -5.984379649162292e-1 -9.637054443359375e0 -9.637054443359375e0
2.631607949733734e-1 -5.984379649162292e-1 -2.7971410751342773e0 -2.7971410751342773e0
3.157920241355896e-1 -5.984379649162292e-1 -1.158205795288086e1 -1.158205795288086e1
3.684232532978058e-1 -5.984379649162292e-1 -1.8894786834716797e1 -1.8894786834716797e1
4.21054482460022e-1 -5.984379649162292e-1 -2.119235610961914e1 -2.119235610961914e1
4.7368571162223816e-1 -5.984379649162292e-1 -2.3516759872436523e1 -2.3516759872436523e1
5.263169407844543e-1 -5.984379649162292e-1 -2.3953866958618164e1 -2.3953866958618164e1
5.789481997489929e-1 -5.984379649162292e-1 -2.2625553131103516e1 -2.2625553131103516e1
6.315793991088867e-1 -5.984379649162292e-1 -2.1205493927001953e1 -2.1205493927001953e1
6.842106580734253e-1 -5.984379649162292e-1 -1.4491840362548828e1 -1.4491840362548828e1
7.368418574333191e-1 -5.984379649162292e-1 -3.705519199371338e0 -3.705519199371338e0
7.894731163978577e-1 -5.984379649162292e-1 -1.3929332733154297e1 -1.3929332733154297e1
8.421043157577515e-1 -5.984379649162292e-1 -2.2785247802734375e1 -2.2785247802734375e1
8.9473557472229e-1 -5.984379649162292e-1 -2.13067626953125e1 -2.13067626953125e1
9.473667740821838e-1 -5.984379649162292e-1 -2.6854324340820312e1 -2.6854324340820312e1
9.999980330467224e-1 -5.984379649162292e-1 -2.990155029296875e1 -2.990155029296875e1

4.634416200133273e-6 -4.69678670167923e-1 -4.2890289306640625e1 -4.2890289306640625e1
5.263586714863777e-2 -4.69678670167923e-1 -2.760345458984375e1 -2.760345458984375e1
1.0526710003614426e-1 -4.69678670167923e-1 -1.593798828125e1 -1.593798828125e1
1.5789832174777985e-1 -4.69678670167923e-1 -2.052393341064453e1 -2.052393341064453e1
2.1052956581115723e-1 -4.69678670167923e-1 -1.65399169921875e0 -1.65399169921875e0
2.631607949733734e-1 -4.69678670167923e-1 -8.122515678405762e-2 -8.122515678405762e-2
3.157920241355896e-1 -4.69678670167923e-1 -6.401096343994141e0 -6.401096343994141e0
3.684232532978058e-1 -4.69678670167923e-1 -1.7126375198364258e1 -1.7126375198364258e1
4.21054482460022e-1 -4.69678670167923e-1 -1.9489336013793945e1 -1.9489336013793945e1
4.7368571162223816e-1 -4.69678670167923e-1 -2.182256507873535e1 -2.182256507873535e1
5.263169407844543e-1 -4.69678670167923e-1 -2.2210939407348633e1 -2.2210939407348633e1
5.789481997489929e-1 -4.69678670167923e-1 -2.0817230224609375e1 -2.0817230224609375e1
6.315793991088867e-1 -4.69678670167923e-1 -1.9174406051635742e1 -1.9174406051635742e1
6.842106580734253e-1 -4.69678670167923e-1 -7.993690490722656e0 -7.993690490722656e0
7.368418574333191e-1 -4.69678670167923e-1 -5.779123306274414e-2 -5.779123306274414e-2
7.894731163978577e-1 -4.69678670167923e-1 -2.1617584228515625e0 -2.1617584228515625e0
8.421043157577515e-1 -4.69678670167923e-1 -1.9212600708007812e1 -1.9212600708007812e1
8.9473557472229e-1 -4.69678670167923e-1 -1.90281982421875e1 -1.90281982421875e1
9.473667740821838e-1 -4.69678670167923e-1 -2.6650009155273438e1 -2.6650009155273438e1
9.999980330467224e-1 -4.69678670167923e-1 -3.175152587890625e1 -3.175152587890625e1

4.634416200133273e-6 -3.409193754196167e-1 -4.1691864013671875e1 -4.1691864013671875e1
5.263586714863777e-2 -3.409193754196167e-1 -2.7376495361328125e1 -2.7376495361328125e1
1.0526710003614426e-1 -3.409193754196167e-1 -1.5152740478515625e1 -1.5152740478515625e1
1.5789832174777985e-1 -3.409193754196167e-1 -1.3181343078613281e1 -1.3181343078613281e1
2.1052956581115723e-1 -3.409193754196167e-1 -2.2940444946289062e-1 -2.2940444946289062e-1
2.631607949733734e-1 -3.409193754196167e-1 -4.076586723327637e0 -4.076586723327637e0
3.157920241355896e-1 -3.409193754196167e-1 -3.1552505493164062e0 -3.1552505493164062e0
3.684232532978058e-1 -3.409193754196167e-1 -1.4819433212280273e1 -1.4819433212280273e1
4.21054482460022e-1 -3.409193754196167e-1 -1.717323112487793e1 -1.717323112487793e1
4.7368571162223816e-1 -3.409193754196167e-1 -1.9402095794677734e1 -1.9402095794677734e1
5.263169407844543e-1 -3.409193754196167e-1 -1.9674911499023438e1 -1.9674911499023438e1
5.789481997489929e-1 -3.409193754196167e-1 -1.814958381652832e1 -1.814958381652832e1
6.315793991088867e-1 -3.409193754196167e-1 -1.6355873107910156e1 -1.6355873107910156e1
6.842106580734253e-1 -3.409193754196167e-1 -3.7263965606689453e0 -3.7263965606689453e0
7.368418574333191e-1 -3.409193754196167e-1 -3.464750289916992e0 -3.464750289916992e0
7.894731163978577e-1 -3.409193754196167e-1 -2.0400238037109375e-1 -2.0400238037109375e-1
8.421043157577515e-1 -3.409193754196167e-1 -1.6015548706054688e1 -1.6015548706054688e1
8.9473557472229e-1 -3.409193754196167e-1 -2.1044692993164062e1 -2.1044692993164062e1
9.473667740821838e-1 -3.409193754196167e-1 -2.8417953491210938e1 -2.8417953491210938e1
9.999980330467224e-1 -3.409193754196167e-1 -3.263525390625e1 -3.263525390625e1

4.634416200133273e-6 -2.1216008067131042e-1 -4.184124755859375e1 -4.184124755859375e1
5.263586714863777e-2 -2.1216008067131042e-1 -2.7402999877929688e1 -2.7402999877929688e1
1.0526710003614426e-1 -2.1216008067131042e-1 -1.397796630859375e1 -1.397796630859375e1
1.5789832174777985e-1 -2.1216008067131042e-1 -7.588966369628906e0 -7.588966369628906e0
2.1052956581115723e-1 -2.1216008067131042e-1 -4.305259704589844e0 -4.305259704589844e0
2.631607949733734e-1 -2.1216008067131042e-1 -9.866121292114258e0 -9.866121292114258e0
3.157920241355896e-1 -2.1216008067131042e-1 -2.8249549865722656e-1 -2.8249549865722656e-1
3.684232532978058e-1 -2.1216008067131042e-1 -1.167739486694336e1 -1.167739486694336e1
4.21054482460022e-1 -2.1216008067131042e-1 -1.4109411239624023e1 -1.4109411239624023e1
4.7368571162223816e-1 -2.1216008067131042e-1 -1.6321529388427734e1 -1.6321529388427734e1
5.263169407844543e-1 -2.1216008067131042e-1 -1.657526969909668e1 -1.657526969909668e1
5.789481997489929e-1 -2.1216008067131042e-1 -1.4847246170043945e1 -1.4847246170043945e1
6.315793991088867e-1 -2.1216008067131042e-1 -1.2609807968139648e1 -1.2609807968139648e1
6.842106580734253e-1 -2.1216008067131042e-1 -2.0264816284179688e-1 -2.0264816284179688e-1
7.368418574333191e-1 -2.1216008067131042e-1 -8.165050506591797e0 -8.165050506591797e0
7.894731163978577e-1 -2.1216008067131042e-1 -2.670269012451172e0 -2.670269012451172e0
8.421043157577515e-1 -2.1216008067131042e-1 -1.04166259765625e1 -1.04166259765625e1
8.9473557472229e-1 -2.1216008067131042e-1 -1.862713623046875e1 -1.862713623046875e1
9.473667740821838e-1 -2.1216008067131042e-1 -2.4635543823242188e1 -2.4635543823242188e1
9.999980330467224e-1 -2.1216008067131042e-1 -2.875677490234375e1 -2.875677490234375e1

4.634416200133273e-6 -8.340077847242355e-2 -3.9666046142578125e1 -3.9666046142578125e1
5.263586714863777e-2 -8.340077847242355e-2 -2.5517684936523438e1 -2.5517684936523438e1
1.0526710003614426e-1 -8.340077847242355e-2 -1.5805633544921875e1 -1.5805633544921875e1
1.5789832174777985e-1 -8.340077847242355e-2 -3.5881881713867188e0 -3.5881881713867188e0
2.1052956581115723e-1 -8.340077847242355e-2 -8.836429595947266e0 -8.836429595947266e0
2.631607949733734e-1 -8.340077847242355e-2 -1.4657232284545898e1 -1.4657232284545898e1
3.157920241355896e-1 -8.340077847242355e-2 -1.6054439544677734e0 -1.6054439544677734e0
3.684232532978058e-1 -8.340077847242355e-2 -7.985076904296875e0 -7.985076904296875e0
4.21054482460022e-1 -8.340077847242355e-2 -1.0574167251586914e1 -1.0574167251586914e1
4.7368571162223816e-1 -8.340077847242355e-2 -1.2851034164428711e1 -1.2851034164428711e1
5.263169407844543e-1 -8.340077847242355e-2 -1.3036542892456055e1 -1.3036542892456055e1
5.789481997489929e-1 -8.340077847242355e-2 -1.1064306259155273e1 -1.1064306259155273e1
6.315793991088867e-1 -8.340077847242355e-2 -8.54432487487793e0 -8.54432487487793e0
6.842106580734253e-1 -8.340077847242355e-2 -1.8449268341064453e0 -1.8449268341064453e0
7.368418574333191e-1 -8.340077847242355e-2 -1.5034309387207031e1 -1.5034309387207031e1
7.894731163978577e-1 -8.340077847242355e-2 -8.604496002197266e0 -8.604496002197266e0
8.421043157577515e-1 -8.340077847242355e-2 -3.8872451782226562e0 -3.8872451782226562e0
8.9473557472229e-1 -8.340077847242355e-2 -1.6191757202148438e1 -1.6191757202148438e1
9.473667740821838e-1 -8.340077847242355e-2 -2.2917953491210938e1 -2.2917953491210938e1
9.999980330467224e-1 -8.340077847242355e-2 -2.417730712890625e1 -2.417730712890625e1

4.634416200133273e-6 4.5358527451753616e-2 -3.749700927734375e1 -3.749700927734375e1
5.263586714863777e-2 4.5358527451753616e-2 -2.5643798828125e1 -2.5643798828125e1
1.0526710003614426e-1 4.5358527451753616e-2 -1.4654052734375e1 -1.4654052734375e1
1.5789832174777985e-1 4.5358527451753616e-2 -5.441207885742188e-1 -5.441207885742188e-1
2.1052956581115723e-1 4.5358527451753616e-2 -1.4326961517333984e1 -1.4326961517333984e1
2.631607949733734e-1 4.5358527451753616e-2 -2.083761215209961e1 -2.083761215209961e1
3.157920241355896e-1 4.5358527451753616e-2 -6.935152053833008e0 -6.935152053833008e0
3.684232532978058e-1 4.5358527451753616e-2 -4.510040283203125e0 -4.510040283203125e0
4.21054482460022e-1 4.5358527451753616e-2 -7.058082580566406e0 -7.058082580566406e0
4.7368571162223816e-1 4.5358527451753616e-2 -9.402824401855469e0 -9.402824401855469e0
5.263169407844543e-1 4.5358527451753616e-2 -9.571796417236328e0 -9.571796417236328e0
5.789481997489929e-1 4.5358527451753616e-2 -7.518989562988281e0 -7.518989562988281e0
6.315793991088867e-1 4.5358527451753616e-2 -4.920215606689453e0 -4.920215606689453e0
6.842106580734253e-1 4.5358527451753616e-2 -6.93205451965332e0 -6.93205451965332e0
7.368418574333191e-1 4.5358527451753616e-2 -2.1221027374267578e1 -2.1221027374267578e1
7.894731163978577e-1 4.5358527451753616e-2 -1.4848140716552734e1 -1.4848140716552734e1
8.421043157577515e-1 4.5358527451753616e-2 -5.189437866210938e-1 -5.189437866210938e-1
8.9473557472229e-1 4.5358527451753616e-2 -1.65826416015625e1 -1.65826416015625e1
9.473667740821838e-1 4.5358527451753616e-2 -2.2338607788085938e1 -2.2338607788085938e1
9.999980330467224e-1 4.5358527451753616e-2 -2.0934417724609375e1 -2.0934417724609375e1

4.634416200133273e-6 1.741178333759308e-1 -3.7806182861328125e1 -3.7806182861328125e1
5.263586714863777e-2 1.741178333759308e-1 -2.6520751953125e1 -2.6520751953125e1
1.0526710003614426e-1 1.741178333759308e-1 -1.3516098022460938e1 -1.3516098022460938e1
1.5789832174777985e-1 1.741178333759308e-1 -9.467697143554688e-1 -9.467697143554688e-1
2.1052956581115723e-1 1.741178333759308e-1 -2.0286426544189453e1 -2.0286426544189453e1
2.631607949733734e-1 1.741178333759308e-1 -2.504012107849121e1 -2.504012107849121e1
3.157920241355896e-1 1.741178333759308e-1 -1.0423513412475586e1 -1.0423513412475586e1
3.684232532978058e-1 1.741178333759308e-1 -9.079551696777344e-1 -9.079551696777344e-1
4.21054482460022e-1 1.741178333759308e-1 -3.8994083404541016e0 -3.8994083404541016e0
4.7368571162223816e-1 1.741178333759308e-1 -6.119899749755859e0 -6.119899749755859e0
5.263169407844543e-1 1.741178333759308e-1 -6.216838836669922e0 -6.216838836669922e0
5.789481997489929e-1 1.741178333759308e-1 -4.234947204589844e0 -4.234947204589844e0
6.315793991088867e-1 1.741178333759308e-1 -1.1284255981445312e0 -1.1284255981445312e0
6.842106580734253e-1 1.741178333759308e-1 -1.2365570068359375e1 -1.2365570068359375e1
7.368418574333191e-1 1.741178333759308e-1 -2.644223403930664e1 -2.644223403930664e1
7.894731163978577e-1 1.741178333759308e-1 -2.2036556243896484e1 -2.2036556243896484e1
8.421043157577515e-1 1.741178333759308e-1 -9.588394165039062e-1 -9.588394165039062e-1
8.9473557472229e-1 1.741178333759308e-1 -1.5010528564453125e1 -1.5010528564453125e1
9.473667740821838e-1 1.741178333759308e-1 -2.0254318237304688e1 -2.0254318237304688e1
9.999980330467224e-1 1.741178333759308e-1 -1.917010498046875e1 -1.917010498046875e1

4.634416200133273e-6 3.0287712812423706e-1 -3.8741790771484375e1 -3.8741790771484375e1
5.263586714863777e-2 3.0287712812423706e-1 -2.7584487915039062e1 -2.7584487915039062e1
1.0526710003614426e-1 3.0287712812423706e-1 -1.158221435546875e1 -1.158221435546875e1
1.5789832174777985e-1 3.0287712812423706e-1 -5.658515930175781e0 -5.658515930175781e0
2.1052956581115723e-1 3.0287712812423706e-1 -2.5985294342041016e1 -2.5985294342041016e1
2.631607949733734e-1 3.0287712812423706e-1 -3.029793357849121e1 -3.029793357849121e1
3.157920241355896e-1 3.0287712812423706e-1 -1.8202476501464844e1 -1.8202476501464844e1
3.684232532978058e-1 3.0287712812423706e-1 -5.356216430664062e-1 -5.356216430664062e-1
4.21054482460022e-1 3.0287712812423706e-1 -1.6503143310546875e-1 -1.6503143310546875e-1
4.7368571162223816e-1 3.0287712812423706e-1 -2.5416030883789062e0 -2.5416030883789062e0
5.263169407844543e-1 3.0287712812423706e-1 -2.4381980895996094e0 -2.4381980895996094e0
5.789481997489929e-1 3.0287712812423706e-1 -6.024169921875e-2 -6.024169921875e-2
6.315793991088867e-1 3.0287712812423706e-1 -4.020271301269531e-1 -4.020271301269531e-1
6.842106580734253e-1 3.0287712812423706e-1 -2.0413597106933594e1 -2.0413597106933594e1
7.368418574333191e-1 3.0287712812423706e-1 -3.4162940979003906e1 -3.4162940979003906e1
7.894731163978577e-1 3.0287712812423706e-1 -2.8743144989013672e1 -2.8743144989013672e1
8.421043157577515e-1 3.0287712812423706e-1 -6.927520751953125e0 -6.927520751953125e0
8.9473557472229e-1 3.0287712812423706e-1 -1.1610031127929688e1 -1.1610031127929688e1
9.473667740821838e-1 3.0287712812423706e-1 -1.9316146850585938e1 -1.9316146850585938e1
9.999980330467224e-1 3.0287712812423706e-1 -1.6633636474609375e1 -1.6633636474609375e1

4.634416200133273e-6 4.3163642287254333e-1 -3.97103271484375e1 -3.97103271484375e1
5.263586714863777e-2 4.3163642287254333e-1 -2.9085601806640625e1 -2.9085601806640625e1
1.0526710003614426e-1 4.3163642287254333e-1 -9.022415161132812e0 -9.022415161132812e0
1.5789832174777985e-1 4.3163642287254333e-1 -1.1562614440917969e1 -1.1562614440917969e1
2.1052956581115723e-1 4.3163642287254333e-1 -3.358283996582031e1 -3.358283996582031e1
2.631607949733734e-1 4.3163642287254333e-1 -4.2359195709228516e1 -4.2359195709228516e1
3.157920241355896e-1 4.3163642287254333e-1 -3.486445617675781e1 -3.486445617675781e1
3.684232532978058e-1 4.3163642287254333e-1 -1.83963623046875e1 -1.83963623046875e1
4.21054482460022e-1 4.3163642287254333e-1 -2.032604217529297e0 -2.032604217529297e0
4.7368571162223816e-1 4.3163642287254333e-1 -8.449554443359375e-2 -8.449554443359375e-2
5.263169407844543e-1 4.3163642287254333e-1 -9.363555908203125e-2 -9.363555908203125e-2
5.789481997489929e-1 4.3163642287254333e-1 -3.1367111206054688e0 -3.1367111206054688e0
6.315793991088867e-1 4.3163642287254333e-1 -1.768016242980957e1 -1.768016242980957e1
6.842106580734253e-1 4.3163642287254333e-1 -3.429154968261719e1 -3.429154968261719e1
7.368418574333191e-1 4.3163642287254333e-1 -4.3891693115234375e1 -4.3891693115234375e1
7.894731163978577e-1 4.3163642287254333e-1 -3.796284103393555e1 -3.796284103393555e1
8.421043157577515e-1 4.3163642287254333e-1 -1.2233871459960938e1 -1.2233871459960938e1
8.9473557472229e-1 4.3163642287254333e-1 -8.119125366210938e0 -8.119125366210938e0
9.473667740821838e-1 4.3163642287254333e-1 -1.9214401245117188e1 -1.9214401245117188e1
9.999980330467224e-1 4.3163642287254333e-1 -1.7497833251953125e1 -1.7497833251953125e1

4.634416200133273e-6 5.603957176208496e-1 -4.0800750732421875e1 -4.0800750732421875e1
5.263586714863777e-2 5.603957176208496e-1 -2.8399520874023438e1 -2.8399520874023438e1
1.0526710003614426e-1 5.603957176208496e-1 -4.150238037109375e0 -4.150238037109375e0
1.5789832174777985e-1 5.603957176208496e-1 -1.888842010498047e1 -1.888842010498047e1
2.1052956581115723e-1 5.603957176208496e-1 -4.8750404357910156e1 -4.8750404357910156e1
2.631607949733734e-1 5.603957176208496e-1 -5.8315521240234375e1 -5.8315521240234375e1
3.157920241355896e-1 5.603957176208496e-1 -5.2885005950927734e1 -5.2885005950927734e1
3.684232532978058e-1 5.603957176208496e-1 -4.077658462524414e1 -4.077658462524414e1
4.21054482460022e-1 5.603957176208496e-1 -2.2981266021728516e1 -2.2981266021728516e1
4.7368571162223816e-1 5.603957176208496e-1 -1.511618423461914e1 -1.511618423461914e1
5.263169407844543e-1 5.603957176208496e-1 -1.7737215042114258e1 -1.7737215042114258e1
5.789481997489929e-1 5.603957176208496e-1 -2.650432586669922e1 -2.650432586669922e1
6.315793991088867e-1 5.603957176208496e-1 -4.2231605529785156e1 -4.2231605529785156e1
6.842106580734253e-1 5.603957176208496e-1 -5.349075698852539e1 -5.349075698852539e1
7.368418574333191e-1 5.603957176208496e-1 -5.5639686584472656e1 -5.5639686584472656e1
7.894731163978577e-1 5.603957176208496e-1 -4.681013107299805e1 -4.681013107299805e1
8.421043157577515e-1 5.603957176208496e-1 -1.7105224609375e1 -1.7105224609375e1
8.9473557472229e-1 5.603957176208496e-1 -4.2572174072265625e0 -4.2572174072265625e0
9.473667740821838e-1 5.603957176208496e-1 -1.9532272338867188e1 -1.9532272338867188e1
9.999980330467224e-1 5.603957176208496e-1 -1.88787841796875e1 -1.88787841796875e1

4.634416200133273e-6 6.891550421714783e-1 -3.5506927490234375e1 -3.5506927490234375e1
5.263586714863777e-2 6.891550421714783e-1 -2.2719406127929688e1 -2.2719406127929688e1
1.0526710003614426e-1 6.891550421714783e-1 -3.867340087890625e-1 -3.867340087890625e-1
1.5789832174777985e-1 6.891550421714783e-1 -2.8597702026367188e1 -2.8597702026367188e1
2.1052956581115723e-1 6.891550421714783e-1 -6.373237609863281e1 -6.373237609863281e1
2.631607949733734e-1 6.891550421714783e-1 -7.510626983642578e1 -7.510626983642578e1
3.157920241355896e-1 6.891550421714783e-1 -7.117538452148438e1 -7.117538452148438e1
3.684232532978058e-1 6.891550421714783e-1 -6.0593994140625e1 -6.0593994140625e1
4.21054482460022e-1 6.891550421714783e-1 -4.586458206176758e1 -4.586458206176758e1
4.7368571162223816e-1 6.891550421714783e-1 -4.036327362060547e1 -4.036327362060547e1
5.263169407844543e-1 6.891550421714783e-1 -4.1752296447753906e1 -4.1752296447753906e1
5.789481997489929e-1 6.891550421714783e-1 -4.845526123046875e1 -4.845526123046875e1
6.315793991088867e-1 6.891550421714783e-1 -6.496722412109375e1 -6.496722412109375e1
6.842106580734253e-1 6.891550421714783e-1 -7.406332397460938e1 -7.406332397460938e1
7.368418574333191e-1 6.891550421714783e-1 -7.169192504882812e1 -7.169192504882812e1
7.894731163978577e-1 6.891550421714783e-1 -5.6047481536865234e1 -5.6047481536865234e1
8.421043157577515e-1 6.891550421714783e-1 -2.263543701171875e1 -2.263543701171875e1
8.9473557472229e-1 6.891550421714783e-1 -3.08929443359375e-1 -3.08929443359375e-1
9.473667740821838e-1 6.891550421714783e-1 -1.7530136108398438e1 -1.7530136108398438e1
9.999980330467224e-1 6.891550421714783e-1 -2.0195098876953125e1 -2.0195098876953125e1

4.634416200133273e-6 8.179143667221069e-1 -3.0621795654296875e1 -3.0621795654296875e1
5.263586714863777e-2 8.179143667221069e-1 -1.8163665771484375e1 -1.8163665771484375e1
1.0526710003614426e-1 8.179143667221069e-1 -1.1951904296875e0 -1.1951904296875e0
1.5789832174777985e-1 8.179143667221069e-1 -3.679071044921875e1 -3.679071044921875e1
2.1052956581115723e-1 8.179143667221069e-1 -7.720262908935547e1 -7.720262908935547e1
2.631607949733734e-1 8.179143667221069e-1 -9.068376922607422e1 -9.068376922607422e1
3.157920241355896e-1 8.179143667221069e-1 -8.780632781982422e1 -8.780632781982422e1
3.684232532978058e-1 8.179143667221069e-1 -7.97799072265625e1 -7.97799072265625e1
4.21054482460022e-1 8.179143667221069e-1 -7.010515594482422e1 -7.010515594482422e1
4.7368571162223816e-1 8.179143667221069e-1 -6.569140625e1 -6.569140625e1
5.263169407844543e-1 8.179143667221069e-1 -6.540345764160156e1 -6.540345764160156e1
5.789481997489929e-1 8.179143667221069e-1 -7.144747161865234e1 -7.144747161865234e1
6.315793991088867e-1 8.179143667221069e-1 -8.5209716796875e1 -8.5209716796875e1
6.842106580734253e-1 8.179143667221069e-1 -9.103488159179688e1 -9.103488159179688e1
7.368418574333191e-1 8.179143667221069e-1 -8.763825988769531e1 -8.763825988769531e1
7.894731163978577e-1 8.179143667221069e-1 -6.867582702636719e1 -6.867582702636719e1
8.421043157577515e-1 8.179143667221069e-1 -2.9539138793945312e1 -2.9539138793945312e1
8.9473557472229e-1 8.179143667221069e-1 -1.40447998046875e0 -1.40447998046875e0
9.473667740821838e-1 8.179143667221069e-1 -1.4341140747070312e1 -1.4341140747070312e1
9.999980330467224e-1 8.179143667221069e-1 -1.990679931640625e1 -1.990679931640625e1

4.634416200133273e-6 9.466736316680908e-1 -2.7210723876953125e1 -2.7210723876953125e1
5.263586714863777e-2 9.466736316680908e-1 -1.190338134765625e1 -1.190338134765625e1
1.0526710003614426e-1 9.466736316680908e-1 -6.133087158203125e0 -6.133087158203125e0
1.5789832174777985e-1 9.466736316680908e-1 -4.787310791015625e1 -4.787310791015625e1
2.1052956581115723e-1 9.466736316680908e-1 -8.86654281616211e1 -8.86654281616211e1
2.631607949733734e-1 9.466736316680908e-1 -1.0536587524414062e2 -1.0536587524414062e2
3.157920241355896e-1 9.466736316680908e-1 -1.0502509307861328e2 -1.0502509307861328e2
3.684232532978058e-1 9.466736316680908e-1 -1.0025198364257812e2 -1.0025198364257812e2
4.21054482460022e-1 9.466736316680908e-1 -9.175653839111328e1 -9.175653839111328e1
4.7368571162223816e-1 9.466736316680908e-1 -8.906669616699219e1 -8.906669616699219e1
5.263169407844543e-1 9.466736316680908e-1 -8.794192504882812e1 -8.794192504882812e1
5.789481997489929e-1 9.466736316680908e-1 -9.307850646972656e1 -9.307850646972656e1
6.315793991088867e-1 9.466736316680908e-1 -1.0235795593261719e2 -1.0235795593261719e2
6.842106580734253e-1 9.466736316680908e-1 -1.0725556945800781e2 -1.0725556945800781e2
7.368418574333191e-1 9.466736316680908e-1 -1.0420744323730469e2 -1.0420744323730469e2
7.894731163978577e-1 9.466736316680908e-1 -8.488648986816406e1 -8.488648986816406e1
8.421043157577515e-1 9.466736316680908e-1 -3.838923645019531e1 -3.838923645019531e1
8.9473557472229e-1 9.466736316680908e-1 -5.152618408203125e0 -5.152618408203125e0
9.473667740821838e-1 9.466736316680908e-1 -9.671218872070312e0 -9.671218872070312e0
9.999980330467224e-1 9.466736316680908e-1 -1.69217529296875e1 -1.69217529296875e1

4.634416200133273e-6 1.0754328966140747e0 -2.1411941528320312e1 -2.1411941528320312e1
5.263586714863777e-2 1.0754328966140747e0 -4.984619140625e0 -4.984619140625e0
1.0526710003614426e-1 1.0754328966140747e0 -1.110040283203125e1 -1.110040283203125e1
1.5789832174777985e-1 1.0754328966140747e0 -5.692716979980469e1 -5.692716979980469e1
2.1052956581115723e-1 1.0754328966140747e0 -1.0086441040039062e2 -1.0086441040039062e2
2.631607949733734e-1 1.0754328966140747e0 -1.1997918701171875e2 -1.1997918701171875e2
3.157920241355896e-1 1.0754328966140747e0 -1.2142383575439453e2 -1.2142383575439453e2
3.684232532978058e-1 1.0754328966140747e0 -1.18773681640625e2 -1.18773681640625e2
4.21054482460022e-1 1.0754328966140747e0 -1.1322012329101562e2 -1.1322012329101562e2
4.7368571162223816e-1 1.0754328966140747e0 -1.1224262237548828e2 -1.1224262237548828e2
5.263169407844543e-1 1.0754328966140747e0 -1.0978179931640625e2 -1.0978179931640625e2
5.789481997489929e-1 1.0754328966140747e0 -1.0989472961425781e2 -1.0989472961425781e2
6.315793991088867e-1 1.0754328966140747e0 -1.1783134460449219e2 -1.1783134460449219e2
6.842106580734253e-1 1.0754328966140747e0 -1.2105345153808594e2 -1.2105345153808594e2
7.368418574333191e-1 1.0754328966140747e0 -1.1632923889160156e2 -1.1632923889160156e2
7.894731163978577e-1 1.0754328966140747e0 -9.836434936523438e1 -9.836434936523438e1
8.421043157577515e-1 1.0754328966140747e0 -5.323783874511719e1 -5.323783874511719e1
8.9473557472229e-1 1.0754328966140747e0 -1.13316650390625e1 -1.13316650390625e1
9.473667740821838e-1 1.0754328966140747e0 -4.5867767333984375e0 -4.5867767333984375e0
9.999980330467224e-1 1.0754328966140747e0 -1.53292236328125e1 -1.53292236328125e1

4.634416200133273e-6 1.2041922807693481e0 -1.3716278076171875e1 -1.3716278076171875e1
5.263586714863777e-2 1.2041922807693481e0 -9.698638916015625e-1 -9.698638916015625e-1
1.0526710003614426e-1 1.2041922807693481e0 -1.8054351806640625e1 -1.8054351806640625e1
1.5789832174777985e-1 1.2041922807693481e0 -6.700604248046875e1 -6.700604248046875e1
2.1052956581115723e-1 1.2041922807693481e0 -1.1165158081054688e2 -1.1165158081054688e2
2.631607949733734e-1 1.2041922807693481e0 -1.3236903381347656e2 -1.3236903381347656e2
3.157920241355896e-1 1.2041922807693481e0 -1.3839212036132812e2 -1.3839212036132812e2
3.684232532978058e-1 1.2041922807693481e0 -1.3839532470703125e2 -1.3839532470703125e2
4.21054482460022e-1 1.2041922807693481e0 -1.3441485595703125e2 -1.3441485595703125e2
4.7368571162223816e-1 1.2041922807693481e0 -1.350780029296875e2 -1.350780029296875e2
5.263169407844543e-1 1.2041922807693481e0 -1.3164956665039062e2 -1.3164956665039062e2
5.789481997489929e-1 1.2041922807693481e0 -1.3063595581054688e2 -1.3063595581054688e2
6.315793991088867e-1 1.2041922807693481e0 -1.364514617919922e2 -1.364514617919922e2
6.842106580734253e-1 1.2041922807693481e0 -1.362509002685547e2 -1.362509002685547e2
7.368418574333191e-1 1.2041922807693481e0 -1.2878504943847656e2 -1.2878504943847656e2
7.894731163978577e-1 1.2041922807693481e0 -1.0787599182128906e2 -1.0787599182128906e2
8.421043157577515e-1 1.2041922807693481e0 -6.200926208496094e1 -6.200926208496094e1
8.9473557472229e-1 1.2041922807693481e0 -1.9974151611328125e1 -1.9974151611328125e1
9.473667740821838e-1 1.2041922807693481e0 -1.207916259765625e0 -1.207916259765625e0
9.999980330467224e-1 1.2041922807693481e0 -1.1364715576171875e1 -1.1364715576171875e1

4.634416200133273e-6 1.332951545715332e0 -5.526275634765625e0 -5.526275634765625e0
5.263586714863777e-2 1.332951545715332e0 -4.91363525390625e-1 -4.91363525390625e-1
1.0526710003614426e-1 1.332951545715332e0 -2.6802108764648438e1 -2.6802108764648438e1
1.5789832174777985e-1 1.332951545715332e0 -7.717243957519531e1 -7.717243957519531e1
2.1052956581115723e-1 1.332951545715332e0 -1.2446478271484375e2 -1.2446478271484375e2
2.631607949733734e-1 1.332951545715332e0 -1.4748887634277344e2 -1.4748887634277344e2
3.157920241355896e-1 1.332951545715332e0 -1.5652406311035156e2 -1.5652406311035156e2
3.684232532978058e-1 1.332951545715332e0 -1.600122528076172e2 -1.600122528076172e2
4.21054482460022e-1 1.332951545715332e0 -1.565615234375e2 -1.565615234375e2
4.7368571162223816e-1 1.332951545715332e0 -1.559812469482422e2 -1.559812469482422e2
5.263169407844543e-1 1.332951545715332e0 -1.5346261596679688e2 -1.5346261596679688e2
5.789481997489929e-1 1.332951545715332e0 -1.537866973876953e2 -1.537866973876953e2
6.315793991088867e-1 1.332951545715332e0 -1.5869793701171875e2 -1.5869793701171875e2
6.842106580734253e-1 1.332951545715332e0 -1.5677366638183594e2 -1.5677366638183594e2
7.368418574333191e-1 1.332951545715332e0 -1.4605215454101562e2 -1.4605215454101562e2
7.894731163978577e-1 1.332951545715332e0 -1.217628173828125e2 -1.217628173828125e2
8.421043157577515e-1 1.332951545715332e0 -7.375540161132812e1 -7.375540161132812e1
8.9473557472229e-1 1.332951545715332e0 -2.7750930786132812e1 -2.7750930786132812e1
9.473667740821838e-1 1.332951545715332e0 -3.710479736328125e-1 -3.710479736328125e-1
9.999980330467224e-1 1.332951545715332e0 -5.166229248046875e0 -5.166229248046875e0

4.634416200133273e-6 1.461710810661316e0 -7.0831298828125e-2 -7.0831298828125e-2
5.263586714863777e-2 1.461710810661316e0 -6.10784912109375e0 -6.10784912109375e0
1.0526710003614426e-1 1.461710810661316e0 -3.5897216796875e1 -3.5897216796875e1
1.5789832174777985e-1 1.461710810661316e0 -8.981745910644531e1 -8.981745910644531e1
2.1052956581115723e-1 1.461710810661316e0 -1.3878717041015625e2 -1.3878717041015625e2
2.631607949733734e-1 1.461710810661316e0 -1.6311192321777344e2 -1.6311192321777344e2
3.157920241355896e-1 1.461710810661316e0 -1.76057373046875e2 -1.76057373046875e2
3.684232532978058e-1 1.461710810661316e0 -1.8319747924804688e2 -1.8319747924804688e2
4.21054482460022e-1 1.461710810661316e0 -1.800145263671875e2 -1.800145263671875e2
4.7368571162223816e-1 1.461710810661316e0 -1.7882545471191406e2 -1.7882545471191406e2
5.263169407844543e-1 1.461710810661316e0 -1.78840087890625e2 -1.78840087890625e2
5.789481997489929e-1 1.461710810661316e0 -1.7956683349609375e2 -1.7956683349609375e2
6.315793991088867e-1 1.461710810661316e0 -1.8458457946777344e2 -1.8458457946777344e2
6.842106580734253e-1 1.461710810661316e0 -1.8172216796875e2 -1.8172216796875e2
7.368418574333191e-1 1.461710810661316e0 -1.6812091064453125e2 -1.6812091064453125e2
7.894731163978577e-1 1.461710810661316e0 -1.3879306030273438e2 -1.3879306030273438e2
8.421043157577515e-1 1.461710810661316e0 -8.710055541992188e1 -8.710055541992188e1
8.9473557472229e-1 1.461710810661316e0 -4.011112976074219e1 -4.011112976074219e1
9.473667740821838e-1 1.461710810661316e0 -6.9923248291015625e0 -6.9923248291015625e0
9.999980330467224e-1 1.461710810661316e0 -2.93548583984375e-1 -2.93548583984375e-1

4.634416200133273e-6 1.5904701948165894e0 -2.743560791015625e0 -2.743560791015625e0
5.263586714863777e-2 1.5904701948165894e0 -1.4027313232421875e1 -1.4027313232421875e1
1.0526710003614426e-1 1.5904701948165894e0 -4.709251403808594e1 -4.709251403808594e1
1.5789832174777985e-1 1.5904701948165894e0 -1.04782958984375e2 -1.04782958984375e2
2.1052956581115723e-1 1.5904701948165894e0 -1.5495326232910156e2 -1.5495326232910156e2
2.631607949733734e-1 1.5904701948165894e0 -1.8053599548339844e2 -1.8053599548339844e2
3.157920241355896e-1 1.5904701948165894e0 -1.979004669189453e2 -1.979004669189453e2
3.684232532978058e-1 1.5904701948165894e0 -2.0664459228515625e2 -2.0664459228515625e2
4.21054482460022e-1 1.5904701948165894e0 -2.0504489135742188e2 -2.0504489135742188e2
4.7368571162223816e-1 1.5904701948165894e0 -2.039378662109375e2 -2.039378662109375e2
5.263169407844543e-1 1.5904701948165894e0 -2.0571414184570312e2 -2.0571414184570312e2
5.789481997489929e-1 1.5904701948165894e0 -2.0568409729003906e2 -2.0568409729003906e2
6.315793991088867e-1 1.5904701948165894e0 -2.102495880126953e2 -2.102495880126953e2
6.842106580734253e-1 1.5904701948165894e0 -2.0746546936035156e2 -2.0746546936035156e2
7.368418574333191e-1 1.5904701948165894e0 -1.949630126953125e2 -1.949630126953125e2
7.894731163978577e-1 1.5904701948165894e0 -1.632287139892578e2 -1.632287139892578e2
8.421043157577515e-1 1.5904701948165894e0 -1.0516917419433594e2 -1.0516917419433594e2
8.9473557472229e-1 1.5904701948165894e0 -5.119781494140625e1 -5.119781494140625e1
9.473667740821838e-1 1.5904701948165894e0 -1.7166305541992188e1 -1.7166305541992188e1
9.999980330467224e-1 1.5904701948165894e0 -1.3927001953125e0 -1.3927001953125e0

4.634416200133273e-6 1.7192294597625732e0 -9.83416748046875e0 -9.83416748046875e0
5.263586714863777e-2 1.7192294597625732e0 -2.4959381103515625e1 -2.4959381103515625e1
1.0526710003614426e-1 1.7192294597625732e0 -6.14266357421875e1 -6.14266357421875e1
1.5789832174777985e-1 1.7192294597625732e0 -1.2154924011230469e2 -1.2154924011230469e2
2.1052956581115723e-1 1.7192294597625732e0 -1.73318115234375e2 -1.73318115234375e2
2.631607949733734e-1 1.7192294597625732e0 -2.0320399475097656e2 -2.0320399475097656e2
3.157920241355896e-1 1.7192294597625732e0 -2.216502227783203e2 -2.216502227783203e2
3.684232532978058e-1 1.7192294597625732e0 -2.3217214965820312e2 -2.3217214965820312e2
4.21054482460022e-1 1.7192294597625732e0 -2.3197134399414062e2 -2.3197134399414062e2
4.7368571162223816e-1 1.7192294597625732e0 -2.308300018310547e2 -2.308300018310547e2
5.263169407844543e-1 1.7192294597625732e0 -2.3351268005371094e2 -2.3351268005371094e2
5.789481997489929e-1 1.7192294597625732e0 -2.3346319580078125e2 -2.3346319580078125e2
6.315793991088867e-1 1.7192294597625732e0 -2.359549560546875e2 -2.359549560546875e2
6.842106580734253e-1 1.7192294597625732e0 -2.3234519958496094e2 -2.3234519958496094e2
7.368418574333191e-1 1.7192294597625732e0 -2.1965512084960938e2 -2.1965512084960938e2
7.894731163978577e-1 1.7192294597625732e0 -1.8938893127441406e2 -1.8938893127441406e2
8.421043157577515e-1 1.7192294597625732e0 -1.3225936889648438e2 -1.3225936889648438e2
8.9473557472229e-1 1.7192294597625732e0 -7.619003295898438e1 -7.619003295898438e1
9.473667740821838e-1 1.7192294597625732e0 -3.489106750488281e1 -3.489106750488281e1
9.999980330467224e-1 1.7192294597625732e0 -8.23583984375e0 -8.23583984375e0


==> tikz/main-figure4_contourtmp0.dat <==
-1.0e0 -1.3688937425613403e0 -7.814443292065077e1 -7.814443292065077e1
-8.947368264198303e-1 -1.3688937425613403e0 -3.6284378499871075e1 -3.6284378499871075e1
-7.894737124443054e-1 -1.3688937425613403e0 -1.2046838263138921e1 -1.2046838263138921e1
-6.842105388641357e-1 -1.3688937425613403e0 -6.1579473877685285e0 -6.1579473877685285e0
-5.789473652839661e-1 -1.3688937425613403e0 -9.500483811697467e0 -9.500483811697467e0
-4.736842215061188e-1 -1.3688937425613403e0 -2.5318393830261318e1 -2.5318393830261318e1
-3.684210479259491e-1 -1.3688937425613403e0 -6.668625173515024e1 -6.668625173515024e1
-2.631579041481018e-1 -1.3688937425613403e0 -1.0e2 -1.0e2
-1.5789473056793213e-1 -1.3688937425613403e0 -1.0e2 -1.0e2
-5.263157933950424e-2 -1.3688937425613403e0 -1.0e2 -1.0e2
5.263157933950424e-2 -1.3688937425613403e0 -1.0e2 -1.0e2
1.5789473056793213e-1 -1.3688937425613403e0 -1.0e2 -1.0e2
2.631579041481018e-1 -1.3688937425613403e0 -1.0e2 -1.0e2
3.684210479259491e-1 -1.3688937425613403e0 -6.391798715998318e1 -6.391798715998318e1
4.736842215061188e-1 -1.3688937425613403e0 -2.48684321033495e1 -2.48684321033495e1
5.789473652839661e-1 -1.3688937425613403e0 -9.239534640440072e0 -9.239534640440072e0
6.842105388641357e-1 -1.3688937425613403e0 -6.088218394497629e0 -6.088218394497629e0
7.894737124443054e-1 -1.3688937425613403e0 -1.2318092561618755e1 -1.2318092561618755e1
8.947368264198303e-1 -1.3688937425613403e0 -3.4428208696546214e1 -3.4428208696546214e1
1.0e0 -1.3688937425613403e0 -7.918530305567889e1 -7.918530305567889e1

-1.0e0 -1.2251546382904053e0 -6.216739774425212e1 -6.216739774425212e1
-8.947368264198303e-1 -1.2251546382904053e0 -2.539793032227475e1 -2.539793032227475e1
-7.894737124443054e-1 -1.2251546382904053e0 -6.156485181779528e0 -6.156485181779528e0
-6.842105388641357e-1 -1.2251546382904053e0 -2.033866074019839e0 -2.033866074019839e0
-5.789473652839661e-1 -1.2251546382904053e0 -4.31033783803652e0 -4.31033783803652e0
-4.736842215061188e-1 -1.2251546382904053e0 -1.6438056160762205e1 -1.6438056160762205e1
-3.684210479259491e-1 -1.2251546382904053e0 -5.155687520967618e1 -5.155687520967618e1
-2.631579041481018e-1 -1.2251546382904053e0 -1.0e2 -1.0e2
-1.5789473056793213e-1 -1.2251546382904053e0 -1.0e2 -1.0e2
-5.263157933950424e-2 -1.2251546382904053e0 -1.0e2 -1.0e2
5.263157933950424e-2 -1.2251546382904053e0 -1.0e2 -1.0e2
1.5789473056793213e-1 -1.2251546382904053e0 -1.0e2 -1.0e2
2.631579041481018e-1 -1.2251546382904053e0 -1.0e2 -1.0e2
3.684210479259491e-1 -1.2251546382904053e0 -4.955143212873061e1 -4.955143212873061e1
4.736842215061188e-1 -1.2251546382904053e0 -1.6198244856615243e1 -1.6198244856615243e1
5.789473652839661e-1 -1.2251546382904053e0 -4.1806262484609835e0 -4.1806262484609835e0
6.842105388641357e-1 -1.2251546382904053e0 -2.089620624678103e0 -2.089620624678103e0
7.894737124443054e-1 -1.2251546382904053e0 -6.417281333249803e0 -6.417281333249803e0
8.947368264198303e-1 -1.2251546382904053e0 -2.4078214263523925e1 -2.4078214263523925e1
1.0e0 -1.2251546382904053e0 -6.298774071282002e1 -6.298774071282002e1

-1.0e0 -1.0814155340194702e0 -4.801395200103132e1 -4.801395200103132e1
-8.947368264198303e-1 -1.0814155340194702e0 -1.6447102863314047e1 -1.6447102863314047e1
-7.894737124443054e-1 -1.0814155340194702e0 -2.185227087266851e0 -2.185227087266851e0
-6.842105388641357e-1 -1.0814155340194702e0 0.0e0 0.0e0
-5.789473652839661e-1 -1.0814155340194702e0 -1.1435095697265074e0 -1.1435095697265074e0
-4.736842215061188e-1 -1.0814155340194702e0 -9.466045909351653e0 -9.466045909351653e0
-3.684210479259491e-1 -1.0814155340194702e0 -3.836851759839888e1 -3.836851759839888e1
-2.631579041481018e-1 -1.0814155340194702e0 -9.023266975940541e1 -9.023266975940541e1
-1.5789473056793213e-1 -1.0814155340194702e0 -1.0e2 -1.0e2
-5.263157933950424e-2 -1.0814155340194702e0 -1.0e2 -1.0e2
5.263157933950424e-2 -1.0814155340194702e0 -1.0e2 -1.0e2
1.5789473056793213e-1 -1.0814155340194702e0 -1.0e2 -1.0e2
2.631579041481018e-1 -1.0814155340194702e0 -9.04919955224526e1 -9.04919955224526e1
3.684210479259491e-1 -1.0814155340194702e0 -3.700681376731252e1 -3.700681376731252e1
4.736842215061188e-1 -1.0814155340194702e0 -9.37630804535797e0 -9.37630804535797e0
5.789473652839661e-1 -1.0814155340194702e0 -1.1007815550675657e0 -1.1007815550675657e0
6.842105388641357e-1 -1.0814155340194702e0 -6.021423428049921e-2 -6.021423428049921e-2
7.894737124443054e-1 -1.0814155340194702e0 -2.397328714064997e0 -2.397328714064997e0
8.947368264198303e-1 -1.0814155340194702e0 -1.557300635392175e1 -1.557300635392175e1
1.0e0 -1.0814155340194702e0 -4.8639986591038785e1 -4.8639986591038785e1

-1.0e0 -9.376763701438904e-1 -3.568407570018933e1 -3.568407570018933e1
-8.947368264198303e-1 -9.376763701438904e-1 -9.431896122988961e0 -9.431896122988961e0
-7.894737124443054e-1 -9.376763701438904e-1 -1.330647354006942e-1 -1.330647354006942e-1
-6.842105388641357e-1 -9.376763701438904e-1 -5.634902588484181e-2 -5.634902588484181e-2
-5.789473652839661e-1 -9.376763701438904e-1 0.0e0 0.0e0
-4.736842215061188e-1 -9.376763701438904e-1 -4.402365761428871e0 -4.402365761428871e0
-3.684210479259491e-1 -9.376763701438904e-1 -2.712118640464385e1 -2.712118640464385e1
-2.631579041481018e-1 -9.376763701438904e-1 -7.264725112588494e1 -7.264725112588494e1
-1.5789473056793213e-1 -9.376763701438904e-1 -1.0e2 -1.0e2
-5.263157933950424e-2 -9.376763701438904e-1 -1.0e2 -1.0e2
5.263157933950424e-2 -9.376763701438904e-1 -1.0e2 -1.0e2
1.5789473056793213e-1 -9.376763701438904e-1 -1.0e2 -1.0e2
2.631579041481018e-1 -9.376763701438904e-1 -7.289574509519194e1 -7.289574509519194e1
3.684210479259491e-1 -9.376763701438904e-1 -2.6284139403665634e1 -2.6284139403665634e1
4.736842215061188e-1 -9.376763701438904e-1 -4.402620249220372e0 -4.402620249220372e0
5.789473652839661e-1 -9.376763701438904e-1 0.0e0 0.0e0
6.842105388641357e-1 -9.376763701438904e-1 0.0e0 0.0e0
7.894737124443054e-1 -9.376763701438904e-1 -2.582340789192581e-1 -2.582340789192581e-1
8.947368264198303e-1 -9.376763701438904e-1 -8.912576981372233e0 -8.912576981372233e0
1.0e0 -9.376763701438904e-1 -3.614202056921919e1 -3.614202056921919e1

-1.0e0 -7.939372062683105e-1 -2.5177776093148896e1 -2.5177776093148896e1
-8.947368264198303e-1 -7.939372062683105e-1 -4.352307987418287e0 -4.352307987418287e0
-7.894737124443054e-1 -7.939372062683105e-1 0.0e0 0.0e0
-6.842105388641357e-1 -7.939372062683105e-1 -2.2029144164052337e0 -2.2029144164052337e0
-5.789473652839661e-1 -7.939372062683105e-1 -8.798105358111348e-1 -8.798105358111348e-1
-4.736842215061188e-1 -7.939372062683105e-1 -1.2470170849650972e0 -1.2470170849650972e0
-3.684210479259491e-1 -7.939372062683105e-1 -1.7814886474402698e1 -1.7814886474402698e1
-2.631579041481018e-1 -7.939372062683105e-1 -5.6964522639540164e1 -5.6964522639540164e1
-1.5789473056793213e-1 -7.939372062683105e-1 -1.0e2 -1.0e2
-5.263157933950424e-2 -7.939372062683105e-1 -1.0e2 -1.0e2
5.263157933950424e-2 -7.939372062683105e-1 -1.0e2 -1.0e2
1.5789473056793213e-1 -7.939372062683105e-1 -1.0e2 -1.0e2
2.631579041481018e-1 -7.939372062683105e-1 -5.7198839367898806e1 -5.7198839367898806e1
3.684210479259491e-1 -7.939372062683105e-1 -1.7383416613705506e1 -1.7383416613705506e1
4.736842215061188e-1 -7.939372062683105e-1 -1.2771841850837933e0 -1.2771841850837933e0
5.789473652839661e-1 -7.939372062683105e-1 -8.782833091882578e-1 -8.782833091882578e-1
6.842105388641357e-1 -7.939372062683105e-1 -1.9089790740216568e0 -1.9089790740216568e0
7.894737124443054e-1 -7.939372062683105e-1 0.0e0 0.0e0
8.947368264198303e-1 -7.939372062683105e-1 -4.096934132242829e0 -4.096934132242829e0
1.0e0 -7.939372062683105e-1 -2.549384994750698e1 -2.549384994750698e1

-1.0e0 -6.501981019973755e-1 -1.649506334360301e1 -1.649506334360301e1
-8.947368264198303e-1 -6.501981019973755e-1 -1.2083436794753366e0 -1.2083436794753366e0
-7.894737124443054e-1 -6.501981019973755e-1 -1.7860316882988467e0 -1.7860316882988467e0
-6.842105388641357e-1 -6.501981019973755e-1 -6.43969460649245e0 -6.43969460649245e0
-5.789473652839661e-1 -6.501981019973755e-1 -3.782939858604567e0 -3.782939858604567e0
-4.736842215061188e-1 -6.501981019973755e-1 0.0e0 0.0e0
-3.684210479259491e-1 -6.501981019973755e-1 -1.0449619996332016e1 -1.0449619996332016e1
-2.631579041481018e-1 -6.501981019973755e-1 -4.3184497116266e1 -4.3184497116266e1
-1.5789473056793213e-1 -6.501981019973755e-1 -9.5930478418015e1 -9.5930478418015e1
-5.263157933950424e-2 -6.501981019973755e-1 -1.0e2 -1.0e2
5.263157933950424e-2 -6.501981019973755e-1 -1.0e2 -1.0e2
1.5789473056793213e-1 -6.501981019973755e-1 -9.808423203542439e1 -9.808423203542439e1
2.631579041481018e-1 -6.501981019973755e-1 -4.340129612172938e1 -4.340129612172938e1
3.684210479259491e-1 -6.501981019973755e-1 -1.030464128765807e1 -1.030464128765807e1
4.736842215061188e-1 -6.501981019973755e-1 0.0e0 0.0e0
5.789473652839661e-1 -6.501981019973755e-1 -3.735629850973057e0 -3.735629850973057e0
6.842105388641357e-1 -6.501981019973755e-1 -5.787149184325129e0 -5.787149184325129e0
7.894737124443054e-1 -6.501981019973755e-1 -1.6226254078455393e0 -1.6226254078455393e0
8.947368264198303e-1 -6.501981019973755e-1 -1.1260753242013948e0 -1.1260753242013948e0
1.0e0 -6.501981019973755e-1 -1.6695484952739086e1 -1.6695484952739086e1

-1.0e0 -5.064589381217957e-1 -9.635927287858681e0 -9.635927287858681e0
-8.947368264198303e-1 -5.064589381217957e-1 0.0e0 0.0e0
-7.894737124443054e-1 -5.064589381217957e-1 -5.491161183524111e0 -5.491161183524111e0
-6.842105388641357e-1 -5.064589381217957e-1 -1.2766692345470743e1 -1.2766692345470743e1
-5.789473652839661e-1 -5.064589381217957e-1 -8.7093909121668e0 -8.7093909121668e0
-4.736842215061188e-1 -5.064589381217957e-1 -6.613135887864305e-1 -6.613135887864305e-1
-3.684210479259491e-1 -5.064589381217957e-1 -5.0253819287848085e0 -5.0253819287848085e0
-2.631579041481018e-1 -5.064589381217957e-1 -3.130718211002214e1 -3.130718211002214e1
-1.5789473056793213e-1 -5.064589381217957e-1 -7.695777251192759e1 -7.695777251192759e1
-5.263157933950424e-2 -5.064589381217957e-1 -1.0e2 -1.0e2
5.263157933950424e-2 -5.064589381217957e-1 -1.0e2 -1.0e2
1.5789473056793213e-1 -5.064589381217957e-1 -7.855244988175797e1 -7.855244988175797e1
2.631579041481018e-1 -5.064589381217957e-1 -3.1503080953854344e1 -3.1503080953854344e1
3.684210479259491e-1 -5.064589381217957e-1 -5.047811890279787e0 -5.047811890279787e0
4.736842215061188e-1 -5.064589381217957e-1 -5.710665972773685e-1 -5.710665972773685e-1
5.789473652839661e-1 -5.064589381217957e-1 -8.57204105985136e0 -8.57204105985136e0
6.842105388641357e-1 -5.064589381217957e-1 -1.1634514245078632e1 -1.1634514245078632e1
7.894737124443054e-1 -5.064589381217957e-1 -5.126111282132142e0 -5.126111282132142e0
8.947368264198303e-1 -5.064589381217957e-1 0.0e0 0.0e0
1.0e0 -5.064589381217957e-1 -9.746915358078574e0 -9.746915358078574e0

-1.0e0 -3.627198338508606e-1 -4.600373498016512e0 -4.600373498016512e0
-8.947368264198303e-1 -3.627198338508606e-1 -7.272778004642246e-1 -7.272778004642246e-1
-7.894737124443054e-1 -3.627198338508606e-1 -1.111538703253707e1 -1.111538703253707e1
-6.842105388641357e-1 -3.627198338508606e-1 -2.118390189940129e1 -2.118390189940129e1
-5.789473652839661e-1 -3.627198338508606e-1 -1.5659157407634686e1 -1.5659157407634686e1
-4.736842215061188e-1 -3.627198338508606e-1 -3.2309574516434507e0 -3.2309574516434507e0
-3.684210479259491e-1 -3.627198338508606e-1 -1.5421761997380141e0 -1.5421761997380141e0
-2.631579041481018e-1 -3.627198338508606e-1 -2.1332567435881728e1 -2.1332567435881728e1
-1.5789473056793213e-1 -3.627198338508606e-1 -6.006942448924803e1 -6.006942448924803e1
-5.263157933950424e-2 -3.627198338508606e-1 -8.845705298577212e1 -8.845705298577212e1
5.263157933950424e-2 -3.627198338508606e-1 -8.71533179123646e1 -8.71533179123646e1
1.5789473056793213e-1 -3.627198338508606e-1 -6.1181435444891e1 -6.1181435444891e1
2.631579041481018e-1 -3.627198338508606e-1 -2.1504215433559573e1 -2.1504215433559573e1
3.684210479259491e-1 -3.627198338508606e-1 -1.6129325814957678e0 -1.6129325814957678e0
4.736842215061188e-1 -3.627198338508606e-1 -2.990383452952553e0 -2.990383452952553e0
5.789473652839661e-1 -3.627198338508606e-1 -1.538751646099627e1 -1.538751646099627e1
6.842105388641357e-1 -3.627198338508606e-1 -1.9451068295443605e1 -1.9451068295443605e1
7.894737124443054e-1 -3.627198338508606e-1 -1.0510454651667601e1 -1.0510454651667601e1
8.947368264198303e-1 -3.627198338508606e-1 -7.187086086038903e-1 -7.187086086038903e-1
1.0e0 -3.627198338508606e-1 -4.648146767489741e0 -4.648146767489741e0

-1.0e0 -2.1898071467876434e-1 -1.3883968428429472e0 -1.3883968428429472e0
-8.947368264198303e-1 -2.1898071467876434e-1 -3.3901769340230765e0 -3.3901769340230765e0
-7.894737124443054e-1 -2.1898071467876434e-1 -1.8658705317722777e1 -1.8658705317722777e1
-6.842105388641357e-1 -2.1898071467876434e-1 -3.169132969161393e1 -3.169132969161393e1
-5.789473652839661e-1 -2.1898071467876434e-1 -2.4632241969688057e1 -2.4632241969688057e1
-4.736842215061188e-1 -2.1898071467876434e-1 -7.708930531003477e0 -7.708930531003477e0
-3.684210479259491e-1 -2.1898071467876434e-1 0.0e0 0.0e0
-2.631579041481018e-1 -2.1898071467876434e-1 -1.3260648170851352e1 -1.3260648170851352e1
-1.5789473056793213e-1 -2.1898071467876434e-1 -4.5265447571030215e1 -4.5265447571030215e1
-5.263157933950424e-2 -2.1898071467876434e-1 -7.029137094730203e1 -7.029137094730203e1
5.263157933950424e-2 -2.1898071467876434e-1 -6.922596557486187e1 -6.922596557486187e1
1.5789473056793213e-1 -2.1898071467876434e-1 -4.5971152812047755e1 -4.5971152812047755e1
2.631579041481018e-1 -2.1898071467876434e-1 -1.3404688196459453e1 -1.3404688196459453e1
3.684210479259491e-1 -2.1898071467876434e-1 0.0e0 0.0e0
4.736842215061188e-1 -2.1898071467876434e-1 -7.257950875211942e0 -7.257950875211942e0
5.789473652839661e-1 -2.1898071467876434e-1 -2.4182052738062342e1 -2.4182052738062342e1
6.842105388641357e-1 -2.1898071467876434e-1 -2.923681381398771e1 -2.923681381398771e1
7.894737124443054e-1 -2.1898071467876434e-1 -1.77756580568946e1 -1.77756580568946e1
8.947368264198303e-1 -2.1898071467876434e-1 -3.282200124901912e0 -3.282200124901912e0
1.0e0 -2.1898071467876434e-1 -1.3991748366510701e0 -1.3991748366510701e0

-1.0e0 -7.52415806055069e-2 0.0e0 0.0e0
-8.947368264198303e-1 -7.52415806055069e-2 -7.988696495733494e0 -7.988696495733494e0
-7.894737124443054e-1 -7.52415806055069e-2 -2.8121129209504446e1 -2.8121129209504446e1
-6.842105388641357e-1 -7.52415806055069e-2 -4.428897329065495e1 -4.428897329065495e1
-5.789473652839661e-1 -7.52415806055069e-2 -3.5628648623744446e1 -3.5628648623744446e1
-4.736842215061188e-1 -7.52415806055069e-2 -1.4095236906335192e1 -1.4095236906335192e1
-3.684210479259491e-1 -7.52415806055069e-2 -3.9885401836133916e-1 -3.9885401836133916e-1
-2.631579041481018e-1 -7.52415806055069e-2 -7.091434574523545e0 -7.091434574523545e0
-1.5789473056793213e-1 -7.52415806055069e-2 -3.2545841757274154e1 -3.2545841757274154e1
-5.263157933950424e-2 -7.52415806055069e-2 -5.420995920742161e1 -5.420995920742161e1
5.263157933950424e-2 -7.52415806055069e-2 -5.335952580716295e1 -5.335952580716295e1
1.5789473056793213e-1 -7.52415806055069e-2 -3.292161395415348e1 -3.292161395415348e1
2.631579041481018e-1 -7.52415806055069e-2 -7.204502122359507e0 -7.204502122359507e0
3.684210479259491e-1 -7.52415806055069e-2 -2.0901486987909834e-1 -2.0901486987909834e-1
4.736842215061188e-1 -7.52415806055069e-2 -1.337377243677042e1 -1.337377243677042e1
5.789473652839661e-1 -7.52415806055069e-2 -3.495565585292969e1 -3.495565585292969e1
6.842105388641357e-1 -7.52415806055069e-2 -4.0991759458552536e1 -4.0991759458552536e1
7.894737124443054e-1 -7.52415806055069e-2 -2.692172423223178e1 -2.692172423223178e1
8.947368264198303e-1 -7.52415806055069e-2 -7.690476870333576e0 -7.690476870333576e0
1.0e0 -7.52415806055069e-2 0.0e0 0.0e0

-1.0e0 6.849755346775055e-2 -4.351825738987105e-1 -4.351825738987105e-1
-8.947368264198303e-1 6.849755346775055e-2 -1.4522839347269597e1 -1.4522839347269597e1
-7.894737124443054e-1 6.849755346775055e-2 -3.950263916560921e1 -3.950263916560921e1
-6.842105388641357e-1 6.849755346775055e-2 -5.8976832696524355e1 -5.8976832696524355e1
-5.789473652839661e-1 6.849755346775055e-2 -4.864837940461248e1 -4.864837940461248e1
-4.736842215061188e-1 6.849755346775055e-2 -2.2389873156883898e1 -2.2389873156883898e1
-3.684210479259491e-1 6.849755346775055e-2 -2.7387383281929356e0 -2.7387383281929356e0
-2.631579041481018e-1 6.849755346775055e-2 -2.8249208220278046e0 -2.8249208220278046e0
-1.5789473056793213e-1 6.849755346775055e-2 -2.1910607047979845e1 -2.1910607047979845e1
-5.263157933950424e-2 6.849755346775055e-2 -4.021282189660287e1 -4.021282189660287e1
5.263157933950424e-2 6.849755346775055e-2 -3.9554007095866126e1 -3.9554007095866126e1
1.5789473056793213e-1 6.849755346775055e-2 -2.203281887120817e1 -2.203281887120817e1
2.631579041481018e-1 6.849755346775055e-2 -2.9036599362287845e0 -2.9036599362287845e0
3.684210479259491e-1 6.849755346775055e-2 -2.2399776553980484e0 -2.2399776553980484e0
4.736842215061188e-1 6.849755346775055e-2 -2.1337838584899938e1 -2.1337838584899938e1
5.789473652839661e-1 6.849755346775055e-2 -4.7708318502096866e1 -4.7708318502096866e1
6.842105388641357e-1 6.849755346775055e-2 -5.4715884253669486e1 -5.4715884253669486e1
7.894737124443054e-1 6.849755346775055e-2 -3.794864265676756e1 -3.794864265676756e1
8.947368264198303e-1 6.849755346775055e-2 -1.394353560560966e1 -1.394353560560966e1
1.0e0 6.849755346775055e-2 -4.506230203869559e-1 -4.506230203869559e-1

-1.0e0 2.12236687541008e-1 -2.693944875981106e0 -2.693944875981106e0
-8.947368264198303e-1 2.12236687541008e-1 -2.2992601009658518e1 -2.2992601009658518e1
-7.894737124443054e-1 2.12236687541008e-1 -5.2803253783257745e1 -5.2803253783257745e1
-6.842105388641357e-1 2.12236687541008e-1 -7.575489615240467e1 -7.575489615240467e1
-5.789473652839661e-1 2.12236687541008e-1 -6.369142020123026e1 -6.369142020123026e1
-4.736842215061188e-1 2.12236687541008e-1 -3.2592840220177514e1 -3.2592840220177514e1
-3.684210479259491e-1 2.12236687541008e-1 -7.019653354374126e0 -7.019653354374126e0
-2.631579041481018e-1 2.12236687541008e-1 -4.611097410640266e-1 -4.611097410640266e-1
-1.5789473056793213e-1 2.12236687541008e-1 -1.335974096317954e1 -1.335974096317954e1
-5.263157933950424e-2 2.12236687541008e-1 -2.8299973916681047e1 -2.8299973916681047e1
5.263157933950424e-2 2.12236687541008e-1 -2.780939109869152e1 -2.780939109869152e1
1.5789473056793213e-1 2.12236687541008e-1 -1.3304765082375518e1 -1.3304765082375518e1
2.631579041481018e-1 2.12236687541008e-1 -5.021586619360718e-1 -5.021586619360718e-1
3.684210479259491e-1 2.12236687541008e-1 -6.092888597919098e0 -6.092888597919098e0
4.736842215061188e-1 2.12236687541008e-1 -3.115016140345983e1 -3.115016140345983e1
5.789473652839661e-1 2.12236687541008e-1 -6.244005465946419e1 -6.244005465946419e1
6.842105388641357e-1 2.12236687541008e-1 -7.040921051307835e1 -7.040921051307835e1
7.894737124443054e-1 2.12236687541008e-1 -5.085642866629519e1 -5.085642866629519e1
8.947368264198303e-1 2.12236687541008e-1 -2.20413823046706e1 -2.20413823046706e1
1.0e0 2.12236687541008e-1 -2.7510438666345105e0 -2.7510438666345105e0

-1.0e0 3.5597580671310425e-1 -6.7762847334667695e0 -6.7762847334667695e0
-8.947368264198303e-1 3.5597580671310425e-1 -3.339798339068306e1 -3.339798339068306e1
-7.894737124443054e-1 3.5597580671310425e-1 -6.802295474971237e1 -6.802295474971237e1
-6.842105388641357e-1 3.5597580671310425e-1 -9.462318579314869e1 -9.462318579314869e1
-5.789473652839661e-1 3.5597580671310425e-1 -8.075779118488607e1 -8.075779118488607e1
-4.736842215061188e-1 3.5597580671310425e-1 -4.470413358630409e1 -4.470413358630409e1
-3.684210479259491e-1 3.5597580671310425e-1 -1.3241597748895996e1 -1.3241597748895996e1
-2.631579041481018e-1 3.5597580671310425e-1 0.0e0 0.0e0
-1.5789473056793213e-1 3.5597580671310425e-1 -6.893250942776483e0 -6.893250942776483e0
-5.263157933950424e-2 3.5597580671310425e-1 -1.8471413202419463e1 -1.8471413202419463e1
5.263157933950424e-2 3.5597580671310425e-1 -1.8125690545536912e1 -1.8125690545536912e1
1.5789473056793213e-1 3.5597580671310425e-1 -6.737460030164463e0 -6.737460030164463e0
2.631579041481018e-1 3.5597580671310425e-1 0.0e0 0.0e0
3.684210479259491e-1 3.5597580671310425e-1 -1.1767745321433337e1 -1.1767745321433337e1
4.736842215061188e-1 3.5597580671310425e-1 -4.2810731540020015e1 -4.2810731540020015e1
5.789473652839661e-1 3.5597580671310425e-1 -7.915084435154301e1 -7.915084435154301e1
6.842105388641357e-1 3.5597580671310425e-1 -8.807172957893756e1 -8.807172957893756e1
7.894737124443054e-1 3.5597580671310425e-1 -6.564507524687383e1 -6.564507524687383e1
8.947368264198303e-1 3.5597580671310425e-1 -3.1984006531507923e1 -3.1984006531507923e1
1.0e0 3.5597580671310425e-1 -6.901262993965154e0 -6.901262993965154e0

-1.0e0 4.997149407863617e-1 -1.2682207555667606e1 -1.2682207555667606e1
-8.947368264198303e-1 4.997149407863617e-1 -4.573899561316761e1 -4.573899561316761e1
-7.894737124443054e-1 4.997149407863617e-1 -8.5161775479205e1 -8.5161775479205e1
-6.842105388641357e-1 4.997149407863617e-1 -1.0e2 -1.0e2
-5.789473652839661e-1 4.997149407863617e-1 -9.984746947121347e1 -9.984746947121347e1
-4.736842215061188e-1 4.997149407863617e-1 -5.872376678499946e1 -5.872376678499946e1
-3.684210479259491e-1 4.997149407863617e-1 -2.140457207826435e1 -2.140457207826435e1
-2.631579041481018e-1 4.997149407863617e-1 -1.441591948890439e0 -1.441591948890439e0
-1.5789473056793213e-1 4.997149407863617e-1 -2.51112954686743e0 -2.51112954686743e0
-5.263157933950424e-2 4.997149407863617e-1 -1.0727135474952156e1 -1.0727135474952156e1
5.263157933950424e-2 4.997149407863617e-1 -1.0502899003428269e1 -1.0502899003428269e1
1.5789473056793213e-1 4.997149407863617e-1 -2.330895732573161e0 -2.330895732573161e0
2.631579041481018e-1 4.997149407863617e-1 -1.3971832838060436e0 -1.3971832838060436e0
3.684210479259491e-1 4.997149407863617e-1 -1.926454738013554e1 -1.926454738013554e1
4.736842215061188e-1 4.997149407863617e-1 -5.631955211205718e1 -5.631955211205718e1
5.789473652839661e-1 4.997149407863617e-1 -9.784069689426713e1 -9.784069689426713e1
6.842105388641357e-1 4.997149407863617e-1 -1.0e2 -1.0e2
7.894737124443054e-1 4.997149407863617e-1 -8.231457015291721e1 -8.231457015291721e1
8.947368264198303e-1 4.997149407863617e-1 -4.37714177864035e1 -4.37714177864035e1
1.0e0 4.997149407863617e-1 -1.2901277853962249e1 -1.2901277853962249e1

-1.0e0 6.434540748596191e-1 -2.041170652652345e1 -2.041170652652345e1
-8.947368264198303e-1 6.434540748596191e-1 -6.001562075827791e1 -6.001562075827791e1
-7.894737124443054e-1 6.434540748596191e-1 -1.0e2 -1.0e2
-6.842105388641357e-1 6.434540748596191e-1 -1.0e2 -1.0e2
-5.789473652839661e-1 6.434540748596191e-1 -1.0e2 -1.0e2
-4.736842215061188e-1 6.434540748596191e-1 -7.465173211386805e1 -7.465173211386805e1
-3.684210479259491e-1 6.434540748596191e-1 -3.15085801328253e1 -3.15085801328253e1
-2.631579041481018e-1 6.434540748596191e-1 -4.785885895422423e0 -4.785885895422423e0
-1.5789473056793213e-1 6.434540748596191e-1 -2.133790999120695e-1 -2.133790999120695e-1
-5.263157933950424e-2 6.434540748596191e-1 -5.067139971670236e0 -5.067139971670236e0
5.263157933950424e-2 6.434540748596191e-1 -4.9410207836899644e0 -4.9410207836899644e0
1.5789473056793213e-1 6.434540748596191e-1 -8.507614714393164e-2 -8.507614714393164e-2
2.631579041481018e-1 6.434540748596191e-1 -4.693709006224843e0 -4.693709006224843e0
3.684210479259491e-1 6.434540748596191e-1 -2.8583302843119398e1 -2.8583302843119398e1
4.736842215061188e-1 6.434540748596191e-1 -7.167662311957132e1 -7.167662311957132e1
5.789473652839661e-1 6.434540748596191e-1 -1.0e2 -1.0e2
6.842105388641357e-1 6.434540748596191e-1 -1.0e2 -1.0e2
7.894737124443054e-1 6.434540748596191e-1 -1.0e2 -1.0e2
8.947368264198303e-1 6.434540748596191e-1 -5.7403618012318354e1 -5.7403618012318354e1
1.0e0 6.434540748596191e-1 -2.0751094191992244e1 -2.0751094191992244e1

-1.0e0 7.871931791305542e-1 -2.996478429123697e1 -2.996478429123697e1
-8.947368264198303e-1 7.871931791305542e-1 -7.622786662202383e1 -7.622786662202383e1
-7.894737124443054e-1 7.871931791305542e-1 -1.0e2 -1.0e2
-6.842105388641357e-1 7.871931791305542e-1 -1.0e2 -1.0e2
-5.789473652839661e-1 7.871931791305542e-1 -1.0e2 -1.0e2
-4.736842215061188e-1 7.871931791305542e-1 -9.248800362869311e1 -9.248800362869311e1
-3.684210479259491e-1 7.871931791305542e-1 -4.355361054154051e1 -4.355361054154051e1
-2.631579041481018e-1 7.871931791305542e-1 -1.0032879140042139e1 -1.0032879140042139e1
-1.5789473056793213e-1 7.871931791305542e-1 0.0e0 0.0e0
-5.263157933950424e-2 7.871931791305542e-1 -1.4914287711989256e0 -1.4914287711989256e0
5.263157933950424e-2 7.871931791305542e-1 -1.4400550646576349e0 -1.4400550646576349e0
1.5789473056793213e-1 7.871931791305542e-1 0.0e0 0.0e0
2.631579041481018e-1 7.871931791305542e-1 -9.889575533807935e0 -9.889575533807935e0
3.684210479259491e-1 7.871931791305542e-1 -3.972400279983147e1 -3.972400279983147e1
4.736842215061188e-1 7.871931791305542e-1 -8.888195728013555e1 -8.888195728013555e1
5.789473652839661e-1 7.871931791305542e-1 -1.0e2 -1.0e2
6.842105388641357e-1 7.871931791305542e-1 -1.0e2 -1.0e2
7.894737124443054e-1 7.871931791305542e-1 -1.0e2 -1.0e2
8.947368264198303e-1 7.871931791305542e-1 -7.288059188008752e1 -7.288059188008752e1
1.0e0 7.871931791305542e-1 -3.0450705614155474e1 -3.0450705614155474e1

-1.0e0 9.30932343006134e-1 -4.134144518895953e1 -4.134144518895953e1
-8.947368264198303e-1 9.30932343006134e-1 -9.437573320440536e1 -9.437573320440536e1
-7.894737124443054e-1 9.30932343006134e-1 -1.0e2 -1.0e2
-6.842105388641357e-1 9.30932343006134e-1 -1.0e2 -1.0e2
-5.789473652839661e-1 9.30932343006134e-1 -1.0e2 -1.0e2
-4.736842215061188e-1 9.30932343006134e-1 -1.0e2 -1.0e2
-3.684210479259491e-1 9.30932343006134e-1 -5.75396849134751e1 -5.75396849134751e1
-2.631579041481018e-1 9.30932343006134e-1 -1.7182575517202835e1 -1.7182575517202835e1
-1.5789473056793213e-1 9.30932343006134e-1 -1.8709924669932647e0 -1.8709924669932647e0
-5.263157933950424e-2 9.30932343006134e-1 0.0e0 0.0e0
5.263157933950424e-2 9.30932343006134e-1 0.0e0 0.0e0
1.5789473056793213e-1 9.30932343006134e-1 -2.075668159359701e0 -2.075668159359701e0
2.631579041481018e-1 9.30932343006134e-1 -1.6984787650773335e1 -1.6984787650773335e1
3.684210479259491e-1 9.30932343006134e-1 -5.268665022045623e1 -5.268665022045623e1
4.736842215061188e-1 9.30932343006134e-1 -1.0e2 -1.0e2
5.789473652839661e-1 9.30932343006134e-1 -1.0e2 -1.0e2
6.842105388641357e-1 9.30932343006134e-1 -1.0e2 -1.0e2
7.894737124443054e-1 9.30932343006134e-1 -1.0e2 -1.0e2
8.947368264198303e-1 9.30932343006134e-1 -9.02023483138472e1 -9.02023483138472e1
1.0e0 9.30932343006134e-1 -4.200011892175814e1 -4.200011892175814e1

-1.0e0 1.0746715068817139e0 -5.454168616838131e1 -5.454168616838131e1
-8.947368264198303e-1 1.0746715068817139e0 -1.0e2 -1.0e2
-7.894737124443054e-1 1.0746715068817139e0 -1.0e2 -1.0e2
-6.842105388641357e-1 1.0746715068817139e0 -1.0e2 -1.0e2
-5.789473652839661e-1 1.0746715068817139e0 -1.0e2 -1.0e2
-4.736842215061188e-1 1.0746715068817139e0 -1.0e2 -1.0e2
-3.684210479259491e-1 1.0746715068817139e0 -7.346678031089654e1 -7.346678031089654e1
-2.631579041481018e-1 1.0746715068817139e0 -2.6234980458309664e1 -2.6234980458309664e1
-1.5789473056793213e-1 1.0746715068817139e0 -5.826356658440311e0 -5.826356658440311e0
-5.263157933950424e-2 1.0746715068817139e0 -5.928557830718328e-1 -5.928557830718328e-1
5.263157933950424e-2 1.0746715068817139e0 -6.208578474170068e-1 -6.208578474170068e-1
1.5789473056793213e-1 1.0746715068817139e0 -6.312080713877542e0 -6.312080713877542e0
2.631579041481018e-1 1.0746715068817139e0 -2.5979339712742778e1 -2.5979339712742778e1
3.684210479259491e-1 1.0746715068817139e0 -6.747124510499367e1 -6.747124510499367e1
4.736842215061188e-1 1.0746715068817139e0 -1.0e2 -1.0e2
5.789473652839661e-1 1.0746715068817139e0 -1.0e2 -1.0e2
6.842105388641357e-1 1.0746715068817139e0 -1.0e2 -1.0e2
7.894737124443054e-1 1.0746715068817139e0 -1.0e2 -1.0e2
8.947368264198303e-1 1.0746715068817139e0 -1.0e2 -1.0e2
1.0e0 1.0746715068817139e0 -5.5399320994441375e1 -5.5399320994441375e1

-1.0e0 1.218410611152649e0 -6.956549597551627e1 -6.956549597551627e1
-8.947368264198303e-1 1.218410611152649e0 -1.0e2 -1.0e2
-7.894737124443054e-1 1.218410611152649e0 -1.0e2 -1.0e2
-6.842105388641357e-1 1.218410611152649e0 -1.0e2 -1.0e2
-5.789473652839661e-1 1.218410611152649e0 -1.0e2 -1.0e2
-4.736842215061188e-1 1.218410611152649e0 -1.0e2 -1.0e2
-3.684210479259491e-1 1.218410611152649e0 -9.133491853852651e1 -9.133491853852651e1
-2.631579041481018e-1 1.218410611152649e0 -3.7190077330205995e1 -3.7190077330205995e1
-1.5789473056793213e-1 1.218410611152649e0 -1.1866091473266572e1 -1.1866091473266572e1
-5.263157933950424e-2 1.218410611152649e0 -3.2699947106059204e0 -3.2699947106059204e0
5.263157933950424e-2 1.218410611152649e0 -3.3026267573588934e0 -3.3026267573588934e0
1.5789473056793213e-1 1.218410611152649e0 -1.2709236531449271e1 -1.2709236531449271e1
2.631579041481018e-1 1.218410611152649e0 -3.6873229748233705e1 -3.6873229748233705e1
3.684210479259491e-1 1.218410611152649e0 -8.407779983013921e1 -8.407779983013921e1
4.736842215061188e-1 1.218410611152649e0 -1.0e2 -1.0e2
5.789473652839661e-1 1.218410611152649e0 -1.0e2 -1.0e2
6.842105388641357e-1 1.218410611152649e0 -1.0e2 -1.0e2
7.894737124443054e-1 1.218410611152649e0 -1.0e2 -1.0e2
8.947368264198303e-1 1.218410611152649e0 -1.0e2 -1.0e2
1.0e0 1.218410611152649e0 -7.064833062308331e1 -7.064833062308331e1

-1.0e0 1.362149715423584e0 -8.641289583049472e1 -8.641289583049472e1
-8.947368264198303e-1 1.362149715423584e0 -1.0e2 -1.0e2
-7.894737124443054e-1 1.362149715423584e0 -1.0e2 -1.0e2
-6.842105388641357e-1 1.362149715423584e0 -1.0e2 -1.0e2
-5.789473652839661e-1 1.362149715423584e0 -1.0e2 -1.0e2
-4.736842215061188e-1 1.362149715423584e0 -1.0e2 -1.0e2
-3.684210479259491e-1 1.362149715423584e0 -1.0e2 -1.0e2
-2.631579041481018e-1 1.362149715423584e0 -5.0047884081532274e1 -5.0047884081532274e1
-1.5789473056793213e-1 1.362149715423584e0 -1.9990194365109907e1 -1.9990194365109907e1
-5.263157933950424e-2 1.362149715423584e0 -8.031415666512949e0 -8.031415666512949e0
5.263157933950424e-2 1.362149715423584e0 -8.04530604635724e0 -8.04530604635724e0
1.5789473056793213e-1 1.362149715423584e0 -2.1267132997404012e1 -2.1267132997404012e1
2.631579041481018e-1 1.362149715423584e0 -4.966647480561402e1 -4.966647480561402e1
3.684210479259491e-1 1.362149715423584e0 -1.0e2 -1.0e2
4.736842215061188e-1 1.362149715423584e0 -1.0e2 -1.0e2
5.789473652839661e-1 1.362149715423584e0 -1.0e2 -1.0e2
6.842105388641357e-1 1.362149715423584e0 -1.0e2 -1.0e2
7.894737124443054e-1 1.362149715423584e0 -1.0e2 -1.0e2
8.947368264198303e-1 1.362149715423584e0 -1.0e2 -1.0e2
1.0e0 1.362149715423584e0 -8.774712642267319e1 -8.774712642267319e1


==> tikz/main-figure5_contourtmp0.dat <==
-1.0e0 -2.4262959957122803e0 -5.0e1 -5.0e1
-8.947368264198303e-1 -2.4262959957122803e0 -4.3412638001832164e1 -4.3412638001832164e1
-7.894737124443054e-1 -2.4262959957122803e0 -9.932930640607697e0 -9.932930640607697e0
-6.842105388641357e-1 -2.4262959957122803e0 -6.490792586426653e0 -6.490792586426653e0
-5.789473652839661e-1 -2.4262959957122803e0 -7.946507126167781e0 -7.946507126167781e0
-4.736842215061188e-1 -2.4262959957122803e0 -2.37115634269022e1 -2.37115634269022e1
-3.684210479259491e-1 -2.4262959957122803e0 -5.0e1 -5.0e1
-2.631579041481018e-1 -2.4262959957122803e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 -2.4262959957122803e0 -5.0e1 -5.0e1
-5.263157933950424e-2 -2.4262959957122803e0 -3.7920419396794685e1 -3.7920419396794685e1
5.263157933950424e-2 -2.4262959957122803e0 -3.7615223381218954e1 -3.7615223381218954e1
1.5789473056793213e-1 -2.4262959957122803e0 -5.0e1 -5.0e1
2.631579041481018e-1 -2.4262959957122803e0 -5.0e1 -5.0e1
3.684210479259491e-1 -2.4262959957122803e0 -5.0e1 -5.0e1
4.736842215061188e-1 -2.4262959957122803e0 -2.5486711312207436e1 -2.5486711312207436e1
5.789473652839661e-1 -2.4262959957122803e0 -8.370805017007033e0 -8.370805017007033e0
6.842105388641357e-1 -2.4262959957122803e0 -6.903563759249418e0 -6.903563759249418e0
7.894737124443054e-1 -2.4262959957122803e0 -1.0313002145052032e1 -1.0313002145052032e1
8.947368264198303e-1 -2.4262959957122803e0 -4.930394780205112e1 -4.930394780205112e1
1.0e0 -2.4262959957122803e0 -5.0e1 -5.0e1

-1.0e0 -2.1690776348114014e0 -5.0e1 -5.0e1
-8.947368264198303e-1 -2.1690776348114014e0 -3.253281193979703e1 -3.253281193979703e1
-7.894737124443054e-1 -2.1690776348114014e0 -6.936516669039935e0 -6.936516669039935e0
-6.842105388641357e-1 -2.1690776348114014e0 -4.333807068368844e0 -4.333807068368844e0
-5.789473652839661e-1 -2.1690776348114014e0 -5.4506220269775625e0 -5.4506220269775625e0
-4.736842215061188e-1 -2.1690776348114014e0 -1.7385229665562388e1 -1.7385229665562388e1
-3.684210479259491e-1 -2.1690776348114014e0 -5.0e1 -5.0e1
-2.631579041481018e-1 -2.1690776348114014e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 -2.1690776348114014e0 -4.83878998677574e1 -4.83878998677574e1
-5.263157933950424e-2 -2.1690776348114014e0 -3.2390205235311285e1 -3.2390205235311285e1
5.263157933950424e-2 -2.1690776348114014e0 -3.214966521568513e1 -3.214966521568513e1
1.5789473056793213e-1 -2.1690776348114014e0 -4.7441343588387554e1 -4.7441343588387554e1
2.631579041481018e-1 -2.1690776348114014e0 -5.0e1 -5.0e1
3.684210479259491e-1 -2.1690776348114014e0 -5.0e1 -5.0e1
4.736842215061188e-1 -2.1690776348114014e0 -1.8756698537530443e1 -1.8756698537530443e1
5.789473652839661e-1 -2.1690776348114014e0 -5.782578710009435e0 -5.782578710009435e0
6.842105388641357e-1 -2.1690776348114014e0 -4.653740238603386e0 -4.653740238603386e0
7.894737124443054e-1 -2.1690776348114014e0 -7.246087418674086e0 -7.246087418674086e0
8.947368264198303e-1 -2.1690776348114014e0 -3.7184449260092755e1 -3.7184449260092755e1
1.0e0 -2.1690776348114014e0 -5.0e1 -5.0e1

-1.0e0 -1.9118592739105225e0 -5.0e1 -5.0e1
-8.947368264198303e-1 -1.9118592739105225e0 -2.3212326046545712e1 -2.3212326046545712e1
-7.894737124443054e-1 -1.9118592739105225e0 -4.47647290741661e0 -4.47647290741661e0
-6.842105388641357e-1 -1.9118592739105225e0 -2.606896814679448e0 -2.606896814679448e0
-5.789473652839661e-1 -1.9118592739105225e0 -3.4233238247155175e0 -3.4233238247155175e0
-4.736842215061188e-1 -1.9118592739105225e0 -1.2038551756706607e1 -1.2038551756706607e1
-3.684210479259491e-1 -1.9118592739105225e0 -5.0e1 -5.0e1
-2.631579041481018e-1 -1.9118592739105225e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 -1.9118592739105225e0 -4.0173498388048785e1 -4.0173498388048785e1
-5.263157933950424e-2 -1.9118592739105225e0 -2.7295527178623e1 -2.7295527178623e1
5.263157933950424e-2 -1.9118592739105225e0 -2.711278344708037e1 -2.711278344708037e1
1.5789473056793213e-1 -1.9118592739105225e0 -3.944986033672467e1 -3.944986033672467e1
2.631579041481018e-1 -1.9118592739105225e0 -5.0e1 -5.0e1
3.684210479259491e-1 -1.9118592739105225e0 -5.0e1 -5.0e1
4.736842215061188e-1 -1.9118592739105225e0 -1.3056372866893811e1 -1.3056372866893811e1
5.789473652839661e-1 -1.9118592739105225e0 -3.671589257734272e0 -3.671589257734272e0
6.842105388641357e-1 -1.9118592739105225e0 -2.843607959868631e0 -2.843607959868631e0
7.894737124443054e-1 -1.9118592739105225e0 -4.718405831033983e0 -4.718405831033983e0
8.947368264198303e-1 -1.9118592739105225e0 -2.676680933122967e1 -2.676680933122967e1
1.0e0 -1.9118592739105225e0 -5.0e1 -5.0e1

-1.0e0 -1.654641032218933e0 -5.0e1 -5.0e1
-8.947368264198303e-1 -1.654641032218933e0 -1.5451185653915871e1 -1.5451185653915871e1
-7.894737124443054e-1 -1.654641032218933e0 -2.5528004336017207e0 -2.5528004336017207e0
-6.842105388641357e-1 -1.654641032218933e0 -1.3100609630016495e0 -1.3100609630016495e0
-5.789473652839661e-1 -1.654641032218933e0 -1.864612750024535e0 -1.864612750024535e0
-4.736842215061188e-1 -1.654641032218933e0 -7.671530634278962e0 -7.671530634278962e0
-3.684210479259491e-1 -1.654641032218933e0 -5.0e1 -5.0e1
-2.631579041481018e-1 -1.654641032218933e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 -1.654641032218933e0 -3.272219723297897e1 -3.272219723297897e1
-5.263157933950424e-2 -1.654641032218933e0 -2.2636393532888018e1 -2.2636393532888018e1
5.263157933950424e-2 -1.654641032218933e0 -2.2504585412006715e1 -2.2504585412006715e1
1.5789473056793213e-1 -1.654641032218933e0 -3.219410386273785e1 -3.219410386273785e1
2.631579041481018e-1 -1.654641032218933e0 -5.0e1 -5.0e1
3.684210479259491e-1 -1.654641032218933e0 -5.0e1 -5.0e1
4.736842215061188e-1 -1.654641032218933e0 -8.385732848709894e0 -8.385732848709894e0
5.789473652839661e-1 -1.654641032218933e0 -2.037836660181544e0 -2.037836660181544e0
6.842105388641357e-1 -1.654641032218933e0 -1.4731682247306241e0 -1.4731682247306241e0
7.894737124443054e-1 -1.654641032218933e0 -2.7299568569021133e0 -2.7299568569021133e0
8.947368264198303e-1 -1.654641032218933e0 -1.8051030890204206e1 -1.8051030890204206e1
1.0e0 -1.654641032218933e0 -5.0e1 -5.0e1

-1.0e0 -1.3974226713180542e0 -5.0e1 -5.0e1
-8.947368264198303e-1 -1.3974226713180542e0 -9.249378907345287e0 -9.249378907345287e0
-7.894737124443054e-1 -1.3974226713180542e0 -1.1654967426446095e0 -1.1654967426446095e0
-6.842105388641357e-1 -1.3974226713180542e0 -4.432992763988639e-1 -4.432992763988639e-1
-5.789473652839661e-1 -1.3974226713180542e0 -7.744881109759456e-1 -7.744881109759456e-1
-4.736842215061188e-1 -1.3974226713180542e0 -4.284163496447132e0 -4.284163496447132e0
-3.684210479259491e-1 -1.3974226713180542e0 -5.0e1 -5.0e1
-2.631579041481018e-1 -1.3974226713180542e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 -1.3974226713180542e0 -2.6033989517483434e1 -2.6033989517483434e1
-5.263157933950424e-2 -1.3974226713180542e0 -1.8412804298106334e1 -1.8412804298106334e1
5.263157933950424e-2 -1.3974226713180542e0 -1.8325067286061792e1 -1.8325067286061792e1
1.5789473056793213e-1 -1.3974226713180542e0 -2.567407416642709e1 -2.567407416642709e1
2.631579041481018e-1 -1.3974226713180542e0 -5.0e1 -5.0e1
3.684210479259491e-1 -1.3974226713180542e0 -5.0e1 -5.0e1
4.736842215061188e-1 -1.3974226713180542e0 -4.744773358877838e0 -4.744773358877838e0
5.789473652839661e-1 -1.3974226713180542e0 -8.813207589578096e-1 -8.813207589578096e-1
6.842105388641357e-1 -1.3974226713180542e0 -5.424201754954825e-1 -5.424201754954825e-1
7.894737124443054e-1 -1.3974226713180542e0 -1.2807388220784972e0 -1.2807388220784972e0
8.947368264198303e-1 -1.3974226713180542e0 -1.103710756547233e1 -1.103710756547233e1
1.0e0 -1.3974226713180542e0 -5.0e1 -5.0e1

-1.0e0 -1.1402043104171753e0 -5.0e1 -5.0e1
-8.947368264198303e-1 -1.1402043104171753e0 -4.606912329558524e0 -4.606912329558524e0
-7.894737124443054e-1 -1.1402043104171753e0 -3.1456326163193493e-1 -3.1456326163193493e-1
-6.842105388641357e-1 -1.1402043104171753e0 -6.612304517819023e-3 -6.612304517819023e-3
-5.789473652839661e-1 -1.1402043104171753e0 -1.5295049834257224e-1 -1.5295049834257224e-1
-4.736842215061188e-1 -1.1402043104171753e0 -1.8764531450434383e0 -1.8764531450434383e0
-3.684210479259491e-1 -1.1402043104171753e0 -5.0e1 -5.0e1
-2.631579041481018e-1 -1.1402043104171753e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 -1.1402043104171753e0 -2.010888379280371e1 -2.010888379280371e1
-5.263157933950424e-2 -1.1402043104171753e0 -1.4624762053895164e1 -1.4624762053895164e1
5.263157933950424e-2 -1.1402043104171753e0 -1.45742290692456e1 -1.45742290692456e1
1.5789473056793213e-1 -1.1402043104171753e0 -1.9889768236688838e1 -1.9889768236688838e1
2.631579041481018e-1 -1.1402043104171753e0 -5.0e1 -5.0e1
3.684210479259491e-1 -1.1402043104171753e0 -5.0e1 -5.0e1
4.736842215061188e-1 -1.1402043104171753e0 -2.1334980524932825e0 -2.1334980524932825e0
5.789473652839661e-1 -1.1402043104171753e0 -2.020419151820705e-1 -2.020419151820705e-1
6.842105388641357e-1 -1.1402043104171753e0 -5.1364049303646464e-2 -5.1364049303646464e-2
7.894737124443054e-1 -1.1402043104171753e0 -3.7075319284958386e-1 -3.7075319284958386e-1
8.947368264198303e-1 -1.1402043104171753e0 -5.7250436691476265e0 -5.7250436691476265e0
1.0e0 -1.1402043104171753e0 -5.0e1 -5.0e1

-1.0e0 -8.829860091209412e-1 -5.0e1 -5.0e1
-8.947368264198303e-1 -8.829860091209412e-1 -1.523786800144391e0 -1.523786800144391e0
-7.894737124443054e-1 -8.829860091209412e-1 0.0e0 0.0e0
-6.842105388641357e-1 -8.829860091209412e-1 0.0e0 0.0e0
-5.789473652839661e-1 -8.829860091209412e-1 0.0e0 0.0e0
-4.736842215061188e-1 -8.829860091209412e-1 -4.4839875912446203e-1 -4.4839875912446203e-1
-3.684210479259491e-1 -8.829860091209412e-1 -4.706349849519563e1 -4.706349849519563e1
-2.631579041481018e-1 -8.829860091209412e-1 -3.999217135803257e1 -3.999217135803257e1
-1.5789473056793213e-1 -8.829860091209412e-1 -1.4946882668382981e1 -1.4946882668382981e1
-5.263157933950424e-2 -8.829860091209412e-1 -1.1272263591252635e1 -1.1272263591252635e1
5.263157933950424e-2 -8.829860091209412e-1 -1.125207076155814e1 -1.125207076155814e1
1.5789473056793213e-1 -8.829860091209412e-1 -1.4841192504734977e1 -1.4841192504734977e1
2.631579041481018e-1 -8.829860091209412e-1 -3.8335232417560434e1 -3.8335232417560434e1
3.684210479259491e-1 -8.829860091209412e-1 -5.0e1 -5.0e1
4.736842215061188e-1 -8.829860091209412e-1 -5.519071801962262e-1 -5.519071801962262e-1
5.789473652839661e-1 -8.829860091209412e-1 0.0e0 0.0e0
6.842105388641357e-1 -8.829860091209412e-1 0.0e0 0.0e0
7.894737124443054e-1 -8.829860091209412e-1 0.0e0 0.0e0
8.947368264198303e-1 -8.829860091209412e-1 -2.114837763858904e0 -2.114837763858904e0
1.0e0 -8.829860091209412e-1 -5.0e1 -5.0e1

-1.0e0 -6.257676482200623e-1 -5.0e1 -5.0e1
-8.947368264198303e-1 -6.257676482200623e-1 0.0e0 0.0e0
-7.894737124443054e-1 -6.257676482200623e-1 -2.218068496832717e-1 -2.218068496832717e-1
-6.842105388641357e-1 -6.257676482200623e-1 -4.2346233082441165e-1 -4.2346233082441165e-1
-5.789473652839661e-1 -6.257676482200623e-1 -3.1563645886471026e-1 -3.1563645886471026e-1
-4.736842215061188e-1 -6.257676482200623e-1 0.0e0 0.0e0
-3.684210479259491e-1 -6.257676482200623e-1 -1.8769332303185706e1 -1.8769332303185706e1
-2.631579041481018e-1 -6.257676482200623e-1 -2.4572840595895393e1 -2.4572840595895393e1
-1.5789473056793213e-1 -6.257676482200623e-1 -1.05479805087904e1 -1.05479805087904e1
-5.263157933950424e-2 -6.257676482200623e-1 -8.35530695994596e0 -8.35530695994596e0
5.263157933950424e-2 -6.257676482200623e-1 -8.358592362999413e0 -8.358592362999413e0
1.5789473056793213e-1 -6.257676482200623e-1 -1.0528341357363388e1 -1.0528341357363388e1
2.631579041481018e-1 -6.257676482200623e-1 -2.3731426834749783e1 -2.3731426834749783e1
3.684210479259491e-1 -6.257676482200623e-1 -2.130564621171544e1 -2.130564621171544e1
4.736842215061188e-1 -6.257676482200623e-1 0.0e0 0.0e0
5.789473652839661e-1 -6.257676482200623e-1 -2.75194950191326e-1 -2.75194950191326e-1
6.842105388641357e-1 -6.257676482200623e-1 -3.883279679311218e-1 -3.883279679311218e-1
7.894737124443054e-1 -6.257676482200623e-1 -1.6847900893620948e-1 -1.6847900893620948e-1
8.947368264198303e-1 -6.257676482200623e-1 -2.064897529798304e-1 -2.064897529798304e-1
1.0e0 -6.257676482200623e-1 -5.0e1 -5.0e1

-1.0e0 -3.6854931712150574e-1 -2.6535529443966816e1 -2.6535529443966816e1
-8.947368264198303e-1 -3.6854931712150574e-1 -3.555310304186321e-2 -3.555310304186321e-2
-7.894737124443054e-1 -3.6854931712150574e-1 -9.799837441359673e-1 -9.799837441359673e-1
-6.842105388641357e-1 -3.6854931712150574e-1 -1.2769990944794318e0 -1.2769990944794318e0
-5.789473652839661e-1 -3.6854931712150574e-1 -1.099859978748598e0 -1.099859978748598e0
-4.736842215061188e-1 -3.6854931712150574e-1 -5.312572057365337e-1 -5.312572057365337e-1
-3.684210479259491e-1 -3.6854931712150574e-1 -3.0815039736489775e0 -3.0815039736489775e0
-2.631579041481018e-1 -3.6854931712150574e-1 -1.2863955568619751e1 -1.2863955568619751e1
-1.5789473056793213e-1 -3.6854931712150574e-1 -6.912183004545396e0 -6.912183004545396e0
-5.263157933950424e-2 -3.6854931712150574e-1 -5.873895557362725e0 -5.873895557362725e0
5.263157933950424e-2 -3.6854931712150574e-1 -5.893793054077771e0 -5.893793054077771e0
1.5789473056793213e-1 -3.6854931712150574e-1 -6.951219589766424e0 -6.951219589766424e0
2.631579041481018e-1 -3.6854931712150574e-1 -1.259599828847311e1 -1.259599828847311e1
3.684210479259491e-1 -3.6854931712150574e-1 -3.877077980570616e0 -3.877077980570616e0
4.736842215061188e-1 -3.6854931712150574e-1 -4.777768258849914e-1 -4.777768258849914e-1
5.789473652839661e-1 -3.6854931712150574e-1 -1.0276268352880078e0 -1.0276268352880078e0
6.842105388641357e-1 -3.6854931712150574e-1 -1.216347696563179e0 -1.216347696563179e0
7.894737124443054e-1 -3.6854931712150574e-1 -8.761902627567081e-1 -8.761902627567081e-1
8.947368264198303e-1 -3.6854931712150574e-1 0.0e0 0.0e0
1.0e0 -3.6854931712150574e-1 -5.0e1 -5.0e1

-1.0e0 -1.1133097112178802e-1 0.0e0 0.0e0
-8.947368264198303e-1 -1.1133097112178802e-1 -1.630445892766799e0 -1.630445892766799e0
-7.894737124443054e-1 -1.1133097112178802e-1 -2.27453092828971e0 -2.27453092828971e0
-6.842105388641357e-1 -1.1133097112178802e-1 -2.5606104745332803e0 -2.5606104745332803e0
-5.789473652839661e-1 -1.1133097112178802e-1 -2.352670040818148e0 -2.352670040818148e0
-4.736842215061188e-1 -1.1133097112178802e-1 -2.0421702642689574e0 -2.0421702642689574e0
-3.684210479259491e-1 -1.1133097112178802e-1 0.0e0 0.0e0
-2.631579041481018e-1 -1.1133097112178802e-1 -4.865520552462492e0 -4.865520552462492e0
-1.5789473056793213e-1 -1.1133097112178802e-1 -4.039484881672847e0 -4.039484881672847e0
-5.263157933950424e-2 -1.1133097112178802e-1 -3.8280282510404033e0 -3.8280282510404033e0
5.263157933950424e-2 -1.1133097112178802e-1 -3.8576746298778586e0 -3.8576746298778586e0
1.5789473056793213e-1 -1.1133097112178802e-1 -4.109823912303483e0 -4.109823912303483e0
2.631579041481018e-1 -1.1133097112178802e-1 -4.928950961900936e0 -4.928950961900936e0
3.684210479259491e-1 -1.1133097112178802e-1 0.0e0 0.0e0
4.736842215061188e-1 -1.1133097112178802e-1 -1.9852374735451783e0 -1.9852374735451783e0
5.789473652839661e-1 -1.1133097112178802e-1 -2.2572955307750004e0 -2.2572955307750004e0
6.842105388641357e-1 -1.1133097112178802e-1 -2.484059506332169e0 -2.484059506332169e0
7.894737124443054e-1 -1.1133097112178802e-1 -2.1231337470953306e0 -2.1231337470953306e0
8.947368264198303e-1 -1.1133097112178802e-1 -1.4953686374185327e0 -1.4953686374185327e0
1.0e0 -1.1133097112178802e-1 0.0e0 0.0e0

-1.0e0 1.458873599767685e-1 -9.094728162593974e0 -9.094728162593974e0
-8.947368264198303e-1 1.458873599767685e-1 -4.784678216919927e0 -4.784678216919927e0
-7.894737124443054e-1 1.458873599767685e-1 -4.1054476390407215e0 -4.1054476390407215e0
-6.842105388641357e-1 1.458873599767685e-1 -4.27429676355074e0 -4.27429676355074e0
-5.789473652839661e-1 1.458873599767685e-1 -4.074067177187125e0 -4.074067177187125e0
-4.736842215061188e-1 1.458873599767685e-1 -4.5327391752854105e0 -4.5327391752854105e0
-3.684210479259491e-1 1.458873599767685e-1 -9.524823335627843e0 -9.524823335627843e0
-2.631579041481018e-1 1.458873599767685e-1 -5.77536300200336e-1 -5.77536300200336e-1
-1.5789473056793213e-1 1.458873599767685e-1 -1.9298883330716858e0 -1.9298883330716858e0
-5.263157933950424e-2 1.458873599767685e-1 -2.2177050409789945e0 -2.2177050409789945e0
5.263157933950424e-2 1.458873599767685e-1 -2.2502361148066785e0 -2.2502361148066785e0
1.5789473056793213e-1 1.458873599767685e-1 -2.004155421521432e0 -2.004155421521432e0
2.631579041481018e-1 1.458873599767685e-1 -7.302848550332595e-1 -7.302848550332595e-1
3.684210479259491e-1 1.458873599767685e-1 -9.674413415214813e0 -9.674413415214813e0
4.736842215061188e-1 1.458873599767685e-1 -4.522382838112408e0 -4.522382838112408e0
5.789473652839661e-1 1.458873599767685e-1 -3.964200409540613e0 -3.964200409540613e0
6.842105388641357e-1 1.458873599767685e-1 -4.191463634378532e0 -4.191463634378532e0
7.894737124443054e-1 1.458873599767685e-1 -3.909309795686745e0 -3.909309795686745e0
8.947368264198303e-1 1.458873599767685e-1 -4.692594792900027e0 -4.692594792900027e0
1.0e0 1.458873599767685e-1 -1.3699095582632795e1 -1.3699095582632795e1

-1.0e0 4.031057059764862e-1 -5.0e1 -5.0e1
-8.947368264198303e-1 4.031057059764862e-1 -9.498250114413478e0 -9.498250114413478e0
-7.894737124443054e-1 4.031057059764862e-1 -6.472735068472008e0 -6.472735068472008e0
-6.842105388641357e-1 4.031057059764862e-1 -6.41805776728994e0 -6.41805776728994e0
-5.789473652839661e-1 4.031057059764862e-1 -6.264052054843724e0 -6.264052054843724e0
-4.736842215061188e-1 4.031057059764862e-1 -8.002963938785893e0 -8.002963938785893e0
-3.684210479259491e-1 4.031057059764862e-1 -3.1655970161806067e1 -3.1655970161806067e1
-2.631579041481018e-1 4.031057059764862e-1 0.0e0 0.0e0
-1.5789473056793213e-1 4.031057059764862e-1 -5.833934904223153e-1 -5.833934904223153e-1
-5.263157933950424e-2 4.031057059764862e-1 -1.0429262729102038e0 -1.0429262729102038e0
5.263157933950424e-2 4.031057059764862e-1 -1.07147750886423e0 -1.07147750886423e0
1.5789473056793213e-1 4.031057059764862e-1 -6.342141174202709e-1 -6.342141174202709e-1
2.631579041481018e-1 4.031057059764862e-1 0.0e0 0.0e0
3.684210479259491e-1 4.031057059764862e-1 -3.2900324477872516e1 -3.2900324477872516e1
4.736842215061188e-1 4.031057059764862e-1 -8.089210230517155e0 -8.089210230517155e0
5.789473652839661e-1 4.031057059764862e-1 -6.148343485916289e0 -6.148343485916289e0
6.842105388641357e-1 4.031057059764862e-1 -6.3385598923193625e0 -6.3385598923193625e0
7.894737124443054e-1 4.031057059764862e-1 -6.234717407326946e0 -6.234717407326946e0
8.947368264198303e-1 4.031057059764862e-1 -9.591679153820824e0 -9.591679153820824e0
1.0e0 4.031057059764862e-1 -5.0e1 -5.0e1

-1.0e0 6.603240370750427e-1 -5.0e1 -5.0e1
-8.947368264198303e-1 6.603240370750427e-1 -1.5771162931783095e1 -1.5771162931783095e1
-7.894737124443054e-1 6.603240370750427e-1 -9.376392707847732e0 -9.376392707847732e0
-6.842105388641357e-1 6.603240370750427e-1 -8.991893485750882e0 -8.991893485750882e0
-5.789473652839661e-1 6.603240370750427e-1 -8.922624155839834e0 -8.922624155839834e0
-4.736842215061188e-1 6.603240370750427e-1 -1.2452846934538666e1 -1.2452846934538666e1
-3.684210479259491e-1 6.603240370750427e-1 -5.0e1 -5.0e1
-2.631579041481018e-1 6.603240370750427e-1 -3.13291248371015e0 -3.13291248371015e0
-1.5789473056793213e-1 6.603240370750427e-1 0.0e0 0.0e0
-5.263157933950424e-2 6.603240370750427e-1 -3.0369100383167646e-1 -3.0369100383167646e-1
5.263157933950424e-2 6.603240370750427e-1 -3.2139876327896166e-1 -3.2139876327896166e-1
1.5789473056793213e-1 6.603240370750427e-1 0.0e0 0.0e0
2.631579041481018e-1 6.603240370750427e-1 -2.7380963004113976e0 -2.7380963004113976e0
3.684210479259491e-1 6.603240370750427e-1 -5.0e1 -5.0e1
4.736842215061188e-1 6.603240370750427e-1 -1.2685724441487595e1 -1.2685724441487595e1
5.789473652839661e-1 6.603240370750427e-1 -8.809723746424684e0 -8.809723746424684e0
6.842105388641357e-1 6.603240370750427e-1 -8.925348280154662e0 -8.925348280154662e0
7.894737124443054e-1 6.603240370750427e-1 -9.099358092031174e0 -9.099358092031174e0
8.947368264198303e-1 6.603240370750427e-1 -1.6192622867673126e1 -1.6192622867673126e1
1.0e0 6.603240370750427e-1 -5.0e1 -5.0e1

-1.0e0 9.175423979759216e-1 -5.0e1 -5.0e1
-8.947368264198303e-1 9.175423979759216e-1 -2.360341591793653e1 -2.360341591793653e1
-7.894737124443054e-1 9.175423979759216e-1 -1.2816421764349048e1 -1.2816421764349048e1
-6.842105388641357e-1 9.175423979759216e-1 -1.1995801578415229e1 -1.1995801578415229e1
-5.789473652839661e-1 9.175423979759216e-1 -1.2049782309404613e1 -1.2049782309404613e1
-4.736842215061188e-1 9.175423979759216e-1 -1.788238387496902e1 -1.788238387496902e1
-3.684210479259491e-1 9.175423979759216e-1 -5.0e1 -5.0e1
-2.631579041481018e-1 9.175423979759216e-1 -9.976274139101626e0 -9.976274139101626e0
-1.5789473056793213e-1 9.175423979759216e-1 -1.7970801800886704e-1 -1.7970801800886704e-1
-5.263157933950424e-2 9.175423979759216e-1 0.0e0 0.0e0
5.263157933950424e-2 9.175423979759216e-1 0.0e0 0.0e0
1.5789473056793213e-1 9.175423979759216e-1 -1.0151310187755946e-1 -1.0151310187755946e-1
2.631579041481018e-1 9.175423979759216e-1 -8.944573852657212e0 -8.944573852657212e0
3.684210479259491e-1 9.175423979759216e-1 -5.0e1 -5.0e1
4.736842215061188e-1 9.175423979759216e-1 -1.8311920434009895e1 -1.8311920434009895e1
5.789473652839661e-1 9.175423979759216e-1 -1.1948338859947317e1 -1.1948338859947317e1
6.842105388641357e-1 9.175423979759216e-1 -1.1951827630650381e1 -1.1951827630650381e1
7.894737124443054e-1 9.175423979759216e-1 -1.2503231182330104e1 -1.2503231182330104e1
8.947368264198303e-1 9.175423979759216e-1 -2.449542519462071e1 -2.449542519462071e1
1.0e0 9.175423979759216e-1 -5.0e1 -5.0e1

-1.0e0 1.1747606992721558e0 -5.0e1 -5.0e1
-8.947368264198303e-1 1.1747606992721558e0 -3.2995005188915655e1 -3.2995005188915655e1
-7.894737124443054e-1 1.1747606992721558e0 -1.6792815852847685e1 -1.6792815852847685e1
-6.842105388641357e-1 1.1747606992721558e0 -1.5429786413609452e1 -1.5429786413609452e1
-5.789473652839661e-1 1.1747606992721558e0 -1.5645527359897565e1 -1.5645527359897565e1
-4.736842215061188e-1 1.1747606992721558e0 -2.4291573344191516e1 -2.4291573344191516e1
-3.684210479259491e-1 1.1747606992721558e0 -5.0e1 -5.0e1
-2.631579041481018e-1 1.1747606992721558e0 -2.0530083351195792e1 -2.0530083351195792e1
-1.5789473056793213e-1 1.1747606992721558e0 -1.1225173391973495e0 -1.1225173391973495e0
-5.263157933950424e-2 1.1747606992721558e0 -1.3185306861238422e-1 -1.3185306861238422e-1
5.263157933950424e-2 1.1747606992721558e0 -1.0728118972796352e-1 -1.0728118972796352e-1
1.5789473056793213e-1 1.1747606992721558e0 -9.387531577170378e-1 -9.387531577170378e-1
2.631579041481018e-1 1.1747606992721558e0 -1.8619432624607526e1 -1.8619432624607526e1
3.684210479259491e-1 1.1747606992721558e0 -5.0e1 -5.0e1
4.736842215061188e-1 1.1747606992721558e0 -2.4967800126117087e1 -2.4967800126117087e1
5.789473652839661e-1 1.1747606992721558e0 -1.556419315931081e1 -1.556419315931081e1
6.842105388641357e-1 1.1747606992721558e0 -1.5418001445508661e1 -1.5418001445508661e1
7.894737124443054e-1 1.1747606992721558e0 -1.6446333942672517e1 -1.6446333942672517e1
8.947368264198303e-1 1.1747606992721558e0 -3.450007819884437e1 -3.450007819884437e1
1.0e0 1.1747606992721558e0 -5.0e1 -5.0e1

-1.0e0 1.4319790601730347e0 -5.0e1 -5.0e1
-8.947368264198303e-1 1.4319790601730347e0 -4.3945928958390795e1 -4.3945928958390795e1
-7.894737124443054e-1 1.4319790601730347e0 -2.130558532923776e1 -2.130558532923776e1
-6.842105388641357e-1 1.4319790601730347e0 -1.9293845963525417e1 -1.9293845963525417e1
-5.789473652839661e-1 1.4319790601730347e0 -1.970985930731869e1 -1.970985930731869e1
-4.736842215061188e-1 1.4319790601730347e0 -3.1680425313281813e1 -3.1680425313281813e1
-3.684210479259491e-1 1.4319790601730347e0 -5.0e1 -5.0e1
-2.631579041481018e-1 1.4319790601730347e0 -3.47943447277131e1 -3.47943447277131e1
-1.5789473056793213e-1 1.4319790601730347e0 -2.828428064680933e0 -2.828428064680933e0
-5.263157933950424e-2 1.4319790601730347e0 -6.992502927591491e-1 -6.992502927591491e-1
5.263157933950424e-2 1.4319790601730347e0 -6.432424495996218e-1 -6.432424495996218e-1
1.5789473056793213e-1 1.4319790601730347e0 -2.511720767824528e0 -2.511720767824528e0
2.631579041481018e-1 1.4319790601730347e0 -3.1762672616262336e1 -3.1762672616262336e1
3.684210479259491e-1 1.4319790601730347e0 -5.0e1 -5.0e1
4.736842215061188e-1 1.4319790601730347e0 -3.265335966432593e1 -3.265335966432593e1
5.789473652839661e-1 1.4319790601730347e0 -1.965728464280702e1 -1.965728464280702e1
6.842105388641357e-1 1.4319790601730347e0 -1.9323864739606005e1 -1.9323864739606005e1
7.894737124443054e-1 1.4319790601730347e0 -2.0928671494007666e1 -2.0928671494007666e1
8.947368264198303e-1 1.4319790601730347e0 -4.62065965078638e1 -4.62065965078638e1
1.0e0 1.4319790601730347e0 -5.0e1 -5.0e1

-1.0e0 1.6891974210739136e0 -5.0e1 -5.0e1
-8.947368264198303e-1 1.6891974210739136e0 -5.0e1 -5.0e1
-7.894737124443054e-1 1.6891974210739136e0 -2.635472536479499e1 -2.635472536479499e1
-6.842105388641357e-1 1.6891974210739136e0 -2.3587980228163122e1 -2.3587980228163122e1
-5.789473652839661e-1 1.6891974210739136e0 -2.4242778151667988e1 -2.4242778151667988e1
-4.736842215061188e-1 1.6891974210739136e0 -4.004892981116426e1 -4.004892981116426e1
-3.684210479259491e-1 1.6891974210739136e0 -5.0e1 -5.0e1
-2.631579041481018e-1 1.6891974210739136e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 1.6891974210739136e0 -5.297440545163736e0 -5.297440545163736e0
-5.263157933950424e-2 1.6891974210739136e0 -1.7021915815901312e0 -1.7021915815901312e0
5.263157933950424e-2 1.6891974210739136e0 -1.6078835454021845e0 -1.6078835454021845e0
1.5789473056793213e-1 1.6891974210739136e0 -4.820415397127817e0 -4.820415397127817e0
2.631579041481018e-1 1.6891974210739136e0 -4.837429852487108e1 -4.837429852487108e1
3.684210479259491e-1 1.6891974210739136e0 -5.0e1 -5.0e1
4.736842215061188e-1 1.6891974210739136e0 -4.136861494643216e1 -4.136861494643216e1
5.789473652839661e-1 1.6891974210739136e0 -2.4227609991086673e1 -2.4227609991086673e1
6.842105388641357e-1 1.6891974210739136e0 -2.366942313044053e1 -2.366942313044053e1
7.894737124443054e-1 1.6891974210739136e0 -2.595024145093752e1 -2.595024145093752e1
8.947368264198303e-1 1.6891974210739136e0 -5.0e1 -5.0e1
1.0e0 1.6891974210739136e0 -5.0e1 -5.0e1

-1.0e0 1.946415662765503e0 -5.0e1 -5.0e1
-8.947368264198303e-1 1.946415662765503e0 -5.0e1 -5.0e1
-7.894737124443054e-1 1.946415662765503e0 -3.1940232148266478e1 -3.1940232148266478e1
-6.842105388641357e-1 1.946415662765503e0 -2.8312189207522568e1 -2.8312189207522568e1
-5.789473652839661e-1 1.946415662765503e0 -2.9244283892945457e1 -2.9244283892945457e1
-4.736842215061188e-1 1.946415662765503e0 -4.939708068237631e1 -4.939708068237631e1
-3.684210479259491e-1 1.946415662765503e0 -5.0e1 -5.0e1
-2.631579041481018e-1 1.946415662765503e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 1.946415662765503e0 -8.529552627373645e0 -8.529552627373645e0
-5.263157933950424e-2 1.946415662765503e0 -3.140676667509392e0 -3.140676667509392e0
5.263157933950424e-2 1.946415662765503e0 -3.001203964912914e0 -3.001203964912914e0
1.5789473056793213e-1 1.946415662765503e0 -7.864836264634505e0 -7.864836264634505e0
2.631579041481018e-1 1.946415662765503e0 -5.0e1 -5.0e1
3.684210479259491e-1 1.946415662765503e0 -5.0e1 -5.0e1
4.736842215061188e-1 1.946415662765503e0 -5.0e1 -5.0e1
5.789473652839661e-1 1.946415662765503e0 -2.927517186467859e1 -2.927517186467859e1
6.842105388641357e-1 1.946415662765503e0 -2.8454666768922333e1 -2.8454666768922333e1
7.894737124443054e-1 1.946415662765503e0 -3.1511043813462074e1 -3.1511043813462074e1
8.947368264198303e-1 1.946415662765503e0 -5.0e1 -5.0e1
1.0e0 1.946415662765503e0 -5.0e1 -5.0e1

-1.0e0 2.203634023666382e0 -5.0e1 -5.0e1
-8.947368264198303e-1 2.203634023666382e0 -5.0e1 -5.0e1
-7.894737124443054e-1 2.203634023666382e0 -3.80621087924598e1 -3.80621087924598e1
-6.842105388641357e-1 2.203634023666382e0 -3.346647290160376e1 -3.346647290160376e1
-5.789473652839661e-1 2.203634023666382e0 -3.471438050474925e1 -3.471438050474925e1
-4.736842215061188e-1 2.203634023666382e0 -5.0e1 -5.0e1
-3.684210479259491e-1 2.203634023666382e0 -5.0e1 -5.0e1
-2.631579041481018e-1 2.203634023666382e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 2.203634023666382e0 -1.2524769034399155e1 -1.2524769034399155e1
-5.263157933950424e-2 2.203634023666382e0 -5.014705314497728e0 -5.014705314497728e0
5.263157933950424e-2 2.203634023666382e0 -4.82320472287159e0 -4.82320472287159e0
1.5789473056793213e-1 2.203634023666382e0 -1.1644986215777067e1 -1.1644986215777067e1
2.631579041481018e-1 2.203634023666382e0 -5.0e1 -5.0e1
3.684210479259491e-1 2.203634023666382e0 -5.0e1 -5.0e1
4.736842215061188e-1 2.203634023666382e0 -5.0e1 -5.0e1
5.789473652839661e-1 2.203634023666382e0 -3.479997026358277e1 -3.479997026358277e1
6.842105388641357e-1 2.203634023666382e0 -3.367960550414132e1 -3.367960550414132e1
7.894737124443054e-1 2.203634023666382e0 -3.761107444541759e1 -3.761107444541759e1
8.947368264198303e-1 2.203634023666382e0 -5.0e1 -5.0e1
1.0e0 2.203634023666382e0 -5.0e1 -5.0e1

-1.0e0 2.4608523845672607e0 -5.0e1 -5.0e1
-8.947368264198303e-1 2.4608523845672607e0 -5.0e1 -5.0e1
-7.894737124443054e-1 2.4608523845672607e0 -4.4720359807072946e1 -4.4720359807072946e1
-6.842105388641357e-1 2.4608523845672607e0 -3.9050831310406686e1 -3.9050831310406686e1
-5.789473652839661e-1 2.4608523845672607e0 -4.065306036629435e1 -4.065306036629435e1
-4.736842215061188e-1 2.4608523845672607e0 -5.0e1 -5.0e1
-3.684210479259491e-1 2.4608523845672607e0 -5.0e1 -5.0e1
-2.631579041481018e-1 2.4608523845672607e0 -5.0e1 -5.0e1
-1.5789473056793213e-1 2.4608523845672607e0 -1.728308462660746e1 -1.728308462660746e1
-5.263157933950424e-2 2.4608523845672607e0 -7.324279569129753e0 -7.324279569129753e0
5.263157933950424e-2 2.4608523845672607e0 -7.073886287582265e0 -7.073886287582265e0
1.5789473056793213e-1 2.4608523845672607e0 -1.616086104764065e1 -1.616086104764065e1
2.631579041481018e-1 2.4608523845672607e0 -5.0e1 -5.0e1
3.684210479259491e-1 2.4608523845672607e0 -5.0e1 -5.0e1
4.736842215061188e-1 2.4608523845672607e0 -5.0e1 -5.0e1
5.789473652839661e-1 2.4608523845672607e0 -4.080200949537883e1 -4.080200949537883e1
6.842105388641357e-1 2.4608523845672607e0 -3.934423605306752e1 -3.934423605306752e1
7.894737124443054e-1 2.4608523845672607e0 -4.425034126897837e1 -4.425034126897837e1
8.947368264198303e-1 2.4608523845672607e0 -5.0e1 -5.0e1
1.0e0 2.4608523845672607e0 -5.0e1 -5.0e1


==> tikz/main-figure6_contourtmp0.dat <==
6.620594831474591e-6 -6.654599905014038e-1 -6.630857550245542e-1 -6.630857550245542e-1
5.2637699991464615e-2 -6.654599905014038e-1 -7.395607930279071e-1 -7.395607930279071e-1
1.0526878386735916e-1 -6.654599905014038e-1 -1.0251677542088629e0 -1.0251677542088629e0
1.578998565673828e-1 -6.654599905014038e-1 -2.154924382866893e0 -2.154924382866893e0
2.1053093671798706e-1 -6.654599905014038e-1 -5.0e0 -5.0e0
2.631620168685913e-1 -6.654599905014038e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 -6.654599905014038e-1 -4.098056695569975e0 -4.098056695569975e0
3.684241771697998e-1 -6.654599905014038e-1 -1.4477823449653533e0 -1.4477823449653533e0
4.2105525732040405e-1 -6.654599905014038e-1 -8.654458255445088e-1 -8.654458255445088e-1
4.736863374710083e-1 -6.654599905014038e-1 -6.990064469694699e-1 -6.990064469694699e-1
5.263174176216125e-1 -6.654599905014038e-1 -7.134976891060485e-1 -7.134976891060485e-1
5.789484977722168e-1 -6.654599905014038e-1 -8.48515273321119e-1 -8.48515273321119e-1
6.31579577922821e-1 -6.654599905014038e-1 -1.4621495758951077e0 -1.4621495758951077e0
6.842106580734253e-1 -6.654599905014038e-1 -4.29420703242221e0 -4.29420703242221e0
7.368417382240295e-1 -6.654599905014038e-1 -5.0e0 -5.0e0
7.894728183746338e-1 -6.654599905014038e-1 -5.0e0 -5.0e0
8.42103898525238e-1 -6.654599905014038e-1 -2.2862320324250396e0 -2.2862320324250396e0
8.947349786758423e-1 -6.654599905014038e-1 -1.0754738850089538e0 -1.0754738850089538e0
9.473660588264465e-1 -6.654599905014038e-1 -7.496835888009338e-1 -7.496835888009338e-1
9.999971389770508e-1 -6.654599905014038e-1 -6.743369037138417e-1 -6.743369037138417e-1

6.620594831474591e-6 -5.426644086837769e-1 -5.312417630619214e-1 -5.312417630619214e-1
5.2637699991464615e-2 -5.426644086837769e-1 -5.898495993336981e-1 -5.898495993336981e-1
1.0526878386735916e-1 -5.426644086837769e-1 -8.174957804156306e-1 -8.174957804156306e-1
1.578998565673828e-1 -5.426644086837769e-1 -1.7236167887188198e0 -1.7236167887188198e0
2.1053093671798706e-1 -5.426644086837769e-1 -5.0e0 -5.0e0
2.631620168685913e-1 -5.426644086837769e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 -5.426644086837769e-1 -3.2763567446676043e0 -3.2763567446676043e0
3.684241771697998e-1 -5.426644086837769e-1 -1.1582392192631437e0 -1.1582392192631437e0
4.2105525732040405e-1 -5.426644086837769e-1 -6.919646588268729e-1 -6.919646588268729e-1
4.736863374710083e-1 -5.426644086837769e-1 -5.601216378880236e-1 -5.601216378880236e-1
5.263174176216125e-1 -5.426644086837769e-1 -5.707663398184546e-1 -5.707663398184546e-1
5.789484977722168e-1 -5.426644086837769e-1 -6.77631199126473e-1 -6.77631199126473e-1
6.31579577922821e-1 -5.426644086837769e-1 -1.1689965896490442e0 -1.1689965896490442e0
6.842106580734253e-1 -5.426644086837769e-1 -3.430693881299166e0 -3.430693881299166e0
7.368417382240295e-1 -5.426644086837769e-1 -5.0e0 -5.0e0
7.894728183746338e-1 -5.426644086837769e-1 -5.0e0 -5.0e0
8.42103898525238e-1 -5.426644086837769e-1 -1.827861390848127e0 -1.827861390848127e0
8.947349786758423e-1 -5.426644086837769e-1 -8.580570556747489e-1 -8.580570556747489e-1
9.473660588264465e-1 -5.426644086837769e-1 -5.980671753489227e-1 -5.980671753489227e-1
9.999971389770508e-1 -5.426644086837769e-1 -5.4028562030261e-1 -5.4028562030261e-1

6.620594831474591e-6 -4.198688566684723e-1 -4.1396125150984153e-1 -4.1396125150984153e-1
5.2637699991464615e-2 -4.198688566684723e-1 -4.570228487850032e-1 -4.570228487850032e-1
1.0526878386735916e-1 -4.198688566684723e-1 -6.332649174287013e-1 -6.332649174287013e-1
1.578998565673828e-1 -4.198688566684723e-1 -1.3402776658729376e0 -1.3402776658729376e0
2.1053093671798706e-1 -4.198688566684723e-1 -5.0e0 -5.0e0
2.631620168685913e-1 -4.198688566684723e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 -4.198688566684723e-1 -2.546246874048374e0 -2.546246874048374e0
3.684241771697998e-1 -4.198688566684723e-1 -9.008665530138974e-1 -9.008665530138974e-1
4.2105525732040405e-1 -4.198688566684723e-1 -5.378134990254504e-1 -5.378134990254504e-1
4.736863374710083e-1 -4.198688566684723e-1 -4.3656675515038024e-1 -4.3656675515038024e-1
5.263174176216125e-1 -4.198688566684723e-1 -4.4389839147011534e-1 -4.4389839147011534e-1
5.789484977722168e-1 -4.198688566684723e-1 -5.258982749224752e-1 -5.258982749224752e-1
6.31579577922821e-1 -4.198688566684723e-1 -9.085167447153601e-1 -9.085167447153601e-1
6.842106580734253e-1 -4.198688566684723e-1 -2.6637754905224855e0 -2.6637754905224855e0
7.368417382240295e-1 -4.198688566684723e-1 -5.0e0 -5.0e0
7.894728183746338e-1 -4.198688566684723e-1 -5.0e0 -5.0e0
8.42103898525238e-1 -4.198688566684723e-1 -1.420576764152954e0 -1.420576764152954e0
8.947349786758423e-1 -4.198688566684723e-1 -6.651201590905131e-1 -6.651201590905131e-1
9.473660588264465e-1 -4.198688566684723e-1 -4.6353032081549317e-1 -4.6353032081549317e-1
9.999971389770508e-1 -4.198688566684723e-1 -4.2103835634271813e-1 -4.2103835634271813e-1

6.620594831474591e-6 -2.9707327485084534e-1 -3.112441516526593e-1 -3.112441516526593e-1
5.2637699991464615e-2 -2.9707327485084534e-1 -3.4108054138182253e-1 -3.4108054138182253e-1
1.0526878386735916e-1 -2.9707327485084534e-1 -4.7247522328159763e-1 -4.7247522328159763e-1
1.578998565673828e-1 -2.9707327485084534e-1 -1.0049059319155358e0 -1.0049059319155358e0
2.1053093671798706e-1 -2.9707327485084534e-1 -4.619576878431252e0 -4.619576878431252e0
2.631620168685913e-1 -2.9707327485084534e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 -2.9707327485084534e-1 -1.907726850238066e0 -1.907726850238066e0
3.684241771697998e-1 -2.9707327485084534e-1 -6.756634588465066e-1 -6.756634588465066e-1
4.2105525732040405e-1 -2.9707327485084534e-1 -4.029925568285988e-1 -4.029925568285988e-1
4.736863374710083e-1 -2.9707327485084534e-1 -3.283415608359801e-1 -3.283415608359801e-1
5.263174176216125e-1 -2.9707327485084534e-1 -3.3289396413887706e-1 -3.3289396413887706e-1
5.789484977722168e-1 -2.9707327485084534e-1 -3.9331644772940555e-1 -3.9331644772940555e-1
6.31579577922821e-1 -2.9707327485084534e-1 -6.807095580550602e-1 -6.807095580550602e-1
6.842106580734253e-1 -2.9707327485084534e-1 -1.9934513829234137e0 -1.9934513829234137e0
7.368417382240295e-1 -2.9707327485084534e-1 -5.0e0 -5.0e0
7.894728183746338e-1 -2.9707327485084534e-1 -5.0e0 -5.0e0
8.42103898525238e-1 -2.9707327485084534e-1 -1.0643785819610294e0 -1.0643785819610294e0
8.947349786758423e-1 -2.9707327485084534e-1 -4.966631357444218e-1 -4.966631357444218e-1
9.473660588264465e-1 -2.9707327485084534e-1 -3.460730252006451e-1 -3.460730252006451e-1
9.999971389770508e-1 -2.9707327485084534e-1 -3.1659487816536636e-1 -3.1659487816536636e-1

6.620594831474591e-6 -1.7427770793437958e-1 -2.230904235468293e-1 -2.230904235468293e-1
5.2637699991464615e-2 -1.7427770793437958e-1 -2.4202267712415604e-1 -2.4202267712415604e-1
1.0526878386735916e-1 -1.7427770793437958e-1 -3.351266705970406e-1 -3.351266705970406e-1
1.578998565673828e-1 -1.7427770793437958e-1 -7.175018868771712e-1 -7.175018868771712e-1
2.1053093671798706e-1 -1.7427770793437958e-1 -3.2926714140367666e0 -3.2926714140367666e0
2.631620168685913e-1 -1.7427770793437958e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 -1.7427770793437958e-1 -1.36079717626244e0 -1.36079717626244e0
3.684241771697998e-1 -1.7427770793437958e-1 -4.826302414587368e-1 -4.826302414587368e-1
4.2105525732040405e-1 -1.7427770793437958e-1 -2.875017620068656e-1 -2.875017620068656e-1
4.736863374710083e-1 -1.7427770793437958e-1 -2.354462223154472e-1 -2.354462223154472e-1
5.263174176216125e-1 -1.7427770793437958e-1 -2.377530353030859e-1 -2.377530353030859e-1
5.789484977722168e-1 -1.7427770793437958e-1 -2.7988578702408473e-1 -2.7988578702408473e-1
6.31579577922821e-1 -1.7427770793437958e-1 -4.855755716657608e-1 -4.855755716657608e-1
6.842106580734253e-1 -1.7427770793437958e-1 -1.419722586939233e0 -1.419722586939233e0
7.368417382240295e-1 -1.7427770793437958e-1 -5.0e0 -5.0e0
7.894728183746338e-1 -1.7427770793437958e-1 -3.6298837789949725e0 -3.6298837789949725e0
8.42103898525238e-1 -1.7427770793437958e-1 -7.59266615989602e-1 -7.59266615989602e-1
8.947349786758423e-1 -1.7427770793437958e-1 -3.5268611398590544e-1 -3.5268611398590544e-1
9.473660588264465e-1 -1.7427770793437958e-1 -2.4569537227544147e-1 -2.4569537227544147e-1
9.999971389770508e-1 -1.7427770793437958e-1 -2.269553098571303e-1 -2.269553098571303e-1

6.620594831474591e-6 -5.148214474320412e-2 -1.495001215219537e-1 -1.495001215219537e-1
5.2637699991464615e-2 -5.148214474320412e-2 -1.5984925601200373e-1 -1.5984925601200373e-1
1.0526878386735916e-1 -5.148214474320412e-2 -2.2121911265173e-1 -2.2121911265173e-1
1.578998565673828e-1 -5.148214474320412e-2 -4.7806590225820855e-1 -4.7806590225820855e-1
2.1053093671798706e-1 -5.148214474320412e-2 -2.18855536392386e0 -2.18855536392386e0
2.631620168685913e-1 -5.148214474320412e-2 -5.0e0 -5.0e0
3.1579309701919556e-1 -5.148214474320412e-2 -9.054577438895234e-1 -9.054577438895234e-1
3.684241771697998e-1 -5.148214474320412e-2 -3.217670291477085e-1 -3.217670291477085e-1
4.2105525732040405e-1 -5.148214474320412e-2 -1.9134115164167675e-1 -1.9134115164167675e-1
4.736863374710083e-1 -5.148214474320412e-2 -1.578806501479606e-1 -1.578806501479606e-1
5.263174176216125e-1 -5.148214474320412e-2 -1.58475481150107e-1 -1.58475481150107e-1
5.789484977722168e-1 -5.148214474320412e-2 -1.8560636577174838e-1 -1.8560636577174838e-1
6.31579577922821e-1 -5.148214474320412e-2 -3.231145440279697e-1 -3.231145440279697e-1
6.842106580734253e-1 -5.148214474320412e-2 -9.425885513014154e-1 -9.425885513014154e-1
7.368417382240295e-1 -5.148214474320412e-2 -5.0e0 -5.0e0
7.894728183746338e-1 -5.148214474320412e-2 -2.41140939390953e0 -2.41140939390953e0
8.42103898525238e-1 -5.148214474320412e-2 -5.052407457319099e-1 -5.052407457319099e-1
8.947349786758423e-1 -5.148214474320412e-2 -2.33189065837621e-1 -2.33189065837621e-1
9.473660588264465e-1 -5.148214474320412e-2 -1.6239717891843897e-1 -1.6239717891843897e-1
9.999971389770508e-1 -5.148214474320412e-2 -1.5211965141800998e-1 -1.5211965141800998e-1

6.620594831474591e-6 7.131342589855194e-2 -9.047323279929131e-2 -9.047323279929131e-2
5.2637699991464615e-2 7.131342589855194e-2 -9.456026500732251e-2 -9.456026500732251e-2
1.0526878386735916e-1 7.131342589855194e-2 -1.30752696168966e-1 -1.30752696168966e-1
1.578998565673828e-1 7.131342589855194e-2 -2.865976326669806e-1 -2.865976326669806e-1
2.1053093671798706e-1 7.131342589855194e-2 -1.3072305700165208e0 -1.3072305700165208e0
2.631620168685913e-1 7.131342589855194e-2 -5.0e0 -5.0e0
3.1579309701919556e-1 7.131342589855194e-2 -5.417080691606085e-1 -5.417080691606085e-1
3.684241771697998e-1 7.131342589855194e-2 -1.9307375241952307e-1 -1.9307375241952307e-1
4.2105525732040405e-1 7.131342589855194e-2 -1.1451062888596364e-1 -1.1451062888596364e-1
4.736863374710083e-1 7.131342589855194e-2 -9.56449058792368e-2 -9.56449058792368e-2
5.263174176216125e-1 7.131342589855194e-2 -9.506142549257524e-2 -9.506142549257524e-2
5.789484977722168e-1 7.131342589855194e-2 -1.104780497788922e-1 -1.104780497788922e-1
6.31579577922821e-1 7.131342589855194e-2 -1.9332643773093494e-1 -1.9332643773093494e-1
6.842106580734253e-1 7.131342589855194e-2 -5.620491485752654e-1 -5.620491485752654e-1
7.368417382240295e-1 7.131342589855194e-2 -5.0e0 -5.0e0
7.894728183746338e-1 7.131342589855194e-2 -1.4391834340693137e0 -1.4391834340693137e0
8.42103898525238e-1 7.131342589855194e-2 -3.023011923640919e-1 -3.023011923640919e-1
8.947349786758423e-1 7.131342589855194e-2 -1.3817190025326198e-1 -1.3817190025326198e-1
9.473660588264465e-1 7.131342589855194e-2 -9.617854448001795e-2 -9.617854448001795e-2
9.999971389770508e-1 7.131342589855194e-2 -9.208791573921216e-2 -9.208791573921216e-2

6.620594831474591e-6 1.941089928150177e-1 -4.600979571506569e-2 -4.600979571506569e-2
5.2637699991464615e-2 1.941089928150177e-1 -4.615573405871687e-2 -4.615573405871687e-2
1.0526878386735916e-1 1.941089928150177e-1 -6.37273722409819e-2 -6.37273722409819e-2
1.578998565673828e-1 1.941089928150177e-1 -1.4309728653421416e-1 -1.4309728653421416e-1
2.1053093671798706e-1 1.941089928150177e-1 -6.486964183400862e-1 -6.486964183400862e-1
2.631620168685913e-1 1.941089928150177e-1 -4.869661681292996e0 -4.869661681292996e0
3.1579309701919556e-1 1.941089928150177e-1 -2.695485914519481e-1 -2.695485914519481e-1
3.684241771697998e-1 1.941089928150177e-1 -9.655041127418051e-2 -9.655041127418051e-2
4.2105525732040405e-1 1.941089928150177e-1 -5.701026179237645e-2 -5.701026179237645e-2
4.736863374710083e-1 1.941089928150177e-1 -4.873897843947739e-2 -4.873897843947739e-2
5.263174176216125e-1 1.941089928150177e-1 -4.751082705961229e-2 -4.751082705961229e-2
5.789484977722168e-1 1.941089928150177e-1 -5.450087378392254e-2 -5.450087378392254e-2
6.31579577922821e-1 1.941089928150177e-1 -9.621129841487575e-2 -9.621129841487575e-2
6.842106580734253e-1 1.941089928150177e-1 -2.781047158724639e-1 -2.781047158724639e-1
7.368417382240295e-1 1.941089928150177e-1 -4.569151157823667e0 -4.569151157823667e0
7.894728183746338e-1 1.941089928150177e-1 -7.132065440526318e-1 -7.132065440526318e-1
8.42103898525238e-1 1.941089928150177e-1 -1.504479154701468e-1 -1.504479154701468e-1
8.947349786758423e-1 1.941089928150177e-1 -6.763466741887214e-2 -6.763466741887214e-2
9.473660588264465e-1 1.941089928150177e-1 -4.703948747673914e-2 -4.703948747673914e-2
9.999971389770508e-1 1.941089928150177e-1 -4.68600826773552e-2 -4.68600826773552e-2

6.620594831474591e-6 3.1690457463264465e-1 -1.610977472590913e-2 -1.610977472590913e-2
5.2637699991464615e-2 3.1690457463264465e-1 -1.4635638316117361e-2 -1.4635638316117361e-2
1.0526878386735916e-1 3.1690457463264465e-1 -2.0143131564234085e-2 -2.0143131564234085e-2
1.578998565673828e-1 3.1690457463264465e-1 -4.756471738247692e-2 -4.756471738247692e-2
2.1053093671798706e-1 3.1690457463264465e-1 -2.129527860193371e-1 -2.129527860193371e-1
2.631620168685913e-1 3.1690457463264465e-1 -1.6023915560773005e0 -1.6023915560773005e0
3.1579309701919556e-1 3.1690457463264465e-1 -8.897924337564989e-2 -8.897924337564989e-2
3.684241771697998e-1 3.1690457463264465e-1 -3.2197005711680826e-2 -3.2197005711680826e-2
4.2105525732040405e-1 3.1690457463264465e-1 -1.884005647111686e-2 -1.884005647111686e-2
4.736863374710083e-1 3.1690457463264465e-1 -1.7162845247868708e-2 -1.7162845247868708e-2
5.263174176216125e-1 3.1690457463264465e-1 -1.5823680230216297e-2 -1.5823680230216297e-2
5.789484977722168e-1 3.1690457463264465e-1 -1.7674858962393736e-2 -1.7674858962393736e-2
6.31579577922821e-1 3.1690457463264465e-1 -3.176915810357217e-2 -3.176915810357217e-2
6.842106580734253e-1 3.1690457463264465e-1 -9.075495313122017e-2 -9.075495313122017e-2
7.368417382240295e-1 3.1690457463264465e-1 -1.505337788695007e0 -1.505337788695007e0
7.894728183746338e-1 3.1690457463264465e-1 -2.334787238594842e-1 -2.334787238594842e-1
8.42103898525238e-1 3.1690457463264465e-1 -4.968083495931741e-2 -4.968083495931741e-2
8.947349786758423e-1 3.1690457463264465e-1 -2.1577360892991226e-2 -2.1577360892991226e-2
9.473660588264465e-1 3.1690457463264465e-1 -1.497996308582239e-2 -1.497996308582239e-2
9.999971389770508e-1 3.1690457463264465e-1 -1.6436149412922596e-2 -1.6436149412922596e-2

6.620594831474591e-6 4.397001266479492e-1 -7.731772157908434e-4 -7.731772157908434e-4
5.2637699991464615e-2 4.397001266479492e-1 0.0e0 0.0e0
1.0526878386735916e-1 4.397001266479492e-1 0.0e0 0.0e0
1.578998565673828e-1 4.397001266479492e-1 0.0e0 0.0e0
2.1053093671798706e-1 4.397001266479492e-1 0.0e0 0.0e0
2.631620168685913e-1 4.397001266479492e-1 0.0e0 0.0e0
3.1579309701919556e-1 4.397001266479492e-1 0.0e0 0.0e0
3.684241771697998e-1 4.397001266479492e-1 -1.3538406942514847e-5 -1.3538406942514847e-5
4.2105525732040405e-1 4.397001266479492e-1 0.0e0 0.0e0
4.736863374710083e-1 4.397001266479492e-1 -9.165209889656634e-4 -9.165209889656634e-4
5.263174176216125e-1 4.397001266479492e-1 0.0e0 0.0e0
5.789484977722168e-1 4.397001266479492e-1 0.0e0 0.0e0
6.31579577922821e-1 4.397001266479492e-1 0.0e0 0.0e0
6.842106580734253e-1 4.397001266479492e-1 0.0e0 0.0e0
7.368417382240295e-1 4.397001266479492e-1 0.0e0 0.0e0
7.894728183746338e-1 4.397001266479492e-1 0.0e0 0.0e0
8.42103898525238e-1 4.397001266479492e-1 0.0e0 0.0e0
8.947349786758423e-1 4.397001266479492e-1 0.0e0 0.0e0
9.473660588264465e-1 4.397001266479492e-1 0.0e0 0.0e0
9.999971389770508e-1 4.397001266479492e-1 -8.161244044638805e-4 -8.161244044638805e-4

6.620594831474591e-6 5.624957084655762e-1 0.0e0 0.0e0
5.2637699991464615e-2 5.624957084655762e-1 -2.248804990047981e-3 -2.248804990047981e-3
1.0526878386735916e-1 5.624957084655762e-1 -3.297962363353557e-3 -3.297962363353557e-3
1.578998565673828e-1 5.624957084655762e-1 -4.031068382800429e-4 -4.031068382800429e-4
2.1053093671798706e-1 5.624957084655762e-1 -9.837900896929042e-3 -9.837900896929042e-3
2.631620168685913e-1 5.624957084655762e-1 -6.2486462230028295e-2 -6.2486462230028295e-2
3.1579309701919556e-1 5.624957084655762e-1 -2.610839805078591e-3 -2.610839805078591e-3
3.684241771697998e-1 5.624957084655762e-1 0.0e0 0.0e0
4.2105525732040405e-1 5.624957084655762e-1 -4.900874097517605e-4 -4.900874097517605e-4
4.736863374710083e-1 5.624957084655762e-1 0.0e0 0.0e0
5.263174176216125e-1 5.624957084655762e-1 -3.97784090151454e-5 -3.97784090151454e-5
5.789484977722168e-1 5.624957084655762e-1 -1.4762898790574575e-3 -1.4762898790574575e-3
6.31579577922821e-1 5.624957084655762e-1 -9.03817668482576e-4 -9.03817668482576e-4
6.842106580734253e-1 5.624957084655762e-1 -5.839804263843007e-3 -5.839804263843007e-3
7.368417382240295e-1 5.624957084655762e-1 -5.3137033269321066e-2 -5.3137033269321066e-2
7.894728183746338e-1 5.624957084655762e-1 -1.277026029811168e-2 -1.277026029811168e-2
8.42103898525238e-1 5.624957084655762e-1 -1.4054025428145156e-3 -1.4054025428145156e-3
8.947349786758423e-1 5.624957084655762e-1 -2.9025668576779795e-3 -2.9025668576779795e-3
9.473660588264465e-1 5.624957084655762e-1 -2.0995862073215354e-3 -2.0995862073215354e-3
9.999971389770508e-1 5.624957084655762e-1 0.0e0 0.0e0

6.620594831474591e-6 6.852912902832031e-1 -1.3790249266992793e-2 -1.3790249266992793e-2
5.2637699991464615e-2 6.852912902832031e-1 -2.138206069308679e-2 -2.138206069308679e-2
1.0526878386735916e-1 6.852912902832031e-1 -3.0037024535677803e-2 -3.0037024535677803e-2
1.578998565673828e-1 6.852912902832031e-1 -4.877405250117883e-2 -4.877405250117883e-2
2.1053093671798706e-1 6.852912902832031e-1 -2.4246653804464635e-1 -2.4246653804464635e-1
2.631620168685913e-1 6.852912902832031e-1 -1.7898515051445614e0 -1.7898515051445614e0
3.1579309701919556e-1 6.852912902832031e-1 -9.681178907757448e-2 -9.681178907757448e-2
3.684241771697998e-1 6.852912902832031e-1 -3.215640252123897e-2 -3.215640252123897e-2
4.2105525732040405e-1 6.852912902832031e-1 -2.0310324758048504e-2 -2.0310324758048504e-2
4.736863374710083e-1 6.852912902832031e-1 -1.441328731704139e-2 -1.441328731704139e-2
5.263174176216125e-1 6.852912902832031e-1 -1.5943019673013148e-2 -1.5943019673013148e-2
5.789484977722168e-1 6.852912902832031e-1 -2.2103735935175117e-2 -2.2103735935175117e-2
6.31579577922821e-1 6.852912902832031e-1 -3.4480618965947674e-2 -3.4480618965947674e-2
6.842106580734253e-1 6.852912902832031e-1 -1.0827440592393955e-1 -1.0827440592393955e-1
7.368417382240295e-1 6.852912902832031e-1 -1.664749438965222e0 -1.664749438965222e0
7.894728183746338e-1 6.852912902832031e-1 -2.717895904197576e-1 -2.717895904197576e-1
8.42103898525238e-1 6.852912902832031e-1 -5.3897052413796276e-2 -5.3897052413796276e-2
8.947349786758423e-1 6.852912902832031e-1 -3.028507112821588e-2 -3.028507112821588e-2
9.473660588264465e-1 6.852912902832031e-1 -2.127872762197347e-2 -2.127872762197347e-2
9.999971389770508e-1 6.852912902832031e-1 -1.3987781838564195e-2 -1.3987781838564195e-2

6.620594831474591e-6 8.080868124961853e-1 -4.214390241315924e-2 -4.214390241315924e-2
5.2637699991464615e-2 8.080868124961853e-1 -5.739974689253757e-2 -5.739974689253757e-2
1.0526878386735916e-1 8.080868124961853e-1 -8.021716502107412e-2 -8.021716502107412e-2
1.578998565673828e-1 8.080868124961853e-1 -1.4511277968394687e-1 -1.4511277968394687e-1
2.1053093671798706e-1 8.080868124961853e-1 -6.978857228825593e-1 -6.978857228825593e-1
2.631620168685913e-1 8.080868124961853e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 8.080868124961853e-1 -2.826027658721938e-1 -2.826027658721938e-1
3.684241771697998e-1 8.080868124961853e-1 -9.64826992068234e-2 -9.64826992068234e-2
4.2105525732040405e-1 8.080868124961853e-1 -5.946068800964199e-2 -5.946068800964199e-2
4.736863374710083e-1 8.080868124961853e-1 -4.415636830822911e-2 -4.415636830822911e-2
5.263174176216125e-1 8.080868124961853e-1 -4.770971205019903e-2 -4.770971205019903e-2
5.789484977722168e-1 8.080868124961853e-1 -6.1882314253978166e-2 -6.1882314253978166e-2
6.31579577922821e-1 8.080868124961853e-1 -1.0073037261928919e-1 -1.0073037261928919e-1
6.842106580734253e-1 8.080868124961853e-1 -3.073036863994889e-1 -3.073036863994889e-1
7.368417382240295e-1 8.080868124961853e-1 -4.834834989017635e0 -4.834834989017635e0
7.894728183746338e-1 8.080868124961853e-1 -7.770576884503839e-1 -7.770576884503839e-1
8.42103898525238e-1 8.080868124961853e-1 -1.574749105103248e-1 -1.574749105103248e-1
8.947349786758423e-1 8.080868124961853e-1 -8.214748228635971e-2 -8.214748228635971e-2
9.473660588264465e-1 8.080868124961853e-1 -5.7537403628653894e-2 -5.7537403628653894e-2
9.999971389770508e-1 8.080868124961853e-1 -4.277945662218341e-2 -4.277945662218341e-2

6.620594831474591e-6 9.308823943138123e-1 -8.50609946498585e-2 -8.50609946498585e-2
5.2637699991464615e-2 9.308823943138123e-1 -1.1030188256205364e-1 -1.1030188256205364e-1
1.0526878386735916e-1 9.308823943138123e-1 -1.5383840554752903e-1 -1.5383840554752903e-1
1.578998565673828e-1 9.308823943138123e-1 -2.894193687009956e-1 -2.894193687009956e-1
2.1053093671798706e-1 9.308823943138123e-1 -1.376095792815767e0 -1.376095792815767e0
2.631620168685913e-1 9.308823943138123e-1 -5.0e0 -5.0e0
3.1579309701919556e-1 9.308823943138123e-1 -5.599838505221538e-1 -5.599838505221538e-1
3.684241771697998e-1 9.308823943138123e-1 -1.9297897422895616e-1 -1.9297897422895616e-1
4.2105525732040405e-1 9.308823943138123e-1 -1.1794122588428091e-1 -1.1794122588428091e-1
4.736863374710083e-1 9.308823943138123e-1 -8.922926465437464e-2 -8.922926465437464e-2
5.263174176216125e-1 9.308823943138123e-1 -9.533986447186704e-2 -9.533986447186704e-2
5.789484977722168e-1 9.308823943138123e-1 -1.2081205231993408e-1 -1.2081205231993408e-1
6.31579577922821e-1 9.308823943138123e-1 -1.996531420343608e-1 -1.996531420343608e-1
6.842106580734253e-1 9.308823943138123e-1 -6.029277705824643e-1 -6.029277705824643e-1
7.368417382240295e-1 9.308823943138123e-1 -5.0e0 -5.0e0
7.894728183746338e-1 9.308823943138123e-1 -1.52857503990748e0 -1.52857503990748e0
8.42103898525238e-1 9.308823943138123e-1 -3.1213903234996754e-1 -3.1213903234996754e-1
8.947349786758423e-1 9.308823943138123e-1 -1.5848985816188588e-1 -1.5848985816188588e-1
9.473660588264465e-1 9.308823943138123e-1 -1.1087564024580787e-1 -1.1087564024580787e-1
9.999971389770508e-1 9.308823943138123e-1 -8.637503926197165e-2 -8.637503926197165e-2

6.620594831474591e-6 1.053678035736084e0 -1.4254154495426496e-1 -1.4254154495426496e-1
5.2637699991464615e-2 1.053678035736084e0 -1.800885510876229e-1 -1.800885510876229e-1
1.0526878386735916e-1 1.053678035736084e0 -2.509008233284422e-1 -2.509008233284422e-1
1.578998565673828e-1 1.053678035736084e0 -4.816939665782911e-1 -4.816939665782911e-1
2.1053093671798706e-1 1.053678035736084e0 -2.277096873204136e0 -2.277096873204136e0
2.631620168685913e-1 1.053678035736084e0 -5.0e0 -5.0e0
3.1579309701919556e-1 1.053678035736084e0 -9.289551788316314e-1 -9.289551788316314e-1
3.684241771697998e-1 1.053678035736084e0 -3.216452676799325e-1 -3.216452676799325e-1
4.2105525732040405e-1 1.053678035736084e0 -1.9575191942104575e-1 -1.9575191942104575e-1
4.736863374710083e-1 1.053678035736084e0 -1.4963200115221986e-1 -1.4963200115221986e-1
5.263174176216125e-1 1.053678035736084e0 -1.5883354172072428e-1 -1.5883354172072428e-1
5.789484977722168e-1 1.053678035736084e0 -1.9889299700801777e-1 -1.9889299700801777e-1
6.31579577922821e-1 1.053678035736084e0 -3.3124897569389233e-1 -3.3124897569389233e-1
6.842106580734253e-1 1.053678035736084e0 -9.951469530406416e-1 -9.951469530406416e-1
7.368417382240295e-1 1.053678035736084e0 -5.0e0 -5.0e0
7.894728183746338e-1 1.053678035736084e0 -2.5263417304569984e0 -2.5263417304569984e0
8.42103898525238e-1 1.053678035736084e0 -5.178894583487257e-1 -5.178894583487257e-1
8.947349786758423e-1 1.053678035736084e0 -2.593121976490469e-1 -2.593121976490469e-1
9.473660588264465e-1 1.053678035736084e0 -1.8129348200844342e-1 -1.8129348200844342e-1
9.999971389770508e-1 1.053678035736084e0 -1.447745728711708e-1 -1.447745728711708e-1

6.620594831474591e-6 1.1764734983444214e0 -2.145854181863408e-1 -2.145854181863408e-1
5.2637699991464615e-2 1.1764734983444214e0 -2.6675950515225266e-1 -2.6675950515225266e-1
1.0526878386735916e-1 1.1764734983444214e0 -3.714041642647785e-1 -3.714041642647785e-1
1.578998565673828e-1 1.1764734983444214e0 -7.219360436274282e-1 -7.219360436274282e-1
2.1053093671798706e-1 1.1764734983444214e0 -3.400887573067456e0 -3.400887573067456e0
2.631620168685913e-1 1.1764734983444214e0 -5.0e0 -5.0e0
3.1579309701919556e-1 1.1764734983444214e0 -1.3895160612178072e0 -1.3895160612178072e0
3.684241771697998e-1 1.1764734983444214e0 -4.824812455053412e-1 -4.824812455053412e-1
4.2105525732040405e-1 1.1764734983444214e0 -2.9289265414833765e-1 -2.9289265414833765e-1
4.736863374710083e-1 1.1764734983444214e0 -2.2536445942321826e-1 -2.2536445942321826e-1
5.263174176216125e-1 1.1764734983444214e0 -2.3819054098890957e-1 -2.3819054098890957e-1
5.789484977722168e-1 1.1764734983444214e0 -2.961249554223584e-1 -2.961249554223584e-1
6.31579577922821e-1 1.1764734983444214e0 -4.955175349750771e-1 -4.955175349750771e-1
6.842106580734253e-1 1.1764734983444214e0 -1.4839602199875048e0 -1.4839602199875048e0
7.368417382240295e-1 1.1764734983444214e0 -5.0e0 -5.0e0
7.894728183746338e-1 1.1764734983444214e0 -3.770355967018268e0 -3.770355967018268e0
8.42103898525238e-1 1.1764734983444214e0 -7.747258565895045e-1 -7.747258565895045e-1
8.947349786758423e-1 1.1764734983444214e0 -3.846142789475593e-1 -3.846142789475593e-1
9.473660588264465e-1 1.1764734983444214e0 -2.6879076686688685e-1 -2.6879076686688685e-1
9.999971389770508e-1 1.1764734983444214e0 -2.1797791239237074e-1 -2.1797791239237074e-1

6.620594831474591e-6 1.2992690801620483e0 -3.011927814728731e-1 -3.011927814728731e-1
5.2637699991464615e-2 1.2992690801620483e0 -3.703150255051175e-1 -3.703150255051175e-1
1.0526878386735916e-1 1.2992690801620483e0 -5.153487430569299e-1 -5.153487430569299e-1
1.578998565673828e-1 1.2992690801620483e0 -1.0101461295368122e0 -1.0101461295368122e0
2.1053093671798706e-1 1.2992690801620483e0 -4.747470162988128e0 -4.747470162988128e0
2.631620168685913e-1 1.2992690801620483e0 -5.0e0 -5.0e0
3.1579309701919556e-1 1.2992690801620483e0 -1.9416675861708752e0 -1.9416675861708752e0
3.684241771697998e-1 1.2992690801620483e0 -6.75487372709127e-1 -6.75487372709127e-1
4.2105525732040405e-1 1.2992690801620483e0 -4.09363611254012e-1 -4.09363611254012e-1
4.736863374710083e-1 1.2992690801620483e0 -3.164267504660516e-1 -3.164267504660516e-1
5.263174176216125e-1 1.2992690801620483e0 -3.334110650842841e-1 -3.334110650842841e-1
5.789484977722168e-1 1.2992690801620483e0 -4.1250813933598485e-1 -4.1250813933598485e-1
6.31579577922821e-1 1.2992690801620483e0 -6.924592912265446e-1 -6.924592912265446e-1
6.842106580734253e-1 1.2992690801620483e0 -2.0693688282737557e0 -2.0693688282737557e0
7.368417382240295e-1 1.2992690801620483e0 -5.0e0 -5.0e0
7.894728183746338e-1 1.2992690801620483e0 -5.0e0 -5.0e0
8.42103898525238e-1 1.2992690801620483e0 -1.0826487689172446e0 -1.0826487689172446e0
8.947349786758423e-1 1.2992690801620483e0 -5.3439642221133e-1 -5.3439642221133e-1
9.473660588264465e-1 1.2992690801620483e0 -3.733676310756374e-1 -3.733676310756374e-1
9.999971389770508e-1 1.2992690801620483e0 -3.059851795133194e-1 -3.059851795133194e-1

6.620594831474591e-6 1.4220646619796753e0 -4.023635708403598e-1 -4.023635708403598e-1
5.2637699991464615e-2 1.4220646619796753e0 -4.9075494537424524e-1 -4.9075494537424524e-1
1.0526878386735916e-1 1.4220646619796753e0 -6.827344326553841e-1 -6.827344326553841e-1
1.578998565673828e-1 1.4220646619796753e0 -1.3463240477436411e0 -1.3463240477436411e0
2.1053093671798706e-1 1.4220646619796753e0 -5.0e0 -5.0e0
2.631620168685913e-1 1.4220646619796753e0 -5.0e0 -5.0e0
3.1579309701919556e-1 1.4220646619796753e0 -2.585408991953396e0 -2.585408991953396e0
3.684241771697998e-1 1.4220646619796753e0 -9.006633767015363e-1 -9.006633767015363e-1
4.2105525732040405e-1 1.4220646619796753e0 -5.451647780974549e-1 -5.451647780974549e-1
4.736863374710083e-1 1.4220646619796753e0 -4.2281889642031145e-1 -4.2281889642031145e-1
5.263174176216125e-1 1.4220646619796753e0 -4.4449510272718973e-1 -4.4449510272718973e-1
5.789484977722168e-1 1.4220646619796753e0 -5.480425357402221e-1 -5.480425357402221e-1
6.31579577922821e-1 1.4220646619796753e0 -9.220739682227013e-1 -9.220739682227013e-1
6.842106580734253e-1 1.4220646619796753e0 -2.751371990892071e0 -2.751371990892071e0
7.368417382240295e-1 1.4220646619796753e0 -5.0e0 -5.0e0
7.894728183746338e-1 1.4220646619796753e0 -5.0e0 -5.0e0
8.42103898525238e-1 1.4220646619796753e0 -1.4416579513534835e0 -1.4416579513534835e0
8.947349786758423e-1 1.4220646619796753e0 -7.086584982250699e-1 -7.086584982250699e-1
9.473660588264465e-1 1.4220646619796753e0 -4.9502409800366054e-1 -4.9502409800366054e-1
9.999971389770508e-1 1.4220646619796753e0 -4.087963959905333e-1 -4.087963959905333e-1

6.620594831474591e-6 1.5448602437973022e0 -5.180978470476708e-1 -5.180978470476708e-1
5.2637699991464615e-2 1.5448602437973022e0 -6.280793752532519e-1 -6.280793752532519e-1
1.0526878386735916e-1 1.5448602437973022e0 -8.735610753543781e-1 -8.735610753543781e-1
1.578998565673828e-1 1.5448602437973022e0 -1.7304700203912216e0 -1.7304700203912216e0
2.1053093671798706e-1 1.5448602437973022e0 -5.0e0 -5.0e0
2.631620168685913e-1 1.5448602437973022e0 -5.0e0 -5.0e0
3.1579309701919556e-1 1.5448602437973022e0 -3.3207404780190566e0 -3.3207404780190566e0
3.684241771697998e-1 1.5448602437973022e0 -1.1580094980092985e0 -1.1580094980092985e0
4.2105525732040405e-1 1.5448602437973022e0 -7.002959675907159e-1 -7.002959675907159e-1
4.736863374710083e-1 1.5448602437973022e0 -5.445409194255999e-1 -5.445409194255999e-1
5.263174176216125e-1 1.5448602437973022e0 -5.714426126091037e-1 -5.714426126091037e-1
5.789484977722168e-1 1.5448602437973022e0 -7.027280278836936e-1 -7.027280278836936e-1
6.31579577922821e-1 1.5448602437973022e0 -1.184361625518239e0 -1.184361625518239e0
6.842106580734253e-1 1.5448602437973022e0 -3.529969913856749e0 -3.529969913856749e0
7.368417382240295e-1 1.5448602437973022e0 -5.0e0 -5.0e0
7.894728183746338e-1 1.5448602437973022e0 -5.0e0 -5.0e0
8.42103898525238e-1 1.5448602437973022e0 -1.8517531741329798e0 -1.8517531741329798e0
8.947349786758423e-1 1.5448602437973022e0 -9.074005069887789e-1 -9.074005069887789e-1
9.473660588264465e-1 1.5448602437973022e0 -6.337601238502651e-1 -6.337601238502651e-1
9.999971389770508e-1 1.5448602437973022e0 -5.264116448242201e-1 -5.264116448242201e-1

6.620594831474591e-6 1.6676558256149292e0 -6.483954957700965e-1 -6.483954957700965e-1
5.2637699991464615e-2 1.6676558256149292e0 -7.822881891584446e-1 -7.822881891584446e-1
1.0526878386735916e-1 1.6676558256149292e0 -1.0878289683139115e0 -1.0878289683139115e0
1.578998565673828e-1 1.6676558256149292e0 -2.1625836293016345e0 -2.1625836293016345e0
2.1053093671798706e-1 1.6676558256149292e0 -5.0e0 -5.0e0
2.631620168685913e-1 1.6676558256149292e0 -5.0e0 -5.0e0
3.1579309701919556e-1 1.6676558256149292e0 -4.147662731893869e0 -4.147662731893869e0
3.684241771697998e-1 1.6676558256149292e0 -1.4475253945487472e0 -1.4475253945487472e0
4.2105525732040405e-1 1.6676558256149292e0 -8.747574457584089e-1 -8.747574457584089e-1
4.736863374710083e-1 1.6676558256149292e0 -6.815925629515005e-1 -6.815925629515005e-1
5.263174176216125e-1 1.6676558256149292e0 -7.142535233926206e-1 -7.142535233926206e-1
5.789484977722168e-1 1.6676558256149292e0 -8.765646700178134e-1 -8.765646700178134e-1
6.31579577922821e-1 1.6676558256149292e0 -1.4793222631131577e0 -1.4793222631131577e0
6.842106580734253e-1 1.6676558256149292e0 -4.405162597167791e0 -4.405162597167791e0
7.368417382240295e-1 1.6676558256149292e0 -5.0e0 -5.0e0
7.894728183746338e-1 1.6676558256149292e0 -5.0e0 -5.0e0
8.42103898525238e-1 1.6676558256149292e0 -2.312934613132973e0 -2.312934613132973e0
8.947349786758423e-1 1.6676558256149292e0 -1.13062262790379e0 -1.13062262790379e0
9.473660588264465e-1 1.6676558256149292e0 -7.895757086154512e-1 -7.895757086154512e-1
9.999971389770508e-1 1.6676558256149292e0 -6.588305585523083e-1 -6.588305585523083e-1


==> tikz/main-figure7_contourtmp0.dat <==
4.634416200133273e-6 -7.271972894668579e-1 -5.0e2 -5.0e2
5.263586714863777e-2 -7.271972894668579e-1 -5.0e2 -5.0e2
1.0526710003614426e-1 -7.271972894668579e-1 -2.9525040162307874e2 -2.9525040162307874e2
1.5789832174777985e-1 -7.271972894668579e-1 -1.0563574146243137e2 -1.0563574146243137e2
2.1052956581115723e-1 -7.271972894668579e-1 -2.2250834528333158e1 -2.2250834528333158e1
2.631607949733734e-1 -7.271972894668579e-1 -1.013420837912992e1 -1.013420837912992e1
3.157920241355896e-1 -7.271972894668579e-1 -4.630498874254687e1 -4.630498874254687e1
3.684232532978058e-1 -7.271972894668579e-1 -1.1789291279730105e2 -1.1789291279730105e2
4.21054482460022e-1 -7.271972894668579e-1 -1.1753441743316885e2 -1.1753441743316885e2
4.7368571162223816e-1 -7.271972894668579e-1 -1.1701927899586401e2 -1.1701927899586401e2
5.263169407844543e-1 -7.271972894668579e-1 -1.154280547323928e2 -1.154280547323928e2
5.789481997489929e-1 -7.271972894668579e-1 -1.1256783981567241e2 -1.1256783981567241e2
6.315793991088867e-1 -7.271972894668579e-1 -1.0698217174616596e2 -1.0698217174616596e2
6.842106580734253e-1 -7.271972894668579e-1 -3.315712145950661e1 -3.315712145950661e1
7.368418574333191e-1 -7.271972894668579e-1 -9.930576330417914e0 -9.930576330417914e0
7.894731163978577e-1 -7.271972894668579e-1 -1.5137222504131929e1 -1.5137222504131929e1
8.421043157577515e-1 -7.271972894668579e-1 -8.58558587511983e1 -8.58558587511983e1
8.9473557472229e-1 -7.271972894668579e-1 -2.9061403557869494e2 -2.9061403557869494e2
9.473667740821838e-1 -7.271972894668579e-1 -5.0e2 -5.0e2
9.999980330467224e-1 -7.271972894668579e-1 -5.0e2 -5.0e2

4.634416200133273e-6 -5.984379649162292e-1 -5.0e2 -5.0e2
5.263586714863777e-2 -5.984379649162292e-1 -5.0e2 -5.0e2
1.0526710003614426e-1 -5.984379649162292e-1 -2.4604235948705633e2 -2.4604235948705633e2
1.5789832174777985e-1 -5.984379649162292e-1 -7.534589324887303e1 -7.534589324887303e1
2.1052956581115723e-1 -5.984379649162292e-1 -9.035648760840457e0 -9.035648760840457e0
2.631607949733734e-1 -5.984379649162292e-1 -2.1766907892800336e0 -2.1766907892800336e0
3.157920241355896e-1 -5.984379649162292e-1 -2.7166649339100843e1 -2.7166649339100843e1
3.684232532978058e-1 -5.984379649162292e-1 -8.659512564590841e1 -8.659512564590841e1
4.21054482460022e-1 -5.984379649162292e-1 -8.631924115987145e1 -8.631924115987145e1
4.7368571162223816e-1 -5.984379649162292e-1 -8.594118729376926e1 -8.594118729376926e1
5.263169407844543e-1 -5.984379649162292e-1 -8.475623559133685e1 -8.475623559133685e1
5.789481997489929e-1 -5.984379649162292e-1 -8.259739170923967e1 -8.259739170923967e1
6.315793991088867e-1 -5.984379649162292e-1 -7.836057155453639e1 -7.836057155453639e1
6.842106580734253e-1 -5.984379649162292e-1 -1.934811547810048e1 -1.934811547810048e1
7.368418574333191e-1 -5.984379649162292e-1 -2.168726437289159e0 -2.168726437289159e0
7.894731163978577e-1 -5.984379649162292e-1 -5.943953490017037e0 -5.943953490017037e0
8.421043157577515e-1 -5.984379649162292e-1 -6.1605609307466125e1 -6.1605609307466125e1
8.9473557472229e-1 -5.984379649162292e-1 -2.4278132840773952e2 -2.4278132840773952e2
9.473667740821838e-1 -5.984379649162292e-1 -5.0e2 -5.0e2
9.999980330467224e-1 -5.984379649162292e-1 -5.0e2 -5.0e2

4.634416200133273e-6 -4.69678670167923e-1 -5.0e2 -5.0e2
5.263586714863777e-2 -4.69678670167923e-1 -4.444344392150053e2 -4.444344392150053e2
1.0526710003614426e-1 -4.69678670167923e-1 -2.0130774308723363e2 -2.0130774308723363e2
1.5789832174777985e-1 -4.69678670167923e-1 -5.0129592164624334e1 -5.0129592164624334e1
2.1052956581115723e-1 -4.69678670167923e-1 -1.618705992605113e0 -1.618705992605113e0
2.631607949733734e-1 -4.69678670167923e-1 0.0e0 0.0e0
3.157920241355896e-1 -4.69678670167923e-1 -1.3069704754135328e1 -1.3069704754135328e1
3.684232532978058e-1 -4.69678670167923e-1 -6.01159755257304e1 -6.01159755257304e1
4.21054482460022e-1 -4.69678670167923e-1 -5.991225706446299e1 -5.991225706446299e1
4.7368571162223816e-1 -4.69678670167923e-1 -5.9650123296084374e1 -5.9650123296084374e1
5.263169407844543e-1 -4.69678670167923e-1 -5.881179247676566e1 -5.881179247676566e1
5.789481997489929e-1 -4.69678670167923e-1 -5.725670943636078e1 -5.725670943636078e1
6.315793991088867e-1 -4.69678670167923e-1 -5.418511563890074e1 -5.418511563890074e1
6.842106580734253e-1 -4.69678670167923e-1 -9.218930548555957e0 -9.218930548555957e0
7.368418574333191e-1 -4.69678670167923e-1 0.0e0 0.0e0
7.894731163978577e-1 -4.69678670167923e-1 -8.982133148218523e-1 -8.982133148218523e-1
8.421043157577515e-1 -4.69678670167923e-1 -4.135041100567821e1 -4.135041100567821e1
8.9473557472229e-1 -4.69678670167923e-1 -1.9924223415301395e2 -1.9924223415301395e2
9.473667740821838e-1 -4.69678670167923e-1 -4.751301203105384e2 -4.751301203105384e2
9.999980330467224e-1 -4.69678670167923e-1 -5.0e2 -5.0e2

4.634416200133273e-6 -3.409193754196167e-1 -5.0e2 -5.0e2
5.263586714863777e-2 -3.409193754196167e-1 -3.821811065072654e2 -3.821811065072654e2
1.0526710003614426e-1 -3.409193754196167e-1 -1.6104651813315928e2 -1.6104651813315928e2
1.5789832174777985e-1 -3.409193754196167e-1 -2.998685210825453e1 -2.998685210825453e1
2.1052956581115723e-1 -3.409193754196167e-1 0.0e0 0.0e0
2.631607949733734e-1 -3.409193754196167e-1 -3.6041343711964116e0 -3.6041343711964116e0
3.157920241355896e-1 -3.409193754196167e-1 -4.014154987650327e0 -4.014154987650327e0
3.684232532978058e-1 -3.409193754196167e-1 -3.845549380799458e1 -3.845549380799458e1
4.21054482460022e-1 -3.409193754196167e-1 -3.8313442177068154e1 -3.8313442177068154e1
4.7368571162223816e-1 -3.409193754196167e-1 -3.8146080743107476e1 -3.8146080743107476e1
5.263169407844543e-1 -3.409193754196167e-1 -3.759471089857918e1 -3.759471089857918e1
5.789481997489929e-1 -3.409193754196167e-1 -3.654581546005875e1 -3.654581546005875e1
6.315793991088867e-1 -3.409193754196167e-1 -3.445581191699834e1 -3.445581191699834e1
6.842106580734253e-1 -3.409193754196167e-1 -2.769557745226986e0 -2.769557745226986e0
7.368418574333191e-1 -3.409193754196167e-1 -3.4243954219261847e0 -3.4243954219261847e0
7.894731163978577e-1 -3.409193754196167e-1 0.0e0 0.0e0
8.421043157577515e-1 -3.409193754196167e-1 -2.509025132215936e1 -2.509025132215936e1
8.9473557472229e-1 -3.409193754196167e-1 -1.599967528145183e2 -1.599967528145183e2
9.473667740821838e-1 -3.409193754196167e-1 -4.0884823222735287e2 -4.0884823222735287e2
9.999980330467224e-1 -3.409193754196167e-1 -4.8730615363141004e2 -4.8730615363141004e2

4.634416200133273e-6 -2.1216008067131042e-1 -4.516616502355314e2 -4.516616502355314e2
5.263586714863777e-2 -2.1216008067131042e-1 -3.246213146280608e2 -3.246213146280608e2
1.0526710003614426e-1 -2.1216008067131042e-1 -1.2525875723986887e2 -1.2525875723986887e2
1.5789832174777985e-1 -2.1216008067131042e-1 -1.4917678385893504e1 -1.4917678385893504e1
2.1052956581115723e-1 -2.1216008067131042e-1 -4.179531709365973e0 -4.179531709365973e0
2.631607949733734e-1 -2.1216008067131042e-1 -1.2989094538034639e1 -1.2989094538034639e1
3.157920241355896e-1 -2.1216008067131042e-1 0.0e0 0.0e0
3.684232532978058e-1 -2.1216008067131042e-1 -2.1613642851298216e1 -2.1613642851298216e1
4.21054482460022e-1 -2.1216008067131042e-1 -2.1522812156711993e1 -2.1522812156711993e1
4.7368571162223816e-1 -2.1216008067131042e-1 -2.1429044010107148e1 -2.1429044010107148e1
5.263169407844543e-1 -2.1216008067131042e-1 -2.1104987758779814e1 -2.1104987758779814e1
5.789481997489929e-1 -2.1216008067131042e-1 -2.0464694472076303e1 -2.0464694472076303e1
6.315793991088867e-1 -2.1216008067131042e-1 -1.9172639589027465e1 -1.9172639589027465e1
6.842106580734253e-1 -2.1216008067131042e-1 0.0e0 0.0e0
7.368418574333191e-1 -2.1216008067131042e-1 -1.244191329856914e1 -1.244191329856914e1
7.894731163978577e-1 -2.1216008067131042e-1 -3.249313857137707e0 -3.249313857137707e0
8.421043157577515e-1 -2.1216008067131042e-1 -1.2825127807403078e1 -1.2825127807403078e1
8.9473557472229e-1 -2.1216008067131042e-1 -1.2504489949060351e2 -1.2504489949060351e2
9.473667740821838e-1 -2.1216008067131042e-1 -3.4754234755941326e2 -3.4754234755941326e2
9.999980330467224e-1 -2.1216008067131042e-1 -4.2255125900875026e2 -4.2255125900875026e2

4.634416200133273e-6 -8.340077847242355e-2 -3.8711254262786815e2 -3.8711254262786815e2
5.263586714863777e-2 -8.340077847242355e-2 -2.717550191000684e2 -2.717550191000684e2
1.0526710003614426e-1 -8.340077847242355e-2 -9.394442208277819e1 -9.394442208277819e1
1.5789832174777985e-1 -8.340077847242355e-2 -4.922059816181665e0 -4.922059816181665e0
2.1052956581115723e-1 -8.340077847242355e-2 -1.4157299940807219e1 -1.4157299940807219e1
2.631607949733734e-1 -8.340077847242355e-2 -2.815487866579264e1 -2.815487866579264e1
3.157920241355896e-1 -8.340077847242355e-2 -1.0272402868609714e0 -1.0272402868609714e0
3.684232532978058e-1 -8.340077847242355e-2 -9.59044983488014e0 -9.59044983488014e0
4.21054482460022e-1 -8.340077847242355e-2 -9.540359700807569e0 -9.540359700807569e0
4.7368571162223816e-1 -8.340077847242355e-2 -9.499016226933648e0 -9.499016226933648e0
5.263169407844543e-1 -8.340077847242355e-2 -9.342628228891426e0 -9.342628228891426e0
5.789481997489929e-1 -8.340077847242355e-2 -9.01335359989855e0 -9.01335359989855e0
6.315793991088867e-1 -8.340077847242355e-2 -8.33561744388366e0 -8.33561744388366e0
6.842106580734253e-1 -8.340077847242355e-2 -9.102577846726336e-1 -9.102577846726336e-1
7.368418574333191e-1 -8.340077847242355e-2 -2.705255008856704e1 -2.705255008856704e1
7.894731163978577e-1 -8.340077847242355e-2 -1.0646153951476293e1 -1.0646153951476293e1
8.421043157577515e-1 -8.340077847242355e-2 -4.555046313505045e0 -4.555046313505045e0
8.9473557472229e-1 -8.340077847242355e-2 -9.438664200845577e1 -9.438664200845577e1
9.473667740821838e-1 -8.340077847242355e-2 -2.912124202694093e2 -2.912124202694093e2
9.999980330467224e-1 -8.340077847242355e-2 -3.624060011523972e2 -3.624060011523972e2

4.634416200133273e-6 4.5358527451753616e-2 -3.2753108568448033e2 -3.2753108568448033e2
5.263586714863777e-2 4.5358527451753616e-2 -2.235823130101255e2 -2.235823130101255e2
1.0526710003614426e-1 4.5358527451753616e-2 -6.710350156786221e1 -6.710350156786221e1
1.5789832174777985e-1 4.5358527451753616e-2 0.0e0 0.0e0
2.1052956581115723e-1 4.5358527451753616e-2 -2.9933312185725654e1 -2.9933312185725654e1
2.631607949733734e-1 4.5358527451753616e-2 -4.910148739848257e1 -4.910148739848257e1
3.157920241355896e-1 4.5358527451753616e-2 -7.095876423201558e0 -7.095876423201558e0
3.684232532978058e-1 4.5358527451753616e-2 -2.385900650846487e0 -2.385900650846487e0
4.21054482460022e-1 4.5358527451753616e-2 -2.3660895021042867e0 -2.3660895021042867e0
4.7368571162223816e-1 4.5358527451753616e-2 -2.356002076102513e0 -2.356002076102513e0
5.263169407844543e-1 4.5358527451753616e-2 -2.3076323089140223e0 -2.3076323089140223e0
5.789481997489929e-1 4.5358527451753616e-2 -2.191788766779723e0 -2.191788766779723e0
6.315793991088867e-1 4.5358527451753616e-2 -1.9447373281999378e0 -1.9447373281999378e0
6.842106580734253e-1 4.5358527451753616e-2 -5.500330742991021e0 -5.500330742991021e0
7.368418574333191e-1 4.5358527451753616e-2 -4.725631632106535e1 -4.725631632106535e1
7.894731163978577e-1 4.5358527451753616e-2 -2.2190523609185647e1 -2.2190523609185647e1
8.421043157577515e-1 4.5358527451753616e-2 -2.800028945351869e-1 -2.800028945351869e-1
8.9473557472229e-1 4.5358527451753616e-2 -6.802199744253792e1 -6.802199744253792e1
9.473667740821838e-1 4.5358527451753616e-2 -2.398585884692719e2 -2.398585884692719e2
9.999980330467224e-1 4.5358527451753616e-2 -3.0687048692484603e2 -3.0687048692484603e2

4.634416200133273e-6 1.741178333759308e-1 -2.7291727940536794e2 -2.7291727940536794e2
5.263586714863777e-2 1.741178333759308e-1 -1.8010314774871787e2 -1.8010314774871787e2
1.0526710003614426e-1 1.741178333759308e-1 -4.47360199002374e1 -4.47360199002374e1
1.5789832174777985e-1 1.741178333759308e-1 -1.514994583399698e-1 -1.514994583399698e-1
2.1052956581115723e-1 1.741178333759308e-1 -5.150756079424754e1 -5.150756079424754e1
2.631607949733734e-1 1.741178333759308e-1 -7.582892661003308e1 -7.582892661003308e1
3.157920241355896e-1 1.741178333759308e-1 -1.8205907001283492e1 -1.8205907001283492e1
3.684232532978058e-1 1.741178333759308e-1 0.0e0 0.0e0
4.21054482460022e-1 1.741178333759308e-1 0.0e0 0.0e0
4.7368571162223816e-1 1.741178333759308e-1 0.0e0 0.0e0
5.263169407844543e-1 1.741178333759308e-1 0.0e0 0.0e0
5.789481997489929e-1 1.741178333759308e-1 0.0e0 0.0e0
6.315793991088867e-1 1.741178333759308e-1 0.0e0 0.0e0
6.842106580734253e-1 1.741178333759308e-1 -1.3770220059260534e1 -1.3770220059260534e1
7.368418574333191e-1 1.741178333759308e-1 -7.305319570178436e1 -7.305319570178436e1
7.894731163978577e-1 1.741178333759308e-1 -3.788241742427087e1 -3.788241742427087e1
8.421043157577515e-1 1.741178333759308e-1 0.0e0 0.0e0
8.9473557472229e-1 1.741178333759308e-1 -4.5950974962866255e1 -4.5950974962866255e1
9.473667740821838e-1 1.741178333759308e-1 -1.934807140470701e2 -1.934807140470701e2
9.999980330467224e-1 1.741178333759308e-1 -2.5594466084729282e2 -2.5594466084729282e2

4.634416200133273e-6 3.0287712812423706e-1 -2.2327108343065765e2 -2.2327108343065765e2
5.263586714863777e-2 3.0287712812423706e-1 -1.413175233158456e2 -1.413175233158456e2
1.0526710003614426e-1 3.0287712812423706e-1 -2.6841960438866572e1 -2.6841960438866572e1
1.5789832174777985e-1 3.0287712812423706e-1 -5.3765582072375295e0 -5.3765582072375295e0
2.1052956581115723e-1 3.0287712812423706e-1 -7.888003632720563e1 -7.888003632720563e1
2.631607949733734e-1 3.0287712812423706e-1 -1.0833717867865818e2 -1.0833717867865818e2
3.157920241355896e-1 3.0287712812423706e-1 -3.4357336363259094e1 -3.4357336363259094e1
3.684232532978058e-1 3.0287712812423706e-1 -2.432746836012974e0 -2.432746836012974e0
4.21054482460022e-1 3.0287712812423706e-1 -2.442091183551738e0 -2.442091183551738e0
4.7368571162223816e-1 3.0287712812423706e-1 -2.431010514680409e0 -2.431010514680409e0
5.263169407844543e-1 3.0287712812423706e-1 -2.41973077416442e0 -2.41973077416442e0
5.789481997489929e-1 3.0287712812423706e-1 -2.437988797648842e0 -2.437988797648842e0
6.315793991088867e-1 3.0287712812423706e-1 -2.50140566737404e0 -2.50140566737404e0
6.842106580734253e-1 3.0287712812423706e-1 -2.5719923677795375e1 -2.5719923677795375e1
7.368418574333191e-1 3.0287712812423706e-1 -1.0444320903584195e2 -1.0444320903584195e2
7.894731163978577e-1 3.0287712812423706e-1 -5.772184787568219e1 -5.772184787568219e1
8.421043157577515e-1 3.0287712812423706e-1 -3.7150369484869823e0 -3.7150369484869823e0
8.9473557472229e-1 3.0287712812423706e-1 -2.817355425329633e1 -2.817355425329633e1
9.473667740821838e-1 3.0287712812423706e-1 -1.5207880976694727e2 -1.5207880976694727e2
9.999980330467224e-1 3.0287712812423706e-1 -2.0962848382138802e2 -2.0962848382138802e2

4.634416200133273e-6 4.3163642287254333e-1 -1.7859258273123805e2 -1.7859258273123805e2
5.263586714863777e-2 4.3163642287254333e-1 -1.0722542573723032e2 -1.0722542573723032e2
1.0526710003614426e-1 4.3163642287254333e-1 -1.3421331252174404e1 -1.3421331252174404e1
1.5789832174777985e-1 4.3163642287254333e-1 -1.5675174335024844e1 -1.5675174335024844e1
2.1052956581115723e-1 4.3163642287254333e-1 -1.1205076046644706e2 -1.1205076046644706e2
2.631607949733734e-1 4.3163642287254333e-1 -1.4662628572678688e2 -1.4662628572678688e2
3.157920241355896e-1 4.3163642287254333e-1 -5.5550157648946936e1 -5.5550157648946936e1
3.684232532978058e-1 4.3163642287254333e-1 -9.684142210301168e0 -9.684142210301168e0
4.21054482460022e-1 4.3163642287254333e-1 -9.692360964263441e0 -9.692360964263441e0
4.7368571162223816e-1 4.3163642287254333e-1 -9.649032052632222e0 -9.649032052632222e0
5.263169407844543e-1 4.3163642287254333e-1 -9.566824122629027e0 -9.566824122629027e0
5.789481997489929e-1 4.3163642287254333e-1 -9.505754660363095e0 -9.505754660363095e0
6.315793991088867e-1 4.3163642287254333e-1 -9.448955661882831e0 -9.448955661882831e0
6.842106580734253e-1 4.3163642287254333e-1 -4.134943805530216e1 -4.134943805530216e1
7.368418574333191e-1 4.3163642287254333e-1 -1.4142634704838895e2 -1.4142634704838895e2
7.894731163978577e-1 4.3163642287254333e-1 -8.170879638261565e1 -8.170879638261565e1
8.421043157577515e-1 4.3163642287254333e-1 -1.1425113468325776e1 -1.1425113468325776e1
8.9473557472229e-1 4.3163642287254333e-1 -1.4689749068852889e1 -1.4689749068852889e1
9.473667740821838e-1 4.3163642287254333e-1 -1.1565293192072687e2 -1.1565293192072687e2
9.999980330467224e-1 4.3163642287254333e-1 -1.679220381389434e2 -1.679220381389434e2

4.634416200133273e-6 5.603957176208496e-1 -1.3888173269609388e2 -1.3888173269609388e2
5.263586714863777e-2 5.603957176208496e-1 -7.782688502752418e1 -7.782688502752418e1
1.0526710003614426e-1 5.603957176208496e-1 -4.4741270452423905e0 -4.4741270452423905e0
1.5789832174777985e-1 5.603957176208496e-1 -3.1047350164158267e1 -3.1047350164158267e1
2.1052956581115723e-1 5.603957176208496e-1 -1.5101972351924988e2 -1.5101972351924988e2
2.631607949733734e-1 5.603957176208496e-1 -1.9069620563199015e2 -1.9069620563199015e2
3.157920241355896e-1 5.603957176208496e-1 -8.178437375311528e1 -8.178437375311528e1
3.684232532978058e-1 5.603957176208496e-1 -2.1754181401709623e1 -2.1754181401709623e1
4.21054482460022e-1 5.603957176208496e-1 -2.1750817209318015e1 -2.1750817209318015e1
4.7368571162223816e-1 5.603957176208496e-1 -2.1654064618804412e1 -2.1654064618804412e1
5.263169407844543e-1 5.603957176208496e-1 -2.1441281605532296e1 -2.1441281605532296e1
5.789481997489929e-1 5.603957176208496e-1 -2.120329293019313e1 -2.120329293019313e1
6.315793991088867e-1 5.603957176208496e-1 -2.0842643773781713e1 -2.0842643773781713e1
6.842106580734253e-1 5.603957176208496e-1 -6.0658781476326254e1 -6.0658781476326254e1
7.368418574333191e-1 5.603957176208496e-1 -1.840025731463735e2 -1.840025731463735e2
7.894731163978577e-1 5.603957176208496e-1 -1.0984325711846165e2 -1.0984325711846165e2
8.421043157577515e-1 5.603957176208496e-1 -2.313022792502113e1 -2.313022792502113e1
8.9473557472229e-1 5.603957176208496e-1 -5.49955482452769e0 -5.49955482452769e0
9.473667740821838e-1 5.603957176208496e-1 -8.420308650820226e1 -8.420308650820226e1
9.999980330467224e-1 5.603957176208496e-1 -1.3082528060649676e2 -1.3082528060649676e2

4.634416200133273e-6 6.891550421714783e-1 -1.0413853332522513e2 -1.0413853332522513e2
5.263586714863777e-2 6.891550421714783e-1 -5.312187530426692e1 -5.312187530426692e1
1.0526710003614426e-1 6.891550421714783e-1 -3.489526113753527e-4 -3.489526113753527e-4
1.5789832174777985e-1 6.891550421714783e-1 -5.149308000774237e1 -5.149308000774237e1
2.1052956581115723e-1 6.891550421714783e-1 -1.9578692548561403e2 -1.9578692548561403e2
2.631607949733734e-1 6.891550421714783e-1 -2.405469105957439e2 -2.405469105957439e2
3.157920241355896e-1 6.891550421714783e-1 -1.1305998467576414e2 -1.1305998467576414e2
3.684232532978058e-1 6.891550421714783e-1 -3.864287437193571e1 -3.864287437193571e1
4.21054482460022e-1 6.891550421714783e-1 -3.861744890285796e1 -3.861744890285796e1
4.7368571162223816e-1 6.891550421714783e-1 -3.8446112394504624e1 -3.8446112394504624e1
5.263169407844543e-1 6.891550421714783e-1 -3.804310685769171e1 -3.804310685769171e1
5.789481997489929e-1 6.891550421714783e-1 -3.753061758098784e1 -3.753061758098784e1
6.315793991088867e-1 6.891550421714783e-1 -3.668248030937188e1 -3.668248030937188e1
6.842106580734253e-1 6.891550421714783e-1 -8.364793131386308e1 -8.364793131386308e1
7.368418574333191e-1 6.891550421714783e-1 -2.3217199710895113e2 -2.3217199710895113e2
7.894731163978577e-1 6.891550421714783e-1 -1.4212527252095012e2 -1.4212527252095012e2
8.421043157577515e-1 6.891550421714783e-1 -3.8830389444132265e1 -3.8830389444132265e1
8.9473557472229e-1 6.891550421714783e-1 -6.029707293393383e-1 -6.029707293393383e-1
9.473667740821838e-1 6.891550421714783e-1 -5.7729219747188225e1 -5.7729219747188225e1
9.999980330467224e-1 6.891550421714783e-1 -9.833819781754366e1 -9.833819781754366e1

4.634416200133273e-6 8.179143667221069e-1 -7.43629729409804e1 -7.43629729409804e1
5.263586714863777e-2 8.179143667221069e-1 -3.3110410541736854e1 -3.3110410541736854e1
1.0526710003614426e-1 8.179143667221069e-1 0.0e0 0.0e0
1.5789832174777985e-1 8.179143667221069e-1 -7.701237846173227e1 -7.701237846173227e1
2.1052956581115723e-1 8.179143667221069e-1 -2.463524087150162e2 -2.463524087150162e2
2.631607949733734e-1 8.179143667221069e-1 -2.9617852613604947e2 -2.9617852613604947e2
3.157920241355896e-1 8.179143667221069e-1 -1.493770234088666e2 -1.493770234088666e2
3.684232532978058e-1 8.179143667221069e-1 -6.0350211685188704e1 -6.0350211685188704e1
4.21054482460022e-1 8.179143667221069e-1 -6.029227595236931e1 -6.029227595236931e1
4.7368571162223816e-1 8.179143667221069e-1 -6.002518373417554e1 -6.002518373417554e1
5.263169407844543e-1 8.179143667221069e-1 -5.937229779328884e1 -5.937229779328884e1
5.789481997489929e-1 8.179143667221069e-1 -5.84877223748681e1 -5.84877223748681e1
6.315793991088867e-1 8.179143667221069e-1 -5.696846112095595e1 -5.696846112095595e1
6.842106580734253e-1 8.179143667221069e-1 -1.1031691042600563e2 -1.1031691042600563e2
7.368418574333191e-1 8.179143667221069e-1 -2.8593446354223636e2 -2.8593446354223636e2
7.894731163978577e-1 8.179143667221069e-1 -1.785548181826684e2 -1.785548181826684e2
8.421043157577515e-1 8.179143667221069e-1 -5.852558304353113e1 -5.852558304353113e1
8.9473557472229e-1 8.179143667221069e-1 0.0e0 0.0e0
9.473667740821838e-1 8.179143667221069e-1 -3.6231360656135465e1 -3.6231360656135465e1
9.999980330467224e-1 8.179143667221069e-1 -7.04608072737021e1 -7.04608072737021e1

4.634416200133273e-6 9.466736316680908e-1 -4.95550865763139e1 -4.95550865763139e1
5.263586714863777e-2 9.466736316680908e-1 -1.7792496449827667e1 -1.7792496449827667e1
1.0526710003614426e-1 9.466736316680908e-1 -4.473077161925936e0 -4.473077161925936e0
1.5789832174777985e-1 9.466736316680908e-1 -1.0760522391674486e2 -1.0760522391674486e2
2.1052956581115723e-1 9.466736316680908e-1 -3.027160461590264e2 -3.027160461590264e2
2.631607949733734e-1 9.466736316680908e-1 -3.575908757237615e2 -3.575908757237615e2
3.157920241355896e-1 9.466736316680908e-1 -1.9073540961377927e2 -1.9073540961377927e2
3.684232532978058e-1 9.466736316680908e-1 -8.687619648673217e1 -8.687619648673217e1
4.21054482460022e-1 9.466736316680908e-1 -8.6775263795609e1 -8.6775263795609e1
4.7368571162223816e-1 9.466736316680908e-1 -8.639124729026737e1 -8.639124729026737e1
5.263169407844543e-1 9.466736316680908e-1 -8.542882948083654e1 -8.542882948083654e1
5.789481997489929e-1 9.466736316680908e-1 -8.407458257855478e1 -8.407458257855478e1
6.315793991088867e-1 9.466736316680908e-1 -8.170057401721172e1 -8.170057401721172e1
6.842106580734253e-1 9.466736316680908e-1 -1.4066569229582288e2 -1.4066569229582288e2
7.368418574333191e-1 9.466736316680908e-1 -3.452900957579019e2 -3.452900957579019e2
7.894731163978577e-1 9.466736316680908e-1 -2.1913185415857467e2 -2.1913185415857467e2
8.421043157577515e-1 9.466736316680908e-1 -8.221581526119905e1 -8.221581526119905e1
8.9473557472229e-1 9.466736316680908e-1 -3.690639747251067e0 -3.690639747251067e0
9.473667740821838e-1 9.466736316680908e-1 -1.9709515234838204e1 -1.9709515234838204e1
9.999980330467224e-1 9.466736316680908e-1 -4.719311828636202e1 -4.719311828636202e1

4.634416200133273e-6 1.0754328966140747e0 -2.971483919827142e1 -2.971483919827142e1
5.263586714863777e-2 1.0754328966140747e0 -7.168123186453812e0 -7.168123186453812e0
1.0526710003614426e-1 1.0754328966140747e0 -1.3419578925471392e1 -1.3419578925471392e1
1.5789832174777985e-1 1.0754328966140747e0 -1.4327162610341713e2 -1.4327162610341713e2
2.1052956581115723e-1 1.0754328966140747e0 -3.6487796486607465e2 -3.6487796486607465e2
2.631607949733734e-1 1.0754328966140747e0 -4.2478409863459666e2 -4.2478409863459666e2
3.157920241355896e-1 1.0754328966140747e0 -2.3713518635459383e2 -2.3713518635459383e2
3.684232532978058e-1 1.0754328966140747e0 -1.182208141122378e2 -1.182208141122378e2
4.21054482460022e-1 1.0754328966140747e0 -1.1806642919503734e2 -1.1806642919503734e2
4.7368571162223816e-1 1.0754328966140747e0 -1.1754431978801297e2 -1.1754431978801297e2
5.263169407844543e-1 1.0754328966140747e0 -1.1621273309698601e2 -1.1621273309698601e2
5.789481997489929e-1 1.0754328966140747e0 -1.1429122913592664e2 -1.1429122913592664e2
6.315793991088867e-1 1.0754328966140747e0 -1.1087882716764946e2 -1.1087882716764946e2
6.842106580734253e-1 1.0754328966140747e0 -1.7469427143505905e2 -1.7469427143505905e2
7.368418574333191e-1 1.0754328966140747e0 -4.102387980156524e2 -4.102387980156524e2
7.894731163978577e-1 1.0754328966140747e0 -2.638564126248979e2 -2.638564126248979e2
8.421043157577515e-1 1.0754328966140747e0 -1.0990108609713604e2 -1.0990108609713604e2
8.9473557472229e-1 1.0754328966140747e0 -1.1674889579791325e1 -1.1674889579791325e1
9.473667740821838e-1 1.0754328966140747e0 -8.163675165005724e0 -8.163675165005724e0
9.999980330467224e-1 1.0754328966140747e0 -2.8535113817102996e1 -2.8535113817102996e1

4.634416200133273e-6 1.2041922807693481e0 -1.4842234533096986e1 -1.4842234533096986e1
5.263586714863777e-2 1.2041922807693481e0 -1.2372877934234126e0 -1.2372877934234126e0
1.0526710003614426e-1 1.2041922807693481e0 -2.6839521300729352e1 -2.6839521300729352e1
1.5789832174777985e-1 1.2041922807693481e0 -1.8401160334482358e2 -1.8401160334482358e2
2.1052956581115723e-1 1.2041922807693481e0 -4.3283812248668426e2 -4.3283812248668426e2
2.631607949733734e-1 1.2041922807693481e0 -4.977581484433161e2 -4.977581484433161e2
3.157920241355896e-1 1.2041922807693481e0 -2.885764453107336e2 -2.885764453107336e2
3.684232532978058e-1 1.2041922807693481e0 -1.5438412531247016e2 -1.5438412531247016e2
4.21054482460022e-1 1.2041922807693481e0 -1.54165788896585e2 -1.54165788896585e2
4.7368571162223816e-1 1.2041922807693481e0 -1.5348445135406504e2 -1.5348445135406504e2
5.263169407844543e-1 1.2041922807693481e0 -1.5172404808790856e2 -1.5172404808790856e2
5.789481997489929e-1 1.2041922807693481e0 -1.4913770114435465e2 -1.4913770114435465e2
6.315793991088867e-1 1.2041922807693481e0 -1.4450325299853654e2 -1.4450325299853654e2
6.842106580734253e-1 1.2041922807693481e0 -2.1240270133975005e2 -2.1240270133975005e2
7.368418574333191e-1 1.2041922807693481e0 -4.8078067507745766e2 -4.8078067507745766e2
7.894731163978577e-1 1.2041922807693481e0 -3.127285890093439e2 -3.127285890093439e2
8.421043157577515e-1 1.2041922807693481e0 -1.415814276889613e2 -1.415814276889613e2
8.9473557472229e-1 1.2041922807693481e0 -2.395276098242759e1 -2.395276098242759e1
9.473667740821838e-1 1.2041922807693481e0 -1.5938318022273452e0 -1.5938318022273452e0
9.999980330467224e-1 1.2041922807693481e0 -1.4486791720984314e1 -1.4486791720984314e1

4.634416200133273e-6 1.332951545715332e0 -4.937292465803495e0 -4.937292465803495e0
5.263586714863777e-2 1.332951545715332e0 0.0e0 0.0e0
1.0526710003614426e-1 1.332951545715332e0 -4.4732879327167716e1 -4.4732879327167716e1
1.5789832174777985e-1 1.332951545715332e0 -2.2982514161410893e2 -2.2982514161410893e2
2.1052956581115723e-1 1.332951545715332e0 -5.0e2 -5.0e2
2.631607949733734e-1 1.332951545715332e0 -5.0e2 -5.0e2
3.157920241355896e-1 1.332951545715332e0 -3.450590116885074e2 -3.450590116885074e2
3.684232532978058e-1 1.332951545715332e0 -1.953660358211055e2 -1.953660358211055e2
4.21054482460022e-1 1.332951545715332e0 -1.950733303366718e2 -1.950733303366718e2
4.7368571162223816e-1 1.332951545715332e0 -1.9421154799481732e2 -1.9421154799481732e2
5.263169407844543e-1 1.332951545715332e0 -1.9196264362476035e2 -1.9196264362476035e2
5.789481997489929e-1 1.332951545715332e0 -1.8861390593588294e2 -1.8861390593588294e2
6.315793991088867e-1 1.332951545715332e0 -1.8257379067914923e2 -1.8257379067914923e2
6.842106580734253e-1 1.332951545715332e0 -2.5379090702301087e2 -2.5379090702301087e2
7.368418574333191e-1 1.332951545715332e0 -5.0e2 -5.0e2
7.894731163978577e-1 1.332951545715332e0 -3.657482002253104e2 -3.657482002253104e2
8.421043157577515e-1 1.332951545715332e0 -1.7725676159879174e2 -1.7725676159879174e2
8.9473557472229e-1 1.332951545715332e0 -4.0524227716046695e1 -4.0524227716046695e1
9.473667740821838e-1 1.332951545715332e0 0.0e0 0.0e0
9.999980330467224e-1 1.332951545715332e0 -5.048172302528968e0 -5.048172302528968e0

4.634416200133273e-6 1.461710810661316e0 0.0e0 0.0e0
5.263586714863777e-2 1.461710810661316e0 -3.456252837899228e0 -3.456252837899228e0
1.0526710003614426e-1 1.461710810661316e0 -6.709965199609637e1 -6.709965199609637e1
1.5789832174777985e-1 1.461710810661316e0 -2.8071219567268474e2 -2.8071219567268474e2
2.1052956581115723e-1 1.461710810661316e0 -5.0e2 -5.0e2
2.631607949733734e-1 1.461710810661316e0 -5.0e2 -5.0e2
3.157920241355896e-1 1.461710810661316e0 -4.0658296860218303e2 -4.0658296860218303e2
3.684232532978058e-1 1.461710810661316e0 -2.4116658963113153e2 -2.4116658963113153e2
4.21054482460022e-1 1.461710810661316e0 -2.4078901165873447e2 -2.4078901165873447e2
4.7368571162223816e-1 1.461710810661316e0 -2.3972565357722337e2 -2.3972565357722337e2
5.263169407844543e-1 1.461710810661316e0 -2.3692863392358998e2 -2.3692863392358998e2
5.789481997489929e-1 1.461710810661316e0 -2.3271984561708632e2 -2.3271984561708632e2
6.315793991088867e-1 1.461710810661316e0 -2.2509046861394387e2 -2.2509046861394387e2
6.842106580734253e-1 1.461710810661316e0 -2.988589241488663e2 -2.988589241488663e2
7.368418574333191e-1 1.461710810661316e0 -5.0e2 -5.0e2
7.894731163978577e-1 1.461710810661316e0 -4.2291533393169397e2 -4.2291533393169397e2
8.421043157577515e-1 1.461710810661316e0 -2.169271303145614e2 -2.169271303145614e2
8.9473557472229e-1 1.461710810661316e0 -6.138930673311124e1 -6.138930673311124e1
9.473667740821838e-1 1.461710810661316e0 -3.382170839152063e0 -3.382170839152063e0
9.999980330467224e-1 1.461710810661316e0 -2.192408939262478e-1 -2.192408939262478e-1

4.634416200133273e-6 1.5904701948165894e0 -3.03594217097114e-2 -3.03594217097114e-2
5.263586714863777e-2 1.5904701948165894e0 -1.1606054590358639e1 -1.1606054590358639e1
1.0526710003614426e-1 1.5904701948165894e0 -9.393988569942034e1 -9.393988569942034e1
1.5789832174777985e-1 1.5904701948165894e0 -3.366729012363163e2 -3.366729012363163e2
2.1052956581115723e-1 1.5904701948165894e0 -5.0e2 -5.0e2
2.631607949733734e-1 1.5904701948165894e0 -5.0e2 -5.0e2
3.157920241355896e-1 1.5904701948165894e0 -4.731484334266648e2 -4.731484334266648e2
3.684232532978058e-1 1.5904701948165894e0 -2.9178583281880674e2 -2.9178583281880674e2
4.21054482460022e-1 1.5904701948165894e0 -2.913129584324627e2 -2.913129584324627e2
4.7368571162223816e-1 1.5904701948165894e0 -2.9002681403845446e2 -2.9002681403845446e2
5.263169407844543e-1 1.5904701948165894e0 -2.866220314255537e2 -2.866220314255537e2
5.789481997489929e-1 1.5904701948165894e0 -2.814556436361163e2 -2.814556436361163e2
6.315793991088867e-1 1.5904701948165894e0 -2.720533312946245e2 -2.720533312946245e2
6.842106580734253e-1 1.5904701948165894e0 -3.4760685331605976e2 -3.4760685331605976e2
7.368418574333191e-1 1.5904701948165894e0 -5.0e2 -5.0e2
7.894731163978577e-1 1.5904701948165894e0 -4.842301088626422e2 -4.842301088626422e2
8.421043157577515e-1 1.5904701948165894e0 -2.605926209854932e2 -2.605926209854932e2
8.9473557472229e-1 1.5904701948165894e0 -8.654803241581547e1 -8.654803241581547e1
9.473667740821838e-1 1.5904701948165894e0 -1.174035326801943e1 -1.174035326801943e1
9.999980330467224e-1 1.5904701948165894e0 0.0e0 0.0e0

4.634416200133273e-6 1.7192294597625732e0 -5.0283702755556305e0 -5.0283702755556305e0
5.263586714863777e-2 1.7192294597625732e0 -2.4449392700995617e1 -2.4449392700995617e1
1.0526710003614426e-1 1.7192294597625732e0 -1.2525352295152429e2 -1.2525352295152429e2
1.5789832174777985e-1 1.7192294597625732e0 -3.9770706875820963e2 -3.9770706875820963e2
2.1052956581115723e-1 1.7192294597625732e0 -5.0e2 -5.0e2
2.631607949733734e-1 1.7192294597625732e0 -5.0e2 -5.0e2
3.157920241355896e-1 1.7192294597625732e0 -5.0e2 -5.0e2
3.684232532978058e-1 1.7192294597625732e0 -3.4722372768167406e2 -3.4722372768167406e2
4.21054482460022e-1 1.7192294597625732e0 -3.4664499486690084e2 -3.4664499486690084e2
4.7368571162223816e-1 1.7192294597625732e0 -3.451149416773008e2 -3.451149416773008e2
5.263169407844543e-1 1.7192294597625732e0 -3.4104274894420485e2 -3.4104274894420485e2
5.789481997489929e-1 1.7192294597625732e0 -3.3482117654482136e2 -3.3482117654482136e2
6.315793991088867e-1 1.7192294597625732e0 -3.234622937595941e2 -3.234622937595941e2
6.842106580734253e-1 1.7192294597625732e0 -4.000345006447752e2 -4.000345006447752e2
7.368418574333191e-1 1.7192294597625732e0 -5.0e2 -5.0e2
7.894731163978577e-1 1.7192294597625732e0 -5.0e2 -5.0e2
8.421043157577515e-1 1.7192294597625732e0 -3.082530669377992e2 -3.082530669377992e2
8.9473557472229e-1 1.7192294597625732e0 -1.1600033528922702e2 -1.1600033528922702e2
9.473667740821838e-1 1.7192294597625732e0 -2.507453472026948e1 -2.507453472026948e1
9.999980330467224e-1 1.7192294597625732e0 -4.390449638540304e0 -4.390449638540304e0


==> tikz/main-figure8_contourtmp0.dat <==
-1.0e0 -1.3688937425613403e0 -2.9938644409179688e1 -2.9938644409179688e1
-8.947368264198303e-1 -1.3688937425613403e0 -1.705340576171875e1 -1.705340576171875e1
-7.894737124443054e-1 -1.3688937425613403e0 -1.15648193359375e1 -1.15648193359375e1
-6.842105388641357e-1 -1.3688937425613403e0 -8.479400634765625e0 -8.479400634765625e0
-5.789473652839661e-1 -1.3688937425613403e0 -1.1759223937988281e1 -1.1759223937988281e1
-4.736842215061188e-1 -1.3688937425613403e0 -1.5617752075195312e1 -1.5617752075195312e1
-3.684210479259491e-1 -1.3688937425613403e0 -2.012163543701172e1 -2.012163543701172e1
-2.631579041481018e-1 -1.3688937425613403e0 -2.8589059829711914e1 -2.8589059829711914e1
-1.5789473056793213e-1 -1.3688937425613403e0 -3.835795593261719e1 -3.835795593261719e1
-5.263157933950424e-2 -1.3688937425613403e0 -4.6277809143066406e1 -4.6277809143066406e1
5.263157933950424e-2 -1.3688937425613403e0 -4.782612609863281e1 -4.782612609863281e1
1.5789473056793213e-1 -1.3688937425613403e0 -4.144335174560547e1 -4.144335174560547e1
2.631579041481018e-1 -1.3688937425613403e0 -3.2089378356933594e1 -3.2089378356933594e1
3.684210479259491e-1 -1.3688937425613403e0 -2.2389480590820312e1 -2.2389480590820312e1
4.736842215061188e-1 -1.3688937425613403e0 -1.5237125396728516e1 -1.5237125396728516e1
5.789473652839661e-1 -1.3688937425613403e0 -1.003481674194336e1 -1.003481674194336e1
6.842105388641357e-1 -1.3688937425613403e0 -7.580875396728516e0 -7.580875396728516e0
7.894737124443054e-1 -1.3688937425613403e0 -1.4244148254394531e1 -1.4244148254394531e1
8.947368264198303e-1 -1.3688937425613403e0 -2.0543052673339844e1 -2.0543052673339844e1
1.0e0 -1.3688937425613403e0 -2.8793930053710938e1 -2.8793930053710938e1

-1.0e0 -1.2251546382904053e0 -2.5844680786132812e1 -2.5844680786132812e1
-8.947368264198303e-1 -1.2251546382904053e0 -1.3133010864257812e1 -1.3133010864257812e1
-7.894737124443054e-1 -1.2251546382904053e0 -7.480766296386719e0 -7.480766296386719e0
-6.842105388641357e-1 -1.2251546382904053e0 -3.140594482421875e0 -3.140594482421875e0
-5.789473652839661e-1 -1.2251546382904053e0 -5.175952911376953e0 -5.175952911376953e0
-4.736842215061188e-1 -1.2251546382904053e0 -9.190895080566406e0 -9.190895080566406e0
-3.684210479259491e-1 -1.2251546382904053e0 -1.6515121459960938e1 -1.6515121459960938e1
-2.631579041481018e-1 -1.2251546382904053e0 -2.5872236251831055e1 -2.5872236251831055e1
-1.5789473056793213e-1 -1.2251546382904053e0 -3.5988525390625e1 -3.5988525390625e1
-5.263157933950424e-2 -1.2251546382904053e0 -4.386233901977539e1 -4.386233901977539e1
5.263157933950424e-2 -1.2251546382904053e0 -4.533389663696289e1 -4.533389663696289e1
1.5789473056793213e-1 -1.2251546382904053e0 -3.9249290466308594e1 -3.9249290466308594e1
2.631579041481018e-1 -1.2251546382904053e0 -2.9182939529418945e1 -2.9182939529418945e1
3.684210479259491e-1 -1.2251546382904053e0 -1.863766860961914e1 -1.863766860961914e1
4.736842215061188e-1 -1.2251546382904053e0 -1.057509994506836e1 -1.057509994506836e1
5.789473652839661e-1 -1.2251546382904053e0 -4.798374176025391e0 -4.798374176025391e0
6.842105388641357e-1 -1.2251546382904053e0 -2.4608993530273438e0 -2.4608993530273438e0
7.894737124443054e-1 -1.2251546382904053e0 -8.239913940429688e0 -8.239913940429688e0
8.947368264198303e-1 -1.2251546382904053e0 -1.4575920104980469e1 -1.4575920104980469e1
1.0e0 -1.2251546382904053e0 -2.3355239868164062e1 -2.3355239868164062e1

-1.0e0 -1.0814155340194702e0 -2.1694290161132812e1 -2.1694290161132812e1
-8.947368264198303e-1 -1.0814155340194702e0 -9.207550048828125e0 -9.207550048828125e0
-7.894737124443054e-1 -1.0814155340194702e0 -3.4510116577148438e0 -3.4510116577148438e0
-6.842105388641357e-1 -1.0814155340194702e0 -6.988143920898438e-1 -6.988143920898438e-1
-5.789473652839661e-1 -1.0814155340194702e0 -1.7106971740722656e0 -1.7106971740722656e0
-4.736842215061188e-1 -1.0814155340194702e0 -6.769737243652344e0 -6.769737243652344e0
-3.684210479259491e-1 -1.0814155340194702e0 -1.4244926452636719e1 -1.4244926452636719e1
-2.631579041481018e-1 -1.0814155340194702e0 -2.371756935119629e1 -2.371756935119629e1
-1.5789473056793213e-1 -1.0814155340194702e0 -3.4202247619628906e1 -3.4202247619628906e1
-5.263157933950424e-2 -1.0814155340194702e0 -4.211281204223633e1 -4.211281204223633e1
5.263157933950424e-2 -1.0814155340194702e0 -4.2961021423339844e1 -4.2961021423339844e1
1.5789473056793213e-1 -1.0814155340194702e0 -3.70272102355957e1 -3.70272102355957e1
2.631579041481018e-1 -1.0814155340194702e0 -2.6918317794799805e1 -2.6918317794799805e1
3.684210479259491e-1 -1.0814155340194702e0 -1.5993965148925781e1 -1.5993965148925781e1
4.736842215061188e-1 -1.0814155340194702e0 -7.584014892578125e0 -7.584014892578125e0
5.789473652839661e-1 -1.0814155340194702e0 -1.6958465576171875e0 -1.6958465576171875e0
6.842105388641357e-1 -1.0814155340194702e0 -9.336395263671875e-1 -9.336395263671875e-1
7.894737124443054e-1 -1.0814155340194702e0 -3.8655319213867188e0 -3.8655319213867188e0
8.947368264198303e-1 -1.0814155340194702e0 -1.0576416015625e1 -1.0576416015625e1
1.0e0 -1.0814155340194702e0 -1.945703125e1 -1.945703125e1

-1.0e0 -9.376763701438904e-1 -1.8555191040039062e1 -1.8555191040039062e1
-8.947368264198303e-1 -9.376763701438904e-1 -6.581878662109375e0 -6.581878662109375e0
-7.894737124443054e-1 -9.376763701438904e-1 -1.0728225708007812e0 -1.0728225708007812e0
-6.842105388641357e-1 -9.376763701438904e-1 -9.215469360351562e-1 -9.215469360351562e-1
-5.789473652839661e-1 -9.376763701438904e-1 -5.698280334472656e-1 -5.698280334472656e-1
-4.736842215061188e-1 -9.376763701438904e-1 -3.8897666931152344e0 -3.8897666931152344e0
-3.684210479259491e-1 -9.376763701438904e-1 -1.1573646545410156e1 -1.1573646545410156e1
-2.631579041481018e-1 -9.376763701438904e-1 -2.142957878112793e1 -2.142957878112793e1
-1.5789473056793213e-1 -9.376763701438904e-1 -3.205973815917969e1 -3.205973815917969e1
-5.263157933950424e-2 -9.376763701438904e-1 -3.9857704162597656e1 -3.9857704162597656e1
5.263157933950424e-2 -9.376763701438904e-1 -4.076803207397461e1 -4.076803207397461e1
1.5789473056793213e-1 -9.376763701438904e-1 -3.431980895996094e1 -3.431980895996094e1
2.631579041481018e-1 -9.376763701438904e-1 -2.3872648239135742e1 -2.3872648239135742e1
3.684210479259491e-1 -9.376763701438904e-1 -1.316421127319336e1 -1.316421127319336e1
4.736842215061188e-1 -9.376763701438904e-1 -4.409435272216797e0 -4.409435272216797e0
5.789473652839661e-1 -9.376763701438904e-1 -5.306968688964844e-1 -5.306968688964844e-1
6.842105388641357e-1 -9.376763701438904e-1 -7.856369018554688e-1 -7.856369018554688e-1
7.894737124443054e-1 -9.376763701438904e-1 -1.2408981323242188e0 -1.2408981323242188e0
8.947368264198303e-1 -9.376763701438904e-1 -7.192352294921875e0 -7.192352294921875e0
1.0e0 -9.376763701438904e-1 -1.6220748901367188e1 -1.6220748901367188e1

-1.0e0 -7.939372062683105e-1 -1.54390869140625e1 -1.54390869140625e1
-8.947368264198303e-1 -7.939372062683105e-1 -4.296226501464844e0 -4.296226501464844e0
-7.894737124443054e-1 -7.939372062683105e-1 -6.061477661132812e-1 -6.061477661132812e-1
-6.842105388641357e-1 -7.939372062683105e-1 -2.8338165283203125e0 -2.8338165283203125e0
-5.789473652839661e-1 -7.939372062683105e-1 -1.4573745727539062e0 -1.4573745727539062e0
-4.736842215061188e-1 -7.939372062683105e-1 -1.6471900939941406e0 -1.6471900939941406e0
-3.684210479259491e-1 -7.939372062683105e-1 -9.112129211425781e0 -9.112129211425781e0
-2.631579041481018e-1 -7.939372062683105e-1 -1.8911413192749023e1 -1.8911413192749023e1
-1.5789473056793213e-1 -7.939372062683105e-1 -2.9627941131591797e1 -2.9627941131591797e1
-5.263157933950424e-2 -7.939372062683105e-1 -3.777606201171875e1 -3.777606201171875e1
5.263157933950424e-2 -7.939372062683105e-1 -3.8656532287597656e1 -3.8656532287597656e1
1.5789473056793213e-1 -7.939372062683105e-1 -3.1605255126953125e1 -3.1605255126953125e1
2.631579041481018e-1 -7.939372062683105e-1 -2.0504003524780273e1 -2.0504003524780273e1
3.684210479259491e-1 -7.939372062683105e-1 -9.935325622558594e0 -9.935325622558594e0
4.736842215061188e-1 -7.939372062683105e-1 -1.6898231506347656e0 -1.6898231506347656e0
5.789473652839661e-1 -7.939372062683105e-1 -1.5555076599121094e0 -1.5555076599121094e0
6.842105388641357e-1 -7.939372062683105e-1 -2.7601394653320312e0 -2.7601394653320312e0
7.894737124443054e-1 -7.939372062683105e-1 -4.998626708984375e-1 -4.998626708984375e-1
8.947368264198303e-1 -7.939372062683105e-1 -4.1583251953125e0 -4.1583251953125e0
1.0e0 -7.939372062683105e-1 -1.2758819580078125e1 -1.2758819580078125e1

-1.0e0 -6.501981019973755e-1 -1.2085662841796875e1 -1.2085662841796875e1
-8.947368264198303e-1 -6.501981019973755e-1 -2.0054855346679688e0 -2.0054855346679688e0
-7.894737124443054e-1 -6.501981019973755e-1 -2.5965194702148438e0 -2.5965194702148438e0
-6.842105388641357e-1 -6.501981019973755e-1 -5.9600372314453125e0 -5.9600372314453125e0
-5.789473652839661e-1 -6.501981019973755e-1 -4.223705291748047e0 -4.223705291748047e0
-4.736842215061188e-1 -6.501981019973755e-1 -7.107391357421875e-1 -7.107391357421875e-1
-3.684210479259491e-1 -6.501981019973755e-1 -6.684589385986328e0 -6.684589385986328e0
-2.631579041481018e-1 -6.501981019973755e-1 -1.6132219314575195e1 -1.6132219314575195e1
-1.5789473056793213e-1 -6.501981019973755e-1 -2.682990264892578e1 -2.682990264892578e1
-5.263157933950424e-2 -6.501981019973755e-1 -3.527113723754883e1 -3.527113723754883e1
5.263157933950424e-2 -6.501981019973755e-1 -3.610675811767578e1 -3.610675811767578e1
1.5789473056793213e-1 -6.501981019973755e-1 -2.907418441772461e1 -2.907418441772461e1
2.631579041481018e-1 -6.501981019973755e-1 -1.781226921081543e1 -1.781226921081543e1
3.684210479259491e-1 -6.501981019973755e-1 -7.052288055419922e0 -7.052288055419922e0
4.736842215061188e-1 -6.501981019973755e-1 -7.209701538085938e-1 -7.209701538085938e-1
5.789473652839661e-1 -6.501981019973755e-1 -4.730430603027344e0 -4.730430603027344e0
6.842105388641357e-1 -6.501981019973755e-1 -6.299251556396484e0 -6.299251556396484e0
7.894737124443054e-1 -6.501981019973755e-1 -2.5585556030273438e0 -2.5585556030273438e0
8.947368264198303e-1 -6.501981019973755e-1 -1.8777389526367188e0 -1.8777389526367188e0
1.0e0 -6.501981019973755e-1 -1.0394195556640625e1 -1.0394195556640625e1

-1.0e0 -5.064589381217957e-1 -9.319091796875e0 -9.319091796875e0
-8.947368264198303e-1 -5.064589381217957e-1 -7.325897216796875e-1 -7.325897216796875e-1
-7.894737124443054e-1 -5.064589381217957e-1 -5.214469909667969e0 -5.214469909667969e0
-6.842105388641357e-1 -5.064589381217957e-1 -9.372055053710938e0 -9.372055053710938e0
-5.789473652839661e-1 -5.064589381217957e-1 -7.640483856201172e0 -7.640483856201172e0
-4.736842215061188e-1 -5.064589381217957e-1 -1.3041458129882812e0 -1.3041458129882812e0
-3.684210479259491e-1 -5.064589381217957e-1 -4.090538024902344e0 -4.090538024902344e0
-2.631579041481018e-1 -5.064589381217957e-1 -1.331627082824707e1 -1.331627082824707e1
-1.5789473056793213e-1 -5.064589381217957e-1 -2.3907676696777344e1 -2.3907676696777344e1
-5.263157933950424e-2 -5.064589381217957e-1 -3.2304447174072266e1 -3.2304447174072266e1
5.263157933950424e-2 -5.064589381217957e-1 -3.313309097290039e1 -3.313309097290039e1
1.5789473056793213e-1 -5.064589381217957e-1 -2.633696746826172e1 -2.633696746826172e1
2.631579041481018e-1 -5.064589381217957e-1 -1.5224016189575195e1 -1.5224016189575195e1
3.684210479259491e-1 -5.064589381217957e-1 -4.652393341064453e0 -4.652393341064453e0
4.736842215061188e-1 -5.064589381217957e-1 -1.1959075927734375e0 -1.1959075927734375e0
5.789473652839661e-1 -5.064589381217957e-1 -8.705425262451172e0 -8.705425262451172e0
6.842105388641357e-1 -5.064589381217957e-1 -9.715816497802734e0 -9.715816497802734e0
7.894737124443054e-1 -5.064589381217957e-1 -5.208839416503906e0 -5.208839416503906e0
8.947368264198303e-1 -5.064589381217957e-1 -7.222671508789062e-1 -7.222671508789062e-1
1.0e0 -5.064589381217957e-1 -8.174079895019531e0 -8.174079895019531e0

-1.0e0 -3.627198338508606e-1 -5.4086761474609375e0 -5.4086761474609375e0
-8.947368264198303e-1 -3.627198338508606e-1 -1.1191329956054688e0 -1.1191329956054688e0
-7.894737124443054e-1 -3.627198338508606e-1 -8.305381774902344e0 -8.305381774902344e0
-6.842105388641357e-1 -3.627198338508606e-1 -1.311456298828125e1 -1.311456298828125e1
-5.789473652839661e-1 -3.627198338508606e-1 -1.1746467590332031e1 -1.1746467590332031e1
-4.736842215061188e-1 -3.627198338508606e-1 -3.8029212951660156e0 -3.8029212951660156e0
-3.684210479259491e-1 -3.627198338508606e-1 -1.9199371337890625e0 -1.9199371337890625e0
-2.631579041481018e-1 -3.627198338508606e-1 -1.083964729309082e1 -1.083964729309082e1
-1.5789473056793213e-1 -3.627198338508606e-1 -2.0988327026367188e1 -2.0988327026367188e1
-5.263157933950424e-2 -3.627198338508606e-1 -2.909259796142578e1 -2.909259796142578e1
5.263157933950424e-2 -3.627198338508606e-1 -2.9573894500732422e1 -2.9573894500732422e1
1.5789473056793213e-1 -3.627198338508606e-1 -2.3088451385498047e1 -2.3088451385498047e1
2.631579041481018e-1 -3.627198338508606e-1 -1.2271993637084961e1 -1.2271993637084961e1
3.684210479259491e-1 -3.627198338508606e-1 -2.0016937255859375e0 -2.0016937255859375e0
4.736842215061188e-1 -3.627198338508606e-1 -4.279666900634766e0 -4.279666900634766e0
5.789473652839661e-1 -3.627198338508606e-1 -1.2680351257324219e1 -1.2680351257324219e1
6.842105388641357e-1 -3.627198338508606e-1 -1.3595577239990234e1 -1.3595577239990234e1
7.894737124443054e-1 -3.627198338508606e-1 -8.749473571777344e0 -8.749473571777344e0
8.947368264198303e-1 -3.627198338508606e-1 -1.1352691650390625e0 -1.1352691650390625e0
1.0e0 -3.627198338508606e-1 -4.767524719238281e0 -4.767524719238281e0

-1.0e0 -2.1898071467876434e-1 -3.1923980712890625e0 -3.1923980712890625e0
-8.947368264198303e-1 -2.1898071467876434e-1 -3.1927566528320312e0 -3.1927566528320312e0
-7.894737124443054e-1 -2.1898071467876434e-1 -1.2079605102539062e1 -1.2079605102539062e1
-6.842105388641357e-1 -2.1898071467876434e-1 -1.7712142944335938e1 -1.7712142944335938e1
-5.789473652839661e-1 -2.1898071467876434e-1 -1.5589195251464844e1 -1.5589195251464844e1
-4.736842215061188e-1 -2.1898071467876434e-1 -7.264106750488281e0 -7.264106750488281e0
-3.684210479259491e-1 -2.1898071467876434e-1 -7.288894653320312e-1 -7.288894653320312e-1
-2.631579041481018e-1 -2.1898071467876434e-1 -8.205408096313477e0 -8.205408096313477e0
-1.5789473056793213e-1 -2.1898071467876434e-1 -1.8201873779296875e1 -1.8201873779296875e1
-5.263157933950424e-2 -2.1898071467876434e-1 -2.5833370208740234e1 -2.5833370208740234e1
5.263157933950424e-2 -2.1898071467876434e-1 -2.6151691436767578e1 -2.6151691436767578e1
1.5789473056793213e-1 -2.1898071467876434e-1 -1.9326839447021484e1 -1.9326839447021484e1
2.631579041481018e-1 -2.1898071467876434e-1 -8.911199569702148e0 -8.911199569702148e0
3.684210479259491e-1 -2.1898071467876434e-1 -5.813617706298828e-1 -5.813617706298828e-1
4.736842215061188e-1 -2.1898071467876434e-1 -8.558307647705078e0 -8.558307647705078e0
5.789473652839661e-1 -2.1898071467876434e-1 -1.7585186004638672e1 -1.7585186004638672e1
6.842105388641357e-1 -2.1898071467876434e-1 -1.8378803253173828e1 -1.8378803253173828e1
7.894737124443054e-1 -2.1898071467876434e-1 -1.33223876953125e1 -1.33223876953125e1
8.947368264198303e-1 -2.1898071467876434e-1 -3.7764053344726562e0 -3.7764053344726562e0
1.0e0 -2.1898071467876434e-1 -2.3921432495117188e0 -2.3921432495117188e0

-1.0e0 -7.52415806055069e-2 -1.0350494384765625e0 -1.0350494384765625e0
-8.947368264198303e-1 -7.52415806055069e-2 -6.245429992675781e0 -6.245429992675781e0
-7.894737124443054e-1 -7.52415806055069e-2 -1.62369384765625e1 -1.62369384765625e1
-6.842105388641357e-1 -7.52415806055069e-2 -2.1907371520996094e1 -2.1907371520996094e1
-5.789473652839661e-1 -7.52415806055069e-2 -1.9644424438476562e1 -1.9644424438476562e1
-4.736842215061188e-1 -7.52415806055069e-2 -1.0937889099121094e1 -1.0937889099121094e1
-3.684210479259491e-1 -7.52415806055069e-2 -1.1448593139648438e0 -1.1448593139648438e0
-2.631579041481018e-1 -7.52415806055069e-2 -5.539541244506836e0 -5.539541244506836e0
-1.5789473056793213e-1 -7.52415806055069e-2 -1.5329551696777344e1 -1.5329551696777344e1
-5.263157933950424e-2 -7.52415806055069e-2 -2.2816329956054688e1 -2.2816329956054688e1
5.263157933950424e-2 -7.52415806055069e-2 -2.2957778930664062e1 -2.2957778930664062e1
1.5789473056793213e-1 -7.52415806055069e-2 -1.580125617980957e1 -1.580125617980957e1
2.631579041481018e-1 -7.52415806055069e-2 -5.692008972167969e0 -5.692008972167969e0
3.684210479259491e-1 -7.52415806055069e-2 -1.2659626007080078e0 -1.2659626007080078e0
4.736842215061188e-1 -7.52415806055069e-2 -1.3394390106201172e1 -1.3394390106201172e1
5.789473652839661e-1 -7.52415806055069e-2 -2.333441925048828e1 -2.333441925048828e1
6.842105388641357e-1 -7.52415806055069e-2 -2.447426986694336e1 -2.447426986694336e1
7.894737124443054e-1 -7.52415806055069e-2 -1.824852752685547e1 -1.824852752685547e1
8.947368264198303e-1 -7.52415806055069e-2 -7.20147705078125e0 -7.20147705078125e0
1.0e0 -7.52415806055069e-2 -7.539825439453125e-1 -7.539825439453125e-1

-1.0e0 6.849755346775055e-2 -6.063995361328125e-1 -6.063995361328125e-1
-8.947368264198303e-1 6.849755346775055e-2 -9.629104614257812e0 -9.629104614257812e0
-7.894737124443054e-1 6.849755346775055e-2 -2.0846206665039062e1 -2.0846206665039062e1
-6.842105388641357e-1 6.849755346775055e-2 -2.6572288513183594e1 -2.6572288513183594e1
-5.789473652839661e-1 6.849755346775055e-2 -2.3705604553222656e1 -2.3705604553222656e1
-4.736842215061188e-1 6.849755346775055e-2 -1.3981937408447266e1 -1.3981937408447266e1
-3.684210479259491e-1 6.849755346775055e-2 -3.4580917358398438e0 -3.4580917358398438e0
-2.631579041481018e-1 6.849755346775055e-2 -3.058809280395508e0 -3.058809280395508e0
-1.5789473056793213e-1 6.849755346775055e-2 -1.246380615234375e1 -1.246380615234375e1
-5.263157933950424e-2 6.849755346775055e-2 -1.9516151428222656e1 -1.9516151428222656e1
5.263157933950424e-2 6.849755346775055e-2 -1.923313331604004e1 -1.923313331604004e1
1.5789473056793213e-1 6.849755346775055e-2 -1.2416204452514648e1 -1.2416204452514648e1
2.631579041481018e-1 6.849755346775055e-2 -2.8659744262695312e0 -2.8659744262695312e0
3.684210479259491e-1 6.849755346775055e-2 -4.332416534423828e0 -4.332416534423828e0
4.736842215061188e-1 6.849755346775055e-2 -1.869518280029297e1 -1.869518280029297e1
5.789473652839661e-1 6.849755346775055e-2 -2.8795005798339844e1 -2.8795005798339844e1
6.842105388641357e-1 6.849755346775055e-2 -3.0603961944580078e1 -3.0603961944580078e1
7.894737124443054e-1 6.849755346775055e-2 -2.3144775390625e1 -2.3144775390625e1
8.947368264198303e-1 6.849755346775055e-2 -1.1058876037597656e1 -1.1058876037597656e1
1.0e0 6.849755346775055e-2 -8.923873901367188e-1 -8.923873901367188e-1

-1.0e0 2.12236687541008e-1 -2.92852783203125e0 -2.92852783203125e0
-8.947368264198303e-1 2.12236687541008e-1 -1.1942459106445312e1 -1.1942459106445312e1
-7.894737124443054e-1 2.12236687541008e-1 -2.5471481323242188e1 -2.5471481323242188e1
-6.842105388641357e-1 2.12236687541008e-1 -3.159625244140625e1 -3.159625244140625e1
-5.789473652839661e-1 2.12236687541008e-1 -2.784088897705078e1 -2.784088897705078e1
-4.736842215061188e-1 2.12236687541008e-1 -1.6523284912109375e1 -1.6523284912109375e1
-3.684210479259491e-1 2.12236687541008e-1 -5.8326568603515625e0 -5.8326568603515625e0
-2.631579041481018e-1 2.12236687541008e-1 -1.041015625e0 -1.041015625e0
-1.5789473056793213e-1 2.12236687541008e-1 -9.465730667114258e0 -9.465730667114258e0
-5.263157933950424e-2 2.12236687541008e-1 -1.6020263671875e1 -1.6020263671875e1
5.263157933950424e-2 2.12236687541008e-1 -1.5707548141479492e1 -1.5707548141479492e1
1.5789473056793213e-1 2.12236687541008e-1 -9.22146224975586e0 -9.22146224975586e0
2.631579041481018e-1 2.12236687541008e-1 -8.101482391357422e-1 -8.101482391357422e-1
3.684210479259491e-1 2.12236687541008e-1 -8.536834716796875e0 -8.536834716796875e0
4.736842215061188e-1 2.12236687541008e-1 -2.343289566040039e1 -2.343289566040039e1
5.789473652839661e-1 2.12236687541008e-1 -3.3579124450683594e1 -3.3579124450683594e1
6.842105388641357e-1 2.12236687541008e-1 -3.52153205871582e1 -3.52153205871582e1
7.894737124443054e-1 2.12236687541008e-1 -2.769384002685547e1 -2.769384002685547e1
8.947368264198303e-1 2.12236687541008e-1 -1.5223526000976562e1 -1.5223526000976562e1
1.0e0 2.12236687541008e-1 -3.947479248046875e0 -3.947479248046875e0

-1.0e0 3.5597580671310425e-1 -7.925079345703125e0 -7.925079345703125e0
-8.947368264198303e-1 3.5597580671310425e-1 -1.4292236328125e1 -1.4292236328125e1
-7.894737124443054e-1 3.5597580671310425e-1 -2.878687286376953e1 -2.878687286376953e1
-6.842105388641357e-1 3.5597580671310425e-1 -3.579254150390625e1 -3.579254150390625e1
-5.789473652839661e-1 3.5597580671310425e-1 -3.223686218261719e1 -3.223686218261719e1
-4.736842215061188e-1 3.5597580671310425e-1 -2.0578975677490234e1 -2.0578975677490234e1
-3.684210479259491e-1 3.5597580671310425e-1 -8.852333068847656e0 -8.852333068847656e0
-2.631579041481018e-1 3.5597580671310425e-1 -6.69708251953125e-1 -6.69708251953125e-1
-1.5789473056793213e-1 3.5597580671310425e-1 -6.274164199829102e0 -6.274164199829102e0
-5.263157933950424e-2 3.5597580671310425e-1 -1.2394865036010742e1 -1.2394865036010742e1
5.263157933950424e-2 3.5597580671310425e-1 -1.215719223022461e1 -1.215719223022461e1
1.5789473056793213e-1 3.5597580671310425e-1 -5.953969955444336e0 -5.953969955444336e0
2.631579041481018e-1 3.5597580671310425e-1 -8.082695007324219e-1 -8.082695007324219e-1
3.684210479259491e-1 3.5597580671310425e-1 -1.283926773071289e1 -1.283926773071289e1
4.736842215061188e-1 3.5597580671310425e-1 -2.743352508544922e1 -2.743352508544922e1
5.789473652839661e-1 3.5597580671310425e-1 -3.833057403564453e1 -3.833057403564453e1
6.842105388641357e-1 3.5597580671310425e-1 -3.9169864654541016e1 -3.9169864654541016e1
7.894737124443054e-1 3.5597580671310425e-1 -3.1584739685058594e1 -3.1584739685058594e1
8.947368264198303e-1 3.5597580671310425e-1 -1.8370361328125e1 -1.8370361328125e1
1.0e0 3.5597580671310425e-1 -8.203361511230469e0 -8.203361511230469e0

-1.0e0 4.997149407863617e-1 -1.4161880493164062e1 -1.4161880493164062e1
-8.947368264198303e-1 4.997149407863617e-1 -1.9586761474609375e1 -1.9586761474609375e1
-7.894737124443054e-1 4.997149407863617e-1 -3.1566261291503906e1 -3.1566261291503906e1
-6.842105388641357e-1 4.997149407863617e-1 -3.9706565856933594e1 -3.9706565856933594e1
-5.789473652839661e-1 4.997149407863617e-1 -3.722303009033203e1 -3.722303009033203e1
-4.736842215061188e-1 4.997149407863617e-1 -2.5225589752197266e1 -2.5225589752197266e1
-3.684210479259491e-1 4.997149407863617e-1 -1.1991680145263672e1 -1.1991680145263672e1
-2.631579041481018e-1 4.997149407863617e-1 -2.530843734741211e0 -2.530843734741211e0
-1.5789473056793213e-1 4.997149407863617e-1 -3.175741195678711e0 -3.175741195678711e0
-5.263157933950424e-2 4.997149407863617e-1 -8.96263313293457e0 -8.96263313293457e0
5.263157933950424e-2 4.997149407863617e-1 -8.543388366699219e0 -8.543388366699219e0
1.5789473056793213e-1 4.997149407863617e-1 -2.8683128356933594e0 -2.8683128356933594e0
2.631579041481018e-1 4.997149407863617e-1 -3.039081573486328e0 -3.039081573486328e0
3.684210479259491e-1 4.997149407863617e-1 -1.7299640655517578e1 -1.7299640655517578e1
4.736842215061188e-1 4.997149407863617e-1 -3.2147239685058594e1 -3.2147239685058594e1
5.789473652839661e-1 4.997149407863617e-1 -4.2508079528808594e1 -4.2508079528808594e1
6.842105388641357e-1 4.997149407863617e-1 -4.251987075805664e1 -4.251987075805664e1
7.894737124443054e-1 4.997149407863617e-1 -3.375336456298828e1 -3.375336456298828e1
8.947368264198303e-1 4.997149407863617e-1 -2.142938232421875e1 -2.142938232421875e1
1.0e0 4.997149407863617e-1 -1.2015777587890625e1 -1.2015777587890625e1

-1.0e0 6.434540748596191e-1 -1.9715438842773438e1 -1.9715438842773438e1
-8.947368264198303e-1 6.434540748596191e-1 -2.4834686279296875e1 -2.4834686279296875e1
-7.894737124443054e-1 6.434540748596191e-1 -3.5803672790527344e1 -3.5803672790527344e1
-6.842105388641357e-1 6.434540748596191e-1 -4.358345031738281e1 -4.358345031738281e1
-5.789473652839661e-1 6.434540748596191e-1 -4.2058616638183594e1 -4.2058616638183594e1
-4.736842215061188e-1 6.434540748596191e-1 -2.9825481414794922e1 -2.9825481414794922e1
-3.684210479259491e-1 6.434540748596191e-1 -1.614191436767578e1 -1.614191436767578e1
-2.631579041481018e-1 6.434540748596191e-1 -5.48259162902832e0 -5.48259162902832e0
-1.5789473056793213e-1 6.434540748596191e-1 -7.363643646240234e-1 -7.363643646240234e-1
-5.263157933950424e-2 6.434540748596191e-1 -5.4349470138549805e0 -5.4349470138549805e0
5.263157933950424e-2 6.434540748596191e-1 -5.199903964996338e0 -5.199903964996338e0
1.5789473056793213e-1 6.434540748596191e-1 -5.75922966003418e-1 -5.75922966003418e-1
2.631579041481018e-1 6.434540748596191e-1 -6.6812896728515625e0 -6.6812896728515625e0
3.684210479259491e-1 6.434540748596191e-1 -2.2648681640625e1 -2.2648681640625e1
4.736842215061188e-1 6.434540748596191e-1 -3.668440246582031e1 -3.668440246582031e1
5.789473652839661e-1 6.434540748596191e-1 -4.539988708496094e1 -4.539988708496094e1
6.842105388641357e-1 6.434540748596191e-1 -4.487764358520508e1 -4.487764358520508e1
7.894737124443054e-1 6.434540748596191e-1 -3.650897216796875e1 -3.650897216796875e1
8.947368264198303e-1 6.434540748596191e-1 -2.4272537231445312e1 -2.4272537231445312e1
1.0e0 6.434540748596191e-1 -1.46268310546875e1 -1.46268310546875e1

-1.0e0 7.871931791305542e-1 -2.6175262451171875e1 -2.6175262451171875e1
-8.947368264198303e-1 7.871931791305542e-1 -2.9852996826171875e1 -2.9852996826171875e1
-7.894737124443054e-1 7.871931791305542e-1 -4.0511512756347656e1 -4.0511512756347656e1
-6.842105388641357e-1 7.871931791305542e-1 -4.8154518127441406e1 -4.8154518127441406e1
-5.789473652839661e-1 7.871931791305542e-1 -4.663695526123047e1 -4.663695526123047e1
-4.736842215061188e-1 7.871931791305542e-1 -3.38223991394043e1 -3.38223991394043e1
-3.684210479259491e-1 7.871931791305542e-1 -2.0160552978515625e1 -2.0160552978515625e1
-2.631579041481018e-1 7.871931791305542e-1 -8.990518569946289e0 -8.990518569946289e0
-1.5789473056793213e-1 7.871931791305542e-1 -8.778972625732422e-1 -8.778972625732422e-1
-5.263157933950424e-2 7.871931791305542e-1 -2.407780647277832e0 -2.407780647277832e0
5.263157933950424e-2 7.871931791305542e-1 -2.0804553031921387e0 -2.0804553031921387e0
1.5789473056793213e-1 7.871931791305542e-1 -1.0639562606811523e0 -1.0639562606811523e0
2.631579041481018e-1 7.871931791305542e-1 -1.1908735275268555e1 -1.1908735275268555e1
3.684210479259491e-1 7.871931791305542e-1 -2.7007461547851562e1 -2.7007461547851562e1
4.736842215061188e-1 7.871931791305542e-1 -4.0393402099609375e1 -4.0393402099609375e1
5.789473652839661e-1 7.871931791305542e-1 -4.794622039794922e1 -4.794622039794922e1
6.842105388641357e-1 7.871931791305542e-1 -4.6806095123291016e1 -4.6806095123291016e1
7.894737124443054e-1 7.871931791305542e-1 -3.907750701904297e1 -3.907750701904297e1
8.947368264198303e-1 7.871931791305542e-1 -2.7108444213867188e1 -2.7108444213867188e1
1.0e0 7.871931791305542e-1 -1.7774200439453125e1 -1.7774200439453125e1

-1.0e0 9.30932343006134e-1 -3.329963684082031e1 -3.329963684082031e1
-8.947368264198303e-1 9.30932343006134e-1 -3.711109924316406e1 -3.711109924316406e1
-7.894737124443054e-1 9.30932343006134e-1 -4.703363800048828e1 -4.703363800048828e1
-6.842105388641357e-1 9.30932343006134e-1 -5.28873291015625e1 -5.28873291015625e1
-5.789473652839661e-1 9.30932343006134e-1 -5.1375389099121094e1 -5.1375389099121094e1
-4.736842215061188e-1 9.30932343006134e-1 -3.8966861724853516e1 -3.8966861724853516e1
-3.684210479259491e-1 9.30932343006134e-1 -2.379932403564453e1 -2.379932403564453e1
-2.631579041481018e-1 9.30932343006134e-1 -1.2460786819458008e1 -1.2460786819458008e1
-1.5789473056793213e-1 9.30932343006134e-1 -2.814167022705078e0 -2.814167022705078e0
-5.263157933950424e-2 9.30932343006134e-1 -7.037267684936523e-1 -7.037267684936523e-1
5.263157933950424e-2 9.30932343006134e-1 -5.135807991027832e-1 -5.135807991027832e-1
1.5789473056793213e-1 9.30932343006134e-1 -3.439027786254883e0 -3.439027786254883e0
2.631579041481018e-1 9.30932343006134e-1 -1.5824201583862305e1 -1.5824201583862305e1
3.684210479259491e-1 9.30932343006134e-1 -3.054165267944336e1 -3.054165267944336e1
4.736842215061188e-1 9.30932343006134e-1 -4.382665252685547e1 -4.382665252685547e1
5.789473652839661e-1 9.30932343006134e-1 -4.985938262939453e1 -4.985938262939453e1
6.842105388641357e-1 9.30932343006134e-1 -4.919878005981445e1 -4.919878005981445e1
7.894737124443054e-1 9.30932343006134e-1 -4.2200927734375e1 -4.2200927734375e1
8.947368264198303e-1 9.30932343006134e-1 -3.0374427795410156e1 -3.0374427795410156e1
1.0e0 9.30932343006134e-1 -2.0931198120117188e1 -2.0931198120117188e1

-1.0e0 1.0746715068817139e0 -4.072496032714844e1 -4.072496032714844e1
-8.947368264198303e-1 1.0746715068817139e0 -4.4670867919921875e1 -4.4670867919921875e1
-7.894737124443054e-1 1.0746715068817139e0 -5.355707550048828e1 -5.355707550048828e1
-6.842105388641357e-1 1.0746715068817139e0 -5.906806182861328e1 -5.906806182861328e1
-5.789473652839661e-1 1.0746715068817139e0 -5.623799133300781e1 -5.623799133300781e1
-4.736842215061188e-1 1.0746715068817139e0 -4.508012771606445e1 -4.508012771606445e1
-3.684210479259491e-1 1.0746715068817139e0 -2.936251449584961e1 -2.936251449584961e1
-2.631579041481018e-1 1.0746715068817139e0 -1.615574836730957e1 -1.615574836730957e1
-1.5789473056793213e-1 1.0746715068817139e0 -6.320182800292969e0 -6.320182800292969e0
-5.263157933950424e-2 1.0746715068817139e0 -9.557571411132812e-1 -9.557571411132812e-1
5.263157933950424e-2 1.0746715068817139e0 -1.3670344352722168e0 -1.3670344352722168e0
1.5789473056793213e-1 1.0746715068817139e0 -6.785951614379883e0 -6.785951614379883e0
2.631579041481018e-1 1.0746715068817139e0 -2.0123624801635742e1 -2.0123624801635742e1
3.684210479259491e-1 1.0746715068817139e0 -3.414023971557617e1 -3.414023971557617e1
4.736842215061188e-1 1.0746715068817139e0 -4.471259307861328e1 -4.471259307861328e1
5.789473652839661e-1 1.0746715068817139e0 -5.089031219482422e1 -5.089031219482422e1
6.842105388641357e-1 1.0746715068817139e0 -5.102302169799805e1 -5.102302169799805e1
7.894737124443054e-1 1.0746715068817139e0 -4.456358337402344e1 -4.456358337402344e1
8.947368264198303e-1 1.0746715068817139e0 -3.3825233459472656e1 -3.3825233459472656e1
1.0e0 1.0746715068817139e0 -2.4239410400390625e1 -2.4239410400390625e1

-1.0e0 1.218410611152649e0 -4.857038879394531e1 -4.857038879394531e1
-8.947368264198303e-1 1.218410611152649e0 -5.1772216796875e1 -5.1772216796875e1
-7.894737124443054e-1 1.218410611152649e0 -6.0494178771972656e1 -6.0494178771972656e1
-6.842105388641357e-1 1.218410611152649e0 -6.595409393310547e1 -6.595409393310547e1
-5.789473652839661e-1 1.218410611152649e0 -6.364629364013672e1 -6.364629364013672e1
-4.736842215061188e-1 1.218410611152649e0 -5.3145320892333984e1 -5.3145320892333984e1
-3.684210479259491e-1 1.218410611152649e0 -3.713144302368164e1 -3.713144302368164e1
-2.631579041481018e-1 1.218410611152649e0 -2.3269472122192383e1 -2.3269472122192383e1
-1.5789473056793213e-1 1.218410611152649e0 -1.1729034423828125e1 -1.1729034423828125e1
-5.263157933950424e-2 1.218410611152649e0 -3.6465930938720703e0 -3.6465930938720703e0
5.263157933950424e-2 1.218410611152649e0 -4.131104946136475e0 -4.131104946136475e0
1.5789473056793213e-1 1.218410611152649e0 -1.1772695541381836e1 -1.1772695541381836e1
2.631579041481018e-1 1.218410611152649e0 -2.5051427841186523e1 -2.5051427841186523e1
3.684210479259491e-1 1.218410611152649e0 -3.6833335876464844e1 -3.6833335876464844e1
4.736842215061188e-1 1.218410611152649e0 -4.5383567810058594e1 -4.5383567810058594e1
5.789473652839661e-1 1.218410611152649e0 -5.154698944091797e1 -5.154698944091797e1
6.842105388641357e-1 1.218410611152649e0 -5.2416751861572266e1 -5.2416751861572266e1
7.894737124443054e-1 1.218410611152649e0 -4.6523902893066406e1 -4.6523902893066406e1
8.947368264198303e-1 1.218410611152649e0 -3.6509742736816406e1 -3.6509742736816406e1
1.0e0 1.218410611152649e0 -2.8284637451171875e1 -2.8284637451171875e1

-1.0e0 1.362149715423584e0 -5.542588806152344e1 -5.542588806152344e1
-8.947368264198303e-1 1.362149715423584e0 -5.86514892578125e1 -5.86514892578125e1
-7.894737124443054e-1 1.362149715423584e0 -6.74295883178711e1 -6.74295883178711e1
-6.842105388641357e-1 1.362149715423584e0 -7.307720184326172e1 -7.307720184326172e1
-5.789473652839661e-1 1.362149715423584e0 -7.127740478515625e1 -7.127740478515625e1
-4.736842215061188e-1 1.362149715423584e0 -6.056855392456055e1 -6.056855392456055e1
-3.684210479259491e-1 1.362149715423584e0 -4.571519088745117e1 -4.571519088745117e1
-2.631579041481018e-1 1.362149715423584e0 -3.2327674865722656e1 -3.2327674865722656e1
-1.5789473056793213e-1 1.362149715423584e0 -2.038214111328125e1 -2.038214111328125e1
-5.263157933950424e-2 1.362149715423584e0 -8.786859512329102e0 -8.786859512329102e0
5.263157933950424e-2 1.362149715423584e0 -8.920745849609375e0 -8.920745849609375e0
1.5789473056793213e-1 1.362149715423584e0 -1.717312240600586e1 -1.717312240600586e1
2.631579041481018e-1 1.362149715423584e0 -2.8958314895629883e1 -2.8958314895629883e1
3.684210479259491e-1 1.362149715423584e0 -3.924993896484375e1 -3.924993896484375e1
4.736842215061188e-1 1.362149715423584e0 -4.668225860595703e1 -4.668225860595703e1
5.789473652839661e-1 1.362149715423584e0 -5.2574989318847656e1 -5.2574989318847656e1
6.842105388641357e-1 1.362149715423584e0 -5.377516555786133e1 -5.377516555786133e1
7.894737124443054e-1 1.362149715423584e0 -4.778667449951172e1 -4.778667449951172e1
8.947368264198303e-1 1.362149715423584e0 -3.835626983642578e1 -3.835626983642578e1
1.0e0 1.362149715423584e0 -3.11409912109375e1 -3.11409912109375e1


==> tikz/main-figure9_contourtmp0.dat <==
-1.0e0 -2.4262959957122803e0 -6.780794525146484e1 -6.780794525146484e1
-8.947368264198303e-1 -2.4262959957122803e0 -5.4155784606933594e1 -5.4155784606933594e1
-7.894737124443054e-1 -2.4262959957122803e0 -1.0550958633422852e1 -1.0550958633422852e1
-6.842105388641357e-1 -2.4262959957122803e0 -7.588655471801758e0 -7.588655471801758e0
-5.789473652839661e-1 -2.4262959957122803e0 -1.3758132934570312e1 -1.3758132934570312e1
-4.736842215061188e-1 -2.4262959957122803e0 -7.128276062011719e1 -7.128276062011719e1
-3.684210479259491e-1 -2.4262959957122803e0 -6.210113525390625e1 -6.210113525390625e1
-2.631579041481018e-1 -2.4262959957122803e0 -6.618252563476562e1 -6.618252563476562e1
-1.5789473056793213e-1 -2.4262959957122803e0 -7.04017562866211e1 -7.04017562866211e1
-5.263157933950424e-2 -2.4262959957122803e0 -6.668257904052734e1 -6.668257904052734e1
5.263157933950424e-2 -2.4262959957122803e0 -6.154060363769531e1 -6.154060363769531e1
1.5789473056793213e-1 -2.4262959957122803e0 -5.7443580627441406e1 -5.7443580627441406e1
2.631579041481018e-1 -2.4262959957122803e0 -5.7640289306640625e1 -5.7640289306640625e1
3.684210479259491e-1 -2.4262959957122803e0 -5.364289093017578e1 -5.364289093017578e1
4.736842215061188e-1 -2.4262959957122803e0 -5.570461654663086e1 -5.570461654663086e1
5.789473652839661e-1 -2.4262959957122803e0 -1.1314254760742188e1 -1.1314254760742188e1
6.842105388641357e-1 -2.4262959957122803e0 -7.548185348510742e0 -7.548185348510742e0
7.894737124443054e-1 -2.4262959957122803e0 -1.0402559280395508e1 -1.0402559280395508e1
8.947368264198303e-1 -2.4262959957122803e0 -5.303211975097656e1 -5.303211975097656e1
1.0e0 -2.4262959957122803e0 -7.931353759765625e1 -7.931353759765625e1

-1.0e0 -2.1690776348114014e0 -6.1391334533691406e1 -6.1391334533691406e1
-8.947368264198303e-1 -2.1690776348114014e0 -4.8998409271240234e1 -4.8998409271240234e1
-7.894737124443054e-1 -2.1690776348114014e0 -8.059976577758789e0 -8.059976577758789e0
-6.842105388641357e-1 -2.1690776348114014e0 -5.213550567626953e0 -5.213550567626953e0
-5.789473652839661e-1 -2.1690776348114014e0 -7.838768005371094e0 -7.838768005371094e0
-4.736842215061188e-1 -2.1690776348114014e0 -6.92117919921875e1 -6.92117919921875e1
-3.684210479259491e-1 -2.1690776348114014e0 -6.550333404541016e1 -6.550333404541016e1
-2.631579041481018e-1 -2.1690776348114014e0 -7.116624450683594e1 -7.116624450683594e1
-1.5789473056793213e-1 -2.1690776348114014e0 -7.551518249511719e1 -7.551518249511719e1
-5.263157933950424e-2 -2.1690776348114014e0 -7.089546203613281e1 -7.089546203613281e1
5.263157933950424e-2 -2.1690776348114014e0 -6.670326232910156e1 -6.670326232910156e1
1.5789473056793213e-1 -2.1690776348114014e0 -6.017660140991211e1 -6.017660140991211e1
2.631579041481018e-1 -2.1690776348114014e0 -5.383196258544922e1 -5.383196258544922e1
3.684210479259491e-1 -2.1690776348114014e0 -4.8464508056640625e1 -4.8464508056640625e1
4.736842215061188e-1 -2.1690776348114014e0 -3.7914833068847656e1 -3.7914833068847656e1
5.789473652839661e-1 -2.1690776348114014e0 -8.143423080444336e0 -8.143423080444336e0
6.842105388641357e-1 -2.1690776348114014e0 -5.10942268371582e0 -5.10942268371582e0
7.894737124443054e-1 -2.1690776348114014e0 -7.1051177978515625e0 -7.1051177978515625e0
8.947368264198303e-1 -2.1690776348114014e0 -4.272106170654297e1 -4.272106170654297e1
1.0e0 -2.1690776348114014e0 -6.657048034667969e1 -6.657048034667969e1

-1.0e0 -1.9118592739105225e0 -5.644012451171875e1 -5.644012451171875e1
-8.947368264198303e-1 -1.9118592739105225e0 -3.874342727661133e1 -3.874342727661133e1
-7.894737124443054e-1 -1.9118592739105225e0 -5.871496200561523e0 -5.871496200561523e0
-6.842105388641357e-1 -1.9118592739105225e0 -3.4481735229492188e0 -3.4481735229492188e0
-5.789473652839661e-1 -1.9118592739105225e0 -4.939313888549805e0 -4.939313888549805e0
-4.736842215061188e-1 -1.9118592739105225e0 -5.7569114685058594e1 -5.7569114685058594e1
-3.684210479259491e-1 -1.9118592739105225e0 -7.344721984863281e1 -7.344721984863281e1
-2.631579041481018e-1 -1.9118592739105225e0 -7.851351928710938e1 -7.851351928710938e1
-1.5789473056793213e-1 -1.9118592739105225e0 -8.264274597167969e1 -8.264274597167969e1
-5.263157933950424e-2 -1.9118592739105225e0 -7.852369689941406e1 -7.852369689941406e1
5.263157933950424e-2 -1.9118592739105225e0 -7.221662902832031e1 -7.221662902832031e1
1.5789473056793213e-1 -1.9118592739105225e0 -6.1780517578125e1 -6.1780517578125e1
2.631579041481018e-1 -1.9118592739105225e0 -5.2827545166015625e1 -5.2827545166015625e1
3.684210479259491e-1 -1.9118592739105225e0 -5.132935333251953e1 -5.132935333251953e1
4.736842215061188e-1 -1.9118592739105225e0 -2.6433504104614258e1 -2.6433504104614258e1
5.789473652839661e-1 -1.9118592739105225e0 -4.972009658813477e0 -4.972009658813477e0
6.842105388641357e-1 -1.9118592739105225e0 -3.4953479766845703e0 -3.4953479766845703e0
7.894737124443054e-1 -1.9118592739105225e0 -4.816583633422852e0 -4.816583633422852e0
8.947368264198303e-1 -1.9118592739105225e0 -2.147412872314453e1 -2.147412872314453e1
1.0e0 -1.9118592739105225e0 -5.6793113708496094e1 -5.6793113708496094e1

-1.0e0 -1.654641032218933e0 -4.9923126220703125e1 -4.9923126220703125e1
-8.947368264198303e-1 -1.654641032218933e0 -2.1333595275878906e1 -2.1333595275878906e1
-7.894737124443054e-1 -1.654641032218933e0 -4.051359176635742e0 -4.051359176635742e0
-6.842105388641357e-1 -1.654641032218933e0 -2.440946578979492e0 -2.440946578979492e0
-5.789473652839661e-1 -1.654641032218933e0 -3.2140846252441406e0 -3.2140846252441406e0
-4.736842215061188e-1 -1.654641032218933e0 -1.9903533935546875e1 -1.9903533935546875e1
-3.684210479259491e-1 -1.654641032218933e0 -8.203959655761719e1 -8.203959655761719e1
-2.631579041481018e-1 -1.654641032218933e0 -8.645465850830078e1 -8.645465850830078e1
-1.5789473056793213e-1 -1.654641032218933e0 -8.957005310058594e1 -8.957005310058594e1
-5.263157933950424e-2 -1.654641032218933e0 -8.387226104736328e1 -8.387226104736328e1
5.263157933950424e-2 -1.654641032218933e0 -7.382356262207031e1 -7.382356262207031e1
1.5789473056793213e-1 -1.654641032218933e0 -6.107026672363281e1 -6.107026672363281e1
2.631579041481018e-1 -1.654641032218933e0 -5.5583248138427734e1 -5.5583248138427734e1
3.684210479259491e-1 -1.654641032218933e0 -5.42808837890625e1 -5.42808837890625e1
4.736842215061188e-1 -1.654641032218933e0 -1.4671830177307129e1 -1.4671830177307129e1
5.789473652839661e-1 -1.654641032218933e0 -3.495206832885742e0 -3.495206832885742e0
6.842105388641357e-1 -1.654641032218933e0 -2.5989761352539062e0 -2.5989761352539062e0
7.894737124443054e-1 -1.654641032218933e0 -3.369546890258789e0 -3.369546890258789e0
8.947368264198303e-1 -1.654641032218933e0 -1.1933847427368164e1 -1.1933847427368164e1
1.0e0 -1.654641032218933e0 -5.070378875732422e1 -5.070378875732422e1

-1.0e0 -1.3974226713180542e0 -4.407625198364258e1 -4.407625198364258e1
-8.947368264198303e-1 -1.3974226713180542e0 -1.1436731338500977e1 -1.1436731338500977e1
-7.894737124443054e-1 -1.3974226713180542e0 -2.5028419494628906e0 -2.5028419494628906e0
-6.842105388641357e-1 -1.3974226713180542e0 -1.701498031616211e0 -1.701498031616211e0
-5.789473652839661e-1 -1.3974226713180542e0 -1.9952983856201172e0 -1.9952983856201172e0
-4.736842215061188e-1 -1.3974226713180542e0 -7.879848480224609e0 -7.879848480224609e0
-3.684210479259491e-1 -1.3974226713180542e0 -8.293379211425781e1 -8.293379211425781e1
-2.631579041481018e-1 -1.3974226713180542e0 -8.998612213134766e1 -8.998612213134766e1
-1.5789473056793213e-1 -1.3974226713180542e0 -9.15772476196289e1 -9.15772476196289e1
-5.263157933950424e-2 -1.3974226713180542e0 -8.213985443115234e1 -8.213985443115234e1
5.263157933950424e-2 -1.3974226713180542e0 -7.026512145996094e1 -7.026512145996094e1
1.5789473056793213e-1 -1.3974226713180542e0 -5.599848175048828e1 -5.599848175048828e1
2.631579041481018e-1 -1.3974226713180542e0 -5.738379669189453e1 -5.738379669189453e1
3.684210479259491e-1 -1.3974226713180542e0 -5.3694419860839844e1 -5.3694419860839844e1
4.736842215061188e-1 -1.3974226713180542e0 -7.228599548339844e0 -7.228599548339844e0
5.789473652839661e-1 -1.3974226713180542e0 -2.2532005310058594e0 -2.2532005310058594e0
6.842105388641357e-1 -1.3974226713180542e0 -1.8935222625732422e0 -1.8935222625732422e0
7.894737124443054e-1 -1.3974226713180542e0 -2.233356475830078e0 -2.233356475830078e0
8.947368264198303e-1 -1.3974226713180542e0 -7.126575469970703e0 -7.126575469970703e0
1.0e0 -1.3974226713180542e0 -4.670343017578125e1 -4.670343017578125e1

-1.0e0 -1.1402043104171753e0 -3.831577682495117e1 -3.831577682495117e1
-8.947368264198303e-1 -1.1402043104171753e0 -5.5669097900390625e0 -5.5669097900390625e0
-7.894737124443054e-1 -1.1402043104171753e0 -1.4820022583007812e0 -1.4820022583007812e0
-6.842105388641357e-1 -1.1402043104171753e0 -1.506338119506836e0 -1.506338119506836e0
-5.789473652839661e-1 -1.1402043104171753e0 -1.4968147277832031e0 -1.4968147277832031e0
-4.736842215061188e-1 -1.1402043104171753e0 -3.1764373779296875e0 -3.1764373779296875e0
-3.684210479259491e-1 -1.1402043104171753e0 -7.842890930175781e1 -7.842890930175781e1
-2.631579041481018e-1 -1.1402043104171753e0 -9.136067962646484e1 -9.136067962646484e1
-1.5789473056793213e-1 -1.1402043104171753e0 -8.833746337890625e1 -8.833746337890625e1
-5.263157933950424e-2 -1.1402043104171753e0 -7.956348419189453e1 -7.956348419189453e1
5.263157933950424e-2 -1.1402043104171753e0 -6.708790588378906e1 -6.708790588378906e1
1.5789473056793213e-1 -1.1402043104171753e0 -5.660359191894531e1 -5.660359191894531e1
2.631579041481018e-1 -1.1402043104171753e0 -6.03958625793457e1 -6.03958625793457e1
3.684210479259491e-1 -1.1402043104171753e0 -5.0532470703125e1 -5.0532470703125e1
4.736842215061188e-1 -1.1402043104171753e0 -3.2496585845947266e0 -3.2496585845947266e0
5.789473652839661e-1 -1.1402043104171753e0 -1.5585708618164062e0 -1.5585708618164062e0
6.842105388641357e-1 -1.1402043104171753e0 -1.5618858337402344e0 -1.5618858337402344e0
7.894737124443054e-1 -1.1402043104171753e0 -1.6604785919189453e0 -1.6604785919189453e0
8.947368264198303e-1 -1.1402043104171753e0 -4.392192840576172e0 -4.392192840576172e0
1.0e0 -1.1402043104171753e0 -4.1322635650634766e1 -4.1322635650634766e1

-1.0e0 -8.829860091209412e-1 -3.042799186706543e1 -3.042799186706543e1
-8.947368264198303e-1 -8.829860091209412e-1 -2.4733200073242188e0 -2.4733200073242188e0
-7.894737124443054e-1 -8.829860091209412e-1 -1.2542228698730469e0 -1.2542228698730469e0
-6.842105388641357e-1 -8.829860091209412e-1 -1.5395793914794922e0 -1.5395793914794922e0
-5.789473652839661e-1 -8.829860091209412e-1 -1.2900619506835938e0 -1.2900619506835938e0
-4.736842215061188e-1 -8.829860091209412e-1 -1.4254035949707031e0 -1.4254035949707031e0
-3.684210479259491e-1 -8.829860091209412e-1 -7.095989990234375e1 -7.095989990234375e1
-2.631579041481018e-1 -8.829860091209412e-1 -9.006380462646484e1 -9.006380462646484e1
-1.5789473056793213e-1 -8.829860091209412e-1 -8.290785217285156e1 -8.290785217285156e1
-5.263157933950424e-2 -8.829860091209412e-1 -7.028756713867188e1 -7.028756713867188e1
5.263157933950424e-2 -8.829860091209412e-1 -5.347236251831055e1 -5.347236251831055e1
1.5789473056793213e-1 -8.829860091209412e-1 -5.1822608947753906e1 -5.1822608947753906e1
2.631579041481018e-1 -8.829860091209412e-1 -6.23298454284668e1 -6.23298454284668e1
3.684210479259491e-1 -8.829860091209412e-1 -4.208304214477539e1 -4.208304214477539e1
4.736842215061188e-1 -8.829860091209412e-1 -1.6125411987304688e0 -1.6125411987304688e0
5.789473652839661e-1 -8.829860091209412e-1 -1.241678237915039e0 -1.241678237915039e0
6.842105388641357e-1 -8.829860091209412e-1 -1.4812335968017578e0 -1.4812335968017578e0
7.894737124443054e-1 -8.829860091209412e-1 -1.3801536560058594e0 -1.3801536560058594e0
8.947368264198303e-1 -8.829860091209412e-1 -2.367748260498047e0 -2.367748260498047e0
1.0e0 -8.829860091209412e-1 -3.207243347167969e1 -3.207243347167969e1

-1.0e0 -6.257676482200623e-1 -2.381572723388672e1 -2.381572723388672e1
-8.947368264198303e-1 -6.257676482200623e-1 -7.768783569335938e-1 -7.768783569335938e-1
-7.894737124443054e-1 -6.257676482200623e-1 -1.5127449035644531e0 -1.5127449035644531e0
-6.842105388641357e-1 -6.257676482200623e-1 -1.9089584350585938e0 -1.9089584350585938e0
-5.789473652839661e-1 -6.257676482200623e-1 -1.6004276275634766e0 -1.6004276275634766e0
-4.736842215061188e-1 -6.257676482200623e-1 -8.640689849853516e-1 -8.640689849853516e-1
-3.684210479259491e-1 -6.257676482200623e-1 -4.9250247955322266e1 -4.9250247955322266e1
-2.631579041481018e-1 -6.257676482200623e-1 -7.960835266113281e1 -7.960835266113281e1
-1.5789473056793213e-1 -6.257676482200623e-1 -6.787716674804688e1 -6.787716674804688e1
-5.263157933950424e-2 -6.257676482200623e-1 -3.4496620178222656e1 -3.4496620178222656e1
5.263157933950424e-2 -6.257676482200623e-1 -1.742043685913086e1 -1.742043685913086e1
1.5789473056793213e-1 -6.257676482200623e-1 -2.7159547805786133e1 -2.7159547805786133e1
2.631579041481018e-1 -6.257676482200623e-1 -5.9757015228271484e1 -5.9757015228271484e1
3.684210479259491e-1 -6.257676482200623e-1 -2.4059226989746094e1 -2.4059226989746094e1
4.736842215061188e-1 -6.257676482200623e-1 -8.549766540527344e-1 -8.549766540527344e-1
5.789473652839661e-1 -6.257676482200623e-1 -1.5335445404052734e0 -1.5335445404052734e0
6.842105388641357e-1 -6.257676482200623e-1 -1.7741050720214844e0 -1.7741050720214844e0
7.894737124443054e-1 -6.257676482200623e-1 -1.5037708282470703e0 -1.5037708282470703e0
8.947368264198303e-1 -6.257676482200623e-1 -9.472389221191406e-1 -9.472389221191406e-1
1.0e0 -6.257676482200623e-1 -1.8303882598876953e1 -1.8303882598876953e1

-1.0e0 -3.6854931712150574e-1 -9.772388458251953e0 -9.772388458251953e0
-8.947368264198303e-1 -3.6854931712150574e-1 -9.618072509765625e-1 -9.618072509765625e-1
-7.894737124443054e-1 -3.6854931712150574e-1 -2.073038101196289e0 -2.073038101196289e0
-6.842105388641357e-1 -3.6854931712150574e-1 -2.554044723510742e0 -2.554044723510742e0
-5.789473652839661e-1 -3.6854931712150574e-1 -2.455608367919922e0 -2.455608367919922e0
-4.736842215061188e-1 -3.6854931712150574e-1 -1.4541683197021484e0 -1.4541683197021484e0
-3.684210479259491e-1 -3.6854931712150574e-1 -6.883373260498047e0 -6.883373260498047e0
-2.631579041481018e-1 -3.6854931712150574e-1 -6.301142120361328e1 -6.301142120361328e1
-1.5789473056793213e-1 -3.6854931712150574e-1 -2.112790298461914e1 -2.112790298461914e1
-5.263157933950424e-2 -3.6854931712150574e-1 -9.84747314453125e0 -9.84747314453125e0
5.263157933950424e-2 -3.6854931712150574e-1 -8.699043273925781e0 -8.699043273925781e0
1.5789473056793213e-1 -3.6854931712150574e-1 -1.0618491172790527e1 -1.0618491172790527e1
2.631579041481018e-1 -3.6854931712150574e-1 -4.173931121826172e1 -4.173931121826172e1
3.684210479259491e-1 -3.6854931712150574e-1 -6.129982948303223e0 -6.129982948303223e0
4.736842215061188e-1 -3.6854931712150574e-1 -1.3626365661621094e0 -1.3626365661621094e0
5.789473652839661e-1 -3.6854931712150574e-1 -2.250761032104492e0 -2.250761032104492e0
6.842105388641357e-1 -3.6854931712150574e-1 -2.3948802947998047e0 -2.3948802947998047e0
7.894737124443054e-1 -3.6854931712150574e-1 -2.0260982513427734e0 -2.0260982513427734e0
8.947368264198303e-1 -3.6854931712150574e-1 -8.381767272949219e-1 -8.381767272949219e-1
1.0e0 -3.6854931712150574e-1 -9.679458618164062e0 -9.679458618164062e0

-1.0e0 -1.1133097112178802e-1 -5.817413330078125e-5 -5.817413330078125e-5
-8.947368264198303e-1 -1.1133097112178802e-1 -2.6671524047851562e0 -2.6671524047851562e0
-7.894737124443054e-1 -1.1133097112178802e-1 -3.3760852813720703e0 -3.3760852813720703e0
-6.842105388641357e-1 -1.1133097112178802e-1 -3.6926937103271484e0 -3.6926937103271484e0
-5.789473652839661e-1 -1.1133097112178802e-1 -3.7206764221191406e0 -3.7206764221191406e0
-4.736842215061188e-1 -1.1133097112178802e-1 -2.8376121520996094e0 -2.8376121520996094e0
-3.684210479259491e-1 -1.1133097112178802e-1 -1.0251998901367188e-3 -1.0251998901367188e-3
-2.631579041481018e-1 -1.1133097112178802e-1 -2.0381624221801758e1 -2.0381624221801758e1
-1.5789473056793213e-1 -1.1133097112178802e-1 -6.269939422607422e0 -6.269939422607422e0
-5.263157933950424e-2 -1.1133097112178802e-1 -5.222309112548828e0 -5.222309112548828e0
5.263157933950424e-2 -1.1133097112178802e-1 -5.041984558105469e0 -5.041984558105469e0
1.5789473056793213e-1 -1.1133097112178802e-1 -5.374391555786133e0 -5.374391555786133e0
2.631579041481018e-1 -1.1133097112178802e-1 -7.9041032791137695e0 -7.9041032791137695e0
3.684210479259491e-1 -1.1133097112178802e-1 -2.1791458129882812e-3 -2.1791458129882812e-3
4.736842215061188e-1 -1.1133097112178802e-1 -2.5819625854492188e0 -2.5819625854492188e0
5.789473652839661e-1 -1.1133097112178802e-1 -3.4837398529052734e0 -3.4837398529052734e0
6.842105388641357e-1 -1.1133097112178802e-1 -3.4590396881103516e0 -3.4590396881103516e0
7.894737124443054e-1 -1.1133097112178802e-1 -3.1082916259765625e0 -3.1082916259765625e0
8.947368264198303e-1 -1.1133097112178802e-1 -2.6468467712402344e0 -2.6468467712402344e0
1.0e0 -1.1133097112178802e-1 -1.506805419921875e-4 -1.506805419921875e-4

-1.0e0 1.458873599767685e-1 -1.3938849449157715e1 -1.3938849449157715e1
-8.947368264198303e-1 1.458873599767685e-1 -7.893449783325195e0 -7.893449783325195e0
-7.894737124443054e-1 1.458873599767685e-1 -5.374879837036133e0 -5.374879837036133e0
-6.842105388641357e-1 1.458873599767685e-1 -5.341989517211914e0 -5.341989517211914e0
-5.789473652839661e-1 1.458873599767685e-1 -5.337078094482422e0 -5.337078094482422e0
-4.736842215061188e-1 1.458873599767685e-1 -5.557834625244141e0 -5.557834625244141e0
-3.684210479259491e-1 1.458873599767685e-1 -3.1181318283081055e1 -3.1181318283081055e1
-2.631579041481018e-1 1.458873599767685e-1 -1.633523941040039e0 -1.633523941040039e0
-1.5789473056793213e-1 1.458873599767685e-1 -3.143552780151367e0 -3.143552780151367e0
-5.263157933950424e-2 1.458873599767685e-1 -3.287637710571289e0 -3.287637710571289e0
5.263157933950424e-2 1.458873599767685e-1 -3.3213882446289062e0 -3.3213882446289062e0
1.5789473056793213e-1 1.458873599767685e-1 -2.889406204223633e0 -2.889406204223633e0
2.631579041481018e-1 1.458873599767685e-1 -1.2523422241210938e0 -1.2523422241210938e0
3.684210479259491e-1 1.458873599767685e-1 -2.6559864044189453e1 -2.6559864044189453e1
4.736842215061188e-1 1.458873599767685e-1 -5.479045867919922e0 -5.479045867919922e0
5.789473652839661e-1 1.458873599767685e-1 -5.243120193481445e0 -5.243120193481445e0
6.842105388641357e-1 1.458873599767685e-1 -4.872777938842773e0 -4.872777938842773e0
7.894737124443054e-1 1.458873599767685e-1 -4.723197937011719e0 -4.723197937011719e0
8.947368264198303e-1 1.458873599767685e-1 -6.244081497192383e0 -6.244081497192383e0
1.0e0 1.458873599767685e-1 -9.336511611938477e0 -9.336511611938477e0

-1.0e0 4.031057059764862e-1 -3.145867156982422e1 -3.145867156982422e1
-8.947368264198303e-1 4.031057059764862e-1 -1.8710887908935547e1 -1.8710887908935547e1
-7.894737124443054e-1 4.031057059764862e-1 -8.58758544921875e0 -8.58758544921875e0
-6.842105388641357e-1 4.031057059764862e-1 -7.101676940917969e0 -7.101676940917969e0
-5.789473652839661e-1 4.031057059764862e-1 -7.570051193237305e0 -7.570051193237305e0
-4.736842215061188e-1 4.031057059764862e-1 -1.1079620361328125e1 -1.1079620361328125e1
-3.684210479259491e-1 4.031057059764862e-1 -6.404446411132812e1 -6.404446411132812e1
-2.631579041481018e-1 4.031057059764862e-1 -2.416973114013672e-1 -2.416973114013672e-1
-1.5789473056793213e-1 4.031057059764862e-1 -1.657857894897461e0 -1.657857894897461e0
-5.263157933950424e-2 4.031057059764862e-1 -2.199310302734375e0 -2.199310302734375e0
5.263157933950424e-2 4.031057059764862e-1 -2.2348251342773438e0 -2.2348251342773438e0
1.5789473056793213e-1 4.031057059764862e-1 -1.6017112731933594e0 -1.6017112731933594e0
2.631579041481018e-1 4.031057059764862e-1 -3.709850311279297e-1 -3.709850311279297e-1
3.684210479259491e-1 4.031057059764862e-1 -5.3262420654296875e1 -5.3262420654296875e1
4.736842215061188e-1 4.031057059764862e-1 -1.0428242683410645e1 -1.0428242683410645e1
5.789473652839661e-1 4.031057059764862e-1 -6.967584609985352e0 -6.967584609985352e0
6.842105388641357e-1 4.031057059764862e-1 -6.754655838012695e0 -6.754655838012695e0
7.894737124443054e-1 4.031057059764862e-1 -8.570539474487305e0 -8.570539474487305e0
8.947368264198303e-1 4.031057059764862e-1 -1.6776992797851562e1 -1.6776992797851562e1
1.0e0 4.031057059764862e-1 -2.3776004791259766e1 -2.3776004791259766e1

-1.0e0 6.603240370750427e-1 -3.993651580810547e1 -3.993651580810547e1
-8.947368264198303e-1 6.603240370750427e-1 -3.1783544540405273e1 -3.1783544540405273e1
-7.894737124443054e-1 6.603240370750427e-1 -1.3067781448364258e1 -1.3067781448364258e1
-6.842105388641357e-1 6.603240370750427e-1 -9.928400039672852e0 -9.928400039672852e0
-5.789473652839661e-1 6.603240370750427e-1 -1.0856819152832031e1 -1.0856819152832031e1
-4.736842215061188e-1 6.603240370750427e-1 -3.620870590209961e1 -3.620870590209961e1
-3.684210479259491e-1 6.603240370750427e-1 -7.75057373046875e1 -7.75057373046875e1
-2.631579041481018e-1 6.603240370750427e-1 -3.939059257507324e0 -3.939059257507324e0
-1.5789473056793213e-1 6.603240370750427e-1 -1.0829143524169922e0 -1.0829143524169922e0
-5.263157933950424e-2 6.603240370750427e-1 -1.6612091064453125e0 -1.6612091064453125e0
5.263157933950424e-2 6.603240370750427e-1 -1.604034423828125e0 -1.604034423828125e0
1.5789473056793213e-1 6.603240370750427e-1 -1.0736751556396484e0 -1.0736751556396484e0
2.631579041481018e-1 6.603240370750427e-1 -3.740478515625e0 -3.740478515625e0
3.684210479259491e-1 6.603240370750427e-1 -6.487571716308594e1 -6.487571716308594e1
4.736842215061188e-1 6.603240370750427e-1 -4.0001625061035156e1 -4.0001625061035156e1
5.789473652839661e-1 6.603240370750427e-1 -1.0795066833496094e1 -1.0795066833496094e1
6.842105388641357e-1 6.603240370750427e-1 -1.1407596588134766e1 -1.1407596588134766e1
7.894737124443054e-1 6.603240370750427e-1 -1.9478845596313477e1 -1.9478845596313477e1
8.947368264198303e-1 6.603240370750427e-1 -3.165048599243164e1 -3.165048599243164e1
1.0e0 6.603240370750427e-1 -3.889990997314453e1 -3.889990997314453e1

-1.0e0 9.175423979759216e-1 -4.6926429748535156e1 -4.6926429748535156e1
-8.947368264198303e-1 9.175423979759216e-1 -4.8007843017578125e1 -4.8007843017578125e1
-7.894737124443054e-1 9.175423979759216e-1 -2.111174964904785e1 -2.111174964904785e1
-6.842105388641357e-1 9.175423979759216e-1 -1.3015960693359375e1 -1.3015960693359375e1
-5.789473652839661e-1 9.175423979759216e-1 -1.4723932266235352e1 -1.4723932266235352e1
-4.736842215061188e-1 9.175423979759216e-1 -7.293470001220703e1 -7.293470001220703e1
-3.684210479259491e-1 9.175423979759216e-1 -9.1846923828125e1 -9.1846923828125e1
-2.631579041481018e-1 9.175423979759216e-1 -1.8057092666625977e1 -1.8057092666625977e1
-1.5789473056793213e-1 9.175423979759216e-1 -1.1926898956298828e0 -1.1926898956298828e0
-5.263157933950424e-2 9.175423979759216e-1 -1.4137134552001953e0 -1.4137134552001953e0
5.263157933950424e-2 9.175423979759216e-1 -1.3908672332763672e0 -1.3908672332763672e0
1.5789473056793213e-1 9.175423979759216e-1 -1.2717647552490234e0 -1.2717647552490234e0
2.631579041481018e-1 9.175423979759216e-1 -1.6245574951171875e1 -1.6245574951171875e1
3.684210479259491e-1 9.175423979759216e-1 -6.958863067626953e1 -6.958863067626953e1
4.736842215061188e-1 9.175423979759216e-1 -7.384127044677734e1 -7.384127044677734e1
5.789473652839661e-1 9.175423979759216e-1 -5.662904357910156e1 -5.662904357910156e1
6.842105388641357e-1 9.175423979759216e-1 -3.85111083984375e1 -3.85111083984375e1
7.894737124443054e-1 9.175423979759216e-1 -4.335424041748047e1 -4.335424041748047e1
8.947368264198303e-1 9.175423979759216e-1 -4.8576393127441406e1 -4.8576393127441406e1
1.0e0 9.175423979759216e-1 -4.929313659667969e1 -4.929313659667969e1

-1.0e0 1.1747606992721558e0 -5.378844451904297e1 -5.378844451904297e1
-8.947368264198303e-1 1.1747606992721558e0 -5.7348812103271484e1 -5.7348812103271484e1
-7.894737124443054e-1 1.1747606992721558e0 -3.482796096801758e1 -3.482796096801758e1
-6.842105388641357e-1 1.1747606992721558e0 -1.8649707794189453e1 -1.8649707794189453e1
-5.789473652839661e-1 1.1747606992721558e0 -2.6595983505249023e1 -2.6595983505249023e1
-4.736842215061188e-1 1.1747606992721558e0 -9.522675323486328e1 -9.522675323486328e1
-3.684210479259491e-1 1.1747606992721558e0 -9.960710144042969e1 -9.960710144042969e1
-2.631579041481018e-1 1.1747606992721558e0 -4.8931549072265625e1 -4.8931549072265625e1
-1.5789473056793213e-1 1.1747606992721558e0 -2.2186641693115234e0 -2.2186641693115234e0
-5.263157933950424e-2 1.1747606992721558e0 -1.5544605255126953e0 -1.5544605255126953e0
5.263157933950424e-2 1.1747606992721558e0 -1.5417938232421875e0 -1.5417938232421875e0
1.5789473056793213e-1 1.1747606992721558e0 -2.335264205932617e0 -2.335264205932617e0
2.631579041481018e-1 1.1747606992721558e0 -5.555903244018555e1 -5.555903244018555e1
3.684210479259491e-1 1.1747606992721558e0 -7.111457061767578e1 -7.111457061767578e1
4.736842215061188e-1 1.1747606992721558e0 -7.764911651611328e1 -7.764911651611328e1
5.789473652839661e-1 1.1747606992721558e0 -8.11634521484375e1 -8.11634521484375e1
6.842105388641357e-1 1.1747606992721558e0 -7.221066284179688e1 -7.221066284179688e1
7.894737124443054e-1 1.1747606992721558e0 -6.340677261352539e1 -6.340677261352539e1
8.947368264198303e-1 1.1747606992721558e0 -5.978614807128906e1 -5.978614807128906e1
1.0e0 1.1747606992721558e0 -5.733422088623047e1 -5.733422088623047e1

-1.0e0 1.4319790601730347e0 -6.263602828979492e1 -6.263602828979492e1
-8.947368264198303e-1 1.4319790601730347e0 -6.545486450195312e1 -6.545486450195312e1
-7.894737124443054e-1 1.4319790601730347e0 -5.0161651611328125e1 -5.0161651611328125e1
-6.842105388641357e-1 1.4319790601730347e0 -3.144587516784668e1 -3.144587516784668e1
-5.789473652839661e-1 1.4319790601730347e0 -6.72514877319336e1 -6.72514877319336e1
-4.736842215061188e-1 1.4319790601730347e0 -1.0641275787353516e2 -1.0641275787353516e2
-3.684210479259491e-1 1.4319790601730347e0 -1.0257537841796875e2 -1.0257537841796875e2
-2.631579041481018e-1 1.4319790601730347e0 -6.77857666015625e1 -6.77857666015625e1
-1.5789473056793213e-1 1.4319790601730347e0 -4.335409164428711e0 -4.335409164428711e0
-5.263157933950424e-2 1.4319790601730347e0 -2.0301475524902344e0 -2.0301475524902344e0
5.263157933950424e-2 1.4319790601730347e0 -2.0493927001953125e0 -2.0493927001953125e0
1.5789473056793213e-1 1.4319790601730347e0 -3.9903507232666016e0 -3.9903507232666016e0
2.631579041481018e-1 1.4319790601730347e0 -6.676324462890625e1 -6.676324462890625e1
3.684210479259491e-1 1.4319790601730347e0 -6.892427062988281e1 -6.892427062988281e1
4.736842215061188e-1 1.4319790601730347e0 -8.04659423828125e1 -8.04659423828125e1
5.789473652839661e-1 1.4319790601730347e0 -8.706329345703125e1 -8.706329345703125e1
6.842105388641357e-1 1.4319790601730347e0 -8.892555236816406e1 -8.892555236816406e1
7.894737124443054e-1 1.4319790601730347e0 -8.351036834716797e1 -8.351036834716797e1
8.947368264198303e-1 1.4319790601730347e0 -7.879706573486328e1 -7.879706573486328e1
1.0e0 1.4319790601730347e0 -7.101373291015625e1 -7.101373291015625e1

-1.0e0 1.6891974210739136e0 -7.172220611572266e1 -7.172220611572266e1
-8.947368264198303e-1 1.6891974210739136e0 -7.391675567626953e1 -7.391675567626953e1
-7.894737124443054e-1 1.6891974210739136e0 -5.8593223571777344e1 -5.8593223571777344e1
-6.842105388641357e-1 1.6891974210739136e0 -5.5958866119384766e1 -5.5958866119384766e1
-5.789473652839661e-1 1.6891974210739136e0 -8.174273681640625e1 -8.174273681640625e1
-4.736842215061188e-1 1.6891974210739136e0 -1.0947425079345703e2 -1.0947425079345703e2
-3.684210479259491e-1 1.6891974210739136e0 -1.0048664855957031e2 -1.0048664855957031e2
-2.631579041481018e-1 1.6891974210739136e0 -7.53471450805664e1 -7.53471450805664e1
-1.5789473056793213e-1 1.6891974210739136e0 -7.4948883056640625e0 -7.4948883056640625e0
-5.263157933950424e-2 1.6891974210739136e0 -2.9044532775878906e0 -2.9044532775878906e0
5.263157933950424e-2 1.6891974210739136e0 -3.073749542236328e0 -3.073749542236328e0
1.5789473056793213e-1 1.6891974210739136e0 -7.146261215209961e0 -7.146261215209961e0
2.631579041481018e-1 1.6891974210739136e0 -6.855093383789062e1 -6.855093383789062e1
3.684210479259491e-1 1.6891974210739136e0 -6.545173645019531e1 -6.545173645019531e1
4.736842215061188e-1 1.6891974210739136e0 -7.92577896118164e1 -7.92577896118164e1
5.789473652839661e-1 1.6891974210739136e0 -8.556664276123047e1 -8.556664276123047e1
6.842105388641357e-1 1.6891974210739136e0 -9.145191955566406e1 -9.145191955566406e1
7.894737124443054e-1 1.6891974210739136e0 -9.466535949707031e1 -9.466535949707031e1
8.947368264198303e-1 1.6891974210739136e0 -9.597994232177734e1 -9.597994232177734e1
1.0e0 1.6891974210739136e0 -8.828678894042969e1 -8.828678894042969e1

-1.0e0 1.946415662765503e0 -8.099160766601562e1 -8.099160766601562e1
-8.947368264198303e-1 1.946415662765503e0 -8.3736083984375e1 -8.3736083984375e1
-7.894737124443054e-1 1.946415662765503e0 -6.8406005859375e1 -6.8406005859375e1
-6.842105388641357e-1 1.946415662765503e0 -7.039864349365234e1 -7.039864349365234e1
-5.789473652839661e-1 1.946415662765503e0 -9.201007843017578e1 -9.201007843017578e1
-4.736842215061188e-1 1.946415662765503e0 -1.1000865936279297e2 -1.1000865936279297e2
-3.684210479259491e-1 1.946415662765503e0 -9.800790405273438e1 -9.800790405273438e1
-2.631579041481018e-1 1.946415662765503e0 -7.780960083007812e1 -7.780960083007812e1
-1.5789473056793213e-1 1.946415662765503e0 -1.115558910369873e1 -1.115558910369873e1
-5.263157933950424e-2 1.946415662765503e0 -4.335056304931641e0 -4.335056304931641e0
5.263157933950424e-2 1.946415662765503e0 -4.672435760498047e0 -4.672435760498047e0
1.5789473056793213e-1 1.946415662765503e0 -1.0478702545166016e1 -1.0478702545166016e1
2.631579041481018e-1 1.946415662765503e0 -6.1827964782714844e1 -6.1827964782714844e1
3.684210479259491e-1 1.946415662765503e0 -6.053800964355469e1 -6.053800964355469e1
4.736842215061188e-1 1.946415662765503e0 -7.615982818603516e1 -7.615982818603516e1
5.789473652839661e-1 1.946415662765503e0 -8.287200927734375e1 -8.287200927734375e1
6.842105388641357e-1 1.946415662765503e0 -9.015845489501953e1 -9.015845489501953e1
7.894737124443054e-1 1.946415662765503e0 -9.841206359863281e1 -9.841206359863281e1
8.947368264198303e-1 1.946415662765503e0 -1.0500276184082031e2 -1.0500276184082031e2
1.0e0 1.946415662765503e0 -1.0362307739257812e2 -1.0362307739257812e2

-1.0e0 2.203634023666382e0 -9.059442901611328e1 -9.059442901611328e1
-8.947368264198303e-1 2.203634023666382e0 -9.494483947753906e1 -9.494483947753906e1
-7.894737124443054e-1 2.203634023666382e0 -8.235762023925781e1 -8.235762023925781e1
-6.842105388641357e-1 2.203634023666382e0 -8.36693115234375e1 -8.36693115234375e1
-5.789473652839661e-1 2.203634023666382e0 -9.681378173828125e1 -9.681378173828125e1
-4.736842215061188e-1 2.203634023666382e0 -1.0547171783447266e2 -1.0547171783447266e2
-3.684210479259491e-1 2.203634023666382e0 -9.421101379394531e1 -9.421101379394531e1
-2.631579041481018e-1 2.203634023666382e0 -7.882337951660156e1 -7.882337951660156e1
-1.5789473056793213e-1 2.203634023666382e0 -1.5136087417602539e1 -1.5136087417602539e1
-5.263157933950424e-2 2.203634023666382e0 -6.014579772949219e0 -6.014579772949219e0
5.263157933950424e-2 2.203634023666382e0 -6.337207794189453e0 -6.337207794189453e0
1.5789473056793213e-1 2.203634023666382e0 -1.346593189239502e1 -1.346593189239502e1
2.631579041481018e-1 2.203634023666382e0 -5.615510940551758e1 -5.615510940551758e1
3.684210479259491e-1 2.203634023666382e0 -5.512316131591797e1 -5.512316131591797e1
4.736842215061188e-1 2.203634023666382e0 -7.240229034423828e1 -7.240229034423828e1
5.789473652839661e-1 2.203634023666382e0 -8.039161682128906e1 -8.039161682128906e1
6.842105388641357e-1 2.203634023666382e0 -8.963380432128906e1 -8.963380432128906e1
7.894737124443054e-1 2.203634023666382e0 -9.932203674316406e1 -9.932203674316406e1
8.947368264198303e-1 2.203634023666382e0 -1.1005974578857422e2 -1.1005974578857422e2
1.0e0 2.203634023666382e0 -1.1226835632324219e2 -1.1226835632324219e2

-1.0e0 2.4608523845672607e0 -1.0096392059326172e2 -1.0096392059326172e2
-8.947368264198303e-1 2.4608523845672607e0 -1.072732925415039e2 -1.072732925415039e2
-7.894737124443054e-1 2.4608523845672607e0 -9.873782348632812e1 -9.873782348632812e1
-6.842105388641357e-1 2.4608523845672607e0 -9.796697235107422e1 -9.796697235107422e1
-5.789473652839661e-1 2.4608523845672607e0 -9.956001281738281e1 -9.956001281738281e1
-4.736842215061188e-1 2.4608523845672607e0 -1.022543716430664e2 -1.022543716430664e2
-3.684210479259491e-1 2.4608523845672607e0 -8.856625366210938e1 -8.856625366210938e1
-2.631579041481018e-1 2.4608523845672607e0 -8.18304214477539e1 -8.18304214477539e1
-1.5789473056793213e-1 2.4608523845672607e0 -2.547678565979004e1 -2.547678565979004e1
-5.263157933950424e-2 2.4608523845672607e0 -8.332895278930664e0 -8.332895278930664e0
5.263157933950424e-2 2.4608523845672607e0 -8.87789535522461e0 -8.87789535522461e0
1.5789473056793213e-1 2.4608523845672607e0 -1.921219253540039e1 -1.921219253540039e1
2.631579041481018e-1 2.4608523845672607e0 -5.308917999267578e1 -5.308917999267578e1
3.684210479259491e-1 2.4608523845672607e0 -5.08076171875e1 -5.08076171875e1
4.736842215061188e-1 2.4608523845672607e0 -6.888224029541016e1 -6.888224029541016e1
5.789473652839661e-1 2.4608523845672607e0 -7.852706909179688e1 -7.852706909179688e1
6.842105388641357e-1 2.4608523845672607e0 -8.864523315429688e1 -8.864523315429688e1
7.894737124443054e-1 2.4608523845672607e0 -9.921968078613281e1 -9.921968078613281e1
8.947368264198303e-1 2.4608523845672607e0 -1.1130587005615234e2 -1.1130587005615234e2
1.0e0 2.4608523845672607e0 -1.1844784545898438e2 -1.1844784545898438e2

